4-critical graphs on surfaces without contractible (<=4)-cycles

We show that if G is a 4-critical graph embedded in a fixed surface $\Sigma$ so that every contractible cycle has length at least 5, then G can be expressed as $G=G'\cup G_1\cup G_2\cup ... \cup G_k$, where $|V(G')|$ and $k$ are bounded by a constant (depending linearly on the genus of $\Sigma$) and $G_1\ldots,G_k$ are graphs (of unbounded size) whose structure we describe exactly. The proof is computer-assisted - we use computer to enumerate all plane 4-critical graphs of girth 5 with a precolored cycle of length at most 16, that are used in the basic case of the inductive proof of the statement.

==> images/fig-10.tikz <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{1}
\def\xs{0.12}

\def\p{ (0,0)  node[precol] (a) {} }
\def\n{(-0.9,0)}
\def\orrr{++(\e,0) node{or} ++(\e,0) node[precol] () {}}
%\def\x{ +(-\xs,\xs)-- +(\xs,-\xs)  +(-\xs,-\xs)-- +(\xs,\xs)  +(0,0)}
\def\x{node[mix] {}}

\def\s{1}
\def\confA{
\draw 
++(0,0)  node[insep]  {} --
++(18:\s)  node[insep] (v1) {} --
++(54:\s)  node[insep]  {} --
++(90:\s)  node[insep] (v2) {} --
++(126:\s)  node[insep]  {} --
++(162:\s)  node[insep] (v3) {} --
++(198:\s)  node[insep]  {} --
++(234:\s)  node[insep] (v4) {} --
++(270:\s)  node[insep]  {} --
++(306:\s)  node[insep] (v5) {} -- 
++(342:\s)  node[insep] (v) {}
(-0.5,0.94)  node[mix] (u5) {}
++(0:\s)  node[mix] (u1) {}
++(72:\s)  node[mix] (u2) {}
++(144:\s)  node[mix] (u3) {}
++(216:\s)  node[mix] (u4) {}
(v1)--(u1)(v2)--(u2)(v3)--(u3)(v4)--(u4)(v5)--(u5)
(u1)--(u2)--(u3)--(u4)--(u5)--(u1)
%(v3)--(v)
;
\draw
%(0,-1) node {(a)}
;
}

\def\confB{
\draw 
++(0,0)  node[insep](v)  {} --
++(18:\s)  node[insep] (v1) {} --
++(54:\s)  node[insep]  {} --
++(90:\s)  node[insep] (v2) {} --
++(126:\s)  node[insep] (v3) {} --
++(162:\s)  node[insep]  {} --
++(198:\s)  node[insep]  {} --
++(234:\s)  node[insep] (v4) {} --
++(270:\s)  node[insep]  {} --
++(306:\s)  node[insep] (v5) {} -- 
++(342:\s)  node[insep] (v) {}
(0,1.5*\s)  node[mix] (u1) {}
%(v3)--(v)
(v3)--(u1)--(v1)
(v4)--(u1)
;
\draw
%(0,-1) node {(a)}
;
}


\def\confC{
\draw 
++(0,0)  node[insep](v)  {} --
++(18:\s)  node[insep] (v1) {} --
++(54:\s)  node[insep]  {} --
++(90:\s)  node[insep] (v2) {} --
++(126:\s)  node[insep] (v3) {} --
++(162:\s)  node[insep]  {} --
++(198:\s)  node[insep] (v4)  {} --
++(234:\s)  node[insep]  {} --
++(270:\s)  node[insep]  {} --
++(306:\s)  node[insep] (v5) {} -- 
++(342:\s)  node[insep] (v) {}
(0.4,1.5*\s)  node[mix] (u1) {} --
(-0.4,1.5*\s)  node[mix] (u2) {}
%(v3)--(v)
(v3)--(u1)--(v1)
(v4)--(u2) -- (v5)
;
\draw
%(0,-1) node {(a)}
;
}

\def\confD{
\draw 
++(0,0)  node[insep](v)  {} --
++(18:\s)  node[insep] (v1) {} --
++(54:\s)  node[insep]  {} --
++(90:\s)  node[insep] (v2) {} --
++(126:\s)  node[insep] (v3) {} --
++(162:\s)  node[insep]  {} --
++(198:\s)  node[insep] (v4)  {} --
++(234:\s)  node[insep]  {} --
++(270:\s)  node[insep]  {} --
++(306:\s)  node[insep] (v5) {} -- 
++(342:\s)  node[insep] (v) {}
(v)--(v3)
;
\draw
%(0,-1) node {(a)}
;
}

\def\confE{
\draw 
++(0,0)  node[insep](v)  {} --
++(18:\s)  node[insep] (v1) {} --
++(54:\s)  node[insep]  {} --
++(90:\s)  node[insep] (v2) {} --
++(126:\s)  node[insep]  {} --
++(162:\s)  node[insep] (v3) {} --
++(198:\s)  node[insep] (v4)  {} --
++(234:\s)  node[insep]  {} --
++(270:\s)  node[insep]  {} --
++(306:\s)  node[insep] (v5) {} -- 
++(342:\s)  node[insep] (v) {}
(v)--(v3)
;
\draw
%(0,-1) node {(a)}
;
}

\def\n{1.15}
\def\confF{
\draw 
++(-0.5*\n,0)  node[insep](v)  {} --
++(0:\n)  node[insep]  {} --
++(40:\n)  node[insep] (v1)  {} --
++(80:\n)  node[insep] (v2) {} --
++(120:\n)  node[insep]  {} --
++(160:\n)  node[insep] (v3) {} --
++(200:\n)  node[insep] (v4)  {} --
++(240:\n)  node[insep]  {} --
++(280:\n)  node[insep] (v5) {} --
++(320:\n)  node[insep]  {} 
(0,1.5*\s)  node[mix] (u1) {}
%(v3)--(v)
(v3)--(u1)--(v1)
(v5)--(u1)
;
\draw
%(0,-1) node {(a)}
;
}

\def\n{1.15}
\def\confG{
\draw 
++(-0.5*\n,0)  node[insep](v)  {} --
++(0:\n)  node[insep] (v1) {} --
++(40:\n)  node[insep]  {} --
++(80:\n)  node[insep] (v2) {} --
++(120:\n)  node[insep]  {} --
++(160:\n)  node[insep] (v3) {} --
++(200:\n)  node[insep] (v4)  {} --
++(240:\n)  node[insep]  {} --
++(280:\n)  node[insep]  {} --
++(320:\n)  node[insep] (v5) {} 
(v)--(v3)
;
\draw
%(0,-1) node {(a)}
;
}

\def\e{1.25}
\def\confH{
\draw 
++(0,0)  node[insep](v)  {} --
++(22.5:\e)  node[insep] (v1) {} --
++(67.5:\e)  node[insep]  {} --
++(112.5:\e)  node[insep] (v2) {} --
++(157.5:\e)  node[insep] (v3)  {} --
++(202.5:\e)  node[insep] {} --
++(247.5:\e)  node[insep] (v4)  {} --
++(292.5:\e)  node[insep]  {} --
++(337.5:\e)  node[insep]  {} 
(v)--(v3)
;
\draw
%(0,-1) node {(a)}
;
}

\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]

\begin{scope}[xshift=2.25cm, yshift=7cm]  \confA \end{scope}
\begin{scope}[xshift=6.75cm, yshift=7cm]  \confB \end{scope}
\begin{scope}[xshift=9cm, yshift=11cm]  \confC \end{scope}
\begin{scope}[xshift=4.5cm, yshift=11cm]  \confD \end{scope}
\begin{scope}[xshift=0cm, yshift=11cm]  \confF \end{scope}
\begin{scope}[xshift=9cm, yshift=15cm]  \confE \end{scope}
\begin{scope}[xshift=4.5cm, yshift=15cm]  \confG \end{scope}
\begin{scope}[xshift=0cm, yshift=15cm]  \confH \end{scope}
\end{tikzpicture}



==> images/fig-12.tikz <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{1}
\def\xs{0.12}

\def\p{ (0,0)  node[precol] (a) {} }
\def\n{(-0.9,0)}
\def\orrr{++(\e,0) node{or} ++(\e,0) node[precol] () {}}
%\def\x{ +(-\xs,\xs)-- +(\xs,-\xs)  +(-\xs,-\xs)-- +(\xs,\xs)  +(0,0)}
\def\x{node[mix] {}}

\def\s{1}
\def\confA{
\draw 
++(0,0)  node[insep]  {} --
++(18:\s)  node[insep] (v1) {} --
++(54:\s)  node[insep]  {} --
++(90:\s)  node[insep] (v2) {} --
++(126:\s)  node[insep]  {} --
++(162:\s)  node[insep] (v3) {} --
++(198:\s)  node[insep]  {} --
++(234:\s)  node[insep] (v4) {} --
++(270:\s)  node[insep]  {} --
++(306:\s)  node[insep] (v5) {} -- 
++(342:\s)  node[insep] (v) {}
(-0.5,0.94)  node[mix] (u5) {}
++(0:\s)  node[mix] (u1) {}
++(72:\s)  node[mix] (u2) {}
++(144:\s)  node[mix] (u3) {}
++(216:\s)  node[mix] (u4) {}
(v1)--(u1)(v2)--(u2)(v3)--(u3)(v4)--(u4)(v5)--(u5)
(u1)--(u2)--(u3)--(u4)--(u5)--(u1)
%(v3)--(v)
;
\draw
(0,-1) node {(a)};
}

\def\p{0.82}
\def\w{0.5}
\def\confB{
\draw 
++(0,0)  node[insep] (v1) {} --
++(15:\p)  node[insep]  {} --
++(45:\p)  node[insep] (v2) {} --
++(75:\p)  node[insep]  {} --
++(105:\p)  node[insep]  (v3) {} --
++(135:\p)  node[insep]  {} --
++(165:\p)  node[insep] (v4) {} --
++(195:\p)  node[insep]  {} --
++(225:\p)  node[insep] (v5) {} --
++(255:\p)  node[insep]  {} -- 
++(285:\p)  node[insep] (v6) {} --
++(315:\p)  node[insep]  {} --
++(345:\p)  node[insep]  {}
(-0.2,1.6)  node[mix] (u1) {}
++(126:\w)  node[mix] (u2) {}
++(198:\w)  node[mix] (u3) {}
++(270:\w)  node[mix] (u4) {}
++(342:\w)  node[mix] (u5) {}
(0.2,1.6)  node[mix] (x1) {}
++(126:-\w)  node[mix] (x2) {}
++(198:-\w)  node[mix] (x3) {}
++(270:-\w)  node[mix] (x4) {}
++(342:-\w)  node[mix] (x5) {}

%(v1)--(u1)(v2)--(u2)(v3)--(u3)(v4)--(u4)(v5)--(u5)
(u1)--(u2)--(u3)--(u4)--(u5)--(u1)--
(x1)--(x2)--(x3)--(x4)--(x5)--(x1)
(x2)--(v1)--(u5)
(x3)--(v2) (x4)--(v3)
(x5)--(v4)--(u2)
(u3)--(v5)
(u4)--(v6)
%(v3)--(v)
;
\draw
(0,-1) node {(b)};
}


\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]

\begin{scope}[xshift=0cm, yshift=0cm]  \confA \end{scope}
\begin{scope}[xshift=5cm, yshift=0cm]  \confB \end{scope}
%\draw (2,-2) node {Not sure if (a) (b) should be swapped? \\ Are they all?};
\end{tikzpicture}



==> images/fig-16.pgf <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{1}
\def\xs{0.12}

\def\p{ (0,0)  node[precol] (a) {} }
\def\n{(-0.9,0)}
\def\orrr{++(\e,0) node{or} ++(\e,0) node[precol] () {}}
%\def\x{ +(-\xs,\xs)-- +(\xs,-\xs)  +(-\xs,-\xs)-- +(\xs,\xs)  +(0,0)}
\def\x{node[mix] {}}

\def\s{1}
\def\confA{
\draw 
(0,0)
\foreach \x in {0,1,...,13}{
-- ++(25.71*\x+12.8:\s)  node[insep] (v\x) {} 
}
\foreach \x in {0,2,...,12}{
(v\x) --  ++(25.71*\x+12.8+103:\s)  node[mix] (u\x) {} 
}
(u0)--(u2)--(u4)--(u6)--(u8)--(u10)--(u12)--(u0)
;
%\draw (0,-1) node {14};
}

\def\p{0.88}
\def\w{0.88}
\def\confB{
\draw
(0,0)
\foreach \x in {0,1,...,15}{
-- ++(22.5*\x+11.75:\p)  node[insep] (v\x) {} 
}
\foreach \x in {1,3,...,13}{
(v\x) --  ++(22.5*\x+11.75+101.25:\p)  node[mix] (u\x) {} 
}
(v15) -- ++(115:\w)  node[mix] (u15a) {} 
(v15) -- ++(65:\w)  node[mix] (u15b) {} 
(u15b) --(u1)--(u3)--(u5)--(u7)--(u9)--(u11)--(u13)--(u15a)
(u7) -- ++(270:\w) node[mix] (x7) {} 
(u3) -- ++(180:\w) node[mix] (x3) {} 
(u11) -- ++(0:\w) node[mix] (x11) {}
(u15a) -- ++(90:\w) node[mix] (x15a) {}
(u15b) -- ++(90:\w) node[mix] (x15b) {}
(x3)--(x7)--(x11) -- (x15a) -- (x15b) -- (x3)
;
%\draw (0,-1) node {16};
}


\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]

\begin{scope}[xshift=0cm, yshift=0cm]  \confA \end{scope}
\begin{scope}[xshift=6cm, yshift=0cm]  \confB \end{scope}
%\draw (2,-2) node {Not sure if (a) (b) should be swapped? \\ Are they all?};
\end{tikzpicture}



==> images/fig-4light.tikz <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{1.2}
\def\xs{0.12}

\def\p{ (0,0)  node[precol] (a) {} }
\def\n{(-0.9,0)}
\def\orrr{++(\e,0) node{or} ++(\e,0) node[precol] () {}}
%\def\x{ +(-\xs,\xs)-- +(\xs,-\xs)  +(-\xs,-\xs)-- +(\xs,\xs)  +(0,0)}
\def\x{node[mix] {}}

\def\s{1}
\def\confA{
\draw 
(0,0)  node[mix,label={left:$v_5$}](v5)  {} --
++(\e,0)  node[mix,label={right:$v_4$}](v4)  {}  --
++(72:\e)  node[mix,label={above:$v_3$}](v3)  {}  --
++(144:\e)  node[mixx,label={above right:$v_2$}](v2)  {}  --
++(216:\e)  node[mix,label={above:$v_1$}](v1)  {} -- (v5)
(v1) -- ++(162:\e) node[mixx,label={left:$x_1$}](x1)  {}
(v5) -- ++(234:\e)  node[mixx,label={left:$x_5$}](x5)  {}
(v4) -- ++(306:\e)  node[mix,label={right:$x_4$}](x4)  {}
(v3) -- ++(18:\e)  node[mixx,label={right:$x_3$}](x3)  {}
;
\draw[dashed]
(v2)-- ++(100:\e)
(v2)-- ++(80:\e)
(x1) to[out=-40,in=220] (x3)
(0.5*\e,-0.8*\e) ellipse (1.5 and 0.25) node{$x$}
;
\draw[line width=1.5pt]
(x1)--(v1)--(v2)--(v3)--(x3)
(x5)--(v5)--(v4)--(x4)
(-0.5*\e,2*\e) node {$M'$}
(1.5*\e,2*\e) node {$M'$}
(2*\e,0.4*\e) node {$M$}
(0.5*\e,0.3*\e) node {$P_2$}
(0.5*\e,1*\e) node {$P_1$}
;
}


\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
mixx/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=gray},
]

\begin{scope}[xshift=2.25cm, yshift=7cm]  \confA \end{scope}
\end{tikzpicture}



==> images/fig-6face.tikz <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{1}
\def\xs{0.12}

\def\p{ (0,0)  node[precol] (a) {} }
\def\n{(-0.9,0)}
\def\orrr{++(\e,0) node{or} ++(\e,0) node[precol] () {}}
%\def\x{ +(-\xs,\xs)-- +(\xs,-\xs)  +(-\xs,-\xs)-- +(\xs,\xs)  +(0,0)}
\def\x{node[mix] {}}

\def\s{1}
\def\confA{
\draw 
(0,0)  node[insep,label={left:$c_1$}](c1)  {} --
++(5*\e,0)  node[insep,label={right:$c_2$}](c2)  {} --
++(0,-4*\e)  node[insep,label={right:$c_3$}](c3)  {} --
++(-5*\e,0)  node[insep,label={left:$c_4$}](c4)  {}  -- (c1)
(c1) -- ++(4*\e,-0.5\e)  node[mix,label={right:$w_1$}](w1)  {} 
(c3) -- ++(-1*\e,0.5\e)  node[mix,label={right:$w_2$}](w2)  {}
(w1)--(w2)
(c1) ++(0.7*\e,-2*\e)  node[mix,label={left:$v_2$}](v2)  {} -- (c4)
(c1)  ++(0.9*\e,-1*\e)  node[mix,label={left:$v_1$}](v1)  {} 
(c4)  ++(0.9*\e,1*\e)  node[mix,label={below:$v_3$}](v3)  {}
(v1) -- (v2) -- (v3)
(v1) -- ++(0.65*\e,0) node[mix,label={below right:$v_6$}](v6)  {} 
(v3) -- ++(0.65*\e,0) node[mix,label={above right:$v_4$}](v4)  {} 
(v2)     ++(1.05*\e,0) node[mix,label={left:$v_5$}](v5)  {} 
(v4)--(v5)--(v6)
(v5) -- ++(0.7*\e,0) node[insep,label={left:$$}](d1)  {} --
++(0.4*\e,0.4*\e) node[insep,label={left:$$}](d2)  {} --
++(0.4*\e,-0.4*\e) node[insep,label={left:$$}](d3)  {} --
++(-0.4*\e,-0.4*\e) node[insep,label={left:$$}](d4)  {} -- (d1)
(v6) ++(1.95*\e,0) node[mix,label={right:$$}](vv6)  {} 
(v4) ++(1.95*\e,0) node[mix,label={right:$$}](vv4)  {} 
(v6) -- (vv6) -- (d2)
(v4)--(vv4) -- (d4)
(vv6)--(vv4)
(v1) to[out=20,in=180] (w1)
(v3) to[out=-20,in=180] (w2) 
%(v3)--(v)
;
\draw
%(0,-1) node {(a)}
;
}


\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]

\begin{scope}[xshift=2.25cm, yshift=7cm]  \confA \end{scope}
\end{tikzpicture}



==> images/fig-X.tikz <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{1}
\def\xs{0.12}

\def\p{ (0,0)  node[precol] (a) {} }
\def\n{(-0.9,0)}
\def\orrr{++(\e,0) node{or} ++(\e,0) node[precol] () {}}
%\def\x{ +(-\xs,\xs)-- +(\xs,-\xs)  +(-\xs,-\xs)-- +(\xs,\xs)  +(0,0)}
\def\x{node[mix] {}}

\def\s{1}
\def\confA{
\draw 
(0,0) node[insep,label={below:$u_0$}](v0){} --
++(\e,0) node[insep,label={below:$u_1 = y_1$}](w1){} --
++(\e,0) node[insep,label={below:$u_2$}](w2){} --
++(\e,0) node[insep,label={below:$u_3=y_k$}](w3){} --
++(\e,0) node[insep,label={below:$u_4$}](v4){}
(w2) -- ++(150:\e) node[mix,label={left:$y_2$}](y2){} 
(w2) -- ++(30:\e) node[mix,label={right:$y_{k-1}$}](yk1){} 
(w2) -- ++(120:\e) node[mix,label={above left:$y_{i-1}$}](yi){} 
(w2) -- ++(60:\e) node[mix,label={above right:$y_{i}$}](yii){} 
(w2) ++(80:0.7*\e) node{$f_i$}
(v0) to[out=120,in=60,looseness=2.1] (v4)
;
\draw[dashed]
(yi) to[out=60,in=120] (yii)
;
}

\def\confB{
\draw 
(0,0) node[insep,label={below:$u_0$}](v0){} --
++(\e,0) node[mix,label={below:$u_1$}](w1){} --
++(\e,0) node[mix,label={below left:$u_2'$}](w2){} 
++(\e,0) node[mix,label={below right:$u_2''$}](w22){} --
++(\e,0) node[mix,label={below:$u_3$}](w3){} --
++(\e,0) node[insep,label={below:$u_4$}](v4){}
(w2) -- ++(140:\e) node[mix,label={left:$y_2$}](y2){} 
(w22) -- ++(40:\e) node[mix,label={right:$y_{k-1}$}](yk1){} 
(w2) -- ++(0*\e,\e) node[mix,label={above left:$y_{i-1}$}](yi){} 
(w22) -- ++(0*\e,\e) node[mix,label={above right:$y_{i}$}](yii){} 
(v0) to[out=120,in=60,looseness=1.7] (v4)
(v0) -- ++(\e,-\e) node[insep,label={below:$x_1$}](v0){} -- 
  ++(\e,0) node[insep,label={below:$x_2$}](x2){} -- (w2)
(v4) -- ++(-\e,-\e) node[insep,label={below:$x_{4+j}$}]{} -- 
++(-\e,0) node[insep,label={below:$x_{3+j}$}](x3){} --(w22)
(x2)--(x3)
;
\draw[dashed]
(yi) to[out=80,in=100,looseness=2] (yii)
;
\fill[color=gray]
(x2) ++(0.5*\e,0) circle(2.4pt)
;
}


\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]

\begin{scope}[xshift=0cm, yshift=0cm]  \confA \end{scope}
\begin{scope}[xshift=6cm, yshift=0cm]  \confB \end{scope}
\end{tikzpicture}



==> images/fig-split.tikz <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{1}
\def\xs{0.12}

\def\p{ (0,0)  node[precol] (a) {} }
\def\n{(-0.9,0)}
\def\orrr{++(\e,0) node{or} ++(\e,0) node[precol] () {}}
%\def\x{ +(-\xs,\xs)-- +(\xs,-\xs)  +(-\xs,-\xs)-- +(\xs,\xs)  +(0,0)}
\def\x{node[mix] {}}

\def\s{0.0}
\def\p{0.6}
\def\c{0.7}
\def\b{45}
\def\confA{
\draw 
++(0,0)  node[insep](a)  {} -- ++(3*\e,0)  node[insep](b){}
-- ++(0,3*\e)  node[insep](c){} -- ++(-3*\e+\s,0)  node[insep](d1){} 
(a) -- ++(0,3*\e-\s)  node[insep](d2){}
(a) -- ++(12:2.2*\e) node[mix](k){}
(k) -- ++(\b:\p) node[mix](l){} --  ++(\b+72:\p) node[mix](m){}
--  ++(\b+2*72:\p) node[mix](n){} --  ++(\b+3*72:\p) node[mix](o){} -- (k)
(l) -- (c)
(b) ++(135:2.2*\e) node[insep](x){}
(x) -- ++(0,\c)  node[insep](y){} 
 -- ++(-\c+\s,0) node[insep](z1){}
(x) -- ++(-\c,0) node[insep](w){}
-- ++(0,\c-\s)  node[insep](z2){} 
(b) ++(135:3.7*\e) ++(\s,0) node[insep](q1){}
(b) ++(135:3.7*\e) ++(0,-\s) node[insep](q2){}
(d1)--(q1)--(z1)
(d2)--(q2)--(z2)
(q2) to[out=260,in=180,looseness=1.3] (o)
(y) to[out=0,in=90] (m)
(w) to[out=-60,in=180] (n)
;
}



\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]

\begin{scope}[xshift=0cm, yshift=0cm]  \confA
\draw
(1.5,-0.8) node {T$_7$}
(q1) node [mix]{}
;
 \end{scope}
\begin{scope}[xshift=5cm, yshift=0cm]  
\def\s{0.3}
\confA 
\draw
(1.5,-0.8) node {$H$}
;
\end{scope}
%\draw (2,-2) node {Not sure if (a) (b) should be swapped? \\ Are they all?};
\end{tikzpicture}



==> images/fig-strongcritical.tikz <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{1}
\def\xs{0.12}

\def\innerTriangles{
\draw[opacity=0]
(v0) to[bend left=20] node[pos=0.5](x1){} (v2)
(v0) to[bend right=20] node[pos=0.5](x2){} (v2)
(v0) to[bend left=20] node[pos=0.5](y1){} (v3)
(v0) to[bend right=20] node[pos=0.5](y2){} (v3)
;
\draw
(x1) node[mix](x1){}
(x2) node[mix](x2){}
(x1)--(x2)
(v0)--(x1)--(v2)
(v0)--(x2)--(v2)
(y1) node[mix](y1){}
(y2) node[mix](y2){}
(y1)--(y2)
(v0)--(y1)--(v3)
(v0)--(y2)--(v3)
;
}

\def\s{1.4}
\def\t{1.4}

\def\confA{
\draw 
(0,0)  node[insep,label=above:{$1$}](v0)  {} --
++(-30:\s)  node[insep,label=right:{$2$}] (v1) {}
(v0) -- ++(210:\s)  node[insep,label=left:{$2$}] (v4) {}
(v1)     ++(250:\s)   node[mix] (v2) {}
(v1) -- ++(290:\s)   node[mix] (z2) {}
(v4)     ++(290:\s)  node[mix] (v3) {}
(v4) -- ++(250:\s)  node[mix] (z3) {}
(z2)--(v2) (v3) -- (z3)
(z2) to[bend left] (z3)
;
\innerTriangles
\draw
(0,-3) node {(a)};
}


\def\confB{
\draw 
(0,0)  node[insep,label=above:{$ $}](v0)  {} --
++(-30:\s)  node[insep,label=right:{$ $}] (v1) {}
(v0) -- ++(210:\s)  node[insep,label=left:{$ $}] (v4) {}
(v1)     ++(250:\s)   node[mix] (v2) {}
(v1) -- ++(290:\s)   node[insep] (z2) {}
(v4)     ++(290:\s)  node[mix] (v3) {}
(v4) -- ++(250:\s)  node[insep] (z3) {}
(z2)--(v2) (v3) -- (z3)
(z2) to[bend left] (z3)
;
\innerTriangles
\draw
(0,-3) node {(b)};
}


\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
]

\begin{scope}[xshift=0cm, yshift=0cm]  \confA \end{scope}
\begin{scope}[xshift=5cm, yshift=0cm]  \confB \end{scope}
%\draw (2,-2) node {Not sure if (a) (b) should be swapped? \\ Are they all?};
\end{tikzpicture}



==> images/fig-thm-struct.tikz <==


\usetikzlibrary{patterns}
\usetikzlibrary{fadings}
\usetikzlibrary{shapes,snakes}

\def\e{1}
\def\xs{0.12}

\def\p{ (0,0)  node[precol] (a) {} }
\def\n{(-0.9,0)}
\def\orrr{++(\e,0) node{or} ++(\e,0) node[precol] () {}}
%\def\x{ +(-\xs,\xs)-- +(\xs,-\xs)  +(-\xs,-\xs)-- +(\xs,\xs)  +(0,0)}
\def\x{node[mix] {}}

\def\s{1}
\def\confA{
\coordinate (v0) at (0,0);
\coordinate (v1) at (0,3*\e);
\draw 
(v0) to
node[pos=0, insep]{} 
node[pos=0.25, mix]{} 
node[pos=0.5, mix]{} 
node[pos=0.75, mix]{} 
node[pos=1, insep]{} 
 (v1)
(v0) to[out=0,in=0,looseness=3.7]
node[pos=0.2, insep]{} 
node[pos=0.4, insep]{} 
node[pos=0.6, insep]{} 
node[pos=0.8, insep]{} 
 (v1)
(v0) to[out=180,in=180,looseness=3.7] 
node[pos=0.2, insep]{} 
node[pos=0.4, insep]{} 
node[pos=0.6, insep]{} 
node[pos=0.8, insep]{} 
(v1)
;
\draw
(0,-1) node {(a)}
;
}

\def\confB{
\coordinate (v0) at (0,0);
\coordinate (v1) at (0,3*\e);
\draw 
(v0) to[out=0,in=0,looseness=3.7]
node[pos=0.05, insep]{} 
node[pos=0.15, insep](x){} 
 (v1)
(v0) to[out=180,in=180,looseness=3.7] 
node[pos=0.05, insep]{} 
node[pos=0.15, insep](y){} 
(v1)
;
\draw
(0,-1) node {(b)}
;
\draw[dashed]
(x) to[out=120,in=60] (y)
;
}

\def\confC{
\coordinate (v0) at (0,0);
\coordinate (v1) at (0,3*\e);
\draw 
(v0) to[out=0,in=0,looseness=3.7]
node[pos=0.0, insep,label={}]{} 
node[pos=0.1, insep](p){} 
node[pos=0.2, insep](x){} 
 (v1)
(v0) to[out=180,in=180,looseness=3.7] 
node[pos=0.1, insep](q){} 
node[pos=0.2, insep](y){} 
(v1)
(v0) -- ++(0,\e) node[mix,label={above:$w_2$}](z){} 
(y) -- ++(60:\e) node[mix,label={above:$w_1$}](zz){} 
(x) -- ++(120:\e) node[mix,label={above:$w_3$}](zzz){}
(zz)--(z)--(zzz) 
(x)  node[empty,label={below:$v_4$}] {}
(v0)  node[empty,label={below:$v_2$}] {}
(y)  node[empty,label={below:$v_0$}] {}
(p)  node[empty,label={below:$v_3$}] {}
(q)  node[empty,label={below:$v_1$}] {}
;
\draw
(0,-1) node {(c)}
;
}


\def\confD{
\coordinate (v0) at (0,0);
\coordinate (v1) at (0,3*\e);
\draw 
(v0) to[out=0,in=0,looseness=3.7]
node[pos=0.0, mixg,label={}]{} 
node[pos=0.1, insep](x){} 
node[pos=0.2, insep]{} 
node[pos=0.3, insep](p){} 
 (v1)
(v0) to[out=180,in=180,looseness=3.7] 
node[pos=0.1, insep](y){} 
node[pos=0.2, insep]{} 
node[pos=0.3, insep](q){} 
(v1)
(v0)  ++(0,\e) node[mix,label={above:$w_2$}](z){} 
(y) -- ++(60:\e) node[mix,label={above:$w_1$}](zz){} 
(x) -- ++(120:\e) node[mix,label={above:$w_3$}](zzz){}
(p) -- ++(150:\e) node[mix,label={above:$$}]{} -- (zzz)
(q) -- ++(30:\e) node[mix,label={above:$$}]{} -- (zz)
(zz)--(z)--(zzz) 
(x)  node[empty,label={below:$w_4$}] {}
(y)  node[empty,label={below:$w_0$}] {}
;
\draw
(0,-1) node {(d)}
(0,0.5) node {$C$}
(1.6,0.7) node {$C_2$}
(-1.6,0.7) node {$C_1$}
;
}

\begin{tikzpicture}
[insep/.style={inner sep=1.7pt, outer sep=0pt, circle, fill}, noin/.style={inner sep=0pt, outer sep=0pt, circle, fill},
precol/.style={inner sep=1.8pt, outer sep=0pt, circle, fill},
empty/.style={inner sep=0pt, outer sep=1.8pt, circle},
three/.style={inner sep=1.5pt, outer sep=0pt, regular polygon,regular polygon sides=3, draw,fill=white},
four/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=4, draw,fill=white},
five/.style={inner sep=1.8pt, outer sep=0pt, regular polygon,regular polygon sides=5, draw,fill=white},
mix/.style={inner sep=1.8pt, outer sep=0pt, circle, draw,fill=white},
mixg/.style={inner sep=1.8pt, outer sep=0pt, circle, fill=gray!90},
]

\begin{scope}[xshift=0cm, yshift=0cm]   \confA \end{scope}
\begin{scope}[xshift=7cm, yshift=0cm]   \confB \end{scope}
\begin{scope}[xshift=0cm, yshift=-5cm] \confC \end{scope}
\begin{scope}[xshift=7cm, yshift=-5cm] \confD \end{scope}
\end{tikzpicture}



==> programs/README.txt <==
The two versions of the programs (written independently by the authors) used
in the computer-assisted parts of the proofs in

Zdenìk Dvoøák, Bernard Lidický: 4-critical graphs on surfaces without contractible (<=4)-cycles

Information about usage of the programs can be found in README files in the respective
subdirectories.  The basic ideas behind the programs are described in the paper.


==> programs/dvorak/README.txt <==
General information
-------------------
All the programs use a library of functions for manipulating planar graphs, implemented
in gph.c/gph.h.  The graphs are represented using "graph" type, containing the list of
nodes of the graph and an edge ("outer") incident with the outer face.  Each node is represented
using "node" type, containing a cyclic list of edges incident with the node in the order
according to the embedding in the plane.  Each edge is stored as a pair of opposite directed
edges (of type "edge"), recording its two nodes ("from" and "to"), preceding and following
edge in the list of neigbors of "from" nodes ("prev" and "next") and the matching
opposite edge ("opp").  Both nodes and edges have "data" pointer, used to record various
auxiliary information specific to the procedures processing the graph.  Macros
FOREACH_NBR and FOREACH_FACEWALK are provided to enumerate edges incident with a
particular vertex or face, respectively, in the order according to the embedding.

In files, the graphs are recorded as codes provided by "canonical_code" procedure,
which records the dfs traversal of the graph staring from the "outer" edge and
respecting the orders of the edges around the vertices according to the embedding.
This code can be decoded to obtain the same embedding of the graph using
"decode_graph" procedure.  A human-readable dump of a graph embedding can be obtained
using "g_print" procedure.

In files, graphs are typically stored one per line.  The first string of the line
is usually the name of the graph (used for reference purposes only) and the second string
is the code of the graph.  Optionally, this may be followed by a list of coordinates
of the vertices for their drawing.  In the rest of the description, we call this
"the standard format".  The represented embedding usually has exactly two faces
of length at most four, one of them the outer one.  The other face of length at most four
is called inner.

Files
-----
gph.c/gph.h: A library of functions for manipulating graphs and their planar embeddings.
read.c: Reads list of graph codes from a file (appearing as the first string on each line)
   and writes their human readable descriptions, as well as other information (the lengths
   of the inner and outer faces and the distance between them).  For debugging
   purposes only.

gencrit.c: Generates the list of all (non-isomorphic) embeddings of girth >=5
   critical graphs with precolored outer face of length at most MAX_OFLEN.  See
   section "Graphs with one precolored face" in the paper for the details of the
   algorithm.  The cases in "gen_crit_graphs" procedure refer to Lemma 20 in
   Zdenek Dvorak, Ken-ichi Kawarabayashi: Choosability of planar graphs of girth 5.

cyl.c: For the graphs generated by gencrit.c, try identifying subpaths of the outer
   face so that the resulting graph has exactly two faces of length at most four
   (the inner and the outer one) and all other cycles have length at least 5.
   Outputs the critical ones (with the inner and outer faces precolored),
   pruning the ones with isomorphic embeddings.  Used to prove the first lemma of
   section "Graphs on cylinder" in the paper.

invert.c: Reads list of graph embeddings in the standard format.  Inverts the embedding,
   making the inner face become the outer one.  Outputs the codes of the resulting embeddings
   in the standard format, with the name adjusted by adding a suffix "r".

combine.c,combinecoord.c: Read lists of graph embeddings (in the standard format) from
   two files given as the argument.  Tries to merge the inner faces of the graphs from
   the first file with the outer faces of the graphs from the second file.  Outputs
   the critical ones (with the outer face of the first graph and the inner face of
   the second graph precolored), pruning the ones with isomorphic embeddings.
   The name of the output graph is the concatenation of the names of the input graphs.
   The combinecoord.c variant also reads the coordinates of the vertices in the inpu
   graphs, scales them as necessary and outputs the coordinates of the vertices for the
   resulting graphs.  Used to verify the enumerations in the section "Graphs on cylinder"
   of the paper.

numext.c: Reads the list of graph embeddings in the standard format.  For each of them,
   determines the values c(G,B,T) and c(G,T,B) as described in section
   "Graphs on cylinder" of the paper, and used to verify the tables produced there.

vizgph.c: Reads the list of graph embeddings in the standard format with vertex coordinates.
   Outputs their figures in the format for graphviz visualization suite (see www.graphviz.org).
   Used to produce the figures in the paper.

The other files not described here were used for debugging and development purposes only.

Usage
-----

Here, we describe the way the programs were used in the process of preparation of the paper.
1) Using gencrit.c and cyl.c, generate the graphs of the first lemma in section
   "Graphs on cylinder" in the paper.  As mentioned in the paper, this is the only part
   of the proof which was not fully checked by hand (without using computer).
2) Assign names to the graphs (by hand, see basic.txt).
3) Use invert to also get the inverted variants (basicall.txt)
4) Assign coordinates to vertices (by hand, basiccoord.txt).
5) Use
   combinecoord basiccoord.txt basiccoord.txt > twocoord.txt
   combinecoord basiccoord.txt twocoord.txt > threecoord.txt
   combinecoord basiccoord.txt threecoord.txt > fourcoord.txt
   combinecoord basiccoord.txt fourcoord.txt > fivecoord.txt
   to determine critical graphs with one, two, three and four separating (<=4)-cycles,
   respectively, as in the lemmas of section "Graphs on cylinder" in the paper.  The
   names in twocoord.txt were adjusted (shortened) by hand.
6) Use numext.c to compute the tables of section "Graphs on cylinder" in the paper.
7) Use vizgph.c to produce the figures used in the paper (after moving the appropriate
   groups of graphs to separate files by hand, see the images subdirectory)


==> programs/dvorak/basic.txt <==
Z1 123413256152164
Z2 12341567465473214
Z3 1234156274654732614
Z4 1234132512154
Z5 123413215615164
Z6 1231214514153
O1 1234156785765843214
O2 123415627857658432614
O3 123415672857658432714
O4 1234156718395:69876:594382174
O5 12341567565743214
O6 1234156275657432614
O7 123145645463213
T1 123415627895:7987:659432614
T2 1234156718395:;6:<6:9876<;594382174
T3 123415671839:5;<69;:9<876<5:4382174
T4 1234156278395:;<5=7:<;:=987=65<94382614
T5 123415627839:4;<5=7>9?;@<?>=<@;?:9>87=65<4:382614
T6 123415672893:5;<6=>6?8;>=<;?:98?76><5:4392714
T7 12341567891:3;5<=6>7=<8;:98<7>6=5;43:2194
T8 123415671839:;3<5=>?5@A69@B:=@C>@?>C=B<;:B9A876A5?<43;82174
R 123415627892:4;<=5>7?@8;?A<?B<?>=<BA;@:98@7>65=4:329614


==> programs/dvorak/basicall.txt <==
Z4r 1231452432513
Z5r 123145635436213
O2r 123415673857658437214
O5r 12314567465473213
O6r 1231456274654732613


==> programs/dvorak/basiccoord.txt <==
Z1 123413256152164 1 1 0.2 0.8 0.2 0.2
Z2 12341567465473214 1 1 0.8 0.2 0.8 0.8 0.2 0.8
Z3 1234156274654732614 1 1 0.8 0.2 0.8 0.8 0.2 0.8
Z4 1234132512154 1 1 0.1 0.5
Z5 123413215615164 1 1 0.7 0.9 0.1 0.3
Z6 1231214514153 0.1 0.8 0.1 0.1
O1 1234156785765843214 1 1 0.2 0.2 0.8 0.2 0.8 0.8 0.2 0.8
O2 123415627857658432614 1 1 0.2 0.2 0.8 0.2 0.8 0.8 0.2 0.8
O3 123415672857658432714 1 1 0.2 0.2 0.8 0.2 0.8 0.8 0.2 0.8
O4 1234156718395:69876:594382174 1 1 0.2 0.2 0.7 0.2 0.9 0.7 0.7 0.9 0.2 0.7 0.7 0.7
O5 12341567565743214 1 1 0.2 0.2 0.9 0.3 0.3 0.9
O6 1234156275657432614 1 1 0.9 0.1 0.9 0.9 0.1 0.5
O7 123145645463213 0.1 0.1 0.8 0.1 0.1 0.8
T1 123415627895:7987:659432614 1 1 0.7 0.2 0.8 0.3 0.6 0.9 0.1 0.9 0.1 0.4 0.6 0.4
T2 1234156718395:;6:<6:9876<;594382174 1 1 0.1 0.1 0.7 0.3 0.8 0.8 0.1 0.9 0.1 0.5 0.3 0.7 0.3 0.3 0.7 0.7
T3 123415671839:5;<69;:9<876<5:4382174 1 1 0.1 0.1 0.8 0.15 0.9 0.85 0.1 0.9 0.1 0.75 0.1 0.25 0.6 0.25 0.6 0.75
T4 1234156278395:;<5=7:<;:=987=65<94382614 1 1 0.3 0.1 0.9 0.7 0.4 0.9 0.1 0.9 0.1 0.6 0.2 0.75 0.2 0.45 0.5 0.45 0.5 0.75
T5 123415627839:4;<5=7>9?;@<?>=<@;?:9>87=65<4:382614 1 1 0.9 0.1 0.9 0.9 0.5 0.9 0.1 0.9 0.1 0.7 0.1 0.3 0.3 0.3 0.6 0.3 0.7 0.7 0.4 0.7 0.3 0.6 0.6 0.6
T6 123415672893:5;<6=>6?8;>=<;?:98?76><5:4392714 1 1 0.3 0.1 0.7 0.3 0.9 0.7 0.6 0.9 0.1 0.9 0.1 0.4 0.2 0.6 0.4 0.3 0.4 0.6 0.7 0.6 0.4 0.8
T7 12341567891:3;5<=6>7=<8;:98<7>6=5;43:2194 1 1 0.1 0.1 0.2 0.1 0.5 0.1 0.6 0.5 0.8 0.5 0.5 0.8 0.1 0.6 0.4 0.6 0.2 0.4 0.5 0.4
T8 123415671839:;3<5=>?5@A69@B:=@C>@?>C=B<;:B9A876A5?<43;82174 1 1 0.1 0.1 0.8 0.1 0.9 0.5 0.5 0.9 0.6 0.7 0.5 0.6 0.1 0.9 0.1 0.6 0.2 0.5 0.2 0.4 0.2 0.2 0.4 0.2 0.7 0.4 0.5 0.5 0.4 0.4
R 123415627892:4;<=5>7?@8;?A<?B<?>=<BA;@:98@7>65=4:329614 1 1 0.5 0.1 0.9 0.3 0.85 0.7 0.7 0.85 0.3 0.9 0.1 0.5 0.15 0.25 0.3 0.3 0.25 0.15 0.7 0.3 0.5 0.5 0.3 0.7 0.3 0.5 0.5 0.3
Z4r 1231452432513 0.5 0.05 0.5 0.45
Z5r 123145635436213 0.5 0.1 0.45 0.45 0.1 0.5
O2r 123415673857658437214 1 1 0.2 0.2 0.8 0.2 0.8 0.8 0.2 0.8
O5r 12314567465473213 0.1 0.1 0.5 0.1 0.45 0.45 0.1 0.5
O6r 1231456274654732613 0.1 0.1 0.5 0.1 0.45 0.45 0.1 0.5


==> programs/dvorak/basiccoordfin.txt <==
Z1 123413256152164 1 1 0.2 0.8 0.2 0.2
Z2 12341567465473214 1 1 0.8 0.2 0.8 0.8 0.2 0.8
Z3 1234156274654732614 1 1 0.8 0.2 0.8 0.8 0.2 0.8
Z4 1234132512154 1 1 0.1 0.5
Z5 123413215615164 1 1 0.7 0.9 0.1 0.3
Z6 1231214514153 0.1 0.8 0.1 0.1
O1 1234156785765843214 1 1 0.2 0.2 0.8 0.2 0.8 0.8 0.2 0.8
O2 123415627857658432614 1 1 0.2 0.2 0.8 0.2 0.8 0.8 0.2 0.8
O3 123415672857658432714 1 1 0.2 0.2 0.8 0.2 0.8 0.8 0.2 0.8
O4 1234156718395:69876:594382174 1 1 0.2 0.2 0.7 0.2 0.9 0.7 0.7 0.9 0.2 0.7 0.7 0.7
O5 12341567565743214 1 1 0.2 0.2 0.9 0.3 0.3 0.9
O6 1234156275657432614 1 1 0.9 0.1 0.9 0.9 0.1 0.5
O7 123145645463213 0.1 0.1 0.8 0.1 0.1 0.8
T1 123415627895:7987:659432614 1 1 0.7 0.2 0.8 0.3 0.6 0.9 0.1 0.9 0.1 0.4 0.6 0.4
T2 1234156718395:;6:<6:9876<;594382174 1 1 0.1 0.1 0.7 0.3 0.8 0.8 0.1 0.9 0.1 0.5 0.3 0.7 0.3 0.3 0.7 0.7
T3 123415671839:5;<69;:9<876<5:4382174 1 1 0.1 0.1 0.8 0.15 0.9 0.85 0.1 0.9 0.1 0.75 0.1 0.25 0.6 0.25 0.6 0.75
T4 1234156278395:;<5=7:<;:=987=65<94382614 1 1 0.3 0.1 0.9 0.7 0.4 0.9 0.1 0.9 0.1 0.6 0.2 0.75 0.2 0.45 0.5 0.45 0.5 0.75
T5 123415627839:4;<5=7>9?;@<?>=<@;?:9>87=65<4:382614 1 1 0.9 0.1 0.9 0.9 0.5 0.9 0.1 0.9 0.1 0.7 0.1 0.3 0.3 0.3 0.6 0.3 0.7 0.7 0.4 0.7 0.3 0.6 0.6 0.6
T6 123415672893:5;<6=>6?8;>=<;?:98?76><5:4392714 1 1 0.3 0.1 0.7 0.3 0.9 0.7 0.6 0.9 0.1 0.9 0.1 0.4 0.2 0.6 0.4 0.3 0.4 0.6 0.7 0.6 0.4 0.8
T7 12341567891:3;5<=6>7=<8;:98<7>6=5;43:2194 1 1 0.1 0.1 0.2 0.1 0.5 0.1 0.6 0.5 0.8 0.5 0.5 0.8 0.1 0.6 0.4 0.6 0.2 0.4 0.5 0.4
T8 123415671839:;3<5=>?5@A69@B:=@C>@?>C=B<;:B9A876A5?<43;82174 1 1 0.1 0.1 0.8 0.1 0.9 0.5 0.5 0.9 0.6 0.7 0.5 0.6 0.1 0.9 0.1 0.6 0.2 0.5 0.2 0.4 0.2 0.2 0.4 0.2 0.7 0.4 0.5 0.5 0.4 0.4
R 123415627892:4;<=5>7?@8;?A<?B<?>=<BA;@:98@7>65=4:329614 1 1 0.5 0.1 0.9 0.3 0.85 0.7 0.7 0.85 0.3 0.9 0.1 0.5 0.15 0.25 0.3 0.3 0.25 0.15 0.7 0.3 0.5 0.5 0.3 0.7 0.3 0.5 0.5 0.3


==> programs/dvorak/basvar.txt <==
Z1 123413256152164 1.000 1.000 0.100 0.900 0.100 0.100
Z1 123415615432164 1.000 1.000 0.100 0.900 0.900 0.900
Z1 123415635436214 1.000 1.000 0.900 0.100 0.900 0.900
Z1 123413562532614 1.000 1.000 0.100 0.100 0.900 0.100
Z2 12341567465473214 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900
Z2 12341356736537214 1.000 1.000 0.100 0.100 0.900 0.100 0.900 0.900
Z2 12341325672652714 1.000 1.000 0.100 0.900 0.100 0.100 0.900 0.100
Z2 12341321567165174 1.000 1.000 0.900 0.900 0.100 0.900 0.100 0.100
Z3 1234156274654732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900
Z3 1234135617365372164 1.000 1.000 0.100 0.100 0.900 0.100 0.900 0.900
Z3 1234156257254327614 1.000 1.000 0.100 0.100 0.900 0.100 0.100 0.900
Z3 1234135615715321764 1.000 1.000 0.100 0.900 0.100 0.100 0.900 0.900
Z4 1234132512154 1.000 1.000 0.200 0.500
Z4 1234151432154 1.000 1.000 0.500 0.800
Z4 1234153435214 1.000 1.000 0.800 0.500
Z4 1234135232514 1.000 1.000 0.500 0.200
Z4 1231452432513 0.444 0.217 0.444 0.338
Z4 1231245142153 0.217 0.338 0.338 0.217
Z4 1231451432153 0.217 0.444 0.338 0.444
Z5 123413215615164 1.000 1.000 0.700 0.900 0.100 0.300
Z5 123415645463214 1.000 1.000 0.900 0.300 0.300 0.900
Z5 123413563536214 1.000 1.000 0.300 0.100 0.900 0.700
Z5 123413256252614 1.000 1.000 0.100 0.700 0.700 0.100
Z5 123145635436213 0.514 0.185 0.389 0.389 0.185 0.514
Z5 123124562542613 0.185 0.300 0.389 0.222 0.514 0.300
Z5 123121456154163 0.300 0.514 0.222 0.389 0.300 0.185
Z6 1231214514153 0.100 0.800 0.100 0.100
Z6 1231453435213 0.800 0.100 0.100 0.800
Z6 1231245242513 0.100 0.100 0.800 0.100
O1 1234156785765843214 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800
O1 1234135678576583214 1.000 1.000 0.200 0.800 0.200 0.200 0.800 0.200 0.800 0.800
O1 1234132567857658214 1.000 1.000 0.800 0.800 0.200 0.800 0.200 0.200 0.800 0.200
O1 1234132156785765814 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.200 0.200
O2 123415627857658432614 1.000 1.000 0.100 0.100 0.900 0.100 0.900 0.900 0.100 0.900
O2 123413561785765832164 1.000 1.000 0.100 0.900 0.100 0.100 0.900 0.100 0.900 0.900
O2 123415678257658432814 1.000 1.000 0.100 0.900 0.100 0.100 0.900 0.100 0.900 0.900
O2 123413567815765832184 1.000 1.000 0.900 0.900 0.100 0.900 0.100 0.100 0.900 0.100
O2 123415673857658437214 1.000 1.000 0.100 0.100 0.900 0.100 0.900 0.900 0.100 0.900
O2 123413567285765832714 1.000 1.000 0.100 0.900 0.100 0.100 0.900 0.100 0.900 0.900
O2 123413256718576582174 1.000 1.000 0.900 0.900 0.100 0.900 0.100 0.100 0.900 0.100
O2 123415671857658432174 1.000 1.000 0.100 0.900 0.100 0.100 0.900 0.100 0.900 0.900
O3 123415672857658432714 1.000 1.000 0.100 0.100 0.900 0.100 0.900 0.900 0.100 0.900
O3 123413567185765832174 1.000 1.000 0.100 0.900 0.100 0.100 0.900 0.100 0.900 0.900
O4 1234156718395:69876:594382174 1.000 1.000 0.100 0.100 0.700 0.100 0.900 0.700 0.700 0.900 0.100 0.700 0.700 0.700
O4 1234156278395:7987:6594382614 1.000 1.000 0.700 0.100 0.900 0.300 0.700 0.900 0.100 0.900 0.100 0.300 0.700 0.300
O4 12341356178295:7987:659328164 1.000 1.000 0.100 0.300 0.300 0.100 0.900 0.300 0.900 0.900 0.300 0.900 0.300 0.300
O4 12341567189258:6876:594329174 1.000 1.000 0.100 0.700 0.300 0.100 0.900 0.100 0.900 0.700 0.300 0.900 0.300 0.700
O5 12341567565743214 1.000 1.000 0.200 0.200 0.900 0.300 0.300 0.900
O5 12341356756573214 1.000 1.000 0.200 0.800 0.300 0.100 0.900 0.700
O5 12341325675657214 1.000 1.000 0.800 0.800 0.100 0.700 0.700 0.100
O5 12341321567565714 1.000 1.000 0.800 0.200 0.700 0.900 0.100 0.300
O5 12314567465473213 0.143 0.143 0.488 0.193 0.375 0.375 0.193 0.488
O5 12312456746547213 0.143 0.714 0.193 0.319 0.375 0.250 0.488 0.319
O5 12312145674654713 0.714 0.143 0.319 0.488 0.250 0.375 0.319 0.193
O6 1234156275657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500
O6 1234135617565732164 1.000 1.000 0.100 0.100 0.900 0.100 0.500 0.900
O6 1234156725657432714 1.000 1.000 0.100 0.100 0.900 0.500 0.100 0.900
O6 1234135671565732174 1.000 1.000 0.100 0.900 0.500 0.100 0.900 0.900
O6 1231456274654732613 0.418 0.224 0.418 0.358 0.091 0.785 0.091 0.124
O6 1231245617465472163 0.224 0.358 0.358 0.224 0.785 0.124 0.124 0.785
O6 1231456174654732163 0.124 0.091 0.785 0.091 0.358 0.418 0.224 0.418
O7 123145645463213 0.100 0.100 0.800 0.100 0.100 0.800
O7 123124564546213 0.100 0.800 0.100 0.100 0.800 0.100
O7 123121456454613 0.800 0.100 0.100 0.800 0.100 0.100
T1 123415627895:7987:659432614 1.000 1.000 0.700 0.200 0.800 0.300 0.600 0.900 0.100 0.900 0.100 0.400 0.600 0.400
T1 1234135617895:7987:65932164 1.000 1.000 0.200 0.300 0.300 0.200 0.900 0.400 0.900 0.900 0.400 0.900 0.400 0.400
T1 1234156789258:6876:59432914 1.000 1.000 0.200 0.700 0.400 0.100 0.900 0.100 0.900 0.600 0.300 0.800 0.400 0.600
T1 12341356789158:6876:5932194 1.000 1.000 0.700 0.800 0.100 0.600 0.100 0.100 0.600 0.100 0.800 0.700 0.600 0.600
T2 1234156718395:;6:<6:9876<;594382174 1.000 1.000 0.100 0.100 0.700 0.300 0.800 0.800 0.100 0.900 0.100 0.500 0.300 0.700 0.300 0.300 0.700 0.700
T2 1234156278395:;7<9;:9<87;6594382614 1.000 1.000 0.800 0.200 0.900 0.900 0.500 0.900 0.100 0.900 0.300 0.300 0.700 0.300 0.700 0.700 0.300 0.700
T2 12341356178295:;7<9;:9<87;659328164 1.000 1.000 0.200 0.200 0.900 0.100 0.900 0.500 0.900 0.900 0.300 0.700 0.300 0.300 0.700 0.300 0.700 0.700
T2 12341567189258:;6<8;:8<76;594329174 1.000 1.000 0.100 0.100 0.500 0.100 0.900 0.100 0.700 0.700 0.200 0.800 0.300 0.700 0.300 0.300 0.700 0.300
T2 12341567189258:;6:<6:876<;594329174 1.000 1.000 0.200 0.800 0.300 0.300 0.900 0.100 0.900 0.500 0.900 0.900 0.700 0.700 0.300 0.700 0.700 0.300
T2 1234156718395:;6<9;:9<876;594382174 1.000 1.000 0.100 0.100 0.500 0.100 0.900 0.100 0.800 0.800 0.300 0.700 0.300 0.300 0.700 0.300 0.700 0.700
T2 1234156278395:;7:<7:987<;6594382614 1.000 1.000 0.100 0.100 0.800 0.200 0.700 0.700 0.100 0.900 0.100 0.500 0.300 0.300 0.700 0.300 0.300 0.700
T2 12341356178295:;7:<7:987<;659328164 1.000 1.000 0.100 0.900 0.200 0.200 0.700 0.300 0.900 0.900 0.500 0.900 0.300 0.700 0.300 0.300 0.700 0.700
T2 123415627849:5;7<9;:9<87;65:4832614 1.000 1.000 0.750 0.250 0.750 0.500 0.750 0.750 0.167 0.833 0.300 0.300 0.700 0.300 0.700 0.700 0.300 0.700
T2 1234135617839:5;7<9;:9<87;65:382164 1.000 1.000 0.250 0.250 0.500 0.250 0.750 0.250 0.833 0.833 0.300 0.700 0.300 0.300 0.700 0.300 0.700 0.700
T2 12341567289:259;6<8;98<76;5:432:714 1.000 1.000 0.250 0.500 0.250 0.250 0.833 0.167 0.700 0.700 0.300 0.700 0.250 0.750 0.300 0.300 0.700 0.300
T2 123413567189:159;6<8;98<76;5:321:74 1.000 1.000 0.500 0.750 0.250 0.750 0.167 0.167 0.700 0.300 0.700 0.700 0.750 0.750 0.300 0.700 0.300 0.300
T2 1234135617891:5;7<8;:98<7;65:321964 1.000 1.000 0.250 0.500 0.250 0.250 0.300 0.300 0.700 0.300 0.833 0.833 0.250 0.750 0.300 0.700 0.700 0.700
T2 123415672849:5;<69;:9<876<5:4832714 1.000 1.000 0.833 0.167 0.750 0.750 0.500 0.750 0.250 0.750 0.300 0.700 0.300 0.300 0.700 0.300 0.700 0.700
T2 1234135671839:5;<69;:9<876<5:382174 1.000 1.000 0.167 0.167 0.750 0.250 0.750 0.500 0.750 0.750 0.700 0.700 0.300 0.700 0.300 0.300 0.700 0.300
T2 123415627892:5;7<8;:98<7;65:4329614 1.000 1.000 0.500 0.250 0.750 0.250 0.700 0.300 0.700 0.700 0.167 0.833 0.250 0.250 0.300 0.300 0.300 0.700
T3 123415671839:5;<69;:9<876<5:4382174 1.000 1.000 0.100 0.100 0.800 0.150 0.900 0.850 0.100 0.900 0.100 0.750 0.100 0.250 0.600 0.250 0.600 0.750
T3 123415627893:5;7<8;:98<7;65:4392614 1.000 1.000 0.850 0.100 0.900 0.900 0.750 0.900 0.250 0.900 0.100 0.900 0.150 0.200 0.750 0.400 0.250 0.400
T3 1234135617892:5;7<8;:98<7;65:329164 1.000 1.000 0.100 0.150 0.900 0.100 0.900 0.250 0.900 0.750 0.900 0.900 0.200 0.850 0.400 0.250 0.400 0.750
T3 12341567819:259;6<7;987<6;5:432:184 1.000 1.000 0.100 0.100 0.250 0.100 0.750 0.100 0.900 0.100 0.850 0.800 0.150 0.900 0.250 0.600 0.750 0.600
T3 12341567189:259;6<8;98<76;5:432:174 1.000 1.000 0.100 0.850 0.200 0.150 0.900 0.100 0.900 0.250 0.900 0.750 0.900 0.900 0.400 0.750 0.400 0.250
T3 123415678193:5;<6;7:987;6<5:4392184 1.000 1.000 0.100 0.100 0.250 0.100 0.750 0.100 0.900 0.100 0.850 0.900 0.150 0.800 0.750 0.600 0.250 0.600
T3 123415627839:5;7<9;:9<87;65:4382614 1.000 1.000 0.100 0.100 0.900 0.150 0.800 0.850 0.100 0.900 0.100 0.750 0.100 0.250 0.600 0.250 0.600 0.750
T3 1234135617829:5;7<9;:9<87;65:328164 1.000 1.000 0.100 0.900 0.150 0.100 0.850 0.200 0.900 0.900 0.750 0.900 0.250 0.900 0.250 0.400 0.750 0.400
T4 1234156278395:;<5=7:<;:=987=65<94382614 1.000 1.000 0.300 0.100 0.900 0.700 0.400 0.900 0.100 0.900 0.100 0.600 0.200 0.750 0.200 0.450 0.500 0.450 0.500 0.750
T4 12341356178295:;<5=7:<;:=987=65<9328164 1.000 1.000 0.100 0.700 0.700 0.100 0.900 0.600 0.900 0.900 0.600 0.900 0.750 0.800 0.450 0.800 0.450 0.500 0.750 0.500
T4 1234156718925:;6<8=:<;:=98<76;594329174 1.000 1.000 0.100 0.300 0.600 0.100 0.900 0.100 0.900 0.400 0.700 0.900 0.500 0.550 0.500 0.250 0.800 0.250 0.800 0.550
T4 1234156718395:;6<=7:<;:=987=6;594382174 1.000 1.000 0.100 0.100 0.400 0.100 0.900 0.300 0.300 0.900 0.100 0.400 0.250 0.500 0.250 0.200 0.550 0.200 0.550 0.500
T4 12341356178295:;6<=7:<;:=987=6;59328164 1.000 1.000 0.100 0.700 0.700 0.100 0.900 0.600 0.900 0.900 0.600 0.900 0.500 0.750 0.500 0.450 0.800 0.450 0.800 0.750
T4 12341567189258:;5<=6:<;:=876=5;94329174 1.000 1.000 0.100 0.300 0.600 0.100 0.900 0.100 0.900 0.400 0.700 0.900 0.750 0.500 0.450 0.500 0.450 0.200 0.750 0.200
T4 1234156718395:;6<8=:<;:=98<76;594382174 1.000 1.000 0.100 0.100 0.400 0.100 0.900 0.300 0.300 0.900 0.100 0.400 0.200 0.250 0.500 0.250 0.500 0.550 0.200 0.550
T4 1234156278395:;6<=7:<;:=987=6;594382614 1.000 1.000 0.300 0.100 0.900 0.700 0.400 0.900 0.100 0.900 0.100 0.600 0.250 0.500 0.550 0.500 0.550 0.800 0.250 0.800
T5 123415627839:4;<5=7>9?;@<?>=<@;?:9>87=65<4:382614 1.000 1.000 0.900 0.100 0.900 0.900 0.500 0.900 0.100 0.900 0.100 0.700 0.100 0.300 0.300 0.300 0.600 0.300 0.700 0.700 0.400 0.700 0.300 0.600 0.600 0.600
T5 1234135617829:3;<5=7>9?;@<?>=<@;?:9>87=65<3:28164 1.000 1.000 0.100 0.100 0.900 0.100 0.900 0.500 0.900 0.900 0.700 0.900 0.300 0.900 0.300 0.700 0.300 0.400 0.700 0.300 0.700 0.600 0.600 0.700 0.600 0.400
T5 123415671892:;<25;=6>8?:@;?>=;@:?98>76=5<432<9174 1.000 1.000 0.100 0.100 0.500 0.100 0.900 0.100 0.900 0.300 0.900 0.700 0.700 0.700 0.400 0.700 0.100 0.900 0.300 0.300 0.600 0.300 0.700 0.400 0.400 0.400
T5 12341567189:1;3<5=>6?8@9?>=9<;:9=@8?76>5<43;21:74 1.000 1.000 0.100 0.100 0.300 0.100 0.700 0.100 0.700 0.300 0.700 0.600 0.900 0.900 0.100 0.900 0.100 0.500 0.300 0.700 0.300 0.400 0.400 0.300 0.400 0.600
T5 1234135617891:;2<5=7>?@7?8>:=<;:>98?7@=65<32;1964 1.000 1.000 0.100 0.900 0.100 0.100 0.400 0.300 0.700 0.300 0.900 0.300 0.900 0.700 0.900 0.900 0.500 0.900 0.300 0.700 0.600 0.700 0.700 0.600 0.400 0.600
T5 123415671892:4;<5=>6?8;>=@;=<;@?:98?76>5<4:329174 1.000 1.000 0.300 0.100 0.700 0.100 0.900 0.100 0.900 0.500 0.900 0.900 0.100 0.900 0.300 0.600 0.300 0.300 0.600 0.300 0.700 0.400 0.700 0.700 0.600 0.600
T5 123415671839:;3<5=>69=?@9?:=<;:?9@>876>5<43;82174 1.000 1.000 0.100 0.100 0.500 0.100 0.900 0.100 0.900 0.900 0.600 0.700 0.300 0.700 0.100 0.700 0.100 0.300 0.400 0.300 0.700 0.300 0.300 0.400 0.600 0.400
T5 123415627892:;3<5=7>?@7?8>:=<;:>98?7@=65<43;29614 1.000 1.000 0.100 0.100 0.900 0.100 0.700 0.400 0.700 0.700 0.700 0.900 0.300 0.900 0.100 0.900 0.100 0.500 0.300 0.300 0.300 0.600 0.400 0.700 0.400 0.400
T5 123415671839:;3<5=>69=?:@<?=<@;:?9>876>5<43;82174 1.000 1.000 0.408 0.286 0.653 0.286 0.800 0.440 0.800 0.800 0.667 0.519 0.667 0.667 0.370 0.667 0.333 0.333 0.636 0.388 0.667 0.370 0.636 0.636 0.388 0.636
T5 123415627892:;3<5=7>?8@:?>:=<;:>@98?7=65<43;29614 1.000 1.000 0.440 0.200 0.800 0.200 0.519 0.333 0.667 0.333 0.667 0.630 0.333 0.667 0.286 0.592 0.286 0.347 0.370 0.333 0.388 0.364 0.636 0.364 0.636 0.612
T5 1234135617891:;2<5=7>?8@:?>:=<;:>@98?7=65<32;1964 1.000 1.000 0.200 0.560 0.200 0.200 0.333 0.481 0.333 0.333 0.630 0.333 0.667 0.667 0.592 0.714 0.347 0.714 0.333 0.630 0.364 0.612 0.364 0.364 0.612 0.364
T5 123415671892:4;<5=>6=?6@8;?=<;@:98@76?>5<4:329174 1.000 1.000 0.333 0.370 0.667 0.333 0.714 0.408 0.714 0.653 0.560 0.800 0.200 0.800 0.481 0.667 0.333 0.667 0.364 0.636 0.364 0.388 0.612 0.636 0.630 0.667
T5 123415671892:;<25;=6>8?@8?:>=;:?98@>76=5<432<9174 1.000 1.000 0.200 0.440 0.347 0.286 0.592 0.286 0.667 0.333 0.630 0.667 0.333 0.667 0.333 0.519 0.200 0.800 0.333 0.370 0.364 0.388 0.364 0.636 0.612 0.636
T5 12341567189:1;3<5=>6?@6?8>=9<;:9=8?76@>5<43;21:74 1.000 1.000 0.286 0.408 0.333 0.333 0.667 0.370 0.667 0.667 0.519 0.667 0.800 0.800 0.440 0.800 0.286 0.653 0.370 0.667 0.388 0.636 0.636 0.636 0.636 0.388
T5 123415627839:4;<5=7>9?@9?;>=<;?:9@>87=65<4:382614 1.000 1.000 0.800 0.200 0.800 0.560 0.653 0.714 0.408 0.714 0.333 0.667 0.370 0.333 0.667 0.333 0.667 0.481 0.667 0.630 0.636 0.612 0.636 0.364 0.388 0.364
T5 1234135617829:3;<5=7>9?@9?;>=<;?:9@>87=65<3:28164 1.000 1.000 0.200 0.200 0.560 0.200 0.714 0.347 0.714 0.592 0.667 0.667 0.333 0.630 0.333 0.333 0.481 0.333 0.630 0.333 0.612 0.364 0.364 0.364 0.364 0.612
T6 123415672893:5;<6=>6?8;>=<;?:98?76><5:4392714 1.000 1.000 0.300 0.100 0.700 0.300 0.900 0.700 0.600 0.900 0.100 0.900 0.100 0.400 0.200 0.600 0.400 0.300 0.400 0.600 0.700 0.600 0.400 0.800
T6 1234135671892:5;<6=>6?8;>=<;?:98?76><5:329174 1.000 1.000 0.100 0.700 0.300 0.300 0.700 0.100 0.900 0.400 0.900 0.900 0.400 0.900 0.600 0.800 0.300 0.600 0.600 0.600 0.600 0.300 0.800 0.600
T6 123415671892:5;<6=8>:?;>=<;?:>98=76<5:4329174 1.000 1.000 0.100 0.300 0.400 0.100 0.900 0.100 0.900 0.600 0.700 0.900 0.300 0.700 0.300 0.400 0.600 0.200 0.800 0.400 0.600 0.700 0.600 0.400
T6 123415671893:5;<6=8>?8;>=<;?:98?=76<5:4392174 1.000 1.000 0.100 0.100 0.600 0.100 0.900 0.300 0.700 0.700 0.300 0.900 0.100 0.600 0.200 0.400 0.400 0.200 0.700 0.400 0.400 0.400 0.400 0.700
T6 123415671839:4;<=5>?69>;=<;>:9?876?5=4:382174 1.000 1.000 0.653 0.286 0.667 0.481 0.714 0.592 0.592 0.714 0.481 0.667 0.286 0.653 0.388 0.636 0.333 0.333 0.636 0.388 0.636 0.636 0.667 0.667
T6 123415627839:;<3=5>7?9;>=<;?:9?87>65=43<82614 1.000 1.000 0.592 0.286 0.714 0.408 0.667 0.519 0.653 0.714 0.636 0.612 0.333 0.667 0.388 0.364 0.286 0.347 0.481 0.333 0.667 0.333 0.636 0.364
T6 1234135617829:;<2=5>7?9;>=<;?:9?87>65=32<8164 1.000 1.000 0.286 0.408 0.408 0.286 0.519 0.333 0.714 0.347 0.612 0.364 0.667 0.667 0.364 0.612 0.347 0.714 0.333 0.519 0.333 0.333 0.364 0.364
T6 12341567189:;1<=25<>6?8:><;:?98?76>5=432=1;74 1.000 1.000 0.286 0.592 0.333 0.481 0.347 0.286 0.364 0.388 0.667 0.333 0.612 0.636 0.714 0.653 0.519 0.667 0.408 0.714 0.333 0.667 0.364 0.636
T7 12341567891:3;5<=6>7=<8;:98<7>6=5;43:2194 1.000 1.000 0.100 0.100 0.200 0.100 0.500 0.100 0.600 0.500 0.800 0.500 0.500 0.800 0.100 0.600 0.400 0.600 0.200 0.400 0.500 0.400
T7 123415627839:;5<7=9>:=<;:>9=87<65;4382614 1.000 1.000 0.500 0.200 0.800 0.500 0.600 0.900 0.100 0.900 0.100 0.800 0.100 0.500 0.500 0.400 0.600 0.600 0.400 0.800 0.400 0.500
T7 1234135617829:;5<7=9>:=<;:>9=87<65;328164 1.000 1.000 0.200 0.500 0.500 0.200 0.900 0.400 0.900 0.900 0.800 0.900 0.500 0.900 0.400 0.500 0.600 0.400 0.800 0.600 0.500 0.600
T7 12341567189:;25:<6=8>9=<:9>8=76<5;432;174 1.000 1.000 0.200 0.500 0.400 0.100 0.900 0.100 0.900 0.200 0.900 0.500 0.500 0.600 0.500 0.800 0.400 0.400 0.600 0.200 0.600 0.500
T7 12341567891:;25:<6=>7=8<:98=7>6<5;432;194 1.000 1.000 0.200 0.500 0.400 0.500 0.500 0.100 0.800 0.100 0.900 0.100 0.900 0.600 0.500 0.800 0.600 0.600 0.800 0.400 0.500 0.400
T7 123415671839:;5<=69<>:<;:>9=876=5;4382174 1.000 1.000 0.100 0.100 0.600 0.100 0.800 0.500 0.500 0.800 0.500 0.600 0.100 0.500 0.100 0.200 0.400 0.200 0.600 0.400 0.400 0.500
T7 12341562789:3;5<7=>8=9<;:9=8>7<65;43:2614 1.000 1.000 0.500 0.200 0.800 0.500 0.600 0.500 0.500 0.900 0.200 0.900 0.100 0.900 0.100 0.400 0.400 0.400 0.200 0.600 0.500 0.600
T7 123413561789:2;5<7=>8=9<;:9=8>7<65;32:164 1.000 1.000 0.200 0.500 0.500 0.200 0.500 0.400 0.900 0.500 0.900 0.800 0.900 0.900 0.400 0.900 0.400 0.600 0.600 0.800 0.600 0.500
T8 123415671839:;3<5=>?5@A69@B:=@C>@?>C=B<;:B9A876A5?<43;82174 1.000 1.000 0.100 0.100 0.800 0.100 0.900 0.500 0.500 0.900 0.600 0.700 0.500 0.600 0.100 0.900 0.100 0.600 0.200 0.500 0.200 0.400 0.200 0.200 0.400 0.200 0.700 0.400 0.500 0.500 0.400 0.400
T8 123415627892:;3<5=7>?8@:AB;>AC>A@?>CB=<;B:@98?7=65<43;29614 1.000 1.000 0.500 0.100 0.900 0.500 0.700 0.400 0.600 0.500 0.900 0.900 0.600 0.900 0.100 0.900 0.100 0.200 0.400 0.300 0.200 0.600 0.500 0.500 0.500 0.800 0.400 0.800 0.200 0.800 0.400 0.600
T8 1234135617891:;2<5=7>?8@:AB;>AC>A@?>CB=<;B:@98?7=65<32;1964 1.000 1.000 0.100 0.500 0.500 0.100 0.400 0.300 0.500 0.400 0.900 0.100 0.900 0.400 0.900 0.900 0.200 0.900 0.300 0.600 0.600 0.800 0.500 0.500 0.800 0.500 0.800 0.600 0.800 0.800 0.600 0.600
T8 123415671892:4;<5=>6?@7AB8;A=C?A@?C>=A<;B:98B7@6>5<4:329174 1.000 1.000 0.100 0.100 0.400 0.100 0.900 0.100 0.900 0.800 0.500 0.900 0.100 0.500 0.300 0.600 0.400 0.500 0.500 0.500 0.500 0.200 0.600 0.200 0.800 0.200 0.800 0.400 0.600 0.700 0.600 0.400
T8 123415671892:;<25;=6>?7@A8B:>A@C>@?>CB=;:B98A7?6=5<432<9174 1.000 1.000 0.100 0.500 0.200 0.100 0.900 0.100 0.900 0.600 0.900 0.900 0.500 0.600 0.400 0.700 0.500 0.900 0.300 0.400 0.600 0.200 0.800 0.200 0.800 0.400 0.800 0.500 0.500 0.500 0.600 0.400
T8 12341567189:1;3<5=>?5@A6B8>A@C>@?>CB=9<;:9=8B76A5?<43;21:74 1.000 1.000 0.100 0.100 0.600 0.100 0.900 0.100 0.600 0.500 0.700 0.600 0.900 0.500 0.500 0.900 0.100 0.800 0.400 0.700 0.200 0.400 0.200 0.200 0.400 0.200 0.500 0.200 0.500 0.500 0.400 0.400
T8 123415627839:4;<5=7>?8@A9B;>A@C>@?>CB=<;B:9A8?7=65<4:382614 1.000 1.000 0.500 0.100 0.900 0.500 0.800 0.900 0.100 0.900 0.100 0.400 0.100 0.100 0.500 0.400 0.600 0.300 0.700 0.600 0.400 0.800 0.200 0.800 0.200 0.600 0.200 0.500 0.500 0.500 0.400 0.600
T8 1234135617829:3;<5=7>?8@A9B;>A@C>@?>CB=<;B:9A8?7=65<3:28164 1.000 1.000 0.100 0.500 0.500 0.100 0.900 0.200 0.900 0.900 0.400 0.900 0.100 0.900 0.400 0.500 0.300 0.400 0.600 0.300 0.800 0.600 0.800 0.800 0.600 0.800 0.500 0.800 0.500 0.500 0.600 0.600
R 123415627892:4;<=5>7?@8;?A<?B<?>=<BA;@:98@7>65=4:329614 1.000 1.000 0.500 0.100 0.900 0.300 0.850 0.700 0.700 0.850 0.300 0.900 0.100 0.500 0.150 0.250 0.300 0.300 0.250 0.150 0.700 0.300 0.500 0.500 0.300 0.700 0.300 0.500 0.500 0.300
R 1234135617891:3;<=5>7?@8;?A<?B<?>=<BA;@:98@7>65=3:21964 1.000 1.000 0.100 0.500 0.300 0.100 0.700 0.150 0.850 0.300 0.900 0.700 0.500 0.900 0.250 0.850 0.300 0.700 0.150 0.750 0.300 0.300 0.500 0.500 0.700 0.700 0.500 0.700 0.300 0.500
R 12341562789:2;4<=5>7?@8?A8?B9<?>=<B;:9B8A@7>65=4;32:614 1.000 1.000 0.700 0.100 0.900 0.500 0.850 0.750 0.700 0.700 0.750 0.850 0.500 0.900 0.100 0.700 0.150 0.300 0.300 0.150 0.700 0.300 0.500 0.500 0.700 0.500 0.500 0.700 0.300 0.700
R 123413561789:1;3<=5>7?@8?A8?B9<?>=<B;:9B8A@7>65=3;21:64 1.000 1.000 0.100 0.300 0.500 0.100 0.750 0.150 0.700 0.300 0.850 0.250 0.900 0.500 0.700 0.900 0.300 0.850 0.150 0.700 0.300 0.300 0.500 0.500 0.500 0.300 0.700 0.500 0.700 0.700


==> programs/dvorak/bla.txt <==
graph Z1 {
label=<Z<font point-size="10">1</font>'>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d0 [style=filled];
  a0 [style=filled];
  b0 [style=filled];
  c0 [style=filled];
  a0 [style=filled];
  f0 [style=filled];
  e0 [style=filled];
  b0 [style=filled];
  a0 [pos = "3.000000,0.000000", pin=true];
  b0 [pos = "3.000000,-3.000000", pin=true];
  c0 [pos = "0.000000,-3.000000", pin=true];
  d0 [pos = "0.000000,0.000000", pin=true];
  e0 [pos = "0.300000,-2.700000", pin=true];
  f0 [pos = "0.300000,-0.300000", pin=true];
  a0 -- d0;
  a0 -- b0;
  a0 -- f0;
  b0 -- e0;
  b0 -- c0;
  c0 -- d0;
  e0 -- f0;
}

graph Z2 {
label="Z2"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d1 [style=filled];
  a1 [style=filled];
  b1 [style=filled];
  c1 [style=filled];
  d1 [style=filled];
  g1 [style=filled];
  f1 [style=filled];
  e1 [style=filled];
  a1 [pos = "3.000000,0.000000", pin=true];
  b1 [pos = "3.000000,-3.000000", pin=true];
  c1 [pos = "0.000000,-3.000000", pin=true];
  d1 [pos = "0.000000,0.000000", pin=true];
  e1 [pos = "2.700000,-0.300000", pin=true];
  f1 [pos = "2.700000,-2.700000", pin=true];
  g1 [pos = "0.300000,-2.700000", pin=true];
  a1 -- d1;
  a1 -- b1;
  b1 -- c1;
  c1 -- d1;
  d1 -- g1;
  d1 -- e1;
  e1 -- f1;
  f1 -- g1;
}

graph Z3 {
label="Z3"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d2 [style=filled];
  a2 [style=filled];
  b2 [style=filled];
  c2 [style=filled];
  d2 [style=filled];
  g2 [style=filled];
  f2 [style=filled];
  e2 [style=filled];
  a2 [pos = "3.000000,0.000000", pin=true];
  b2 [pos = "3.000000,-3.000000", pin=true];
  c2 [pos = "0.000000,-3.000000", pin=true];
  d2 [pos = "0.000000,0.000000", pin=true];
  e2 [pos = "2.700000,-0.300000", pin=true];
  f2 [pos = "2.700000,-2.700000", pin=true];
  g2 [pos = "0.300000,-2.700000", pin=true];
  a2 -- d2;
  a2 -- b2;
  b2 -- f2;
  b2 -- c2;
  c2 -- d2;
  d2 -- g2;
  d2 -- e2;
  e2 -- f2;
  f2 -- g2;
}

graph Z4 {
label="Z4"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d3 [style=filled];
  a3 [style=filled];
  b3 [style=filled];
  c3 [style=filled];
  a3 [style=filled];
  e3 [style=filled];
  b3 [style=filled];
  a3 [pos = "3.000000,0.000000", pin=true];
  b3 [pos = "3.000000,-3.000000", pin=true];
  c3 [pos = "0.000000,-3.000000", pin=true];
  d3 [pos = "0.000000,0.000000", pin=true];
  e3 [pos = "0.600000,-1.500000", pin=true];
  a3 -- d3;
  a3 -- b3;
  a3 -- e3;
  b3 -- e3;
  b3 -- c3;
  c3 -- d3;
}

graph Z5 {
label="Z5"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d4 [style=filled];
  a4 [style=filled];
  b4 [style=filled];
  c4 [style=filled];
  a4 [style=filled];
  f4 [style=filled];
  e4 [style=filled];
  a4 [pos = "3.000000,0.000000", pin=true];
  b4 [pos = "3.000000,-3.000000", pin=true];
  c4 [pos = "0.000000,-3.000000", pin=true];
  d4 [pos = "0.000000,0.000000", pin=true];
  e4 [pos = "2.100000,-2.700000", pin=true];
  f4 [pos = "0.300000,-0.900000", pin=true];
  a4 -- d4;
  a4 -- b4;
  a4 -- e4;
  a4 -- f4;
  b4 -- c4;
  c4 -- d4;
  e4 -- f4;
}

graph Z6 {
label="Z6"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c5 [style=filled];
  a5 [style=filled];
  b5 [style=filled];
  a5 [style=filled];
  e5 [style=filled];
  d5 [style=filled];
  a5 [pos = "3.000000,0.000000", pin=true];
  b5 [pos = "1.500000,-3.000000", pin=true];
  c5 [pos = "0.000000,0.000000", pin=true];
  d5 [pos = "1.500000,-2.400000", pin=true];
  e5 [pos = "0.450000,-0.300000", pin=true];
  a5 -- c5;
  a5 -- b5;
  a5 -- d5;
  a5 -- e5;
  b5 -- c5;
  d5 -- e5;
}

graph O1 {
label="O1"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d6 [style=filled];
  a6 [style=filled];
  b6 [style=filled];
  c6 [style=filled];
  e6 [style=filled];
  h6 [style=filled];
  g6 [style=filled];
  f6 [style=filled];
  a6 [pos = "3.000000,0.000000", pin=true];
  b6 [pos = "3.000000,-3.000000", pin=true];
  c6 [pos = "0.000000,-3.000000", pin=true];
  d6 [pos = "0.000000,0.000000", pin=true];
  e6 [pos = "0.600000,-0.600000", pin=true];
  f6 [pos = "2.400000,-0.600000", pin=true];
  g6 [pos = "2.400000,-2.400000", pin=true];
  h6 [pos = "0.600000,-2.400000", pin=true];
  a6 -- d6;
  a6 -- b6;
  b6 -- c6;
  c6 -- d6;
  d6 -- e6;
  e6 -- h6;
  e6 -- f6;
  f6 -- g6;
  g6 -- h6;
}

graph O2 {
label="O2"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d7 [style=filled];
  a7 [style=filled];
  b7 [style=filled];
  c7 [style=filled];
  e7 [style=filled];
  h7 [style=filled];
  g7 [style=filled];
  f7 [style=filled];
  a7 [pos = "3.000000,0.000000", pin=true];
  b7 [pos = "3.000000,-3.000000", pin=true];
  c7 [pos = "0.000000,-3.000000", pin=true];
  d7 [pos = "0.000000,0.000000", pin=true];
  e7 [pos = "0.300000,-0.300000", pin=true];
  f7 [pos = "2.700000,-0.300000", pin=true];
  g7 [pos = "2.700000,-2.700000", pin=true];
  h7 [pos = "0.300000,-2.700000", pin=true];
  a7 -- d7;
  a7 -- b7;
  b7 -- f7;
  b7 -- c7;
  c7 -- d7;
  d7 -- e7;
  e7 -- h7;
  e7 -- f7;
  f7 -- g7;
  g7 -- h7;
}

graph O3 {
label="O3"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d8 [style=filled];
  a8 [style=filled];
  b8 [style=filled];
  c8 [style=filled];
  e8 [style=filled];
  h8 [style=filled];
  g8 [style=filled];
  f8 [style=filled];
  a8 [pos = "3.000000,0.000000", pin=true];
  b8 [pos = "3.000000,-3.000000", pin=true];
  c8 [pos = "0.000000,-3.000000", pin=true];
  d8 [pos = "0.000000,0.000000", pin=true];
  e8 [pos = "0.300000,-0.300000", pin=true];
  f8 [pos = "2.700000,-0.300000", pin=true];
  g8 [pos = "2.700000,-2.700000", pin=true];
  h8 [pos = "0.300000,-2.700000", pin=true];
  a8 -- d8;
  a8 -- b8;
  b8 -- g8;
  b8 -- c8;
  c8 -- d8;
  d8 -- e8;
  e8 -- h8;
  e8 -- f8;
  f8 -- g8;
  g8 -- h8;
}

graph O4 {
label="O4"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d9 [style=filled];
  a9 [style=filled];
  b9 [style=filled];
  c9 [style=filled];
  e9 [style=filled];
  i9 [style=filled];
  j9 [style=filled];
  f9 [style=filled];
  a9 [pos = "3.000000,0.000000", pin=true];
  b9 [pos = "3.000000,-3.000000", pin=true];
  c9 [pos = "0.000000,-3.000000", pin=true];
  d9 [pos = "0.000000,0.000000", pin=true];
  e9 [pos = "0.300000,-0.300000", pin=true];
  f9 [pos = "2.100000,-0.300000", pin=true];
  g9 [pos = "2.700000,-2.100000", pin=true];
  h9 [pos = "2.100000,-2.700000", pin=true];
  i9 [pos = "0.300000,-2.100000", pin=true];
  j9 [pos = "2.100000,-2.100000", pin=true];
  a9 -- d9;
  a9 -- b9;
  a9 -- g9;
  b9 -- c9;
  c9 -- h9;
  c9 -- d9;
  d9 -- e9;
  e9 -- i9;
  e9 -- f9;
  f9 -- j9;
  f9 -- g9;
  g9 -- h9;
  h9 -- i9;
  i9 -- j9;
}

graph O5 {
label="O5"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d10 [style=filled];
  a10 [style=filled];
  b10 [style=filled];
  c10 [style=filled];
  e10 [style=filled];
  g10 [style=filled];
  f10 [style=filled];
  a10 [pos = "3.000000,0.000000", pin=true];
  b10 [pos = "3.000000,-3.000000", pin=true];
  c10 [pos = "0.000000,-3.000000", pin=true];
  d10 [pos = "0.000000,0.000000", pin=true];
  e10 [pos = "0.600000,-0.600000", pin=true];
  f10 [pos = "2.700000,-0.900000", pin=true];
  g10 [pos = "0.900000,-2.700000", pin=true];
  a10 -- d10;
  a10 -- b10;
  b10 -- c10;
  c10 -- d10;
  d10 -- e10;
  e10 -- g10;
  e10 -- f10;
  f10 -- g10;
}

graph O6 {
label="O6"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d11 [style=filled];
  a11 [style=filled];
  b11 [style=filled];
  c11 [style=filled];
  e11 [style=filled];
  g11 [style=filled];
  f11 [style=filled];
  a11 [pos = "3.000000,0.000000", pin=true];
  b11 [pos = "3.000000,-3.000000", pin=true];
  c11 [pos = "0.000000,-3.000000", pin=true];
  d11 [pos = "0.000000,0.000000", pin=true];
  e11 [pos = "2.700000,-0.300000", pin=true];
  f11 [pos = "2.700000,-2.700000", pin=true];
  g11 [pos = "0.300000,-1.500000", pin=true];
  a11 -- d11;
  a11 -- b11;
  b11 -- f11;
  b11 -- c11;
  c11 -- d11;
  d11 -- e11;
  e11 -- g11;
  e11 -- f11;
  f11 -- g11;
}

graph O7 {
label="O7"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c12 [style=filled];
  a12 [style=filled];
  b12 [style=filled];
  d12 [style=filled];
  f12 [style=filled];
  e12 [style=filled];
  a12 [pos = "3.000000,0.000000", pin=true];
  b12 [pos = "1.500000,-3.000000", pin=true];
  c12 [pos = "0.000000,0.000000", pin=true];
  d12 [pos = "0.450000,-0.300000", pin=true];
  e12 [pos = "2.550000,-0.300000", pin=true];
  f12 [pos = "1.500000,-2.400000", pin=true];
  a12 -- c12;
  a12 -- b12;
  b12 -- c12;
  c12 -- d12;
  d12 -- f12;
  d12 -- e12;
  e12 -- f12;
}

graph T1 {
label="T1"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d13 [style=filled];
  a13 [style=filled];
  b13 [style=filled];
  c13 [style=filled];
  g13 [style=filled];
  j13 [style=filled];
  i13 [style=filled];
  h13 [style=filled];
  a13 [pos = "3.000000,0.000000", pin=true];
  b13 [pos = "3.000000,-3.000000", pin=true];
  c13 [pos = "0.000000,-3.000000", pin=true];
  d13 [pos = "0.000000,0.000000", pin=true];
  e13 [pos = "2.100000,-0.600000", pin=true];
  f13 [pos = "2.400000,-0.900000", pin=true];
  g13 [pos = "1.800000,-2.700000", pin=true];
  h13 [pos = "0.300000,-2.700000", pin=true];
  i13 [pos = "0.300000,-1.200000", pin=true];
  j13 [pos = "1.800000,-1.200000", pin=true];
  a13 -- d13;
  a13 -- b13;
  b13 -- f13;
  b13 -- c13;
  c13 -- d13;
  d13 -- e13;
  e13 -- i13;
  e13 -- f13;
  f13 -- g13;
  g13 -- j13;
  g13 -- h13;
  h13 -- i13;
  i13 -- j13;
}

graph T2 {
label="T2"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d14 [style=filled];
  a14 [style=filled];
  b14 [style=filled];
  c14 [style=filled];
  f14 [style=filled];
  k14 [style=filled];
  j14 [style=filled];
  l14 [style=filled];
  a14 [pos = "3.000000,0.000000", pin=true];
  b14 [pos = "3.000000,-3.000000", pin=true];
  c14 [pos = "0.000000,-3.000000", pin=true];
  d14 [pos = "0.000000,0.000000", pin=true];
  e14 [pos = "0.300000,-0.300000", pin=true];
  f14 [pos = "2.100000,-0.900000", pin=true];
  g14 [pos = "2.400000,-2.400000", pin=true];
  h14 [pos = "0.300000,-2.700000", pin=true];
  i14 [pos = "0.300000,-1.500000", pin=true];
  j14 [pos = "0.900000,-2.100000", pin=true];
  k14 [pos = "0.900000,-0.900000", pin=true];
  l14 [pos = "2.100000,-2.100000", pin=true];
  a14 -- d14;
  a14 -- b14;
  a14 -- g14;
  b14 -- c14;
  c14 -- h14;
  c14 -- d14;
  d14 -- e14;
  e14 -- i14;
  e14 -- f14;
  f14 -- k14;
  f14 -- g14;
  f14 -- l14;
  g14 -- h14;
  h14 -- i14;
  i14 -- j14;
  j14 -- l14;
  j14 -- k14;
}

graph T3 {
label="T3"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d15 [style=filled];
  a15 [style=filled];
  b15 [style=filled];
  c15 [style=filled];
  i15 [style=filled];
  l15 [style=filled];
  k15 [style=filled];
  j15 [style=filled];
  a15 [pos = "3.000000,0.000000", pin=true];
  b15 [pos = "3.000000,-3.000000", pin=true];
  c15 [pos = "0.000000,-3.000000", pin=true];
  d15 [pos = "0.000000,0.000000", pin=true];
  e15 [pos = "0.300000,-0.300000", pin=true];
  f15 [pos = "2.400000,-0.450000", pin=true];
  g15 [pos = "2.700000,-2.550000", pin=true];
  h15 [pos = "0.300000,-2.700000", pin=true];
  i15 [pos = "0.300000,-2.250000", pin=true];
  j15 [pos = "0.300000,-0.750000", pin=true];
  k15 [pos = "1.800000,-0.750000", pin=true];
  l15 [pos = "1.800000,-2.250000", pin=true];
  a15 -- d15;
  a15 -- b15;
  a15 -- g15;
  b15 -- c15;
  c15 -- h15;
  c15 -- d15;
  d15 -- e15;
  e15 -- j15;
  e15 -- f15;
  f15 -- l15;
  f15 -- g15;
  g15 -- h15;
  h15 -- i15;
  i15 -- l15;
  i15 -- j15;
  j15 -- k15;
  k15 -- l15;
}

graph T4 {
label="T4"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d16 [style=filled];
  a16 [style=filled];
  b16 [style=filled];
  c16 [style=filled];
  j16 [style=filled];
  m16 [style=filled];
  l16 [style=filled];
  k16 [style=filled];
  a16 [pos = "3.000000,0.000000", pin=true];
  b16 [pos = "3.000000,-3.000000", pin=true];
  c16 [pos = "0.000000,-3.000000", pin=true];
  d16 [pos = "0.000000,0.000000", pin=true];
  e16 [pos = "0.900000,-0.300000", pin=true];
  f16 [pos = "2.700000,-2.100000", pin=true];
  g16 [pos = "1.200000,-2.700000", pin=true];
  h16 [pos = "0.300000,-2.700000", pin=true];
  i16 [pos = "0.300000,-1.800000", pin=true];
  j16 [pos = "0.600000,-2.250000", pin=true];
  k16 [pos = "0.600000,-1.350000", pin=true];
  l16 [pos = "1.500000,-1.350000", pin=true];
  m16 [pos = "1.500000,-2.250000", pin=true];
  a16 -- d16;
  a16 -- b16;
  b16 -- f16;
  b16 -- c16;
  c16 -- h16;
  c16 -- d16;
  d16 -- e16;
  e16 -- i16;
  e16 -- f16;
  e16 -- l16;
  f16 -- g16;
  g16 -- m16;
  g16 -- h16;
  h16 -- i16;
  i16 -- j16;
  j16 -- m16;
  j16 -- k16;
  k16 -- l16;
  l16 -- m16;
}

graph T5 {
label="T5"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d17 [style=filled];
  a17 [style=filled];
  b17 [style=filled];
  c17 [style=filled];
  k17 [style=filled];
  o17 [style=filled];
  p17 [style=filled];
  l17 [style=filled];
  a17 [pos = "3.000000,0.000000", pin=true];
  b17 [pos = "3.000000,-3.000000", pin=true];
  c17 [pos = "0.000000,-3.000000", pin=true];
  d17 [pos = "0.000000,0.000000", pin=true];
  e17 [pos = "2.700000,-0.300000", pin=true];
  f17 [pos = "2.700000,-2.700000", pin=true];
  g17 [pos = "1.500000,-2.700000", pin=true];
  h17 [pos = "0.300000,-2.700000", pin=true];
  i17 [pos = "0.300000,-2.100000", pin=true];
  j17 [pos = "0.300000,-0.900000", pin=true];
  k17 [pos = "0.900000,-0.900000", pin=true];
  l17 [pos = "1.800000,-0.900000", pin=true];
  m17 [pos = "2.100000,-2.100000", pin=true];
  n17 [pos = "1.200000,-2.100000", pin=true];
  o17 [pos = "0.900000,-1.800000", pin=true];
  p17 [pos = "1.800000,-1.800000", pin=true];
  a17 -- d17;
  a17 -- b17;
  b17 -- f17;
  b17 -- c17;
  c17 -- h17;
  c17 -- d17;
  d17 -- j17;
  d17 -- e17;
  e17 -- l17;
  e17 -- f17;
  f17 -- g17;
  g17 -- m17;
  g17 -- h17;
  h17 -- i17;
  i17 -- n17;
  i17 -- j17;
  j17 -- k17;
  k17 -- o17;
  k17 -- l17;
  l17 -- p17;
  l17 -- m17;
  m17 -- n17;
  n17 -- o17;
  o17 -- p17;
}

graph T6 {
label="T6"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d18 [style=filled];
  a18 [style=filled];
  b18 [style=filled];
  c18 [style=filled];
  f18 [style=filled];
  l18 [style=filled];
  m18 [style=filled];
  n18 [style=filled];
  a18 [pos = "3.000000,0.000000", pin=true];
  b18 [pos = "3.000000,-3.000000", pin=true];
  c18 [pos = "0.000000,-3.000000", pin=true];
  d18 [pos = "0.000000,0.000000", pin=true];
  e18 [pos = "0.900000,-0.300000", pin=true];
  f18 [pos = "2.100000,-0.900000", pin=true];
  g18 [pos = "2.700000,-2.100000", pin=true];
  h18 [pos = "1.800000,-2.700000", pin=true];
  i18 [pos = "0.300000,-2.700000", pin=true];
  j18 [pos = "0.300000,-1.200000", pin=true];
  k18 [pos = "0.600000,-1.800000", pin=true];
  l18 [pos = "1.200000,-0.900000", pin=true];
  m18 [pos = "1.200000,-1.800000", pin=true];
  n18 [pos = "2.100000,-1.800000", pin=true];
  o18 [pos = "1.200000,-2.400000", pin=true];
  a18 -- d18;
  a18 -- b18;
  b18 -- g18;
  b18 -- c18;
  c18 -- i18;
  c18 -- d18;
  d18 -- e18;
  e18 -- j18;
  e18 -- f18;
  f18 -- l18;
  f18 -- g18;
  f18 -- n18;
  g18 -- h18;
  h18 -- o18;
  h18 -- i18;
  i18 -- j18;
  j18 -- k18;
  k18 -- o18;
  k18 -- l18;
  l18 -- m18;
  m18 -- n18;
  n18 -- o18;
}

graph T7 {
label="T7"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d19 [style=filled];
  a19 [style=filled];
  b19 [style=filled];
  c19 [style=filled];
  f19 [style=filled];
  m19 [style=filled];
  n19 [style=filled];
  g19 [style=filled];
  a19 [pos = "3.000000,0.000000", pin=true];
  b19 [pos = "3.000000,-3.000000", pin=true];
  c19 [pos = "0.000000,-3.000000", pin=true];
  d19 [pos = "0.000000,0.000000", pin=true];
  e19 [pos = "0.300000,-0.300000", pin=true];
  f19 [pos = "0.600000,-0.300000", pin=true];
  g19 [pos = "1.500000,-0.300000", pin=true];
  h19 [pos = "1.800000,-1.500000", pin=true];
  i19 [pos = "2.400000,-1.500000", pin=true];
  j19 [pos = "1.500000,-2.400000", pin=true];
  k19 [pos = "0.300000,-1.800000", pin=true];
  l19 [pos = "1.200000,-1.800000", pin=true];
  m19 [pos = "0.600000,-1.200000", pin=true];
  n19 [pos = "1.500000,-1.200000", pin=true];
  a19 -- d19;
  a19 -- b19;
  a19 -- i19;
  b19 -- c19;
  c19 -- j19;
  c19 -- d19;
  d19 -- e19;
  e19 -- k19;
  e19 -- f19;
  f19 -- m19;
  f19 -- g19;
  g19 -- n19;
  g19 -- h19;
  h19 -- l19;
  h19 -- i19;
  i19 -- j19;
  j19 -- k19;
  k19 -- l19;
  l19 -- m19;
  m19 -- n19;
}

graph T8 {
label="T8"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d20 [style=filled];
  a20 [style=filled];
  b20 [style=filled];
  c20 [style=filled];
  n20 [style=filled];
  s20 [style=filled];
  p20 [style=filled];
  o20 [style=filled];
  a20 [pos = "3.000000,0.000000", pin=true];
  b20 [pos = "3.000000,-3.000000", pin=true];
  c20 [pos = "0.000000,-3.000000", pin=true];
  d20 [pos = "0.000000,0.000000", pin=true];
  e20 [pos = "0.300000,-0.300000", pin=true];
  f20 [pos = "2.400000,-0.300000", pin=true];
  g20 [pos = "2.700000,-1.500000", pin=true];
  h20 [pos = "1.500000,-2.700000", pin=true];
  i20 [pos = "1.800000,-2.100000", pin=true];
  j20 [pos = "1.500000,-1.800000", pin=true];
  k20 [pos = "0.300000,-2.700000", pin=true];
  l20 [pos = "0.300000,-1.800000", pin=true];
  m20 [pos = "0.600000,-1.500000", pin=true];
  n20 [pos = "0.600000,-1.200000", pin=true];
  o20 [pos = "0.600000,-0.600000", pin=true];
  p20 [pos = "1.200000,-0.600000", pin=true];
  q20 [pos = "2.100000,-1.200000", pin=true];
  r20 [pos = "1.500000,-1.500000", pin=true];
  s20 [pos = "1.200000,-1.200000", pin=true];
  a20 -- d20;
  a20 -- b20;
  a20 -- g20;
  b20 -- c20;
  c20 -- h20;
  c20 -- d20;
  c20 -- k20;
  d20 -- e20;
  e20 -- l20;
  e20 -- f20;
  e20 -- o20;
  f20 -- q20;
  f20 -- g20;
  g20 -- h20;
  h20 -- i20;
  i20 -- q20;
  i20 -- j20;
  j20 -- r20;
  j20 -- k20;
  k20 -- l20;
  l20 -- m20;
  m20 -- r20;
  m20 -- n20;
  n20 -- s20;
  n20 -- o20;
  o20 -- p20;
  p20 -- s20;
  p20 -- q20;
  p20 -- r20;
}

graph R {
label="R"
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d21 [style=filled];
  a21 [style=filled];
  b21 [style=filled];
  c21 [style=filled];
  l21 [style=filled];
  q21 [style=filled];
  o21 [style=filled];
  r21 [style=filled];
  a21 [pos = "3.000000,0.000000", pin=true];
  b21 [pos = "3.000000,-3.000000", pin=true];
  c21 [pos = "0.000000,-3.000000", pin=true];
  d21 [pos = "0.000000,0.000000", pin=true];
  e21 [pos = "1.500000,-0.300000", pin=true];
  f21 [pos = "2.700000,-0.900000", pin=true];
  g21 [pos = "2.550000,-2.100000", pin=true];
  h21 [pos = "2.100000,-2.550000", pin=true];
  i21 [pos = "0.900000,-2.700000", pin=true];
  j21 [pos = "0.300000,-1.500000", pin=true];
  k21 [pos = "0.450000,-0.750000", pin=true];
  l21 [pos = "0.900000,-0.900000", pin=true];
  m21 [pos = "0.750000,-0.450000", pin=true];
  n21 [pos = "2.100000,-0.900000", pin=true];
  o21 [pos = "1.500000,-1.500000", pin=true];
  p21 [pos = "0.900000,-2.100000", pin=true];
  q21 [pos = "0.900000,-1.500000", pin=true];
  r21 [pos = "1.500000,-0.900000", pin=true];
  a21 -- d21;
  a21 -- b21;
  b21 -- f21;
  b21 -- c21;
  b21 -- i21;
  c21 -- d21;
  d21 -- j21;
  d21 -- e21;
  e21 -- m21;
  e21 -- f21;
  f21 -- g21;
  g21 -- n21;
  g21 -- h21;
  h21 -- p21;
  h21 -- i21;
  i21 -- j21;
  j21 -- k21;
  k21 -- p21;
  k21 -- l21;
  l21 -- q21;
  l21 -- m21;
  l21 -- r21;
  m21 -- n21;
  n21 -- o21;
  o21 -- r21;
  o21 -- p21;
  o21 -- q21;
}



==> programs/dvorak/br.txt <==
Z1 (of 4, if 4, dist 0) -- 0: 3 1 5;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1;   5: 0 4; oface (length 4): 3 0 1 2;
Z2 (of 4, if 4, dist 0) -- 0: 3 1;   1: 2 0;   2: 3 1;   3: 6 2 0 4;   4: 5 3;   5: 6 4;   6: 3 5; oface (length 4): 3 0 1 2;
Z3 (of 4, if 4, dist 0) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 5 3;   5: 6 4 1;   6: 3 5; oface (length 4): 3 0 1 2;
Z4 (of 4, if 3, dist 0) -- 0: 3 1 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 0 1; oface (length 4): 3 0 1 2;
Z5 (of 4, if 3, dist 0) -- 0: 3 1 4 5;   1: 2 0;   2: 3 1;   3: 0 2;   4: 5 0;   5: 0 4; oface (length 4): 3 0 1 2;
Z6 (of 3, if 3, dist 0) -- 0: 2 1 3 4;   1: 2 0;   2: 0 1;   3: 4 0;   4: 0 3; oface (length 3): 2 0 1;
O1 (of 4, if 4, dist 1) -- 0: 3 1;   1: 2 0;   2: 3 1;   3: 4 2 0;   4: 7 3 5;   5: 6 4;   6: 7 5;   7: 4 6; oface (length 4): 3 0 1 2;
O2 (of 4, if 4, dist 1) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 4 2 0;   4: 7 3 5;   5: 6 4 1;   6: 7 5;   7: 4 6; oface (length 4): 3 0 1 2;
O3 (of 4, if 4, dist 1) -- 0: 3 1;   1: 6 0 2;   2: 3 1;   3: 4 2 0;   4: 7 3 5;   5: 6 4;   6: 7 5 1;   7: 4 6; oface (length 4): 3 0 1 2;
O4 (of 4, if 4, dist 1) -- 0: 3 1 6;   1: 2 0;   2: 7 1 3;   3: 4 2 0;   4: 8 3 5;   5: 9 4 6;   6: 7 5 0;   7: 8 6 2;   8: 9 7 4;   9: 5 8; oface (length 4): 3 0 1 2;
O5 (of 4, if 3, dist 1) -- 0: 3 1;   1: 2 0;   2: 3 1;   3: 4 2 0;   4: 6 3 5;   5: 6 4;   6: 4 5; oface (length 4): 3 0 1 2;
O6 (of 4, if 3, dist 1) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 4 2 0;   4: 6 3 5;   5: 6 4 1;   6: 4 5; oface (length 4): 3 0 1 2;
O7 (of 3, if 3, dist 1) -- 0: 2 1;   1: 2 0;   2: 3 1 0;   3: 5 2 4;   4: 5 3;   5: 3 4; oface (length 3): 2 0 1;
T1 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 4 2 0;   4: 8 3 5;   5: 6 4 1;   6: 9 5 7;   7: 8 6;   8: 9 7 4;   9: 6 8; oface (length 4): 3 0 1 2;
T2 (of 4, if 4, dist 2) -- 0: 3 1 6;   1: 2 0;   2: 7 1 3;   3: 4 2 0;   4: 8 3 5;   5: 10 4 6 11;   6: 7 5 0;   7: 8 6 2;   8: 9 7 4;   9: 11 8 10;   10: 5 9;   11: 5 9; oface (length 4): 3 0 1 2;
T3 (of 4, if 4, dist 2) -- 0: 3 1 6;   1: 2 0;   2: 7 1 3;   3: 4 2 0;   4: 9 3 5;   5: 11 4 6;   6: 7 5 0;   7: 8 6 2;   8: 11 7 9;   9: 10 8 4;   10: 11 9;   11: 8 10 5; oface (length 4): 3 0 1 2;
T4 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 7 1 3;   3: 4 2 0;   4: 8 3 5 11;   5: 6 4 1;   6: 12 5 7;   7: 8 6 2;   8: 9 7 4;   9: 12 8 10;   10: 11 9;   11: 12 10 4;   12: 9 11 6; oface (length 4): 3 0 1 2;
T5 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 7 1 3;   3: 9 2 0 4;   4: 11 3 5;   5: 6 4 1;   6: 12 5 7;   7: 8 6 2;   8: 13 7 9;   9: 10 8 3;   10: 14 9 11;   11: 15 10 4 12;   12: 13 11 6;   13: 14 12 8;   14: 15 13 10;   15: 11 14; oface (length 4): 3 0 1 2;
T6 (of 4, if 4, dist 2) -- 0: 3 1;   1: 6 0 2;   2: 8 1 3;   3: 4 2 0;   4: 9 3 5;   5: 11 4 6 13;   6: 7 5 1;   7: 14 6 8;   8: 9 7 2;   9: 10 8 4;   10: 14 9 11;   11: 12 10 5;   12: 13 11;   13: 14 12 5;   14: 10 13 7; oface (length 4): 3 0 1 2;
T7 (of 4, if 4, dist 2) -- 0: 3 1 8;   1: 2 0;   2: 9 1 3;   3: 4 2 0;   4: 10 3 5;   5: 12 4 6;   6: 13 5 7;   7: 11 6 8;   8: 9 7 0;   9: 10 8 2;   10: 11 9 4;   11: 7 10 12;   12: 13 11 5;   13: 6 12; oface (length 4): 3 0 1 2;
T8 (of 4, if 4, dist 2) -- 0: 3 1 6;   1: 2 0;   2: 7 1 3 10;   3: 4 2 0;   4: 11 3 5 14;   5: 16 4 6;   6: 7 5 0;   7: 8 6 2;   8: 16 7 9;   9: 17 8 10;   10: 11 9 2;   11: 12 10 4;   12: 17 11 13;   13: 18 12 14;   14: 15 13 4;   15: 18 14 16 17;   16: 8 15 5;   17: 12 15 9;   18: 13 15; oface (length 4): 3 0 1 2;
R (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2 8;   2: 3 1;   3: 9 2 0 4;   4: 12 3 5;   5: 6 4 1;   6: 13 5 7;   7: 15 6 8;   8: 9 7 1;   9: 10 8 3;   10: 15 9 11;   11: 16 10 12 17;   12: 13 11 4;   13: 14 12 6;   14: 17 13 15 16;   15: 10 14 7;   16: 11 14;   17: 11 14; oface (length 4): 3 0 1 2;


==> programs/dvorak/canon.txt <==
0: 9 1 11;   1: 2 0;   2: 12 1 3;   3: 4 2;   4: 13 3 5;   5: 6 4;   6: 14 5 7;   7: 8 6;   8: 10 7 9;   9: 0 8;   10: 14 8 11;   11: 12 10 0;   12: 13 11 2;   13: 14 12 4;   14: 10 13 6; oface (length 10): 9 0 1 2 3 4 5 6 7 8;
0: 13 1 15;   1: 2 0;   2: 16 1 3;   3: 4 2;   4: 17 3 5;   5: 6 4;   6: 18 5 7;   7: 8 6;   8: 19 7 9;   9: 10 8;   10: 20 9 11;   11: 12 10;   12: 14 11 13;   13: 0 12;   14: 20 12 15;   15: 16 14 0;   16: 17 15 2;   17: 18 16 4;   18: 19 17 6;   19: 20 18 8;   20: 14 19 10; oface (length 14): 13 0 1 2 3 4 5 6 7 8 9 10 11 12;
0: 15 1 17;   1: 2 0;   2: 18 1 3;   3: 4 2;   4: 19 3 5;   5: 6 4;   6: 20 5 7;   7: 8 6;   8: 21 7 9;   9: 10 8;   10: 22 9 11;   11: 12 10;   12: 23 11 13;   13: 14 12;   14: 24 13 15 16;   15: 0 14;   16: 26 14 17;   17: 18 16 0;   18: 27 17 2 19;   19: 20 18 4;   20: 28 19 6 21;   21: 22 20 8;   22: 29 21 10 23;   23: 24 22 12;   24: 25 23 14;   25: 29 24 26;   26: 27 25 16;   27: 28 26 18;   28: 29 27 20;   29: 25 28 22; oface (length 16): 15 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14;


==> programs/dvorak/cylcrit.txt <==
Distance 0: 0: 6 1;   1: 4 0 2;   2: 6 1;   3: 4 6;   4: 1 3 5;   5: 6 4;   6: 0 5 3 2; oface (length 4): 6 0 1 2;
Distance 0: 0: 6 1;   1: 2 0;   2: 6 1;   3: 4 6;   4: 5 3;   5: 6 4;   6: 0 5 3 2; oface (length 4): 6 0 1 2;
Distance 1: 0: 7 1;   1: 5 0 2;   2: 7 1;   3: 4 6;   4: 5 3;   5: 1 4 6;   6: 5 3 7;   7: 0 6 2; oface (length 4): 7 0 1 2;
Distance 1: 0: 7 1;   1: 4 0 2;   2: 7 1;   3: 4 6;   4: 1 3 5;   5: 6 4;   6: 5 3 7;   7: 0 6 2; oface (length 4): 7 0 1 2;
Distance 1: 0: 7 1 8;   1: 2 0;   2: 9 1 7;   3: 9 6 4;   4: 5 3;   5: 8 4 6;   6: 5 3 7;   7: 0 6 2;   8: 9 5 0;   9: 3 8 2; oface (length 4): 7 0 1 2;
Distance 1: 0: 7 1;   1: 2 0;   2: 7 1;   3: 4 6;   4: 5 3;   5: 6 4;   6: 5 3 7;   7: 0 6 2; oface (length 4): 7 0 1 2;
Distance 2: 0: 8 1;   1: 9 0 2;   2: 8 1;   3: 4 6;   4: 9 3 5;   5: 6 4;   6: 5 3 7;   7: 9 6 8;   8: 0 7 2;   9: 4 7 1; oface (length 4): 8 0 1 2;
Distance 2: 0: 8 1 9;   1: 2 0;   2: 10 1 8;   3: 4 6;   4: 11 3 5;   5: 6 4;   6: 9 5 3 7;   7: 6 11 8;   8: 0 7 2;   9: 10 6 0;   10: 11 9 2;   11: 4 10 7; oface (length 4): 8 0 1 2;
Distance 2: 0: 8 1 10;   1: 2 0;   2: 11 1 8;   3: 11 6 4;   4: 9 3 5;   5: 6 4;   6: 5 3 7;   7: 9 6 8;   8: 0 7 2;   9: 4 7 10;   10: 11 9 0;   11: 3 10 2; oface (length 4): 8 0 1 2;
Distance 2: 0: 8 1;   1: 9 0 2;   2: 11 1 8;   3: 4 6;   4: 12 3 5;   5: 10 4 6;   6: 5 3 7;   7: 9 6 12 8;   8: 0 7 2;   9: 10 7 1;   10: 5 9 11;   11: 12 10 2;   12: 4 11 7; oface (length 4): 8 0 1 2;
Distance 2: 0: 8 1;   1: 10 0 2;   2: 12 1 8;   3: 14 6 4;   4: 5 3;   5: 15 4 6 9;   6: 5 3 7;   7: 6 13 8;   8: 9 7 2 0;   9: 5 8 10;   10: 11 9 1;   11: 15 10 12;   12: 13 11 2;   13: 14 12 7;   14: 15 13 3;   15: 11 14 5; oface (length 4): 8 0 1 2;
Distance 2: 0: 8 1;   1: 9 0 2;   2: 11 1 8;   3: 13 6 4;   4: 5 3;   5: 14 4 6;   6: 9 5 3 7;   7: 6 12 8;   8: 0 7 2;   9: 10 6 1;   10: 14 9 11;   11: 12 10 2;   12: 13 11 7;   13: 14 12 3;   14: 10 13 5; oface (length 4): 8 0 1 2;
Distance 2: 0: 8 1 10;   1: 2 0;   2: 11 1 8;   3: 13 6 4;   4: 5 3;   5: 9 4 6;   6: 5 3 7;   7: 6 12 8;   8: 0 7 2;   9: 13 5 10;   10: 11 9 0;   11: 12 10 2;   12: 13 11 7;   13: 9 12 3; oface (length 4): 8 0 1 2;


Distance 2: 0: 8 1 10;   1: 2 0;   2: 11 1 8 14;   3: 16 6 4;   4: 5 3;   5: 17 4 6 18;   6: 5 3 7;   7: 9 6 15 8;   8: 0 7 2;   9: 18 7 10;   10: 11 9 0;   11: 12 10 2;   12: 18 11 13;   13: 17 12 14;   14: 15 13 2;   15: 16 14 7;   16: 17 15 3;   17: 13 16 5;   18: 9 12 5; oface (length 4): 8 0 1 2;
Distance 3: 0: 9 1;   1: 10 0 2 13;   2: 9 1;   3: 4 6;   4: 16 3 5 17;   5: 6 4;   6: 5 3 15 7;   7: 17 6 8;   8: 10 7 9;   9: 0 8 14 2;   10: 11 8 1;   11: 17 10 12;   12: 16 11 13;   13: 14 12 1;   14: 15 13 9;   15: 16 14 6;   16: 12 15 4;   17: 7 11 4; oface (length 4): 9 0 1 2;


==> programs/dvorak/five.txt <==
C5a 1234156274895:7;<8=:>?;@AB;>AC?A@?C>B=<;B?:=98<7:6594732614
C5b 1234156274895:;<58;=9>?:@AB:>AC?A@?C>B=;:B?9=8<765<94732614
C5c 1234156274895:7;<8=>?8;@=AB>AC>A@?>CB=@<;?:98?<7:6594732614
C5d 1234156274895:;<58=:>?;@=AB>C@BA@C?>B=@<;?:=98<765<94732614
C5e 1234156274895:7;<8=:>?;@AB;>C@BA@C?>B=<;B?:=98<7:6594732614
C5f 1234156274895:7;<8=:>?;@=AB>C@BA@C?>B=@<;?:=98<7:6594732614
Z4Z4Z1Z4Z4a 123413251672896:8;<8;:98<:769527154
Z4Z4Z1Z4Z4b 1234132516789168:7;<7;:87<:69521954


==> programs/dvorak/fivecoord.txt <==
Z4Z4Z3Z4Z4a 1234132516789168:7;<7;:87<:69521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525 0.762 0.605 0.786 0.447 0.653 0.400
Z4Z4Z3Z4Z4b 123413251672896:8;<8;:98<:769527154 1.000 1.000 0.100 0.500 0.595 0.275 0.955 0.475 0.844 0.722 0.428 0.490 0.763 0.396 0.609 0.455 0.634 0.589


==> programs/dvorak/four.txt <==
X5D2 1234156274895:8;<:=>;=<;>:<98:76594732614
X'5D2 123415627489:589;<9=>;=<;>9<8:765:4732614
X5D4 1234156274895:8;<:=>?;@=?>=@<;?:<98:76594732614
X'5D4 123415627489:589;<9=>?;@=?>=@<;?9<8:765:4732614
Z4X2Z4a 123413251678169:7987:68521854
Z4X2Z4b 123413251672869:69876:8527154
Z4Z4A1 123413256178597:;7:987;96582164
Z3A8Z3 1234156274895:;6<8=:>?;@AB;>AC?A@?C>B=<;B?:=98<76;594732614
Z3A9Z3 1234156274895:7;<8=>9?;@=AB>AC>A@?>CB=@<;?:9>8<7:6594732614
C4a 1234156274895:7;<8=>?8;>@<>=<@;?:98?<7:6594732614
C4b 1234156274895:;<58=:>?;>@;>=<;@?:=98<765<94732614
C4c 1234156274895:7;<8=:>?;@=?>=@<;?:=98<7:6594732614
Z4Z4X1 1234132516789168:787:69521954


==> programs/dvorak/fourcoord.txt <==
Z4Z4A1r 123413256178597:;7:987;96582164 1.000 1.000 0.200 0.800 0.200 0.200 0.765 0.235 0.765 0.765 0.263 0.500 0.553 0.625 0.742 0.513
X5D2r 1234156274895:8;<:=>;=<;>:<98:76594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.125 0.125 0.740 0.260 0.527 0.745 0.249 0.221 0.667 0.303 0.576 0.534 0.426 0.519
X5'D2r 123415627489:589;<9=>;=<;>9<8:765:4732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.260 0.740 0.467 0.200 0.750 0.750 0.685 0.706 0.337 0.693 0.418 0.463 0.571 0.482
X5D4r 1234156274895:8;<:=>?;@=?>=@<;?:<98:76594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.125 0.125 0.740 0.260 0.527 0.745 0.249 0.221 0.667 0.303 0.615 0.345 0.558 0.532 0.433 0.495 0.460 0.318
X5'D4r 123415627489:589;<9=>?;@=?>=@<;?9<8:765:4732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.260 0.740 0.467 0.200 0.750 0.750 0.685 0.706 0.337 0.693 0.388 0.651 0.438 0.466 0.564 0.505 0.535 0.659
Z3A8Z3 1234156274895:;6<8=:>?;@AB;>AC?A@?C>B=<;B?:=98<76;594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.165 0.306 0.306 0.165 0.683 0.390 0.696 0.696 0.390 0.683 0.333 0.333 0.421 0.421 0.624 0.449 0.625 0.625 0.484 0.589 0.449 0.624 0.463 0.463
Z3A9Z3r 1234156274895:7;<8=>9?;@=AB>AC>A@?>CB=@<;?:9>8<7:6594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.235 0.235 0.680 0.320 0.696 0.696 0.398 0.704 0.281 0.610 0.405 0.358 0.618 0.382 0.623 0.582 0.400 0.600 0.453 0.547 0.454 0.408 0.584 0.542
Z3A9Z3 123415627489:4;<58;=9>?:@=AB>C@BA@C?>B=@;:?9=8<765<4:732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.643 0.748 0.308 0.615 0.235 0.235 0.615 0.308 0.748 0.643 0.636 0.636 0.369 0.554 0.333 0.333 0.554 0.369 0.560 0.560 0.406 0.517 0.380 0.380
Z3A8Z3r 1234156274895:7;<=7>?8;>@<AB=C@BA@C>=B<@;?:98?7=:6594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.235 0.235 0.680 0.320 0.696 0.696 0.653 0.424 0.585 0.628 0.341 0.659 0.350 0.400 0.580 0.339 0.582 0.418 0.544 0.588 0.400 0.600 0.403 0.451
X'5D2 12341325167589:6;8<=9<>9<;:9>=8;76:572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850 0.829 0.745 0.505 0.605 0.545 0.378 0.829 0.465 0.764 0.493 0.758 0.653 0.590 0.435
X5D2 12341325167589:6;8<=9>;=<;>:9=8;76:572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850 0.829 0.745 0.505 0.605 0.545 0.378 0.829 0.465 0.758 0.653 0.570 0.577 0.590 0.435
Z4Z4A1 1234132516789168:;7:87;69521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525 0.861 0.522 0.639 0.645
Z4Z4X1 1234132516789168:787:69521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525 0.762 0.605
Z4X2Z4a 123413251678169:7987:68521854 1.000 1.000 0.100 0.500 0.595 0.725 0.599 0.332 0.955 0.525 0.761 0.623 0.620 0.604
Z4X2Z4b 123413251672869:69876:8527154 1.000 1.000 0.100 0.500 0.595 0.275 0.955 0.475 0.600 0.668 0.834 0.514 0.780 0.387
X5'D4 1234156275897:;<8=:>?;>@;>=<;@?:=98<79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.748 0.696 0.460 0.584 0.496 0.402 0.748 0.472 0.690 0.494 0.685 0.622 0.535 0.448
X5D4 1234156275897:;<8=:>?;@=?>=@<;?:=98<79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.748 0.696 0.460 0.584 0.496 0.402 0.748 0.472 0.685 0.622 0.518 0.562 0.535 0.448
Z4Z4X1r 1231452674869:69876:854732513 0.500 0.050 0.500 0.450 0.192 0.635 0.192 0.173 0.473 0.264 0.328 0.238 0.208 0.385
Z4Z4Z3Z4Z4a 1234132516789168:7;<7;:87<:69521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525 0.762 0.605 0.786 0.447 0.653 0.400
Z4Z4Z3Z4Z4b 123413251672896:8;<8;:98<:769527154 1.000 1.000 0.100 0.500 0.595 0.275 0.955 0.475 0.844 0.722 0.428 0.490 0.763 0.396 0.609 0.455 0.634 0.589


==> programs/dvorak/images/34.txt <==
Z4 1234132512154 1 1 0.1 0.5
Z5 123413215615164 1 1 0.7 0.9 0.1 0.3
Z6 1231214514153 0.1 0.8 0.1 0.1
O5 12341567565743214 1 1 0.2 0.2 0.9 0.3 0.3 0.9
O6 1234156275657432614 1 1 0.9 0.1 0.9 0.9 0.1 0.5
O7 123145645463213 0.1 0.1 0.8 0.1 0.1 0.8


==> programs/dvorak/images/44.txt <==
Z1 123413256152164 1 1 0.2 0.8 0.2 0.2
Z2 12341567465473214 1 1 0.8 0.2 0.8 0.8 0.2 0.8
Z3 1234156274654732614 1 1 0.8 0.2 0.8 0.8 0.2 0.8
O1 1234156785765843214 1 1 0.2 0.2 0.8 0.2 0.8 0.8 0.2 0.8
O2 123415627857658432614 1 1 0.2 0.2 0.8 0.2 0.8 0.8 0.2 0.8
O3 123415672857658432714 1 1 0.2 0.2 0.8 0.2 0.8 0.8 0.2 0.8
O4 1234156718395:69876:594382174 1 1 0.2 0.2 0.7 0.2 0.9 0.7 0.7 0.9 0.2 0.7 0.7 0.7
T1 123415627895:7987:659432614 1 1 0.7 0.2 0.8 0.3 0.6 0.9 0.1 0.9 0.1 0.4 0.6 0.4
T2 1234156718395:;6:<6:9876<;594382174 1 1 0.1 0.1 0.7 0.3 0.8 0.8 0.1 0.9 0.1 0.5 0.3 0.7 0.3 0.3 0.7 0.7
T3 123415671839:5;<69;:9<876<5:4382174 1 1 0.1 0.1 0.8 0.15 0.9 0.85 0.1 0.9 0.1 0.75 0.1 0.25 0.6 0.25 0.6 0.75
T4 1234156278395:;<5=7:<;:=987=65<94382614 1 1 0.3 0.1 0.9 0.7 0.4 0.9 0.1 0.9 0.1 0.6 0.2 0.75 0.2 0.45 0.5 0.45 0.5 0.75
T5 123415627839:4;<5=7>9?;@<?>=<@;?:9>87=65<4:382614 1 1 0.9 0.1 0.9 0.9 0.5 0.9 0.1 0.9 0.1 0.7 0.1 0.3 0.3 0.3 0.6 0.3 0.7 0.7 0.4 0.7 0.3 0.6 0.6 0.6
T6 123415672893:5;<6=>6?8;>=<;?:98?76><5:4392714 1 1 0.3 0.1 0.7 0.3 0.9 0.7 0.6 0.9 0.1 0.9 0.1 0.4 0.2 0.6 0.4 0.3 0.4 0.6 0.7 0.6 0.4 0.8
T7 12341567891:3;5<=6>7=<8;:98<7>6=5;43:2194 1 1 0.1 0.1 0.2 0.1 0.5 0.1 0.6 0.5 0.8 0.5 0.5 0.8 0.1 0.6 0.4 0.6 0.2 0.4 0.5 0.4
T8 123415671839:;3<5=>?5@A69@B:=@C>@?>C=B<;:B9A876A5?<43;82174 1 1 0.1 0.1 0.8 0.1 0.9 0.5 0.5 0.9 0.6 0.7 0.5 0.6 0.1 0.9 0.1 0.6 0.2 0.5 0.2 0.4 0.2 0.2 0.4 0.2 0.7 0.4 0.5 0.5 0.4 0.4
R 123415627892:4;<=5>7?@8;?A<?B<?>=<BA;@:98@7>65=4:329614 1 1 0.5 0.1 0.9 0.3 0.85 0.7 0.7 0.85 0.3 0.9 0.1 0.5 0.15 0.25 0.3 0.3 0.25 0.15 0.7 0.3 0.5 0.5 0.3 0.7 0.3 0.5 0.5 0.3


==> programs/dvorak/images/join2a.txt <==
D1 123413215617857658164 1.000 1.000 0.700 0.900 0.100 0.300 0.580 0.180 0.820 0.420
D2 1234132516756572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850
D3 123413215617895:7987:659164 1.000 1.000 0.700 0.900 0.100 0.300 0.250 0.330 0.610 0.210 0.775 0.435 0.490 0.570
D4 1234156275897879657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780
D5 1234132516716521754 1.000 1.000 0.100 0.500 0.595 0.725 0.955 0.525
D6 12341325167896876952154 1.000 1.000 0.100 0.500 0.280 0.500 0.640 0.300 0.910 0.500 0.640 0.700
D7 1234132516781968769521854 1.000 1.000 0.100 0.500 0.595 0.675 0.550 0.350 0.910 0.150 0.910 0.550
D8 123413251678676852154 1.000 1.000 0.100 0.500 0.280 0.500 0.910 0.150 0.910 0.850
D9 123415627589:898:7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.820 0.220 0.820 0.780
D10 123415627589:;8:98;7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.580 0.340 0.820 0.500 0.580 0.660
D11 123415627589:5;8:98;765:7432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.540 0.640 0.500 0.380 0.820 0.220 0.820 0.540


==> programs/dvorak/images/join2b.txt <==
A1 123413256178576582164 1.000 1.000 0.200 0.800 0.200 0.200 0.765 0.235 0.765 0.765
A2 12341325617895:7987:6592164 1.000 1.000 0.200 0.800 0.200 0.200 0.304 0.304 0.765 0.235 0.765 0.765 0.304 0.696
A3 12341325617891:5;7<8;:98<7;65:21964 1.000 1.000 0.200 0.800 0.200 0.200 0.304 0.304 0.667 0.250 0.875 0.688 0.667 0.833 0.304 0.630 0.667 0.667
A4 123415672859:6;8:98;76:58432714 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.320 0.680 0.320 0.680 0.680
A5 123415673859:6;8:98;76:58437214 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.320 0.680 0.320 0.680 0.680
A5' 123415673859:69;69876;:58437214 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.680 0.320 0.320 0.680 0.680
A6 123415672859:;5<=69<>:<;:>9=876=5;8432714 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.620 0.740 0.320 0.620 0.320 0.320 0.620 0.320 0.740 0.620 0.620 0.620
A7 123415673859:;5<=69<>:<;:>9=876=5;8437214 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.620 0.740 0.320 0.620 0.320 0.320 0.620 0.320 0.740 0.620 0.620 0.620
A8 1234156718395:;<5;=5;:69876:5=<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.600 0.600 0.300 0.600 0.600 0.300
A9 1234156718395:;<5=:<;:=69876:5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.300 0.600 0.300 0.300 0.600 0.300
A10 1234156718395:;<5=>69=?:@;?=<;@:?9>876>5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.300 0.600 0.300 0.350 0.550 0.250 0.650 0.350 0.700 0.700 0.550 0.600 0.550 0.350
A11 1234156274895:7987:6594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.235 0.235 0.680 0.320 0.696 0.696
A12 123415627489:;<58;=9;:9=8<765<4732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.640 0.693 0.216 0.541 0.125 0.125 0.541 0.216 0.693 0.640 0.571 0.571
A12' 1234156274895:;<8=:<;:=98<76594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.251 0.320 0.320 0.251 0.744 0.465 0.750 0.750 0.465 0.744 0.421 0.421
A13 123415627489:;4<=58<>9?:><;:?9>8=765=4;732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.260 0.740 0.239 0.644 0.155 0.263 0.125 0.125 0.678 0.284 0.749 0.724 0.579 0.662 0.551 0.332


==> programs/dvorak/images/join2c.txt <==
X1 1231452674654732513 0.500 0.050 0.500 0.450 0.192 0.635 0.192 0.173
X2 12314526454632513 0.500 0.050 0.500 0.450 0.109 0.446
X3 1231452678496876954832513 0.500 0.050 0.500 0.450 0.455 0.409 0.192 0.635 0.192 0.173 0.455 0.136
X4 1231452678294:6;7:987;6:549328513 0.500 0.050 0.500 0.450 0.455 0.409 0.259 0.578 0.109 0.272 0.259 0.095 0.455 0.182 0.259 0.233
X5 12314562748958:58765:94732613 0.100 0.100 0.500 0.100 0.450 0.450 0.100 0.500 0.180 0.420 0.188 0.188 0.395 0.395
X5' 1231456274895:7987:6594732613 0.100 0.100 0.500 0.100 0.450 0.450 0.100 0.500 0.188 0.188 0.420 0.180 0.395 0.395
X6 123145627489:4;<58;=9;:9=8<765<4:732613 0.100 0.100 0.500 0.100 0.450 0.450 0.100 0.500 0.358 0.432 0.181 0.384 0.188 0.188 0.384 0.181 0.432 0.358 0.365 0.365


==> programs/dvorak/images/join3a.txt <==
Z4D2 1234132516758968769572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850 0.505 0.640 0.505 0.360
Z4D4 1234156275897:;8:98;79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.460 0.612 0.460 0.388
Z4D8 12341325167869:7987:6852154 1.000 1.000 0.100 0.500 0.280 0.500 0.910 0.150 0.910 0.850 0.595 0.640 0.595 0.360
Z4D9 123415627589:8;<9;:9<8:7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.820 0.220 0.820 0.780 0.540 0.612 0.540 0.388
O6D4 1234156275897:;<8=:<;:=98<79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.748 0.696 0.460 0.584 0.496 0.402 0.748 0.472
O6D9 123415627589:8;<=9>;=<;>:9=8:7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.820 0.220 0.820 0.780 0.764 0.696 0.540 0.584 0.568 0.402 0.764 0.472


==> programs/dvorak/images/join3b.txt <==
Z4X1b 1234132516789168769521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525
Z4X3 1234132516789:169;7987;6:521:54 1.000 1.000 0.100 0.500 0.595 0.725 0.632 0.659 0.428 0.510 0.844 0.278 0.955 0.525 0.878 0.523
Z4X4a 12341325167289:2;6<8=9<;:9=8<76;52:7154 1.000 1.000 0.100 0.500 0.595 0.275 0.955 0.475 0.878 0.477 0.853 0.659 0.443 0.582 0.419 0.418 0.673 0.363 0.543 0.487
Z4X4b 123413251678195:;6<=7:<;:=987=6;5921854 1.000 1.000 0.100 0.500 0.755 0.245 0.914 0.306 0.955 0.525 0.595 0.725 0.632 0.659 0.480 0.548 0.790 0.376 0.836 0.546
Z4X5 123413251678196:;7<9;:9<87;69521854 1.000 1.000 0.100 0.500 0.595 0.675 0.550 0.350 0.910 0.150 0.910 0.550 0.644 0.593 0.622 0.390 0.831 0.282
Z4X5' 123413251678196:;7:<7:987<;69521854 1.000 1.000 0.100 0.500 0.595 0.675 0.550 0.350 0.910 0.150 0.910 0.550 0.838 0.510 0.644 0.593 0.831 0.282
Z4X6a 123413251678196:;7<=8>:?<>=<?;:>98=7;69521854 1.000 1.000 0.100 0.500 0.595 0.675 0.550 0.350 0.910 0.150 0.910 0.550 0.678 0.611 0.611 0.574 0.654 0.373 0.831 0.282 0.837 0.475 0.671 0.547
Z4X6b 123413251678296:;<6=>7:=?;=<;?:>987>6<9528154 1.000 1.000 0.100 0.500 0.280 0.500 0.640 0.300 0.910 0.500 0.640 0.700 0.811 0.537 0.609 0.601 0.438 0.500 0.609 0.398 0.811 0.463 0.757 0.500
Z5X5 123413215617895:7;<8;=8;:98=<7:659164 1.000 1.000 0.700 0.900 0.100 0.300 0.250 0.330 0.610 0.210 0.775 0.435 0.490 0.570 0.514 0.498 0.382 0.356 0.693 0.419
Z5X5' 123413215617895:7;<8=:<;:=98<7:659164 1.000 1.000 0.700 0.900 0.100 0.300 0.250 0.330 0.610 0.210 0.775 0.435 0.490 0.570 0.382 0.356 0.586 0.282 0.693 0.419
Z4X2 12341325167816768521854 1.000 1.000 0.100 0.500 0.595 0.725 0.599 0.332 0.955 0.525
Z6X5 123121451678496:;7:<7:987<;69548153 0.100 0.800 0.100 0.100 0.190 0.160 0.550 0.120 0.505 0.370 0.190 0.440 0.262 0.376 0.269 0.213 0.456 0.337
Z6X5' 123121451678496:;7<9;:9<87;69548153 0.100 0.800 0.100 0.100 0.190 0.160 0.550 0.120 0.505 0.370 0.190 0.440 0.269 0.213 0.478 0.184 0.456 0.337


==> programs/dvorak/images/join3c.txt <==
Z1A1 12341325617859:7987:6582164 1.000 1.000 0.200 0.800 0.200 0.200 0.765 0.235 0.765 0.765 0.325 0.675 0.325 0.325
Z4A1 1231452674896876954732513 0.500 0.050 0.500 0.450 0.192 0.635 0.192 0.173 0.445 0.154 0.445 0.401
Z4X1a 12314526748676854732513 0.500 0.050 0.500 0.450 0.192 0.635 0.192 0.173 0.473 0.264
Z3A8a 1234156718395:;<5=>?5;>@<>=<@;?:69876:5?<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.600 0.600 0.300 0.600 0.318 0.318 0.540 0.360 0.600 0.300 0.548 0.548
Z3A8b 1234156274895:;6<8=:>?;>@;>=<;@?:=98<76;594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.165 0.306 0.306 0.165 0.683 0.390 0.696 0.696 0.390 0.683 0.333 0.333 0.421 0.421 0.624 0.449 0.449 0.624
Z3A9a 1234156274895:;6<8=:>?;@=?>=@<;?:=98<76;594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.165 0.306 0.306 0.165 0.683 0.390 0.696 0.696 0.390 0.683 0.333 0.333 0.624 0.449 0.636 0.636 0.449 0.624
Z3A9b 1234156718395:;<5=:>?;@=?>=@<;?:=69876:5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.300 0.600 0.300 0.300 0.600 0.300 0.583 0.583 0.360 0.540 0.352 0.352
Z3A11a 1234156274895:;<58;=9;:9=8<765<94732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.680 0.235 0.235 0.659 0.341 0.624 0.624 0.696 0.696 0.382 0.618
Z3A11b 1234156274895:7;<8=:<;:=98<7:6594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.235 0.235 0.680 0.320 0.696 0.696 0.341 0.659 0.352 0.352 0.618 0.382
Z3A13 123415627489:;4<=58<>9?@A9@B9@?:><;:?9BA>8=765=4;732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.260 0.740 0.239 0.644 0.155 0.263 0.125 0.125 0.678 0.284 0.749 0.724 0.579 0.662 0.551 0.332 0.488 0.395 0.511 0.598 0.259 0.361
O4A8 1234156718395:;<5=>?5@AB5;A=@C>@?>C=A<;B:69876:5B?<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.600 0.600 0.300 0.600 0.521 0.574 0.354 0.507 0.318 0.318 0.507 0.354 0.574 0.521 0.600 0.300 0.518 0.518
O4A9 1234156718395:;<5=:>?;@A<B>C@BA@C?>B=<A;?:=69876:5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.300 0.600 0.300 0.300 0.600 0.300 0.617 0.547 0.547 0.617 0.358 0.505 0.352 0.352 0.505 0.358 0.533 0.533


==> programs/dvorak/images/joinmany.txt <==
X5D2 12341325167589:6;8<=9>;=<;>:9=8;76:572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850 0.829 0.745 0.505 0.605 0.545 0.378 0.829 0.465 0.758 0.653 0.570 0.577 0.590 0.435
X'5D2 12341325167589:6;8<=9<>9<;:9>=8;76:572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850 0.829 0.745 0.505 0.605 0.545 0.378 0.829 0.465 0.764 0.493 0.758 0.653 0.590 0.435
X5D4 1234156275897:;<8=:>?;@=?>=@<;?:=98<79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.748 0.696 0.460 0.584 0.496 0.402 0.748 0.472 0.685 0.622 0.518 0.562 0.535 0.448
X5'D4 1234156275897:;<8=:>?;>@;>=<;@?:=98<79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.748 0.696 0.460 0.584 0.496 0.402 0.748 0.472 0.690 0.494 0.685 0.622 0.535 0.448
Z4X2Z4a 123413251678169:7987:68521854 1.000 1.000 0.100 0.500 0.595 0.725 0.599 0.332 0.955 0.525 0.761 0.623 0.620 0.604
Z4X2Z4b 123413251672869:69876:8527154 1.000 1.000 0.100 0.500 0.595 0.275 0.955 0.475 0.600 0.668 0.834 0.514 0.780 0.387
Z4Z4A1 1234132516789168:;7:87;69521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525 0.861 0.522 0.639 0.645
Z4Z4X1 1234132516789168:787:69521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525 0.762 0.605
Z3A8Z3 1234156274895:;6<8=:>?;@AB;>AC?A@?C>B=<;B?:=98<76;594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.165 0.306 0.306 0.165 0.683 0.390 0.696 0.696 0.390 0.683 0.333 0.333 0.421 0.421 0.624 0.449 0.625 0.625 0.484 0.589 0.449 0.624 0.463 0.463
Z3A9Z3 123415627489:4;<58;=9>?:@=AB>C@BA@C?>B=@;:?9=8<765<4:732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.643 0.748 0.308 0.615 0.235 0.235 0.615 0.308 0.748 0.643 0.636 0.636 0.369 0.554 0.333 0.333 0.554 0.369 0.560 0.560 0.406 0.517 0.380 0.380
Z4Z4Z3Z4Z4a 1234132516789168:7;<7;:87<:69521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525 0.762 0.605 0.786 0.447 0.653 0.400
Z4Z4Z3Z4Z4b 123413251672896:8;<8;:98<:769527154 1.000 1.000 0.100 0.500 0.595 0.275 0.955 0.475 0.844 0.722 0.428 0.490 0.763 0.396 0.609 0.455 0.634 0.589


==> programs/dvorak/morecoordfin.txt <==
X5D2 12341325167589:6;8<=9>;=<;>:9=8;76:572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850 0.829 0.745 0.505 0.605 0.545 0.378 0.829 0.465 0.758 0.653 0.570 0.577 0.590 0.435
X'5D2 12341325167589:6;8<=9<>9<;:9>=8;76:572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850 0.829 0.745 0.505 0.605 0.545 0.378 0.829 0.465 0.764 0.493 0.758 0.653 0.590 0.435
X5D4 1234156275897:;<8=:>?;@=?>=@<;?:=98<79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.748 0.696 0.460 0.584 0.496 0.402 0.748 0.472 0.685 0.622 0.518 0.562 0.535 0.448
X5'D4 1234156275897:;<8=:>?;>@;>=<;@?:=98<79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.748 0.696 0.460 0.584 0.496 0.402 0.748 0.472 0.690 0.494 0.685 0.622 0.535 0.448
Z4X2Z4a 123413251678169:7987:68521854 1.000 1.000 0.100 0.500 0.595 0.725 0.599 0.332 0.955 0.525 0.761 0.623 0.620 0.604
Z4X2Z4b 123413251672869:69876:8527154 1.000 1.000 0.100 0.500 0.595 0.275 0.955 0.475 0.600 0.668 0.834 0.514 0.780 0.387
Z4Z4A1 1234132516789168:;7:87;69521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525 0.861 0.522 0.639 0.645
Z4Z4X1 1234132516789168:787:69521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525 0.762 0.605
Z3A8Z3 1234156274895:;6<8=:>?;@AB;>AC?A@?C>B=<;B?:=98<76;594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.165 0.306 0.306 0.165 0.683 0.390 0.696 0.696 0.390 0.683 0.333 0.333 0.421 0.421 0.624 0.449 0.625 0.625 0.484 0.589 0.449 0.624 0.463 0.463
Z3A9Z3 123415627489:4;<58;=9>?:@=AB>C@BA@C?>B=@;:?9=8<765<4:732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.643 0.748 0.308 0.615 0.235 0.235 0.615 0.308 0.748 0.643 0.636 0.636 0.369 0.554 0.333 0.333 0.554 0.369 0.560 0.560 0.406 0.517 0.380 0.380
Z4Z4Z3Z4Z4a 1234132516789168:7;<7;:87<:69521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525 0.762 0.605 0.786 0.447 0.653 0.400
Z4Z4Z3Z4Z4b 123413251672896:8;<8;:98<:769527154 1.000 1.000 0.100 0.500 0.595 0.275 0.955 0.475 0.844 0.722 0.428 0.490 0.763 0.396 0.609 0.455 0.634 0.589


==> programs/dvorak/rb.txt <==
Z1 : 15 / 15
Z2 : 12 / 12
Z3 : 16 / 16
Z4 : 5 / 15
Z5 : 4 / 12
Z6 : 4 / 4
O1 : 6 / 6
O2 : 12 / 11
O3 : 11 / 11
O4 : 12 / 12
O5 : 2 / 6
O6 : 4 / 11
O7 : 2 / 2
T1 : 8 / 8
T2 : 1 / 2
T3 : 4 / 4
T4 : 3 / 3
T5 : 2 / 2
T6 : 2 / 2
T7 : 2 / 2
T8 : 2 / 2
R : 4 / 4


==> programs/dvorak/rf.txt <==
Z1+Z4X1b (of 4, if 4, dist 2) -- 0: 3 1 5;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 7 1 5;   5: 6 4 0;   6: 8 5 7 10;   7: 8 6 4;   8: 9 7 6;   9: 10 8;   10: 6 9; oface (length 4): 3 0 1 2;
Z3+Z4D4 (of 4, if 4, dist 4) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 7 5 3;   7: 9 6 8;   8: 9 7 4;   9: 11 8 7 10;   10: 13 9 11;   11: 12 10 9;   12: 13 11;   13: 10 12; oface (length 4): 3 0 1 2;
Z3+Z4D4 (of 4, if 4, dist 4) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 9 3 5;   5: 6 4 1;   6: 7 5 3;   7: 9 6 8;   8: 11 7 9 10;   9: 7 8 4;   10: 13 8 11;   11: 12 10 8;   12: 13 11;   13: 10 12; oface (length 4): 3 0 1 2;
Z3+O6D4 (of 4, if 4, dist 5) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 7 5 3;   7: 9 6 8;   8: 9 7 4;   9: 11 8 7 10;   10: 14 9 11;   11: 12 10 9;   12: 15 11 13;   13: 14 12;   14: 15 13 10;   15: 12 14; oface (length 4): 3 0 1 2;
Z3+O6D4 (of 4, if 4, dist 5) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 9 3 5;   5: 6 4 1;   6: 7 5 3;   7: 9 6 8;   8: 11 7 9 10;   9: 7 8 4;   10: 14 8 11;   11: 12 10 8;   12: 15 11 13;   13: 14 12;   14: 15 13 10;   15: 12 14; oface (length 4): 3 0 1 2;
Z3+Z3A8a (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 10 4 1 6;   6: 7 5 3;   7: 11 6 8;   8: 9 7 4;   9: 12 8 10;   10: 14 9 5 11 17;   11: 12 10 7;   12: 13 11 9;   13: 17 12 14;   14: 18 13 10 15;   15: 16 14;   16: 18 15 17;   17: 13 16 10;   18: 14 16; oface (length 4): 3 0 1 2;
Z3+Z3A8b (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 9 5 3 7;   7: 11 6 8;   8: 13 7 4 9;   9: 10 8 6;   10: 14 9 11;   11: 12 10 7;   12: 15 11 13;   13: 17 12 8 14 18;   14: 15 13 10;   15: 16 14 12;   16: 18 15 17;   17: 13 16;   18: 13 16; oface (length 4): 3 0 1 2;
Z3+Z3A11a (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 9 5 3 7;   7: 11 6 8 14;   8: 9 7 4;   9: 10 8 6;   10: 14 9 11;   11: 15 10 7 12;   12: 13 11;   13: 15 12 14;   14: 10 13 7;   15: 11 13; oface (length 4): 3 0 1 2;
Z3+Z3A11a (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5 11;   5: 6 4 1;   6: 7 5 3;   7: 11 6 8;   8: 9 7 4;   9: 12 8 10;   10: 14 9 11 15;   11: 12 10 4 7;   12: 13 11 9;   13: 15 12 14;   14: 10 13;   15: 10 13; oface (length 4): 3 0 1 2;
Z3+Z3A11b (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 9 5 3 7;   7: 11 6 8;   8: 9 7 4;   9: 12 8 6 10;   10: 14 9 11;   11: 12 10 7;   12: 15 11 9 13;   13: 14 12;   14: 15 13 10;   15: 12 14; oface (length 4): 3 0 1 2;
Z4+Z4X2 (of 4, if 4, dist 1) -- 0: 3 1 7 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 7 4 6;   6: 9 5 7;   7: 8 6 0 5;   8: 9 7;   9: 6 8; oface (length 4): 3 0 1 2;
Z4+Z4X2 (of 4, if 4, dist 2) -- 0: 3 1 4;   1: 6 0 2 4;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 7 4 6 9;   6: 7 5 1;   7: 8 6 5;   8: 9 7;   9: 5 8; oface (length 4): 3 0 1 2;
Z4+Z4X1a (of 4, if 3, dist 2) -- 0: 3 1 8 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 8 4 6;   6: 9 5 7;   7: 9 6 8;   8: 5 7 0;   9: 6 7; oface (length 4): 3 0 1 2;


==> programs/dvorak/rt.txt <==
Z1+A1 (of 4, if 4, dist 2) -- 0: 3 1 5;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 7 1 5;   5: 6 4 0;   6: 9 5 7;   7: 8 6 4;   8: 9 7;   9: 6 8; oface (length 4): 3 0 1 2;
Z1+D5 (of 4, if 4, dist 1) -- 0: 3 1 5;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 6 1 5 8;   5: 6 4 0;   6: 7 5 4;   7: 8 6;   8: 4 7; oface (length 4): 3 0 1 2;
Z1+X1 (of 4, if 3, dist 2) -- 0: 3 1 5;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 7 1 5;   5: 6 4 0;   6: 8 5 7;   7: 8 6 4;   8: 6 7; oface (length 4): 3 0 1 2;
Z3+A8 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 9 5 3 7 12;   7: 14 6 8;   8: 9 7 4;   9: 10 8 6;   10: 14 9 11;   11: 15 10 12;   12: 13 11 6;   13: 15 12 14;   14: 10 13 7;   15: 11 13; oface (length 4): 3 0 1 2;
Z3+A8 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 10 4 1 6;   6: 7 5 3;   7: 11 6 8;   8: 9 7 4;   9: 12 8 10;   10: 14 9 5 11 15;   11: 12 10 7;   12: 13 11 9;   13: 15 12 14;   14: 10 13;   15: 10 13; oface (length 4): 3 0 1 2;
Z3+A9 (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 9 5 3 7;   7: 11 6 8;   8: 13 7 4 9;   9: 10 8 6;   10: 14 9 11;   11: 12 10 7;   12: 15 11 13;   13: 14 12 8;   14: 15 13 10;   15: 12 14; oface (length 4): 3 0 1 2;
Z3+A9 (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 10 4 1 6;   6: 7 5 3;   7: 11 6 8;   8: 9 7 4;   9: 12 8 10;   10: 14 9 5 11;   11: 12 10 7;   12: 15 11 9 13;   13: 14 12;   14: 15 13 10;   15: 12 14; oface (length 4): 3 0 1 2;
Z3+A11 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 9 5 3 7;   7: 11 6 8;   8: 9 7 4;   9: 12 8 6 10;   10: 11 9;   11: 12 10 7;   12: 9 11; oface (length 4): 3 0 1 2;
Z3+A11 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5 11;   5: 6 4 1;   6: 7 5 3;   7: 11 6 8;   8: 12 7 4 9;   9: 10 8;   10: 12 9 11;   11: 7 10 4;   12: 8 10; oface (length 4): 3 0 1 2;
Z3+A13 (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4 10;   4: 12 3 5;   5: 6 4 1;   6: 7 5 3;   7: 12 6 8;   8: 13 7 9 17 16;   9: 14 8 10;   10: 11 9 3;   11: 13 10 12;   12: 7 11 4;   13: 14 11 8;   14: 9 13 15;   15: 17 14 16;   16: 8 15;   17: 8 15; oface (length 4): 3 0 1 2;
Z3+D3 (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 7 5 3;   7: 9 6 8;   8: 9 7 4;   9: 12 8 7 10;   10: 11 9;   11: 12 10;   12: 9 11; oface (length 4): 3 0 1 2;
Z3+D3 (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 9 3 5;   5: 6 4 1;   6: 7 5 3;   7: 9 6 8;   8: 12 7 9 10;   9: 7 8 4;   10: 11 8;   11: 12 10;   12: 8 11; oface (length 4): 3 0 1 2;
Z3+D4 (of 4, if 3, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 7 5 3;   7: 9 6 8;   8: 9 7 4;   9: 11 8 7 10;   10: 11 9;   11: 9 10; oface (length 4): 3 0 1 2;
Z3+D4 (of 4, if 3, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 9 3 5;   5: 6 4 1;   6: 7 5 3;   7: 9 6 8;   8: 11 7 9 10;   9: 7 8 4;   10: 11 8;   11: 8 10; oface (length 4): 3 0 1 2;
Z3+D7 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 9 3 5;   5: 6 4 1;   6: 7 5 3;   7: 9 6 8;   8: 11 7 9;   9: 10 8 4 7;   10: 11 9;   11: 8 10; oface (length 4): 3 0 1 2;
Z3+D7 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 7 5 3;   7: 9 6 8 11;   8: 9 7 4;   9: 10 8 7;   10: 11 9;   11: 7 10; oface (length 4): 3 0 1 2;
Z4+D2 (of 4, if 4, dist 2) -- 0: 3 1 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 6 1 0 5;   5: 8 4 6;   6: 7 5 4;   7: 8 6;   8: 5 7; oface (length 4): 3 0 1 2;
Z4+D4 (of 4, if 4, dist 3) -- 0: 3 1 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 6 1 0 5;   5: 9 4 6;   6: 7 5 4;   7: 10 6 8;   8: 9 7;   9: 10 8 5;   10: 7 9; oface (length 4): 3 0 1 2;
Z4+D8 (of 4, if 4, dist 3) -- 0: 3 1 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 7 4 6;   6: 9 5 7;   7: 8 6 5;   8: 9 7;   9: 6 8; oface (length 4): 3 0 1 2;
Z4+D9 (of 4, if 4, dist 4) -- 0: 3 1 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 7 4 6;   6: 10 5 7;   7: 8 6 5;   8: 11 7 9;   9: 10 8;   10: 11 9 6;   11: 8 10; oface (length 4): 3 0 1 2;
Z4+X2 (of 4, if 3, dist 1) -- 0: 3 1 7 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 7 4 6;   6: 7 5;   7: 5 6 0; oface (length 4): 3 0 1 2;
Z4+X3 (of 4, if 4, dist 2) -- 0: 3 1 9 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 9 4 6;   6: 10 5 7;   7: 8 6;   8: 10 7 9;   9: 5 8 0;   10: 6 8; oface (length 4): 3 0 1 2;
Z4+X4 (of 4, if 4, dist 2) -- 0: 3 1 10 7 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 10 4 6;   6: 11 5 7;   7: 8 6 0;   8: 12 7 9;   9: 11 8 10;   10: 5 9 0;   11: 12 9 6;   12: 8 11; oface (length 4): 3 0 1 2;
Z4+X4 (of 4, if 4, dist 3) -- 0: 3 1 4;   1: 6 0 2 4;   2: 3 1;   3: 0 2;   4: 8 1 0 5;   5: 10 4 6;   6: 7 5 1;   7: 11 6 8;   8: 9 7 4;   9: 12 8 10;   10: 11 9 5;   11: 12 10 7;   12: 9 11; oface (length 4): 3 0 1 2;
Z4+X6 (of 4, if 4, dist 2) -- 0: 3 1 7 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 8 4 6;   6: 10 5 7;   7: 12 6 0 8;   8: 9 7 5;   9: 13 8 10;   10: 11 9 6;   11: 14 10 12;   12: 13 11 7;   13: 14 12 9;   14: 11 13; oface (length 4): 3 0 1 2;
Z4+X6 (of 4, if 4, dist 3) -- 0: 3 1 4;   1: 7 0 2 4;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 8 4 6 11;   6: 13 5 7;   7: 8 6 1;   8: 9 7 5;   9: 13 8 10;   10: 14 9 11;   11: 12 10 5;   12: 14 11 13;   13: 9 12 6;   14: 10 12; oface (length 4): 3 0 1 2;
Z4+X1 (of 3, if 3, dist 2) -- 0: 2 1;   1: 4 0 2;   2: 3 1 0;   3: 6 2 4;   4: 5 3 1;   5: 7 4 6;   6: 7 5 3;   7: 5 6; oface (length 3): 2 0 1;
O4+A8 (of 4, if 4, dist 2) -- 0: 3 1 6;   1: 2 0;   2: 7 1 3;   3: 4 2 0;   4: 8 3 5 17 14 11;   5: 9 4 6;   6: 7 5 0;   7: 8 6 2;   8: 9 7 4;   9: 5 8 10;   10: 17 9 11;   11: 12 10 4;   12: 16 11 13;   13: 18 12 14;   14: 15 13 4;   15: 18 14 16;   16: 12 15 17;   17: 10 16 4;   18: 13 15; oface (length 4): 3 0 1 2;
O4+A9 (of 4, if 4, dist 3) -- 0: 3 1 6;   1: 2 0;   2: 7 1 3;   3: 4 2 0;   4: 8 3 5 11;   5: 9 4 6;   6: 7 5 0;   7: 8 6 2;   8: 9 7 4;   9: 5 8 10 12;   10: 14 9 11;   11: 16 10 4 12;   12: 13 11 9;   13: 17 12 14;   14: 15 13 10;   15: 18 14 16;   16: 17 15 11;   17: 18 16 13;   18: 15 17; oface (length 4): 3 0 1 2;
O6+D4 (of 4, if 4, dist 4) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 4 2 0;   4: 6 3 5;   5: 6 4 1;   6: 8 5 4 7;   7: 11 6 8;   8: 9 7 6;   9: 12 8 10;   10: 11 9;   11: 12 10 7;   12: 9 11; oface (length 4): 3 0 1 2;
O6+D9 (of 4, if 4, dist 5) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 4 2 0;   4: 6 3 5;   5: 6 4 1;   6: 7 5 4;   7: 9 6 8;   8: 12 7 9;   9: 10 8 7;   10: 13 9 11;   11: 12 10;   12: 13 11 8;   13: 10 12; oface (length 4): 3 0 1 2;


==> programs/dvorak/six.txt <==
Z3+C5a 1234156274895:7;<8=:>?;@=AB>CDE>ADFBDCBFAE@?>EB=@<;?:=98<7:6594732614
Z3+C5a 1234156274895:;<58;=9>?:@=AB>CDE>ADFBDCBFAE@?>EB=@;:?9=8<765<94732614
Z3+C5a 1234156274895:7;<8=:>?;@AB;>AC?DE@FCEDCFA@E?C>B=<;B?:=98<7:6594732614
Z3+C5a 1234156274895:;<58;=9>?:@AB:>AC?DE@FCEDCFA@E?C>B=;:B?9=8<765<94732614
Z3+C5b 1234156274895:7;<8=>?8;>@<AB=CDE=ADFBDCBFAE@>=EB<@;?:98?<7:6594732614
Z3+C5c 1234156274895:7;<8=:>?;@AB;>C@DEADFADCBAFE@C?>B=<;B?:=98<7:6594732614
Z3+C5d 1234156274895:7;<8=>?8;@=AB>C@DEAFCEDCFBAE@C?>B=@<;?:98?<7:6594732614
Z3+C5d 1234156274895:;<58=:>?;@=AB>CDE>ADFBDCBFAE@?>EB=@<;?:=98<765<94732614
Z3+C5d 1234156274895:7;<8=:>?;@AB;>C@DEAFCEDCFBAE@C?>B=<;B?:=98<7:6594732614
Z3+C5f 1234156274895:7;<8=:>?;@=AB>C@DEAFCEDCFBAE@C?>B=@<;?:=98<7:6594732614


==> programs/dvorak/three.txt <==
Z4D2 1234132516758968769572154
Z4D4 12341325167589:6;8:98;76:572154
Z4D8 12341325167869:7987:6852154
Z4D9 12341325167869:;7<9;:9<87;6852154
O6D4 1234156275897:;<8=:<;:=98<79657432614
O6D9 123415627589:8;<=9>;=<;>:9=8:7657432614
Z4X1b 1234132561758958765972164
Z4X3 1234132516789:169;7987;6:521:54
Z4X4a 12341325167819:;16:<7=9<:9=87<6;521;854
Z4X4b 123413251672895:;6<8=:<;:=98<76;5927154
Z4X5 123415627489:58;<9;:9<8:765:4732614
Z4X5' 1234156274895:8;<8;:98<:76594732614
Z4X6a 123413251678296:;<6=>7:=?;=<;?:>987>6<9528154
Z4X6b 123413251678196:;7<=8>:?<>=<?;:>98=7;69521854
Z5X5 123415627489:589;<=9<;9=8:765:4732614
Z5X5' 1234156274895:8;<=:<;:=98:76594732614
Z4X2 12341325167816768521854
Z6X5 123415627489:589;<9;9<8:765:4732614
Z6X5' 1234156274895:8;<:;:<98:76594732614
Z1A1 12341325617859:7987:6582164
Z4A1 1234132561785978796582164
Z4X1a 12314526748676854732513
Z3A8a 1234156274895:7;<=7>?8;>@<>=<@;?:98?7=:6594732614
Z3A8b 1234156274895:;6<8=:>?;>@;>=<;@?:=98<76;594732614
Z3A9a 1234156274895:;6<8=:>?;@=?>=@<;?:=98<76;594732614
Z3A9b 1234156274895:7;<8=>9?;@=?>=@<;?:9>8<7:6594732614
Z3A11a 1234156274895:;<58;=9;:9=8<765<94732614
Z3A11b 1234156274895:7;<8=:<;:=98<7:6594732614
Z3A13 123415627489:;4<=58<>9?@A9@B9@?:><;:?9BA>8=765=4;732614
O4A8 1234156718395:;<5=>?5@AB5;A=@C>@?>C=A<;B:69876:5B?<94382174
O4A9 1234156718395:;<5=:>?;@A<B>C@BA@C?>B=<A;?:=69876:5<94382174


==> programs/dvorak/threecoord.txt <==
Z4D2 1234132516758968769572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850 0.505 0.640 0.505 0.360
Z4D4 1234156275897:;8:98;79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.460 0.612 0.460 0.388
Z4D8 12341325167869:7987:6852154 1.000 1.000 0.100 0.500 0.280 0.500 0.910 0.150 0.910 0.850 0.595 0.640 0.595 0.360
Z4D9 123415627589:8;<9;:9<8:7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.820 0.220 0.820 0.780 0.540 0.612 0.540 0.388
O6D4 1234156275897:;<8=:<;:=98<79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.748 0.696 0.460 0.584 0.496 0.402 0.748 0.472
O6D9 123415627589:8;<=9>;=<;>:9=8:7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.820 0.220 0.820 0.780 0.764 0.696 0.540 0.584 0.568 0.402 0.764 0.472
Z4X1b 1234132516789168769521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525
Z4X3 1234132516789:169;7987;6:521:54 1.000 1.000 0.100 0.500 0.595 0.725 0.632 0.659 0.428 0.510 0.844 0.278 0.955 0.525 0.878 0.523
Z4X4a 12341325167289:2;6<8=9<;:9=8<76;52:7154 1.000 1.000 0.100 0.500 0.595 0.275 0.955 0.475 0.878 0.477 0.853 0.659 0.443 0.582 0.419 0.418 0.673 0.363 0.543 0.487
Z4X4b 123413251678195:;6<=7:<;:=987=6;5921854 1.000 1.000 0.100 0.500 0.755 0.245 0.914 0.306 0.955 0.525 0.595 0.725 0.632 0.659 0.480 0.548 0.790 0.376 0.836 0.546
Z4X5 123413251678196:;7<9;:9<87;69521854 1.000 1.000 0.100 0.500 0.595 0.675 0.550 0.350 0.910 0.150 0.910 0.550 0.644 0.593 0.622 0.390 0.831 0.282
Z4X5' 123413251678196:;7:<7:987<;69521854 1.000 1.000 0.100 0.500 0.595 0.675 0.550 0.350 0.910 0.150 0.910 0.550 0.838 0.510 0.644 0.593 0.831 0.282
Z4X6a 123413251678196:;7<=8>:?<>=<?;:>98=7;69521854 1.000 1.000 0.100 0.500 0.595 0.675 0.550 0.350 0.910 0.150 0.910 0.550 0.678 0.611 0.611 0.574 0.654 0.373 0.831 0.282 0.837 0.475 0.671 0.547
Z4X6b 123413251678296:;<6=>7:=?;=<;?:>987>6<9528154 1.000 1.000 0.100 0.500 0.280 0.500 0.640 0.300 0.910 0.500 0.640 0.700 0.811 0.537 0.609 0.601 0.438 0.500 0.609 0.398 0.811 0.463 0.757 0.500
Z5X5 123413215617895:7;<8;=8;:98=<7:659164 1.000 1.000 0.700 0.900 0.100 0.300 0.250 0.330 0.610 0.210 0.775 0.435 0.490 0.570 0.514 0.498 0.382 0.356 0.693 0.419
Z5X5' 123413215617895:7;<8=:<;:=98<7:659164 1.000 1.000 0.700 0.900 0.100 0.300 0.250 0.330 0.610 0.210 0.775 0.435 0.490 0.570 0.382 0.356 0.586 0.282 0.693 0.419
Z4X2 12341325167816768521854 1.000 1.000 0.100 0.500 0.595 0.725 0.599 0.332 0.955 0.525
Z6X5 123121451678496:;7:<7:987<;69548153 0.100 0.800 0.100 0.100 0.190 0.160 0.550 0.120 0.505 0.370 0.190 0.440 0.262 0.376 0.269 0.213 0.456 0.337
Z6X5' 123121451678496:;7<9;:9<87;69548153 0.100 0.800 0.100 0.100 0.190 0.160 0.550 0.120 0.505 0.370 0.190 0.440 0.269 0.213 0.478 0.184 0.456 0.337
Z1A1 12341325617859:7987:6582164 1.000 1.000 0.200 0.800 0.200 0.200 0.765 0.235 0.765 0.765 0.325 0.675 0.325 0.325
Z4A1 1231452674896876954732513 0.500 0.050 0.500 0.450 0.192 0.635 0.192 0.173 0.445 0.154 0.445 0.401
Z4X1a 12314526748676854732513 0.500 0.050 0.500 0.450 0.192 0.635 0.192 0.173 0.473 0.264
Z3A8a 1234156718395:;<5=>?5;>@<>=<@;?:69876:5?<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.600 0.600 0.300 0.600 0.318 0.318 0.540 0.360 0.600 0.300 0.548 0.548
Z3A8b 1234156274895:;6<8=:>?;>@;>=<;@?:=98<76;594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.165 0.306 0.306 0.165 0.683 0.390 0.696 0.696 0.390 0.683 0.333 0.333 0.421 0.421 0.624 0.449 0.449 0.624
Z3A9a 1234156274895:;6<8=:>?;@=?>=@<;?:=98<76;594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.165 0.306 0.306 0.165 0.683 0.390 0.696 0.696 0.390 0.683 0.333 0.333 0.624 0.449 0.636 0.636 0.449 0.624
Z3A9b 1234156718395:;<5=:>?;@=?>=@<;?:=69876:5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.300 0.600 0.300 0.300 0.600 0.300 0.583 0.583 0.360 0.540 0.352 0.352
Z3A11a 1234156274895:;<58;=9;:9=8<765<94732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.680 0.235 0.235 0.659 0.341 0.624 0.624 0.696 0.696 0.382 0.618
Z3A11b 1234156274895:7;<8=:<;:=98<7:6594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.235 0.235 0.680 0.320 0.696 0.696 0.341 0.659 0.352 0.352 0.618 0.382
Z3A13 123415627489:;4<=58<>9?@A9@B9@?:><;:?9BA>8=765=4;732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.260 0.740 0.239 0.644 0.155 0.263 0.125 0.125 0.678 0.284 0.749 0.724 0.579 0.662 0.551 0.332 0.488 0.395 0.511 0.598 0.259 0.361
O4A8 1234156718395:;<5=>?5@AB5;A=@C>@?>C=A<;B:69876:5B?<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.600 0.600 0.300 0.600 0.521 0.574 0.354 0.507 0.318 0.318 0.507 0.354 0.574 0.521 0.600 0.300 0.518 0.518
O4A9 1234156718395:;<5=:>?;@A<B>C@BA@C?>B=<A;?:=69876:5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.300 0.600 0.300 0.300 0.600 0.300 0.617 0.547 0.547 0.617 0.358 0.505 0.352 0.352 0.505 0.358 0.533 0.533
Z3A8ar 1234156274895:7;<=7>?8;>@<>=<@;?:98?7=:6594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.235 0.235 0.680 0.320 0.696 0.696 0.653 0.424 0.585 0.628 0.341 0.659 0.350 0.400 0.580 0.339 0.582 0.418
Z3A8br 123415627489:4;<58;=9>?:@=?>=@;:?9=8<765<4:732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.643 0.748 0.308 0.615 0.235 0.235 0.615 0.308 0.748 0.643 0.636 0.636 0.369 0.554 0.333 0.333 0.554 0.369
Z3A9br 1234156274895:7;<8=>9?;@=?>=@<;?:9>8<7:6594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.235 0.235 0.680 0.320 0.696 0.696 0.398 0.704 0.281 0.610 0.405 0.358 0.618 0.382 0.623 0.582 0.400 0.600
Z4A1r 1234132561785978796582164 1.000 1.000 0.200 0.800 0.200 0.200 0.765 0.235 0.765 0.765 0.263 0.500
Z4D4r 12341325167589:6;8:98;76:572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850 0.829 0.745 0.505 0.605 0.545 0.378 0.829 0.465
Z4D9r 12341325167869:;7<9;:9<87;6852154 1.000 1.000 0.100 0.500 0.280 0.500 0.910 0.150 0.910 0.850 0.847 0.745 0.595 0.605 0.627 0.377 0.847 0.465
Z4X1br 1234132561758958765972164 1.000 1.000 0.200 0.800 0.200 0.200 0.875 0.500 0.432 0.339 0.222 0.485
Z4X2r 12314526478476548632513 0.500 0.050 0.500 0.450 0.109 0.446 0.393 0.422 0.491 0.265
Z4X3r 1234156278597:;7:987;9658432614 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.500 0.260 0.365 0.557 0.485 0.773
Z4X4ar 1234156718395:;6<=6<;:69876:=;594382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.250 0.450 0.497 0.562 0.677 0.462
Z4X4br 1234156718395:;69<=:<;:=9;876;594382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.450 0.250 0.700 0.700 0.438 0.677 0.338 0.497
Z4X5'r 1234156274895:8;<8;:98<:76594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.125 0.125 0.740 0.260 0.527 0.745 0.614 0.487 0.485 0.236
Z4X5r 123415627489:58;<9;:9<8:765:4732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.260 0.740 0.467 0.200 0.750 0.750 0.512 0.723 0.377 0.514
Z4X6ar 1234156718395:;<5=;>?;>=<;?=:69876:5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.250 0.650 0.250 0.250 0.650 0.450 0.430 0.360 0.270 0.440
Z4X6br 1234156718395:;<=5;>?<>=<?;=:69876:5=94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.650 0.650 0.250 0.450 0.650 0.250 0.630 0.460 0.470 0.540
Z5X5'r 1234156274895:8;<=:<;:=98:76594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.125 0.125 0.740 0.260 0.527 0.745 0.379 0.430 0.474 0.265 0.600 0.459
Z5X5r 123415627489:589;<=9<;9=8:765:4732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.260 0.740 0.467 0.200 0.750 0.750 0.608 0.562 0.522 0.700 0.396 0.543
Z6X5'r 1234156274895:8;<:;:<98:76594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.125 0.125 0.740 0.260 0.527 0.745 0.249 0.221 0.667 0.303
Z6X5r 123415627489:589;<9;9<8:765:4732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.260 0.740 0.467 0.200 0.750 0.750 0.685 0.706 0.337 0.693


==> programs/dvorak/threecoordfin.txt <==
Z4D2 1234132516758968769572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850 0.505 0.640 0.505 0.360
Z4D4 1234156275897:;8:98;79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.460 0.612 0.460 0.388
Z4D8 12341325167869:7987:6852154 1.000 1.000 0.100 0.500 0.280 0.500 0.910 0.150 0.910 0.850 0.595 0.640 0.595 0.360
Z4D9 123415627589:8;<9;:9<8:7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.820 0.220 0.820 0.780 0.540 0.612 0.540 0.388
O6D4 1234156275897:;<8=:<;:=98<79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.748 0.696 0.460 0.584 0.496 0.402 0.748 0.472
O6D9 123415627589:8;<=9>;=<;>:9=8:7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.820 0.220 0.820 0.780 0.764 0.696 0.540 0.584 0.568 0.402 0.764 0.472
Z4X1b 1234132516789168769521954 1.000 1.000 0.100 0.500 0.595 0.725 0.428 0.510 0.844 0.278 0.955 0.525
Z4X3 1234132516789:169;7987;6:521:54 1.000 1.000 0.100 0.500 0.595 0.725 0.632 0.659 0.428 0.510 0.844 0.278 0.955 0.525 0.878 0.523
Z4X4a 12341325167289:2;6<8=9<;:9=8<76;52:7154 1.000 1.000 0.100 0.500 0.595 0.275 0.955 0.475 0.878 0.477 0.853 0.659 0.443 0.582 0.419 0.418 0.673 0.363 0.543 0.487
Z4X4b 123413251678195:;6<=7:<;:=987=6;5921854 1.000 1.000 0.100 0.500 0.755 0.245 0.914 0.306 0.955 0.525 0.595 0.725 0.632 0.659 0.480 0.548 0.790 0.376 0.836 0.546
Z4X5 123413251678196:;7<9;:9<87;69521854 1.000 1.000 0.100 0.500 0.595 0.675 0.550 0.350 0.910 0.150 0.910 0.550 0.644 0.593 0.622 0.390 0.831 0.282
Z4X5' 123413251678196:;7:<7:987<;69521854 1.000 1.000 0.100 0.500 0.595 0.675 0.550 0.350 0.910 0.150 0.910 0.550 0.838 0.510 0.644 0.593 0.831 0.282
Z4X6a 123413251678196:;7<=8>:?<>=<?;:>98=7;69521854 1.000 1.000 0.100 0.500 0.595 0.675 0.550 0.350 0.910 0.150 0.910 0.550 0.678 0.611 0.611 0.574 0.654 0.373 0.831 0.282 0.837 0.475 0.671 0.547
Z4X6b 123413251678296:;<6=>7:=?;=<;?:>987>6<9528154 1.000 1.000 0.100 0.500 0.280 0.500 0.640 0.300 0.910 0.500 0.640 0.700 0.811 0.537 0.609 0.601 0.438 0.500 0.609 0.398 0.811 0.463 0.757 0.500
Z5X5 123413215617895:7;<8;=8;:98=<7:659164 1.000 1.000 0.700 0.900 0.100 0.300 0.250 0.330 0.610 0.210 0.775 0.435 0.490 0.570 0.514 0.498 0.382 0.356 0.693 0.419
Z5X5' 123413215617895:7;<8=:<;:=98<7:659164 1.000 1.000 0.700 0.900 0.100 0.300 0.250 0.330 0.610 0.210 0.775 0.435 0.490 0.570 0.382 0.356 0.586 0.282 0.693 0.419
Z4X2 12341325167816768521854 1.000 1.000 0.100 0.500 0.595 0.725 0.599 0.332 0.955 0.525
Z6X5 123121451678496:;7:<7:987<;69548153 0.100 0.800 0.100 0.100 0.190 0.160 0.550 0.120 0.505 0.370 0.190 0.440 0.262 0.376 0.269 0.213 0.456 0.337
Z6X5' 123121451678496:;7<9;:9<87;69548153 0.100 0.800 0.100 0.100 0.190 0.160 0.550 0.120 0.505 0.370 0.190 0.440 0.269 0.213 0.478 0.184 0.456 0.337
Z1A1 12341325617859:7987:6582164 1.000 1.000 0.200 0.800 0.200 0.200 0.765 0.235 0.765 0.765 0.325 0.675 0.325 0.325
Z4A1 1231452674896876954732513 0.500 0.050 0.500 0.450 0.192 0.635 0.192 0.173 0.445 0.154 0.445 0.401
Z4X1a 12314526748676854732513 0.500 0.050 0.500 0.450 0.192 0.635 0.192 0.173 0.473 0.264
Z3A8a 1234156718395:;<5=>?5;>@<>=<@;?:69876:5?<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.600 0.600 0.300 0.600 0.318 0.318 0.540 0.360 0.600 0.300 0.548 0.548
Z3A8b 1234156274895:;6<8=:>?;>@;>=<;@?:=98<76;594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.165 0.306 0.306 0.165 0.683 0.390 0.696 0.696 0.390 0.683 0.333 0.333 0.421 0.421 0.624 0.449 0.449 0.624
Z3A9a 1234156274895:;6<8=:>?;@=?>=@<;?:=98<76;594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.165 0.306 0.306 0.165 0.683 0.390 0.696 0.696 0.390 0.683 0.333 0.333 0.624 0.449 0.636 0.636 0.449 0.624
Z3A9b 1234156718395:;<5=:>?;@=?>=@<;?:=69876:5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.300 0.600 0.300 0.300 0.600 0.300 0.583 0.583 0.360 0.540 0.352 0.352
Z3A11a 1234156274895:;<58;=9;:9=8<765<94732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.680 0.235 0.235 0.659 0.341 0.624 0.624 0.696 0.696 0.382 0.618
Z3A11b 1234156274895:7;<8=:<;:=98<7:6594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.235 0.235 0.680 0.320 0.696 0.696 0.341 0.659 0.352 0.352 0.618 0.382
Z3A13 123415627489:;4<=58<>9?@A9@B9@?:><;:?9BA>8=765=4;732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.260 0.740 0.239 0.644 0.155 0.263 0.125 0.125 0.678 0.284 0.749 0.724 0.579 0.662 0.551 0.332 0.488 0.395 0.511 0.598 0.259 0.361
O4A8 1234156718395:;<5=>?5@AB5;A=@C>@?>C=A<;B:69876:5B?<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.600 0.600 0.300 0.600 0.521 0.574 0.354 0.507 0.318 0.318 0.507 0.354 0.574 0.521 0.600 0.300 0.518 0.518
O4A9 1234156718395:;<5=:>?;@A<B>C@BA@C?>B=<A;?:=69876:5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.300 0.600 0.300 0.300 0.600 0.300 0.617 0.547 0.547 0.617 0.358 0.505 0.352 0.352 0.505 0.358 0.533 0.533


==> programs/dvorak/threecoordp.txt <==
Z4D2 1234132516758968769572154 1.000 1.000 0.300 0.500 0.909 0.172 0.909 0.828 0.713 0.548 0.713 0.452
Z4D4 12341325167589:6;8:98;76:572154 1.000 1.000 0.300 0.500 0.930 0.150 0.930 0.850 0.667 0.547 0.667 0.453 0.873 0.269 0.873 0.731
Z4D8 12341325167869:7987:6852154 1.000 1.000 0.300 0.500 0.440 0.500 0.930 0.150 0.930 0.850 0.712 0.535 0.712 0.465
Z4D9 12341325167869:;7<9;:9<87;6852154 1.000 1.000 0.300 0.500 0.440 0.500 0.930 0.150 0.930 0.850 0.725 0.547 0.725 0.453 0.885 0.269 0.885 0.731
O6D4 1234156275897:;<8=:<;:=98<79657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780 0.519 0.538 0.519 0.462 0.754 0.315 0.754 0.685
O6D9 123415627589:8;<=9>;=<;>:9=8:7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.820 0.220 0.820 0.780 0.586 0.537 0.586 0.463 0.769 0.315 0.769 0.685
Z4X1b 1234132561758958765972164 1.000 1.000 0.200 0.800 0.200 0.200 0.667 0.500 0.322 0.429 0.282 0.463
Z4X3 1234132516789:169;7987;6:521:54 1.000 1.000 0.300 0.500 0.720 0.700 0.727 0.628 0.604 0.483 0.836 0.317 0.930 0.550 0.877 0.521
Z4X4a 12341325167819:;16:<7=9<:9=87<6;521;854 1.000 1.000 0.300 0.500 0.790 0.750 0.699 0.574 0.657 0.477 0.852 0.464 0.835 0.557 0.930 0.650 0.788 0.591 0.738 0.546
Z4X4b 123413251672895:;6<8=:<;:=98<76;5927154 1.000 1.000 0.300 0.500 0.790 0.250 0.930 0.350 0.852 0.535 0.805 0.629 0.699 0.426 0.773 0.398 0.819 0.432 0.814 0.508
Z4X5 123415627489:58;<9;:9<8:765:4732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.212 0.413 0.235 0.265 0.732 0.748 -15.486 -16.965 0.367 0.419
Z4X5' 1234156274895:8;<8;:98<:76594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.268 0.070 0.882 0.152 0.797 0.301 1.020 0.265 0.760 0.197
Z4X6a 123413251678296:;<6=>7:=?;=<;?:>987>6<9528154 1.000 1.000 0.300 0.500 0.750 0.403 0.843 0.470 0.913 0.847 0.450 0.517 0.786 0.641 0.676 0.537 0.752 0.427 0.811 0.495 0.862 0.646 0.814 0.636
Z4X6b 123413251678196:;7<=8>:?<>=<?;:>98=7;69521854 1.000 1.000 0.300 0.500 0.450 0.483 0.913 0.153 0.843 0.530 0.750 0.597 0.617 0.530 0.659 0.450 0.786 0.384 0.825 0.521 0.748 0.550 0.648 0.482
Z5X5 123415627489:589;<=9<;9=8:765:4732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.212 0.414 0.235 0.265 0.732 0.748 0.652 0.670 0.803 0.838 0.328 0.388
Z5X5' 1234156274895:8;<=:<;:=98:76594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.269 0.070 0.881 0.151 0.798 0.299 0.484 0.191 0.729 0.192 0.990 0.233
Z4X2 12341325167816768521854 1.000 1.000 0.300 0.500 0.770 0.609 0.776 0.519 0.841 0.557
Z6X5 123415627489:589;<9;9<8:765:4732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.213 0.416 0.234 0.264 0.731 0.747 0.647 0.671 0.283 0.412
Z6X5' 1234156274895:8;<:;:<98:76594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.270 0.071 0.881 0.152 0.796 0.300 0.415 0.114 0.856 0.180
Z1A1 12341325617859:7987:6582164 1.000 1.000 0.200 0.800 0.200 0.200 0.765 0.235 0.765 0.765 0.325 0.675 0.325 0.325
Z4A1 1234132561785978796582164 1.000 1.000 0.200 0.800 0.200 0.200 0.765 0.235 0.765 0.765 0.384 0.500
Z4X1a 12314526748676854732513 0.444 0.227 0.444 0.329 0.316 0.450 0.316 0.234 0.423 0.289
Z3A8a 1234156274895:7;<=7>?8;>@<>=<@;?:98?7=:6594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.110 0.110 0.820 0.180 0.827 0.827 0.762 0.369 0.638 0.776 0.188 0.812 0.193 0.346 0.636 0.229 0.636 0.364
Z3A8b 1234156274895:;6<8=:>?;>@;>=<;@?:=98<76;594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.206 0.302 0.302 0.206 0.625 0.290 0.796 0.796 0.290 0.625 0.240 0.240 0.285 0.285 0.614 0.327 0.327 0.614
Z3A9a 1234156274895:;6<8=:>?;@=?>=@<;?:=98<76;594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.241 0.346 0.346 0.241 0.636 0.298 0.818 0.818 0.298 0.636 0.290 0.290 0.621 0.334 0.749 0.749 0.334 0.621
Z3A9b 1234156274895:7;<8=>9?;@=?>=@<;?:9>8<7:6594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.110 0.110 0.820 0.180 0.827 0.827 0.350 0.799 0.190 0.655 0.353 0.206 0.762 0.238 0.765 0.632 0.351 0.649
Z3A11a 1234156274895:;<58;=9;:9=8<765<94732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.180 0.820 0.110 0.110 0.812 0.188 0.766 0.766 0.827 0.827 0.238 0.762
Z3A11b 1234156274895:7;<8=:<;:=98<7:6594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.110 0.110 0.820 0.180 0.827 0.827 0.188 0.812 0.194 0.194 0.762 0.238
Z3A13 123415627489:;4<=58<>9?@A9@B9@?:><;:?9BA>8=765=4;732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.344 0.771 0.358 0.713 0.290 0.258 0.271 0.198 0.683 0.403 0.720 0.705 0.648 0.651 0.655 0.393 0.627 0.406 0.622 0.636 0.313 0.307
O4A8 1234156718395:;<5=>?5@AB5;A=@C>@?>C=A<;B:69876:5B?<94382174 1.000 1.000 0.100 0.100 0.700 0.100 0.900 0.700 0.700 0.900 0.100 0.700 0.700 0.700 0.640 0.640 0.160 0.640 0.505 0.595 0.198 0.493 0.166 0.166 0.493 0.198 0.595 0.505 0.640 0.160 0.502 0.502
O4A9 1234156718395:;<5=:>?;@A<B>C@BA@C?>B=<A;?:=69876:5<94382174 1.000 1.000 0.100 0.100 0.700 0.100 0.900 0.700 0.700 0.900 0.100 0.700 0.700 0.700 0.160 0.640 0.160 0.160 0.640 0.160 0.623 0.520 0.520 0.623 0.207 0.489 0.204 0.204 0.489 0.207 0.512 0.512


==> programs/dvorak/threep.txt <==
22 Z4X1a 12314526748676854732513
10 Z4X4b 123413251672895:;6<8=:<;:=98<76;5927154
1 Z4D2 1234132516758968769572154
2 Z4D4 12341325167589:6;8:98;76:572154
17 Z4X2 12341325167816768521854
14 Z4X6b 123413251678196:;7<=8>:?<>=<?;:>98=7;69521854
9 Z4X4a 12341325167819:;16:<7=9<:9=87<6;521;854
13 Z4X6a 123413251678296:;<6=>7:=?;=<;?:>987>6<9528154
3 Z4D8 12341325167869:7987:6852154
4 Z4D9 12341325167869:;7<9;:9<87;6852154
8 Z4X3 1234132516789:169;7987;6:521:54
7 Z4X1b 1234132561758958765972164
21 Z4A1 1234132561785978796582164
20 Z1A1 12341325617859:7987:6582164
28 Z3A11b 1234156274895:7;<8=:<;:=98<7:6594732614
26 Z3A9b 1234156274895:7;<8=>9?;@=?>=@<;?:9>8<7:6594732614
23 Z3A8a 1234156274895:7;<=7>?8;>@<>=<@;?:98?7=:6594732614
12 Z4X5' 1234156274895:8;<8;:98<:76594732614
19 Z6X5' 1234156274895:8;<:;:<98:76594732614
16 Z5X5' 1234156274895:8;<=:<;:=98:76594732614
24 Z3A8b 1234156274895:;6<8=:>?;>@;>=<;@?:=98<76;594732614
25 Z3A9a 1234156274895:;6<8=:>?;@=?>=@<;?:=98<76;594732614
27 Z3A11a 1234156274895:;<58;=9;:9=8<765<94732614
18 Z6X5 123415627489:589;<9;9<8:765:4732614
15 Z5X5 123415627489:589;<=9<;9=8:765:4732614
11 Z4X5 123415627489:58;<9;:9<8:765:4732614
29 Z3A13 123415627489:;4<=58<>9?@A9@B9@?:><;:?9BA>8=765=4;732614
5 O6D4 1234156275897:;<8=:<;:=98<79657432614
6 O6D9 123415627589:8;<=9>;=<;>:9=8:7657432614
31 O4A9 1234156718395:;<5=:>?;@A<B>C@BA@C?>B=<A;?:=69876:5<94382174
30 O4A8 1234156718395:;<5=>?5@AB5;A=@C>@?>C=A<;B:69876:5B?<94382174


==> programs/dvorak/tr.txt <==
A1 (of 4, if 4, dist 1) -- 0: 3 1 5;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 7 1 5;   5: 6 4 0;   6: 7 5;   7: 4 6; oface (length 4): 3 0 1 2;
A2 (of 4, if 4, dist 2) -- 0: 3 1 5;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 8 1 5;   5: 6 4 0;   6: 9 5 7;   7: 8 6;   8: 9 7 4;   9: 6 8; oface (length 4): 3 0 1 2;
A3 (of 4, if 4, dist 2) -- 0: 3 1 8 5;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 9 1 5;   5: 6 4 0;   6: 10 5 7;   7: 11 6 8;   8: 9 7 0;   9: 10 8 4;   10: 11 9 6;   11: 7 10; oface (length 4): 3 0 1 2;
A4 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 9 3 5;   5: 6 4 1;   6: 7 5 3;   7: 10 6 8;   8: 9 7;   9: 10 8 4;   10: 7 9; oface (length 4): 3 0 1 2;
A5 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 7 5 3;   7: 10 6 8;   8: 9 7 4;   9: 10 8;   10: 7 9; oface (length 4): 3 0 1 2;
A5' (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 10 3 5;   5: 6 4 1;   6: 7 5 3;   7: 10 6 8;   8: 9 7;   9: 10 8;   10: 7 9 4; oface (length 4): 3 0 1 2;
A6 (of 4, if 4, dist 2) -- 0: 3 1;   1: 6 0 2;   2: 3 1;   3: 4 2 0;   4: 7 3 5 10;   5: 12 4 6;   6: 7 5 1;   7: 8 6 4;   8: 12 7 9;   9: 13 8 10;   10: 11 9 4;   11: 13 10 12;   12: 8 11 5;   13: 9 11; oface (length 4): 3 0 1 2;
A7 (of 4, if 4, dist 2) -- 0: 3 1;   1: 2 0;   2: 6 1 3;   3: 4 2 0;   4: 7 3 5 10;   5: 12 4 6;   6: 7 5 2;   7: 8 6 4;   8: 12 7 9;   9: 13 8 10;   10: 11 9 4;   11: 13 10 12;   12: 8 11 5;   13: 9 11; oface (length 4): 3 0 1 2;
A8 (of 4, if 4, dist 1) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4 9;   4: 11 3 5;   5: 6 4 1;   6: 7 5 3;   7: 11 6 8;   8: 12 7 9;   9: 10 8 3;   10: 12 9 11;   11: 7 10 4;   12: 8 10; oface (length 4): 3 0 1 2;
A9 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 10 4 1 6;   6: 7 5 3;   7: 11 6 8;   8: 9 7 4;   9: 12 8 10;   10: 11 9 5;   11: 12 10 7;   12: 9 11; oface (length 4): 3 0 1 2;
A10 (of 4, if 4, dist 3) -- 0: 3 1 6;   1: 2 0;   2: 7 1 3;   3: 4 2 0;   4: 8 3 5 11;   5: 13 4 6;   6: 7 5 0;   7: 8 6 2;   8: 13 7 4 9;   9: 14 8 10;   10: 15 9 11;   11: 12 10 4;   12: 14 11 13;   13: 8 12 5;   14: 15 12 9;   15: 10 14; oface (length 4): 3 0 1 2;
A11 (of 4, if 4, dist 1) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 9 5 3 7;   7: 8 6;   8: 9 7 4;   9: 6 8; oface (length 4): 3 0 1 2;
A12 (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 11 3 5;   5: 6 4 1;   6: 7 5 3;   7: 11 6 8;   8: 12 7 9;   9: 10 8;   10: 12 9 11;   11: 7 10 4;   12: 8 10; oface (length 4): 3 0 1 2;
A12' (of 4, if 4, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 7 5 3;   7: 11 6 8;   8: 9 7 4;   9: 12 8 10;   10: 11 9;   11: 12 10 7;   12: 9 11; oface (length 4): 3 0 1 2;
A13 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4 10;   4: 12 3 5;   5: 6 4 1;   6: 7 5 3;   7: 12 6 8;   8: 13 7 9;   9: 14 8 10;   10: 11 9 3;   11: 13 10 12;   12: 7 11 4;   13: 14 11 8;   14: 9 13; oface (length 4): 3 0 1 2;
D1 (of 4, if 4, dist 1) -- 0: 3 1 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 7 1 0 5;   5: 6 4;   6: 7 5;   7: 4 6; oface (length 4): 3 0 1 2;
D2 (of 4, if 3, dist 1) -- 0: 3 1 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 6 1 0 5;   5: 6 4;   6: 4 5; oface (length 4): 3 0 1 2;
D3 (of 4, if 4, dist 2) -- 0: 3 1 4 5;   1: 2 0;   2: 3 1;   3: 0 2;   4: 8 0 5;   5: 6 4 0;   6: 9 5 7;   7: 8 6;   8: 9 7 4;   9: 6 8; oface (length 4): 3 0 1 2;
D4 (of 3, if 4, dist 2) -- 0: 2 1 3 4;   1: 2 0;   2: 0 1;   3: 7 0 4;   4: 5 3 0;   5: 8 4 6;   6: 7 5;   7: 8 6 3;   8: 5 7; oface (length 3): 2 0 1;
D5 (of 4, if 4, dist 0) -- 0: 3 1 6 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 6 4;   6: 0 5; oface (length 4): 3 0 1 2;
D6 (of 4, if 4, dist 2) -- 0: 3 1 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 8 4 6;   6: 7 5;   7: 8 6;   8: 5 7; oface (length 4): 3 0 1 2;
D7 (of 4, if 4, dist 1) -- 0: 3 1 7 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 8 4 6;   6: 7 5;   7: 8 6 0;   8: 5 7; oface (length 4): 3 0 1 2;
D8 (of 4, if 3, dist 2) -- 0: 3 1 4;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 5 1 0;   5: 7 4 6;   6: 7 5;   7: 5 6; oface (length 4): 3 0 1 2;
D9 (of 4, if 3, dist 3) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 4 2 0;   4: 6 3 5;   5: 6 4 1;   6: 7 5 4;   7: 9 6 8;   8: 9 7;   9: 7 8; oface (length 4): 3 0 1 2;
D10 (of 4, if 4, dist 3) -- 0: 3 1;   1: 2 0;   2: 3 1;   3: 4 2 0;   4: 6 3 5;   5: 9 4 6;   6: 7 5 4;   7: 10 6 8;   8: 9 7;   9: 10 8 5;   10: 7 9; oface (length 4): 3 0 1 2;
D11 (of 4, if 4, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 4 2 0;   4: 6 3 5 9;   5: 6 4 1;   6: 7 5 4;   7: 10 6 8;   8: 9 7;   9: 10 8 4;   10: 7 9; oface (length 4): 3 0 1 2;
X1 (of 4, if 3, dist 1) -- 0: 3 1 5;   1: 4 0 2;   2: 3 1;   3: 0 2;   4: 6 1 5;   5: 6 4 0;   6: 4 5; oface (length 4): 3 0 1 2;
X2 (of 3, if 3, dist 1) -- 0: 2 1;   1: 4 0 2;   2: 3 1 0;   3: 5 2 4;   4: 5 3 1;   5: 3 4; oface (length 3): 2 0 1;
X3 (of 3, if 4, dist 2) -- 0: 2 1;   1: 4 0 2;   2: 3 1 0;   3: 7 2 4;   4: 5 3 1;   5: 8 4 6;   6: 7 5;   7: 8 6 3;   8: 5 7; oface (length 3): 2 0 1;
X4 (of 3, if 4, dist 2) -- 0: 2 1;   1: 4 0 2;   2: 6 1 0 3;   3: 8 2 4;   4: 5 3 1;   5: 9 4 6;   6: 7 5 2;   7: 10 6 8;   8: 9 7 3;   9: 10 8 5;   10: 7 9; oface (length 3): 2 0 1;
X5 (of 4, if 3, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 9 3 5;   5: 6 4 1;   6: 7 5 3;   7: 9 6 8;   8: 9 7;   9: 7 8 4; oface (length 4): 3 0 1 2;
X5' (of 4, if 3, dist 2) -- 0: 3 1;   1: 5 0 2;   2: 3 1;   3: 6 2 0 4;   4: 8 3 5;   5: 6 4 1;   6: 7 5 3;   7: 9 6 8;   8: 9 7 4;   9: 7 8; oface (length 4): 3 0 1 2;
X6 (of 4, if 3, dist 2) -- 0: 3 1 6;   1: 2 0;   2: 7 1 3;   3: 4 2 0;   4: 8 3 5 12;   5: 9 4 6;   6: 7 5 0;   7: 8 6 2;   8: 9 7 4;   9: 5 8 10;   10: 12 9 11;   11: 12 10;   12: 10 11 4; oface (length 4): 3 0 1 2;


==> programs/dvorak/two.txt <==
A1 123413256178576582164
A2 12341325617895:7987:6592164
A3 12341325617891:5;7<8;:98<7;65:21964
A4 123415627489:5;8:98;765:4732614
A5 1234156274895:;8:98;76594732614
A5' 123415627489:;58:98;765;4732614
A6 123415672859:;5<=69<>:<;:>9=876=5;8432714
A7 123415673859:;5<=69<>:<;:>9=876=5;8437214
A8 123415627489:4;<58;=9;:9=8<765<4:732614
A9 1234156274895:;6<8=:<;:=98<76;594732614
A10 1234156718395:;<5=>69=?:@;?=<;@:?9>876>5<94382174
A11 1234156274895:7987:6594732614
A12 123415627489:;<58;=9;:9=8<765<4732614
A12' 1234156274895:;<8=:<;:=98<76594732614
A13 123415627489:;4<=58<>9?:><;:?9>8=765=4;732614
D1 123413251678576582154
D2 1234132516756572154
D3 123413215617895:7987:659164
D4 1231214516784968769548153
D5 1234132516716521754
D6 12341325167896876952154
D7 1234132516781968769521854
D8 123413251678676852154
D9 123415627589:898:7657432614
D10 12341567589:6;8:98;76:5743214
D11 123415627589:5;8:98;765:7432614
X1 1234132561756572164
X2 12314526454632513
X3 1231452678496876954832513
X4 1231452673894:6;8:98;76:549372513
X5 123415627489:5898:765:4732614
X5' 1234156274895:898:76594732614
X6 1234156718395:;<=5;<;=:69876:5=94382174


==> programs/dvorak/twocoord.txt <==
A1 123413256178576582164 1.000 1.000 0.200 0.800 0.200 0.200 0.765 0.235 0.765 0.765
A2 12341325617895:7987:6592164 1.000 1.000 0.200 0.800 0.200 0.200 0.304 0.304 0.765 0.235 0.765 0.765 0.304 0.696
A3 12341325617891:5;7<8;:98<7;65:21964 1.000 1.000 0.200 0.800 0.200 0.200 0.304 0.304 0.667 0.250 0.875 0.688 0.667 0.833 0.304 0.630 0.667 0.667
A4 123415672859:6;8:98;76:58432714 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.320 0.680 0.320 0.680 0.680
A5 123415673859:6;8:98;76:58437214 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.320 0.680 0.320 0.680 0.680
A5' 123415673859:69;69876;:58437214 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.680 0.320 0.320 0.680 0.680
A6 123415672859:;5<=69<>:<;:>9=876=5;8432714 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.620 0.740 0.320 0.620 0.320 0.320 0.620 0.320 0.740 0.620 0.620 0.620
A7 123415673859:;5<=69<>:<;:>9=876=5;8437214 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.620 0.740 0.320 0.620 0.320 0.320 0.620 0.320 0.740 0.620 0.620 0.620
A8 1234156718395:;<5;=5;:69876:5=<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.600 0.600 0.300 0.600 0.600 0.300
A9 1234156718395:;<5=:<;:=69876:5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.300 0.600 0.300 0.300 0.600 0.300
A10 1234156718395:;<5=>69=?:@;?=<;@:?9>876>5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.300 0.600 0.300 0.350 0.550 0.250 0.650 0.350 0.700 0.700 0.550 0.600 0.550 0.350
A11 1234156274895:7987:6594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.235 0.235 0.680 0.320 0.696 0.696
A12 123415627489:;<58;=9;:9=8<765<4732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.640 0.693 0.216 0.541 0.125 0.125 0.541 0.216 0.693 0.640 0.571 0.571
A12' 1234156274895:;<8=:<;:=98<76594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.251 0.320 0.320 0.251 0.744 0.465 0.750 0.750 0.465 0.744 0.421 0.421
A13 123415627489:;4<=58<>9?:><;:?9>8=765=4;732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.260 0.740 0.239 0.644 0.155 0.263 0.125 0.125 0.678 0.284 0.749 0.724 0.579 0.662 0.551 0.332
D1 123413215617857658164 1.000 1.000 0.700 0.900 0.100 0.300 0.580 0.180 0.820 0.420
D2 1234132516756572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850
D3 123413215617895:7987:659164 1.000 1.000 0.700 0.900 0.100 0.300 0.250 0.330 0.610 0.210 0.775 0.435 0.490 0.570
D4 1234156275897879657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780
D5 1234132516716521754 1.000 1.000 0.100 0.500 0.595 0.725 0.955 0.525
D6 12341325167896876952154 1.000 1.000 0.100 0.500 0.280 0.500 0.640 0.300 0.910 0.500 0.640 0.700
D7 1234132516781968769521854 1.000 1.000 0.100 0.500 0.595 0.675 0.550 0.350 0.910 0.150 0.910 0.550
D8 123413251678676852154 1.000 1.000 0.100 0.500 0.280 0.500 0.910 0.150 0.910 0.850
D9 123415627589:898:7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.820 0.220 0.820 0.780
D10 123415627589:;8:98;7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.580 0.340 0.820 0.500 0.580 0.660
D11 123415627589:5;8:98;765:7432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.540 0.640 0.500 0.380 0.820 0.220 0.820 0.540
X1 1231452674654732513 0.500 0.050 0.500 0.450 0.192 0.635 0.192 0.173
X2 12314526454632513 0.500 0.050 0.500 0.450 0.109 0.446
X3 1231452678496876954832513 0.500 0.050 0.500 0.450 0.455 0.409 0.192 0.635 0.192 0.173 0.455 0.136
X4 1231452678294:6;7:987;6:549328513 0.500 0.050 0.500 0.450 0.455 0.409 0.259 0.578 0.109 0.272 0.259 0.095 0.455 0.182 0.259 0.233
X5 12314562748958:58765:94732613 0.100 0.100 0.500 0.100 0.450 0.450 0.100 0.500 0.180 0.420 0.188 0.188 0.395 0.395
X5' 1231456274895:7987:6594732613 0.100 0.100 0.500 0.100 0.450 0.450 0.100 0.500 0.188 0.188 0.420 0.180 0.395 0.395
X6 123145627489:4;<58;=9;:9=8<765<4:732613 0.100 0.100 0.500 0.100 0.450 0.450 0.100 0.500 0.358 0.432 0.181 0.384 0.188 0.188 0.384 0.181 0.432 0.358 0.365 0.365
A2r 123415627859:7987:658432614 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.320 0.680 0.320
A3r 1234156718395:;<6;:69876:<594382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.300 0.600 0.300 0.300
A4r 123415627489:5;8:98;765:4732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.680 0.235 0.235 0.680 0.320 0.696 0.696
A5'r 123415627489:;58:98;765;4732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.696 0.696 0.320 0.680 0.235 0.235 0.680 0.320
A5r 1234156274895:;8:98;76594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.680 0.235 0.235 0.680 0.320 0.696 0.696
A6r 1234156718395:;<=5>;=<;>:69876:5=94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.600 0.600 0.300 0.600 0.300 0.300 0.600 0.300
A7r 1234156718395:;<=>5;=<;>:69876:5>94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.600 0.300 0.600 0.600 0.300 0.600 0.300 0.300
A8r 123415627489:4;<58;=9;:9=8<765<4:732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.643 0.748 0.308 0.615 0.235 0.235 0.615 0.308 0.748 0.643 0.636 0.636
A9r 1234156274895:;6<8=:<;:=98<76;594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.165 0.306 0.306 0.165 0.683 0.390 0.696 0.696 0.390 0.683 0.333 0.333
A12r 123415627895:7;<8;=8;:98=<7:659432614 1.000 1.000 0.700 0.200 0.800 0.300 0.600 0.900 0.100 0.900 0.100 0.400 0.600 0.400 0.500 0.500 0.500 0.800 0.200 0.500
A12'r 123415627895:7;<8=:<;:=98<7:659432614 1.000 1.000 0.700 0.200 0.800 0.300 0.600 0.900 0.100 0.900 0.100 0.400 0.600 0.400 0.500 0.800 0.200 0.800 0.200 0.500
A13r 123415671839:5;<69;=>9=?9=;:9?><876<5:4382174 1.000 1.000 0.100 0.100 0.800 0.150 0.900 0.850 0.100 0.900 0.100 0.750 0.100 0.250 0.600 0.250 0.600 0.750 0.500 0.350 0.500 0.650 0.200 0.350
D1r 123413251678576582154 1.000 1.000 0.100 0.500 0.640 0.300 0.910 0.500 0.640 0.700
D2r 1231214516746547153 0.100 0.800 0.100 0.100 0.550 0.085 0.550 0.365
D3r 123415627589:7987:657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.580 0.340 0.820 0.500 0.580 0.660
D4r 1231214516784968769548153 0.100 0.800 0.100 0.100 0.190 0.160 0.550 0.120 0.505 0.370 0.190 0.440
D6r 12341567589687695743214 1.000 1.000 0.200 0.200 0.900 0.300 0.300 0.900 0.280 0.520 0.520 0.280
D7r 1234156275895876597432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.540 0.680 0.860 0.520
D8r 123145647857658463213 0.100 0.100 0.800 0.100 0.100 0.800 0.135 0.415 0.415 0.135
D9r 123145647895:7987:659463213 0.100 0.100 0.800 0.100 0.100 0.800 0.170 0.660 0.170 0.380 0.415 0.170 0.450 0.380
D10r 12341567589:6;8:98;76:5743214 1.000 1.000 0.200 0.200 0.900 0.300 0.300 0.900 0.350 0.770 0.310 0.490 0.525 0.315 0.590 0.530
X1r 1234132561756572164 1.000 1.000 0.200 0.800 0.200 0.200 0.875 0.500
X3r 1234156278597879658432614 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.500 0.260
X4r 1234156718395:;6:69876:;594382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.250 0.450
X5r 123415627489:5898:765:4732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.260 0.740 0.467 0.200 0.750 0.750
X5'r 1234156274895:898:76594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.125 0.125 0.740 0.260 0.527 0.745
X6r 1234156718395:;<=5;<;=:69876:5=94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.650 0.650 0.250 0.450 0.650 0.250


==> programs/dvorak/twocoordfin.txt <==
A1 123413256178576582164 1.000 1.000 0.200 0.800 0.200 0.200 0.765 0.235 0.765 0.765
A2 12341325617895:7987:6592164 1.000 1.000 0.200 0.800 0.200 0.200 0.304 0.304 0.765 0.235 0.765 0.765 0.304 0.696
A3 12341325617891:5;7<8;:98<7;65:21964 1.000 1.000 0.200 0.800 0.200 0.200 0.304 0.304 0.667 0.250 0.875 0.688 0.667 0.833 0.304 0.630 0.667 0.667
A4 123415672859:6;8:98;76:58432714 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.320 0.680 0.320 0.680 0.680
A5 123415673859:6;8:98;76:58437214 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.320 0.680 0.320 0.680 0.680
A5' 123415673859:69;69876;:58437214 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.320 0.680 0.320 0.320 0.680 0.680
A6 123415672859:;5<=69<>:<;:>9=876=5;8432714 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.620 0.740 0.320 0.620 0.320 0.320 0.620 0.320 0.740 0.620 0.620 0.620
A7 123415673859:;5<=69<>:<;:>9=876=5;8437214 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.620 0.740 0.320 0.620 0.320 0.320 0.620 0.320 0.740 0.620 0.620 0.620
A8 1234156718395:;<5;=5;:69876:5=<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.600 0.600 0.300 0.600 0.600 0.300
A9 1234156718395:;<5=:<;:=69876:5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.700 0.700 0.300 0.600 0.300 0.300 0.600 0.300
A10 1234156718395:;<5=>69=?:@;?=<;@:?9>876>5<94382174 1.000 1.000 0.200 0.200 0.700 0.200 0.900 0.700 0.700 0.900 0.200 0.700 0.300 0.600 0.300 0.350 0.550 0.250 0.650 0.350 0.700 0.700 0.550 0.600 0.550 0.350
A11 1234156274895:7987:6594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.235 0.235 0.680 0.320 0.696 0.696
A12 123415627489:;<58;=9;:9=8<765<4732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.640 0.693 0.216 0.541 0.125 0.125 0.541 0.216 0.693 0.640 0.571 0.571
A12' 1234156274895:;<8=:<;:=98<76594732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.251 0.320 0.320 0.251 0.744 0.465 0.750 0.750 0.465 0.744 0.421 0.421
A13 123415627489:;4<=58<>9?:><;:?9>8=765=4;732614 1.000 1.000 0.800 0.200 0.800 0.800 0.200 0.800 0.260 0.740 0.239 0.644 0.155 0.263 0.125 0.125 0.678 0.284 0.749 0.724 0.579 0.662 0.551 0.332
D1 123413215617857658164 1.000 1.000 0.700 0.900 0.100 0.300 0.580 0.180 0.820 0.420
D2 1234132516756572154 1.000 1.000 0.100 0.500 0.910 0.150 0.910 0.850
D3 123413215617895:7987:659164 1.000 1.000 0.700 0.900 0.100 0.300 0.250 0.330 0.610 0.210 0.775 0.435 0.490 0.570
D4 1234156275897879657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.820 0.220 0.820 0.780
D5 1234132516716521754 1.000 1.000 0.100 0.500 0.595 0.725 0.955 0.525
D6 12341325167896876952154 1.000 1.000 0.100 0.500 0.280 0.500 0.640 0.300 0.910 0.500 0.640 0.700
D7 1234132516781968769521854 1.000 1.000 0.100 0.500 0.595 0.675 0.550 0.350 0.910 0.150 0.910 0.550
D8 123413251678676852154 1.000 1.000 0.100 0.500 0.280 0.500 0.910 0.150 0.910 0.850
D9 123415627589:898:7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.820 0.220 0.820 0.780
D10 123415627589:;8:98;7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.580 0.340 0.820 0.500 0.580 0.660
D11 123415627589:5;8:98;765:7432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.540 0.640 0.500 0.380 0.820 0.220 0.820 0.540
X1 1231452674654732513 0.500 0.050 0.500 0.450 0.192 0.635 0.192 0.173
X2 12314526454632513 0.500 0.050 0.500 0.450 0.109 0.446
X3 1231452678496876954832513 0.500 0.050 0.500 0.450 0.455 0.409 0.192 0.635 0.192 0.173 0.455 0.136
X4 1231452678294:6;7:987;6:549328513 0.500 0.050 0.500 0.450 0.455 0.409 0.259 0.578 0.109 0.272 0.259 0.095 0.455 0.182 0.259 0.233
X5 12314562748958:58765:94732613 0.100 0.100 0.500 0.100 0.450 0.450 0.100 0.500 0.180 0.420 0.188 0.188 0.395 0.395
X5' 1231456274895:7987:6594732613 0.100 0.100 0.500 0.100 0.450 0.450 0.100 0.500 0.188 0.188 0.420 0.180 0.395 0.395
X6 123145627489:4;<58;=9;:9=8<765<4:732613 0.100 0.100 0.500 0.100 0.450 0.450 0.100 0.500 0.358 0.432 0.181 0.384 0.188 0.188 0.384 0.181 0.432 0.358 0.365 0.365


==> programs/dvorak/twocoordp.txt <==
A1 123413256178576582164 1.000 1.000 0.200 0.800 0.200 0.200 0.765 0.235 0.765 0.765
A2 12341325617895:7987:6592164 1.000 1.000 0.200 0.800 0.200 0.200 0.304 0.304 0.765 0.235 0.765 0.765 0.304 0.696
A3 12341325617891:5;7<8;:98<7;65:21964 1.000 1.000 0.200 0.800 0.200 0.200 0.250 0.250 0.667 0.167 0.875 0.688 0.667 0.833 0.250 0.625 0.667 0.667
A4 123415627489:5;8:98;765:4732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.180 0.820 0.110 0.110 0.820 0.180 0.827 0.827
A5 1234156274895:;8:98;76594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.260 0.740 0.214 0.214 0.740 0.260 0.750 0.750
A5' 123415627489:;58:98;765;4732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.750 0.750 0.260 0.740 0.214 0.214 0.740 0.260
A6 123415672859:;5<=69<>:<;:>9=876=5;8432714 1.000 1.000 0.100 0.100 0.900 0.100 0.900 0.900 0.100 0.900 0.660 0.820 0.180 0.660 0.180 0.180 0.660 0.180 0.820 0.660 0.660 0.660
A7 123415673859:;5<=69<>:<;:>9=876=5;8437214 1.000 1.000 0.200 0.200 0.800 0.200 0.800 0.800 0.200 0.800 0.620 0.740 0.260 0.620 0.260 0.260 0.620 0.260 0.740 0.620 0.620 0.620
A8 123415627489:4;<58;=9;:9=8<765<4:732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.675 0.825 0.164 0.655 0.110 0.110 0.655 0.164 0.825 0.675 0.670 0.670
A9 1234156274895:;6<8=:<;:=98<76;594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.129 0.300 0.300 0.129 0.822 0.352 0.827 0.827 0.352 0.822 0.314 0.314
A10 1234156718395:;<5=>69=?:@;?=<;@:?9>876>5<94382174 1.000 1.000 0.100 0.100 0.700 0.100 0.900 0.700 0.700 0.900 0.100 0.700 0.160 0.640 0.160 0.280 0.520 0.160 0.640 0.280 0.700 0.700 0.520 0.640 0.520 0.280
A11 1234156274895:7987:6594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.110 0.110 0.820 0.180 0.827 0.827
A12 123415627489:;<58;=9;:9=8<765<4732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.673 0.748 0.155 0.569 0.110 0.110 0.569 0.155 0.748 0.673 0.587 0.587
A12' 1234156274895:;<8=:<;:=98<76594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.222 0.307 0.307 0.222 0.823 0.435 0.827 0.827 0.435 0.823 0.409 0.409
A13 123415627489:;4<=58<>9?:><;:?9>8=765=4;732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.180 0.820 0.168 0.697 0.124 0.253 0.110 0.110 0.739 0.216 0.826 0.789 0.592 0.707 0.575 0.290
D1 123413251678576582154 1.000 1.000 0.300 0.500 0.790 0.335 0.844 0.500 0.790 0.665
D2 1234132516756572154 1.000 1.000 0.300 0.500 0.930 0.150 0.930 0.850
D3 123413215617895:7987:659164 1.000 1.000 0.700 0.900 0.100 0.300 0.611 0.309 0.691 0.389 0.653 0.744 0.256 0.347
D4 1231214516784968769548153 0.100 0.800 0.100 0.100 0.476 0.215 0.476 0.309 0.182 0.640 0.182 0.178
D5 1234132516716521754 1.000 1.000 0.300 0.500 0.770 0.608 0.841 0.558
D6 12341325167896876952154 1.000 1.000 0.300 0.500 0.500 0.500 0.777 0.352 0.825 0.500 0.777 0.648
D7 1234132516781968769521854 1.000 1.000 0.300 0.500 0.450 0.483 0.913 0.153 0.843 0.530 0.750 0.597
D8 123413251678676852154 1.000 1.000 0.300 0.500 0.440 0.500 0.930 0.150 0.930 0.850
D9 123415627589:898:7657432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.260 0.500 0.820 0.220 0.820 0.780
D10 12341567589:6;8:98;76:5743214 1.000 1.000 0.200 0.200 0.900 0.300 0.300 0.900 0.393 0.473 0.473 0.393 0.762 0.365 0.365 0.762
D11 123415627589:5;8:98;765:7432614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.500 0.272 0.487 0.801 0.222 0.720 0.524 0.614 0.577
X1 1234132561756572164 1.000 1.000 0.200 0.800 0.200 0.200 0.667 0.500
X2 12314526454632513 0.444 0.227 0.444 0.329 0.359 0.320
X3 1231452678496876954832513 0.5 0.1 0.5 0.4 0.433 0.390 0.2 0.566 0.2 0.234 0.433 0.176
X4 1231452673894:6;8:98;76:549372513 0.6 0.1 0.6 0.3 0.359 0.430 0.232 0.490 0.359 0.211 0.439 0.236 0.439 0.303 0.359 0.375
X5 123415627489:5898:765:4732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.180 0.820 0.481 0.147 0.827 0.827
X5' 1234156274895:898:76594732614 1.000 1.000 0.900 0.100 0.900 0.900 0.100 0.900 0.110 0.110 0.820 0.180 0.517 0.823
X6 1234156718395:;<=5;<;=:69876:5=94382174 1.000 1.000 0.100 0.100 0.700 0.100 0.900 0.700 0.700 0.900 0.100 0.700 0.700 0.700 0.640 0.640 0.160 0.400 0.640 0.160


==> programs/dvorak/vbasic.txt <==
graph Z1 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  b [style=filled];
  a [style=filled];
  c [style=filled];
  d [style=filled];
  e [style=filled];
  f [style=filled];
  a -- d;
  a -- b;
  a -- f;
  b -- e;
  b -- c;
  c -- d;
  e -- f;
}

graph Z2 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  e [style=filled];
  f [style=filled];
  g [style=filled];
  a -- d;
  a -- b;
  b -- c;
  c -- d;
  d -- g;
  d -- e;
  e -- f;
  f -- g;
}

graph Z3 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  e [style=filled];
  f [style=filled];
  g [style=filled];
  a -- d;
  a -- b;
  b -- f;
  b -- c;
  c -- d;
  d -- g;
  d -- e;
  e -- f;
  f -- g;
}

graph Z4 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  b [style=filled];
  a [style=filled];
  c [style=filled];
  d [style=filled];
  e [style=filled];
  a -- d;
  a -- b;
  a -- e;
  b -- e;
  b -- c;
  c -- d;
}

graph Z5 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  b [style=filled];
  a [style=filled];
  c [style=filled];
  d [style=filled];
  e [style=filled];
  f [style=filled];
  a -- d;
  a -- b;
  a -- e;
  a -- f;
  b -- c;
  c -- d;
  e -- f;
}

graph Z6 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  b [style=filled];
  a [style=filled];
  c [style=filled];
  d [style=filled];
  e [style=filled];
  a -- c;
  a -- b;
  a -- d;
  a -- e;
  b -- c;
  d -- e;
}

graph O1 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  f [style=filled];
  e [style=filled];
  g [style=filled];
  h [style=filled];
  a -- d;
  a -- b;
  b -- c;
  c -- d;
  d -- e;
  e -- h;
  e -- f;
  f -- g;
  g -- h;
}

graph O2 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  f [style=filled];
  e [style=filled];
  g [style=filled];
  h [style=filled];
  a -- d;
  a -- b;
  b -- f;
  b -- c;
  c -- d;
  d -- e;
  e -- h;
  e -- f;
  f -- g;
  g -- h;
}

graph O3 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  f [style=filled];
  e [style=filled];
  g [style=filled];
  h [style=filled];
  a -- d;
  a -- b;
  b -- g;
  b -- c;
  c -- d;
  d -- e;
  e -- h;
  e -- f;
  f -- g;
  g -- h;
}

graph O4 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  f [style=filled];
  e [style=filled];
  j [style=filled];
  i [style=filled];
  a -- d;
  a -- b;
  a -- g;
  b -- c;
  c -- h;
  c -- d;
  d -- e;
  e -- i;
  e -- f;
  f -- j;
  f -- g;
  g -- h;
  h -- i;
  i -- j;
}

graph O5 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  f [style=filled];
  e [style=filled];
  g [style=filled];
  a -- d;
  a -- b;
  b -- c;
  c -- d;
  d -- e;
  e -- g;
  e -- f;
  f -- g;
}

graph O6 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  f [style=filled];
  e [style=filled];
  g [style=filled];
  a -- d;
  a -- b;
  b -- f;
  b -- c;
  c -- d;
  d -- e;
  e -- g;
  e -- f;
  f -- g;
}

graph O7 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  c [style=filled];
  b [style=filled];
  e [style=filled];
  d [style=filled];
  f [style=filled];
  a -- c;
  a -- b;
  b -- c;
  c -- d;
  d -- f;
  d -- e;
  e -- f;
}

graph T1 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  j [style=filled];
  i [style=filled];
  g [style=filled];
  h [style=filled];
  a -- d;
  a -- b;
  b -- f;
  b -- c;
  c -- d;
  d -- e;
  e -- i;
  e -- f;
  f -- g;
  g -- j;
  g -- h;
  h -- i;
  i -- j;
}

graph T2 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  l [style=filled];
  f [style=filled];
  j [style=filled];
  k [style=filled];
  a -- d;
  a -- b;
  a -- g;
  b -- c;
  c -- h;
  c -- d;
  d -- e;
  e -- i;
  e -- f;
  f -- k;
  f -- g;
  f -- l;
  g -- h;
  h -- i;
  i -- j;
  j -- l;
  j -- k;
}

graph T3 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  k [style=filled];
  j [style=filled];
  l [style=filled];
  i [style=filled];
  a -- d;
  a -- b;
  a -- g;
  b -- c;
  c -- h;
  c -- d;
  d -- e;
  e -- j;
  e -- f;
  f -- l;
  f -- g;
  g -- h;
  h -- i;
  i -- l;
  i -- j;
  j -- k;
  k -- l;
}

graph T4 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  m [style=filled];
  l [style=filled];
  j [style=filled];
  k [style=filled];
  a -- d;
  a -- b;
  b -- f;
  b -- c;
  c -- h;
  c -- d;
  d -- e;
  e -- i;
  e -- f;
  e -- l;
  f -- g;
  g -- m;
  g -- h;
  h -- i;
  i -- j;
  j -- m;
  j -- k;
  k -- l;
  l -- m;
}

graph T5 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  l [style=filled];
  k [style=filled];
  p [style=filled];
  o [style=filled];
  a -- d;
  a -- b;
  b -- f;
  b -- c;
  c -- h;
  c -- d;
  d -- j;
  d -- e;
  e -- l;
  e -- f;
  f -- g;
  g -- m;
  g -- h;
  h -- i;
  i -- n;
  i -- j;
  j -- k;
  k -- o;
  k -- l;
  l -- p;
  l -- m;
  m -- n;
  n -- o;
  o -- p;
}

graph T6 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  n [style=filled];
  f [style=filled];
  m [style=filled];
  l [style=filled];
  a -- d;
  a -- b;
  b -- g;
  b -- c;
  c -- i;
  c -- d;
  d -- e;
  e -- j;
  e -- f;
  f -- l;
  f -- g;
  f -- n;
  g -- h;
  h -- o;
  h -- i;
  i -- j;
  j -- k;
  k -- o;
  k -- l;
  l -- m;
  m -- n;
  n -- o;
}

graph T7 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  g [style=filled];
  f [style=filled];
  n [style=filled];
  m [style=filled];
  a -- d;
  a -- b;
  a -- i;
  b -- c;
  c -- j;
  c -- d;
  d -- e;
  e -- k;
  e -- f;
  f -- m;
  f -- g;
  g -- n;
  g -- h;
  h -- l;
  h -- i;
  i -- j;
  j -- k;
  k -- l;
  l -- m;
  m -- n;
}

graph T8 {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  p [style=filled];
  o [style=filled];
  s [style=filled];
  n [style=filled];
  a -- d;
  a -- b;
  a -- g;
  b -- c;
  c -- h;
  c -- d;
  c -- k;
  d -- e;
  e -- l;
  e -- f;
  e -- o;
  f -- q;
  f -- g;
  g -- h;
  h -- i;
  i -- q;
  i -- j;
  j -- r;
  j -- k;
  k -- l;
  l -- m;
  m -- r;
  m -- n;
  n -- s;
  n -- o;
  o -- p;
  p -- s;
  p -- q;
  p -- r;
}

graph R {
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  a [style=filled];
  d [style=filled];
  b [style=filled];
  c [style=filled];
  r [style=filled];
  l [style=filled];
  o [style=filled];
  q [style=filled];
  a -- d;
  a -- b;
  b -- f;
  b -- c;
  b -- i;
  c -- d;
  d -- j;
  d -- e;
  e -- m;
  e -- f;
  f -- g;
  g -- n;
  g -- h;
  h -- p;
  h -- i;
  i -- j;
  j -- k;
  k -- p;
  k -- l;
  l -- q;
  l -- m;
  l -- r;
  m -- n;
  n -- o;
  o -- r;
  o -- p;
  o -- q;
}



==> programs/dvorak/xxx.txt <==
graph {
label=<Z<font point-size="9">1</font>Z<font point-size="9">1</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d0 [style=filled];
  a0 [style=filled];
  b0 [style=filled];
  c0 [style=filled];
  e0 [style=filled];
  h0 [style=filled];
  g0 [style=filled];
  f0 [style=filled];
  a0 [pos = "3.000000,0.000000"];
  b0 [pos = "3.000000,-3.000000"];
  c0 [pos = "0.000000,-3.000000"];
  d0 [pos = "0.000000,0.000000"];
  e0 [pos = "0.600000,-2.400000"];
  f0 [pos = "0.600000,-0.600000"];
  g0 [pos = "2.295000,-0.705000"];
  h0 [pos = "2.295000,-2.295000"];
  a0 -- d0;
  a0 -- b0;
  a0 -- f0;
  b0 -- e0;
  b0 -- c0;
  c0 -- d0;
  e0 -- h0;
  e0 -- f0;
  f0 -- g0;
  g0 -- h0;
}

graph {
label=<Z<font point-size="9">1</font>Z<font point-size="9">4</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d1 [style=filled];
  a1 [style=filled];
  b1 [style=filled];
  c1 [style=filled];
  e1 [style=filled];
  g1 [style=filled];
  f1 [style=filled];
  a1 [pos = "3.000000,0.000000"];
  b1 [pos = "3.000000,-3.000000"];
  c1 [pos = "0.000000,-3.000000"];
  d1 [pos = "0.000000,0.000000"];
  e1 [pos = "0.600000,-2.400000"];
  f1 [pos = "0.600000,-0.600000"];
  g1 [pos = "2.625000,-1.500000"];
  a1 -- d1;
  a1 -- b1;
  a1 -- f1;
  b1 -- e1;
  b1 -- c1;
  c1 -- d1;
  e1 -- g1;
  e1 -- f1;
  f1 -- g1;
}

graph {
label=<Z<font point-size="9">1</font>O<font point-size="9">4</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d2 [style=filled];
  a2 [style=filled];
  b2 [style=filled];
  c2 [style=filled];
  g2 [style=filled];
  k2 [style=filled];
  l2 [style=filled];
  h2 [style=filled];
  a2 [pos = "3.000000,0.000000"];
  b2 [pos = "3.000000,-3.000000"];
  c2 [pos = "0.000000,-3.000000"];
  d2 [pos = "0.000000,0.000000"];
  e2 [pos = "0.600000,-2.400000"];
  f2 [pos = "0.600000,-0.600000"];
  g2 [pos = "0.912000,-0.912000"];
  h2 [pos = "2.001000,-0.750000"];
  i2 [pos = "2.625000,-2.064000"];
  j2 [pos = "2.001000,-2.499000"];
  k2 [pos = "0.912000,-1.890000"];
  l2 [pos = "2.001000,-2.001000"];
  a2 -- d2;
  a2 -- b2;
  a2 -- i2;
  a2 -- f2;
  b2 -- e2;
  b2 -- c2;
  c2 -- d2;
  e2 -- j2;
  e2 -- f2;
  f2 -- g2;
  g2 -- k2;
  g2 -- h2;
  h2 -- l2;
  h2 -- i2;
  i2 -- j2;
  j2 -- k2;
  k2 -- l2;
}

graph {
label=<Z<font point-size="9">1</font>O<font point-size="9">2</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d3 [style=filled];
  a3 [style=filled];
  b3 [style=filled];
  c3 [style=filled];
  g3 [style=filled];
  j3 [style=filled];
  i3 [style=filled];
  h3 [style=filled];
  a3 [pos = "3.000000,0.000000"];
  b3 [pos = "3.000000,-3.000000"];
  c3 [pos = "0.000000,-3.000000"];
  d3 [pos = "0.000000,0.000000"];
  e3 [pos = "0.600000,-2.400000"];
  f3 [pos = "0.600000,-0.600000"];
  g3 [pos = "0.912000,-0.912000"];
  h3 [pos = "2.295000,-0.705000"];
  i3 [pos = "2.295000,-2.295000"];
  j3 [pos = "0.912000,-2.088000"];
  a3 -- d3;
  a3 -- b3;
  a3 -- f3;
  b3 -- e3;
  b3 -- c3;
  c3 -- d3;
  e3 -- i3;
  e3 -- f3;
  f3 -- g3;
  g3 -- j3;
  g3 -- h3;
  h3 -- i3;
  i3 -- j3;
}

graph {
label=<Z<font point-size="9">3</font>Z<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d4 [style=filled];
  a4 [style=filled];
  b4 [style=filled];
  c4 [style=filled];
  g4 [style=filled];
  j4 [style=filled];
  i4 [style=filled];
  h4 [style=filled];
  a4 [pos = "3.000000,0.000000"];
  b4 [pos = "3.000000,-3.000000"];
  c4 [pos = "0.000000,-3.000000"];
  d4 [pos = "0.000000,0.000000"];
  e4 [pos = "2.400000,-0.600000"];
  f4 [pos = "2.400000,-2.400000"];
  g4 [pos = "0.600000,-2.400000"];
  h4 [pos = "0.705000,-0.705000"];
  i4 [pos = "2.040000,-0.960000"];
  j4 [pos = "2.088000,-2.088000"];
  a4 -- d4;
  a4 -- b4;
  b4 -- f4;
  b4 -- c4;
  c4 -- d4;
  d4 -- g4;
  d4 -- e4;
  e4 -- i4;
  e4 -- f4;
  f4 -- g4;
  g4 -- j4;
  g4 -- h4;
  h4 -- i4;
  i4 -- j4;
}

graph {
label=<Z<font point-size="9">3</font>O<font point-size="9">2</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d5 [style=filled];
  a5 [style=filled];
  b5 [style=filled];
  c5 [style=filled];
  h5 [style=filled];
  k5 [style=filled];
  j5 [style=filled];
  i5 [style=filled];
  a5 [pos = "3.000000,0.000000"];
  b5 [pos = "3.000000,-3.000000"];
  c5 [pos = "0.000000,-3.000000"];
  d5 [pos = "0.000000,0.000000"];
  e5 [pos = "2.400000,-0.600000"];
  f5 [pos = "2.400000,-2.400000"];
  g5 [pos = "0.600000,-2.400000"];
  h5 [pos = "0.960000,-2.040000"];
  i5 [pos = "0.705000,-0.705000"];
  j5 [pos = "2.040000,-0.960000"];
  k5 [pos = "2.088000,-2.088000"];
  a5 -- d5;
  a5 -- b5;
  b5 -- f5;
  b5 -- c5;
  c5 -- d5;
  d5 -- g5;
  d5 -- e5;
  e5 -- i5;
  e5 -- f5;
  f5 -- g5;
  g5 -- h5;
  h5 -- k5;
  h5 -- i5;
  i5 -- j5;
  j5 -- k5;
}

graph {
label=<Z<font point-size="9">3</font>O<font point-size="9">2</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d6 [style=filled];
  a6 [style=filled];
  b6 [style=filled];
  c6 [style=filled];
  h6 [style=filled];
  k6 [style=filled];
  j6 [style=filled];
  i6 [style=filled];
  a6 [pos = "3.000000,0.000000"];
  b6 [pos = "3.000000,-3.000000"];
  c6 [pos = "0.000000,-3.000000"];
  d6 [pos = "0.000000,0.000000"];
  e6 [pos = "2.400000,-0.600000"];
  f6 [pos = "2.400000,-2.400000"];
  g6 [pos = "0.600000,-2.400000"];
  h6 [pos = "2.088000,-2.088000"];
  i6 [pos = "0.960000,-2.040000"];
  j6 [pos = "0.705000,-0.705000"];
  k6 [pos = "2.040000,-0.960000"];
  a6 -- d6;
  a6 -- b6;
  b6 -- f6;
  b6 -- c6;
  c6 -- d6;
  d6 -- g6;
  d6 -- e6;
  e6 -- k6;
  e6 -- f6;
  f6 -- g6;
  g6 -- h6;
  h6 -- k6;
  h6 -- i6;
  i6 -- j6;
  j6 -- k6;
}

graph {
label=<Z<font point-size="9">3</font>O<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d7 [style=filled];
  a7 [style=filled];
  b7 [style=filled];
  c7 [style=filled];
  h7 [style=filled];
  k7 [style=filled];
  j7 [style=filled];
  i7 [style=filled];
  a7 [pos = "3.000000,0.000000"];
  b7 [pos = "3.000000,-3.000000"];
  c7 [pos = "0.000000,-3.000000"];
  d7 [pos = "0.000000,0.000000"];
  e7 [pos = "2.400000,-0.600000"];
  f7 [pos = "2.400000,-2.400000"];
  g7 [pos = "0.600000,-2.400000"];
  h7 [pos = "0.960000,-2.040000"];
  i7 [pos = "0.705000,-0.705000"];
  j7 [pos = "2.040000,-0.960000"];
  k7 [pos = "2.088000,-2.088000"];
  a7 -- d7;
  a7 -- b7;
  b7 -- f7;
  b7 -- c7;
  c7 -- d7;
  d7 -- g7;
  d7 -- e7;
  e7 -- j7;
  e7 -- f7;
  f7 -- g7;
  g7 -- h7;
  h7 -- k7;
  h7 -- i7;
  i7 -- j7;
  j7 -- k7;
}

graph {
label=<Z<font point-size="9">3</font>O<font point-size="9">4</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d8 [style=filled];
  a8 [style=filled];
  b8 [style=filled];
  c8 [style=filled];
  i8 [style=filled];
  m8 [style=filled];
  k8 [style=filled];
  j8 [style=filled];
  a8 [pos = "3.000000,0.000000"];
  b8 [pos = "3.000000,-3.000000"];
  c8 [pos = "0.000000,-3.000000"];
  d8 [pos = "0.000000,0.000000"];
  e8 [pos = "2.400000,-0.600000"];
  f8 [pos = "2.400000,-2.400000"];
  g8 [pos = "0.600000,-2.400000"];
  h8 [pos = "1.929000,-2.244000"];
  i8 [pos = "0.924000,-1.845000"];
  j8 [pos = "0.705000,-0.705000"];
  k8 [pos = "1.845000,-0.924000"];
  l8 [pos = "2.244000,-1.929000"];
  m8 [pos = "1.908000,-1.908000"];
  a8 -- d8;
  a8 -- b8;
  b8 -- f8;
  b8 -- c8;
  c8 -- d8;
  d8 -- g8;
  d8 -- e8;
  d8 -- j8;
  e8 -- l8;
  e8 -- f8;
  f8 -- g8;
  g8 -- h8;
  h8 -- l8;
  h8 -- i8;
  i8 -- m8;
  i8 -- j8;
  j8 -- k8;
  k8 -- m8;
  k8 -- l8;
}

graph {
label=<Z<font point-size="9">3</font>O<font point-size="9">4</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d9 [style=filled];
  a9 [style=filled];
  b9 [style=filled];
  c9 [style=filled];
  j9 [style=filled];
  m9 [style=filled];
  l9 [style=filled];
  k9 [style=filled];
  a9 [pos = "3.000000,0.000000"];
  b9 [pos = "3.000000,-3.000000"];
  c9 [pos = "0.000000,-3.000000"];
  d9 [pos = "0.000000,0.000000"];
  e9 [pos = "2.400000,-0.600000"];
  f9 [pos = "2.400000,-2.400000"];
  g9 [pos = "0.600000,-2.400000"];
  h9 [pos = "0.495000,-0.918000"];
  i9 [pos = "0.918000,-0.495000"];
  j9 [pos = "2.049000,-1.170000"];
  k9 [pos = "2.088000,-2.088000"];
  l9 [pos = "1.170000,-2.049000"];
  m9 [pos = "0.999000,-0.999000"];
  a9 -- d9;
  a9 -- b9;
  b9 -- f9;
  b9 -- c9;
  c9 -- d9;
  d9 -- g9;
  d9 -- e9;
  e9 -- i9;
  e9 -- f9;
  f9 -- k9;
  f9 -- g9;
  g9 -- h9;
  h9 -- l9;
  h9 -- i9;
  i9 -- j9;
  j9 -- m9;
  j9 -- k9;
  k9 -- l9;
  l9 -- m9;
}

graph {
label=<Z<font point-size="9">3</font>O<font point-size="9">6</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d10 [style=filled];
  a10 [style=filled];
  b10 [style=filled];
  c10 [style=filled];
  h10 [style=filled];
  j10 [style=filled];
  i10 [style=filled];
  a10 [pos = "3.000000,0.000000"];
  b10 [pos = "3.000000,-3.000000"];
  c10 [pos = "0.000000,-3.000000"];
  d10 [pos = "0.000000,0.000000"];
  e10 [pos = "2.400000,-0.600000"];
  f10 [pos = "2.400000,-2.400000"];
  g10 [pos = "0.600000,-2.400000"];
  h10 [pos = "0.375000,-0.375000"];
  i10 [pos = "2.220000,-0.780000"];
  j10 [pos = "1.581000,-2.235000"];
  a10 -- d10;
  a10 -- b10;
  b10 -- f10;
  b10 -- c10;
  c10 -- d10;
  d10 -- g10;
  d10 -- e10;
  e10 -- i10;
  e10 -- f10;
  f10 -- g10;
  g10 -- h10;
  h10 -- j10;
  h10 -- i10;
  i10 -- j10;
}

graph {
label=<Z<font point-size="9">3</font>O<font point-size="9">6</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d11 [style=filled];
  a11 [style=filled];
  b11 [style=filled];
  c11 [style=filled];
  h11 [style=filled];
  j11 [style=filled];
  i11 [style=filled];
  a11 [pos = "3.000000,0.000000"];
  b11 [pos = "3.000000,-3.000000"];
  c11 [pos = "0.000000,-3.000000"];
  d11 [pos = "0.000000,0.000000"];
  e11 [pos = "2.400000,-0.600000"];
  f11 [pos = "2.400000,-2.400000"];
  g11 [pos = "0.600000,-2.400000"];
  h11 [pos = "0.780000,-2.220000"];
  i11 [pos = "1.401000,-0.600000"];
  j11 [pos = "2.250000,-2.250000"];
  a11 -- d11;
  a11 -- b11;
  b11 -- f11;
  b11 -- c11;
  c11 -- d11;
  d11 -- g11;
  d11 -- e11;
  e11 -- j11;
  e11 -- f11;
  f11 -- g11;
  g11 -- h11;
  h11 -- j11;
  h11 -- i11;
  i11 -- j11;
}

graph {
label=<Z<font point-size="9">3</font>T<font point-size="9">1</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d12 [style=filled];
  a12 [style=filled];
  b12 [style=filled];
  c12 [style=filled];
  j12 [style=filled];
  m12 [style=filled];
  l12 [style=filled];
  k12 [style=filled];
  a12 [pos = "3.000000,0.000000"];
  b12 [pos = "3.000000,-3.000000"];
  c12 [pos = "0.000000,-3.000000"];
  d12 [pos = "0.000000,0.000000"];
  e12 [pos = "2.400000,-0.600000"];
  f12 [pos = "2.400000,-2.400000"];
  g12 [pos = "0.600000,-2.400000"];
  h12 [pos = "0.753000,-0.960000"];
  i12 [pos = "0.960000,-0.753000"];
  j12 [pos = "2.232000,-1.395000"];
  k12 [pos = "2.250000,-2.250000"];
  l12 [pos = "1.395000,-2.232000"];
  m12 [pos = "1.263000,-1.263000"];
  a12 -- d12;
  a12 -- b12;
  b12 -- f12;
  b12 -- c12;
  c12 -- d12;
  d12 -- g12;
  d12 -- e12;
  e12 -- i12;
  e12 -- f12;
  f12 -- g12;
  g12 -- h12;
  h12 -- l12;
  h12 -- i12;
  i12 -- j12;
  j12 -- m12;
  j12 -- k12;
  k12 -- l12;
  l12 -- m12;
}

graph {
label=<Z<font point-size="9">3</font>T<font point-size="9">1</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d13 [style=filled];
  a13 [style=filled];
  b13 [style=filled];
  c13 [style=filled];
  i13 [style=filled];
  m13 [style=filled];
  k13 [style=filled];
  j13 [style=filled];
  a13 [pos = "3.000000,0.000000"];
  b13 [pos = "3.000000,-3.000000"];
  c13 [pos = "0.000000,-3.000000"];
  d13 [pos = "0.000000,0.000000"];
  e13 [pos = "2.400000,-0.600000"];
  f13 [pos = "2.400000,-2.400000"];
  g13 [pos = "0.600000,-2.400000"];
  h13 [pos = "1.920000,-2.079000"];
  i13 [pos = "0.648000,-1.623000"];
  j13 [pos = "0.375000,-0.375000"];
  k13 [pos = "1.623000,-0.648000"];
  l13 [pos = "2.079000,-1.920000"];
  m13 [pos = "1.713000,-1.713000"];
  a13 -- d13;
  a13 -- b13;
  b13 -- f13;
  b13 -- c13;
  c13 -- d13;
  d13 -- g13;
  d13 -- e13;
  e13 -- l13;
  e13 -- f13;
  f13 -- g13;
  g13 -- h13;
  h13 -- l13;
  h13 -- i13;
  i13 -- m13;
  i13 -- j13;
  j13 -- k13;
  k13 -- m13;
  k13 -- l13;
}

graph {
label=<Z<font point-size="9">3</font>T<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d14 [style=filled];
  a14 [style=filled];
  b14 [style=filled];
  c14 [style=filled];
  i14 [style=filled];
  n14 [style=filled];
  o14 [style=filled];
  j14 [style=filled];
  a14 [pos = "3.000000,0.000000"];
  b14 [pos = "3.000000,-3.000000"];
  c14 [pos = "0.000000,-3.000000"];
  d14 [pos = "0.000000,0.000000"];
  e14 [pos = "2.400000,-0.600000"];
  f14 [pos = "2.400000,-2.400000"];
  g14 [pos = "0.600000,-2.400000"];
  h14 [pos = "0.780000,-2.220000"];
  i14 [pos = "0.717000,-1.932000"];
  j14 [pos = "0.465000,-0.789000"];
  k14 [pos = "0.375000,-0.375000"];
  l14 [pos = "2.034000,-0.852000"];
  m14 [pos = "2.247000,-2.172000"];
  n14 [pos = "1.737000,-1.986000"];
  o14 [pos = "1.653000,-0.996000"];
  a14 -- d14;
  a14 -- b14;
  b14 -- f14;
  b14 -- c14;
  c14 -- d14;
  d14 -- g14;
  d14 -- e14;
  d14 -- k14;
  e14 -- m14;
  e14 -- f14;
  f14 -- g14;
  g14 -- h14;
  h14 -- m14;
  h14 -- i14;
  i14 -- n14;
  i14 -- j14;
  j14 -- o14;
  j14 -- k14;
  k14 -- l14;
  l14 -- n14;
  l14 -- m14;
  n14 -- o14;
}

graph {
label=<Z<font point-size="9">4</font>Z<font point-size="9">6</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d15 [style=filled];
  a15 [style=filled];
  b15 [style=filled];
  c15 [style=filled];
  e15 [style=filled];
  g15 [style=filled];
  f15 [style=filled];
  a15 [pos = "3.000000,0.000000"];
  b15 [pos = "3.000000,-3.000000"];
  c15 [pos = "0.000000,-3.000000"];
  d15 [pos = "0.000000,0.000000"];
  e15 [pos = "0.300000,-1.500000"];
  f15 [pos = "2.730000,-0.450000"];
  g15 [pos = "2.730000,-2.550000"];
  a15 -- d15;
  a15 -- b15;
  a15 -- e15;
  b15 -- e15;
  b15 -- c15;
  c15 -- d15;
  e15 -- g15;
  e15 -- f15;
  f15 -- g15;
}

graph {
label=<Z<font point-size="9">4</font>O<font point-size="9">7</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d16 [style=filled];
  a16 [style=filled];
  b16 [style=filled];
  c16 [style=filled];
  f16 [style=filled];
  h16 [style=filled];
  g16 [style=filled];
  a16 [pos = "3.000000,0.000000"];
  b16 [pos = "3.000000,-3.000000"];
  c16 [pos = "0.000000,-3.000000"];
  d16 [pos = "0.000000,0.000000"];
  e16 [pos = "0.300000,-1.500000"];
  f16 [pos = "0.840000,-1.500000"];
  g16 [pos = "2.730000,-0.450000"];
  h16 [pos = "2.730000,-2.550000"];
  a16 -- d16;
  a16 -- b16;
  a16 -- e16;
  b16 -- e16;
  b16 -- c16;
  c16 -- d16;
  e16 -- f16;
  f16 -- h16;
  f16 -- g16;
  g16 -- h16;
}

graph {
label=<Z<font point-size="9">4</font>Z<font point-size="9">4</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d17 [style=filled];
  a17 [style=filled];
  b17 [style=filled];
  c17 [style=filled];
  a17 [style=filled];
  e17 [style=filled];
  f17 [style=filled];
  g17 [style=filled];
  a17 [pos = "3.000000,0.000000"];
  b17 [pos = "3.000000,-3.000000"];
  c17 [pos = "0.000000,-3.000000"];
  d17 [pos = "0.000000,0.000000"];
  e17 [pos = "0.300000,-1.500000"];
  f17 [pos = "2.190000,-2.250000"];
  g17 [pos = "2.730000,-1.950000"];
  a17 -- d17;
  a17 -- b17;
  a17 -- g17;
  a17 -- e17;
  b17 -- e17;
  b17 -- c17;
  c17 -- d17;
  e17 -- f17;
  f17 -- g17;
}

graph {
label=<Z<font point-size="9">4</font>Z<font point-size="9">5</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d18 [style=filled];
  a18 [style=filled];
  b18 [style=filled];
  c18 [style=filled];
  e18 [style=filled];
  h18 [style=filled];
  g18 [style=filled];
  f18 [style=filled];
  a18 [pos = "3.000000,0.000000"];
  b18 [pos = "3.000000,-3.000000"];
  c18 [pos = "0.000000,-3.000000"];
  d18 [pos = "0.000000,0.000000"];
  e18 [pos = "0.300000,-1.500000"];
  f18 [pos = "1.920000,-0.900000"];
  g18 [pos = "2.730000,-1.500000"];
  h18 [pos = "1.920000,-2.100000"];
  a18 -- d18;
  a18 -- b18;
  a18 -- e18;
  b18 -- e18;
  b18 -- c18;
  c18 -- d18;
  e18 -- h18;
  e18 -- f18;
  f18 -- g18;
  g18 -- h18;
}

graph {
label=<Z<font point-size="9">4</font>O<font point-size="9">5</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d19 [style=filled];
  a19 [style=filled];
  b19 [style=filled];
  c19 [style=filled];
  f19 [style=filled];
  i19 [style=filled];
  h19 [style=filled];
  g19 [style=filled];
  a19 [pos = "3.000000,0.000000"];
  b19 [pos = "3.000000,-3.000000"];
  c19 [pos = "0.000000,-3.000000"];
  d19 [pos = "0.000000,0.000000"];
  e19 [pos = "0.300000,-1.500000"];
  f19 [pos = "0.840000,-1.500000"];
  g19 [pos = "1.920000,-0.900000"];
  h19 [pos = "2.730000,-1.500000"];
  i19 [pos = "1.920000,-2.100000"];
  a19 -- d19;
  a19 -- b19;
  a19 -- e19;
  b19 -- e19;
  b19 -- c19;
  c19 -- d19;
  e19 -- f19;
  f19 -- i19;
  f19 -- g19;
  g19 -- h19;
  h19 -- i19;
}

graph {
label=<Z<font point-size="9">4</font>O<font point-size="9">6</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d20 [style=filled];
  a20 [style=filled];
  b20 [style=filled];
  c20 [style=filled];
  f20 [style=filled];
  i20 [style=filled];
  h20 [style=filled];
  g20 [style=filled];
  a20 [pos = "3.000000,0.000000"];
  b20 [pos = "3.000000,-3.000000"];
  c20 [pos = "0.000000,-3.000000"];
  d20 [pos = "0.000000,0.000000"];
  e20 [pos = "0.300000,-1.500000"];
  f20 [pos = "1.785000,-2.025000"];
  g20 [pos = "1.650000,-1.050000"];
  h20 [pos = "2.730000,-0.450000"];
  i20 [pos = "2.730000,-1.650000"];
  a20 -- d20;
  a20 -- b20;
  a20 -- h20;
  a20 -- e20;
  b20 -- e20;
  b20 -- c20;
  c20 -- d20;
  e20 -- f20;
  f20 -- i20;
  f20 -- g20;
  g20 -- h20;
  h20 -- i20;
}

graph {
label=<Z<font point-size="9">5</font>Z<font point-size="9">4</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d21 [style=filled];
  a21 [style=filled];
  b21 [style=filled];
  c21 [style=filled];
  e21 [style=filled];
  h21 [style=filled];
  g21 [style=filled];
  f21 [style=filled];
  a21 [pos = "3.000000,0.000000"];
  b21 [pos = "3.000000,-3.000000"];
  c21 [pos = "0.000000,-3.000000"];
  d21 [pos = "0.000000,0.000000"];
  e21 [pos = "2.100000,-2.700000"];
  f21 [pos = "0.300000,-0.900000"];
  g21 [pos = "2.100000,-0.540000"];
  h21 [pos = "2.460000,-0.900000"];
  a21 -- d21;
  a21 -- b21;
  a21 -- e21;
  a21 -- f21;
  b21 -- c21;
  c21 -- d21;
  e21 -- h21;
  e21 -- f21;
  f21 -- g21;
  g21 -- h21;
}

graph {
label=<Z<font point-size="9">5</font>O<font point-size="9">6</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d22 [style=filled];
  a22 [style=filled];
  b22 [style=filled];
  c22 [style=filled];
  g22 [style=filled];
  j22 [style=filled];
  i22 [style=filled];
  h22 [style=filled];
  a22 [pos = "3.000000,0.000000"];
  b22 [pos = "3.000000,-3.000000"];
  c22 [pos = "0.000000,-3.000000"];
  d22 [pos = "0.000000,0.000000"];
  e22 [pos = "2.100000,-2.700000"];
  f22 [pos = "0.300000,-0.900000"];
  g22 [pos = "0.750000,-0.990000"];
  h22 [pos = "1.830000,-0.630000"];
  i22 [pos = "2.325000,-1.305000"];
  j22 [pos = "1.470000,-1.710000"];
  a22 -- d22;
  a22 -- b22;
  a22 -- e22;
  a22 -- f22;
  b22 -- c22;
  c22 -- d22;
  e22 -- i22;
  e22 -- f22;
  f22 -- g22;
  g22 -- j22;
  g22 -- h22;
  h22 -- i22;
  i22 -- j22;
}

graph {
label=<Z<font point-size="9">6</font>Z<font point-size="9">4</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c23 [style=filled];
  a23 [style=filled];
  b23 [style=filled];
  d23 [style=filled];
  g23 [style=filled];
  f23 [style=filled];
  e23 [style=filled];
  a23 [pos = "3.000000,0.000000"];
  b23 [pos = "1.500000,-3.000000"];
  c23 [pos = "0.000000,0.000000"];
  d23 [pos = "1.500000,-2.400000"];
  e23 [pos = "0.450000,-0.300000"];
  f23 [pos = "2.085000,-0.330000"];
  g23 [pos = "2.295000,-0.750000"];
  a23 -- c23;
  a23 -- b23;
  a23 -- d23;
  a23 -- e23;
  b23 -- c23;
  d23 -- g23;
  d23 -- e23;
  e23 -- f23;
  f23 -- g23;
}

graph {
label=<Z<font point-size="9">6</font>O<font point-size="9">6</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c24 [style=filled];
  a24 [style=filled];
  b24 [style=filled];
  f24 [style=filled];
  i24 [style=filled];
  h24 [style=filled];
  g24 [style=filled];
  a24 [pos = "3.000000,0.000000"];
  b24 [pos = "1.500000,-3.000000"];
  c24 [pos = "0.000000,0.000000"];
  d24 [pos = "1.500000,-2.400000"];
  e24 [pos = "0.450000,-0.300000"];
  f24 [pos = "0.810000,-0.480000"];
  g24 [pos = "1.830000,-0.360000"];
  h24 [pos = "2.070000,-1.110000"];
  i24 [pos = "1.230000,-1.320000"];
  a24 -- c24;
  a24 -- b24;
  a24 -- d24;
  a24 -- e24;
  b24 -- c24;
  d24 -- h24;
  d24 -- e24;
  e24 -- f24;
  f24 -- i24;
  f24 -- g24;
  g24 -- h24;
  h24 -- i24;
}

graph {
label=<O<font point-size="9">2</font>Z<font point-size="9">1</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d25 [style=filled];
  a25 [style=filled];
  b25 [style=filled];
  c25 [style=filled];
  g25 [style=filled];
  j25 [style=filled];
  i25 [style=filled];
  h25 [style=filled];
  a25 [pos = "3.000000,0.000000"];
  b25 [pos = "3.000000,-3.000000"];
  c25 [pos = "0.000000,-3.000000"];
  d25 [pos = "0.000000,0.000000"];
  e25 [pos = "0.600000,-0.600000"];
  f25 [pos = "2.400000,-0.600000"];
  g25 [pos = "2.400000,-2.400000"];
  h25 [pos = "0.600000,-2.400000"];
  i25 [pos = "0.960000,-0.960000"];
  j25 [pos = "2.040000,-0.960000"];
  a25 -- d25;
  a25 -- b25;
  b25 -- f25;
  b25 -- c25;
  c25 -- d25;
  d25 -- e25;
  e25 -- h25;
  e25 -- f25;
  f25 -- g25;
  g25 -- j25;
  g25 -- h25;
  h25 -- i25;
  i25 -- j25;
}

graph {
label=<O<font point-size="9">2</font>Z<font point-size="9">4</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d26 [style=filled];
  a26 [style=filled];
  b26 [style=filled];
  c26 [style=filled];
  g26 [style=filled];
  i26 [style=filled];
  h26 [style=filled];
  a26 [pos = "3.000000,0.000000"];
  b26 [pos = "3.000000,-3.000000"];
  c26 [pos = "0.000000,-3.000000"];
  d26 [pos = "0.000000,0.000000"];
  e26 [pos = "0.600000,-0.600000"];
  f26 [pos = "2.400000,-0.600000"];
  g26 [pos = "2.400000,-2.400000"];
  h26 [pos = "0.600000,-2.400000"];
  i26 [pos = "1.500000,-0.780000"];
  a26 -- d26;
  a26 -- b26;
  b26 -- f26;
  b26 -- c26;
  c26 -- d26;
  d26 -- e26;
  e26 -- h26;
  e26 -- f26;
  f26 -- g26;
  g26 -- i26;
  g26 -- h26;
  h26 -- i26;
}

graph {
label=<O<font point-size="9">3</font>Z<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d27 [style=filled];
  a27 [style=filled];
  b27 [style=filled];
  c27 [style=filled];
  h27 [style=filled];
  k27 [style=filled];
  j27 [style=filled];
  i27 [style=filled];
  a27 [pos = "3.000000,0.000000"];
  b27 [pos = "3.000000,-3.000000"];
  c27 [pos = "0.000000,-3.000000"];
  d27 [pos = "0.000000,0.000000"];
  e27 [pos = "0.600000,-0.600000"];
  f27 [pos = "2.400000,-0.600000"];
  g27 [pos = "2.400000,-2.400000"];
  h27 [pos = "0.600000,-2.400000"];
  i27 [pos = "0.960000,-0.960000"];
  j27 [pos = "2.040000,-0.960000"];
  k27 [pos = "2.040000,-2.040000"];
  a27 -- d27;
  a27 -- b27;
  b27 -- g27;
  b27 -- c27;
  c27 -- d27;
  d27 -- e27;
  e27 -- h27;
  e27 -- f27;
  f27 -- j27;
  f27 -- g27;
  g27 -- h27;
  h27 -- k27;
  h27 -- i27;
  i27 -- j27;
  j27 -- k27;
}

graph {
label=<O<font point-size="9">3</font>O<font point-size="9">4</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d28 [style=filled];
  a28 [style=filled];
  b28 [style=filled];
  c28 [style=filled];
  j28 [style=filled];
  n28 [style=filled];
  l28 [style=filled];
  k28 [style=filled];
  a28 [pos = "3.000000,0.000000"];
  b28 [pos = "3.000000,-3.000000"];
  c28 [pos = "0.000000,-3.000000"];
  d28 [pos = "0.000000,0.000000"];
  e28 [pos = "0.600000,-0.600000"];
  f28 [pos = "2.400000,-0.600000"];
  g28 [pos = "2.400000,-2.400000"];
  h28 [pos = "0.600000,-2.400000"];
  i28 [pos = "1.860000,-2.220000"];
  j28 [pos = "0.960000,-1.860000"];
  k28 [pos = "0.960000,-0.960000"];
  l28 [pos = "1.860000,-0.960000"];
  m28 [pos = "2.220000,-1.860000"];
  n28 [pos = "1.860000,-1.860000"];
  a28 -- d28;
  a28 -- b28;
  b28 -- g28;
  b28 -- c28;
  c28 -- d28;
  d28 -- e28;
  e28 -- h28;
  e28 -- f28;
  e28 -- k28;
  f28 -- m28;
  f28 -- g28;
  g28 -- h28;
  h28 -- i28;
  i28 -- m28;
  i28 -- j28;
  j28 -- n28;
  j28 -- k28;
  k28 -- l28;
  l28 -- n28;
  l28 -- m28;
}

graph {
label=<O<font point-size="9">4</font>Z<font point-size="9">1</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d29 [style=filled];
  a29 [style=filled];
  b29 [style=filled];
  c29 [style=filled];
  f29 [style=filled];
  l29 [style=filled];
  k29 [style=filled];
  j29 [style=filled];
  a29 [pos = "3.000000,0.000000"];
  b29 [pos = "3.000000,-3.000000"];
  c29 [pos = "0.000000,-3.000000"];
  d29 [pos = "0.000000,0.000000"];
  e29 [pos = "0.600000,-0.600000"];
  f29 [pos = "2.100000,-0.600000"];
  g29 [pos = "2.700000,-2.100000"];
  h29 [pos = "2.100000,-2.700000"];
  i29 [pos = "0.600000,-2.100000"];
  j29 [pos = "2.100000,-2.100000"];
  k29 [pos = "0.900000,-1.800000"];
  l29 [pos = "0.900000,-0.900000"];
  a29 -- d29;
  a29 -- b29;
  a29 -- g29;
  b29 -- c29;
  c29 -- h29;
  c29 -- d29;
  d29 -- e29;
  e29 -- i29;
  e29 -- f29;
  f29 -- l29;
  f29 -- g29;
  f29 -- j29;
  g29 -- h29;
  h29 -- i29;
  i29 -- j29;
  j29 -- k29;
  k29 -- l29;
}

graph {
label=<O<font point-size="9">4</font>Z<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d30 [style=filled];
  a30 [style=filled];
  b30 [style=filled];
  c30 [style=filled];
  e30 [style=filled];
  l30 [style=filled];
  k30 [style=filled];
  m30 [style=filled];
  a30 [pos = "3.000000,0.000000"];
  b30 [pos = "3.000000,-3.000000"];
  c30 [pos = "0.000000,-3.000000"];
  d30 [pos = "0.000000,0.000000"];
  e30 [pos = "0.600000,-0.600000"];
  f30 [pos = "2.100000,-0.600000"];
  g30 [pos = "2.700000,-2.100000"];
  h30 [pos = "2.100000,-2.700000"];
  i30 [pos = "0.600000,-2.100000"];
  j30 [pos = "2.100000,-2.100000"];
  k30 [pos = "1.800000,-1.800000"];
  l30 [pos = "0.900000,-1.800000"];
  m30 [pos = "1.800000,-0.900000"];
  a30 -- d30;
  a30 -- b30;
  a30 -- g30;
  b30 -- c30;
  c30 -- h30;
  c30 -- d30;
  d30 -- e30;
  e30 -- i30;
  e30 -- f30;
  e30 -- m30;
  e30 -- l30;
  f30 -- j30;
  f30 -- g30;
  g30 -- h30;
  h30 -- i30;
  i30 -- j30;
  j30 -- k30;
  k30 -- m30;
  k30 -- l30;
}

graph {
label=<O<font point-size="9">4</font>Z<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d31 [style=filled];
  a31 [style=filled];
  b31 [style=filled];
  c31 [style=filled];
  j31 [style=filled];
  m31 [style=filled];
  l31 [style=filled];
  k31 [style=filled];
  a31 [pos = "3.000000,0.000000"];
  b31 [pos = "3.000000,-3.000000"];
  c31 [pos = "0.000000,-3.000000"];
  d31 [pos = "0.000000,0.000000"];
  e31 [pos = "0.600000,-0.600000"];
  f31 [pos = "2.100000,-0.600000"];
  g31 [pos = "2.700000,-2.100000"];
  h31 [pos = "2.100000,-2.700000"];
  i31 [pos = "0.600000,-2.100000"];
  j31 [pos = "2.100000,-2.100000"];
  k31 [pos = "0.900000,-1.800000"];
  l31 [pos = "0.900000,-0.900000"];
  m31 [pos = "1.800000,-0.900000"];
  a31 -- d31;
  a31 -- b31;
  a31 -- g31;
  b31 -- c31;
  c31 -- h31;
  c31 -- d31;
  d31 -- e31;
  e31 -- i31;
  e31 -- f31;
  e31 -- l31;
  f31 -- j31;
  f31 -- g31;
  g31 -- h31;
  h31 -- i31;
  i31 -- j31;
  j31 -- k31;
  j31 -- m31;
  k31 -- l31;
  l31 -- m31;
}

graph {
label=<O<font point-size="9">4</font>Z<font point-size="9">4</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d32 [style=filled];
  a32 [style=filled];
  b32 [style=filled];
  c32 [style=filled];
  f32 [style=filled];
  k32 [style=filled];
  j32 [style=filled];
  a32 [pos = "3.000000,0.000000"];
  b32 [pos = "3.000000,-3.000000"];
  c32 [pos = "0.000000,-3.000000"];
  d32 [pos = "0.000000,0.000000"];
  e32 [pos = "0.600000,-0.600000"];
  f32 [pos = "2.100000,-0.600000"];
  g32 [pos = "2.700000,-2.100000"];
  h32 [pos = "2.100000,-2.700000"];
  i32 [pos = "0.600000,-2.100000"];
  j32 [pos = "2.100000,-2.100000"];
  k32 [pos = "0.750000,-1.350000"];
  a32 -- d32;
  a32 -- b32;
  a32 -- g32;
  b32 -- c32;
  c32 -- h32;
  c32 -- d32;
  d32 -- e32;
  e32 -- i32;
  e32 -- f32;
  f32 -- k32;
  f32 -- g32;
  f32 -- j32;
  g32 -- h32;
  h32 -- i32;
  i32 -- j32;
  j32 -- k32;
}

graph {
label=<O<font point-size="9">4</font>O<font point-size="9">2</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d33 [style=filled];
  a33 [style=filled];
  b33 [style=filled];
  c33 [style=filled];
  k33 [style=filled];
  n33 [style=filled];
  m33 [style=filled];
  l33 [style=filled];
  a33 [pos = "3.000000,0.000000"];
  b33 [pos = "3.000000,-3.000000"];
  c33 [pos = "0.000000,-3.000000"];
  d33 [pos = "0.000000,0.000000"];
  e33 [pos = "0.600000,-0.600000"];
  f33 [pos = "2.100000,-0.600000"];
  g33 [pos = "2.700000,-2.100000"];
  h33 [pos = "2.100000,-2.700000"];
  i33 [pos = "0.600000,-2.100000"];
  j33 [pos = "2.100000,-2.100000"];
  k33 [pos = "1.800000,-0.900000"];
  l33 [pos = "1.800000,-1.800000"];
  m33 [pos = "0.900000,-1.800000"];
  n33 [pos = "0.900000,-0.900000"];
  a33 -- d33;
  a33 -- b33;
  a33 -- g33;
  b33 -- c33;
  c33 -- h33;
  c33 -- d33;
  d33 -- e33;
  e33 -- i33;
  e33 -- f33;
  e33 -- n33;
  f33 -- j33;
  f33 -- g33;
  g33 -- h33;
  h33 -- i33;
  i33 -- j33;
  j33 -- k33;
  k33 -- n33;
  k33 -- l33;
  l33 -- m33;
  m33 -- n33;
}

graph {
label=<O<font point-size="9">4</font>O<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d34 [style=filled];
  a34 [style=filled];
  b34 [style=filled];
  c34 [style=filled];
  k34 [style=filled];
  n34 [style=filled];
  m34 [style=filled];
  l34 [style=filled];
  a34 [pos = "3.000000,0.000000"];
  b34 [pos = "3.000000,-3.000000"];
  c34 [pos = "0.000000,-3.000000"];
  d34 [pos = "0.000000,0.000000"];
  e34 [pos = "0.600000,-0.600000"];
  f34 [pos = "2.100000,-0.600000"];
  g34 [pos = "2.700000,-2.100000"];
  h34 [pos = "2.100000,-2.700000"];
  i34 [pos = "0.600000,-2.100000"];
  j34 [pos = "2.100000,-2.100000"];
  k34 [pos = "1.800000,-1.800000"];
  l34 [pos = "0.900000,-1.800000"];
  m34 [pos = "0.900000,-0.900000"];
  n34 [pos = "1.800000,-0.900000"];
  a34 -- d34;
  a34 -- b34;
  a34 -- g34;
  b34 -- c34;
  c34 -- h34;
  c34 -- d34;
  d34 -- e34;
  e34 -- i34;
  e34 -- f34;
  e34 -- m34;
  f34 -- j34;
  f34 -- g34;
  g34 -- h34;
  h34 -- i34;
  i34 -- j34;
  j34 -- k34;
  k34 -- n34;
  k34 -- l34;
  l34 -- m34;
  m34 -- n34;
}

graph {
label=<O<font point-size="9">4</font>O<font point-size="9">4</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d35 [style=filled];
  a35 [style=filled];
  b35 [style=filled];
  c35 [style=filled];
  j35 [style=filled];
  o35 [style=filled];
  p35 [style=filled];
  k35 [style=filled];
  a35 [pos = "3.000000,0.000000"];
  b35 [pos = "3.000000,-3.000000"];
  c35 [pos = "0.000000,-3.000000"];
  d35 [pos = "0.000000,0.000000"];
  e35 [pos = "0.600000,-0.600000"];
  f35 [pos = "2.100000,-0.600000"];
  g35 [pos = "2.700000,-2.100000"];
  h35 [pos = "2.100000,-2.700000"];
  i35 [pos = "0.600000,-2.100000"];
  j35 [pos = "0.900000,-1.800000"];
  k35 [pos = "0.900000,-1.050000"];
  l35 [pos = "1.650000,-0.750000"];
  m35 [pos = "1.950000,-1.050000"];
  n35 [pos = "2.100000,-2.100000"];
  o35 [pos = "1.650000,-1.800000"];
  p35 [pos = "1.650000,-1.050000"];
  a35 -- d35;
  a35 -- b35;
  a35 -- g35;
  b35 -- c35;
  c35 -- h35;
  c35 -- d35;
  d35 -- e35;
  e35 -- i35;
  e35 -- f35;
  e35 -- l35;
  f35 -- n35;
  f35 -- g35;
  g35 -- h35;
  h35 -- i35;
  i35 -- n35;
  i35 -- j35;
  j35 -- o35;
  j35 -- k35;
  k35 -- p35;
  k35 -- l35;
  l35 -- m35;
  m35 -- o35;
  m35 -- n35;
  o35 -- p35;
}

graph {
label=<O<font point-size="9">4</font>O<font point-size="9">6</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d36 [style=filled];
  a36 [style=filled];
  b36 [style=filled];
  c36 [style=filled];
  k36 [style=filled];
  m36 [style=filled];
  l36 [style=filled];
  a36 [pos = "3.000000,0.000000"];
  b36 [pos = "3.000000,-3.000000"];
  c36 [pos = "0.000000,-3.000000"];
  d36 [pos = "0.000000,0.000000"];
  e36 [pos = "0.600000,-0.600000"];
  f36 [pos = "2.100000,-0.600000"];
  g36 [pos = "2.700000,-2.100000"];
  h36 [pos = "2.100000,-2.700000"];
  i36 [pos = "0.600000,-2.100000"];
  j36 [pos = "2.100000,-2.100000"];
  k36 [pos = "1.950000,-1.950000"];
  l36 [pos = "0.750000,-1.350000"];
  m36 [pos = "1.950000,-0.750000"];
  a36 -- d36;
  a36 -- b36;
  a36 -- g36;
  b36 -- c36;
  c36 -- h36;
  c36 -- d36;
  d36 -- e36;
  e36 -- i36;
  e36 -- f36;
  e36 -- m36;
  f36 -- j36;
  f36 -- g36;
  g36 -- h36;
  h36 -- i36;
  i36 -- j36;
  j36 -- k36;
  k36 -- m36;
  k36 -- l36;
  l36 -- m36;
}

graph {
label=<O<font point-size="9">5</font>Z<font point-size="9">4</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d37 [style=filled];
  a37 [style=filled];
  b37 [style=filled];
  c37 [style=filled];
  f37 [style=filled];
  i37 [style=filled];
  h37 [style=filled];
  g37 [style=filled];
  a37 [pos = "3.000000,0.000000"];
  b37 [pos = "3.000000,-3.000000"];
  c37 [pos = "0.000000,-3.000000"];
  d37 [pos = "0.000000,0.000000"];
  e37 [pos = "0.600000,-0.600000"];
  f37 [pos = "2.700000,-0.900000"];
  g37 [pos = "0.900000,-2.700000"];
  h37 [pos = "0.900000,-1.260000"];
  i37 [pos = "1.260000,-0.900000"];
  a37 -- d37;
  a37 -- b37;
  b37 -- c37;
  c37 -- d37;
  d37 -- e37;
  e37 -- g37;
  e37 -- f37;
  f37 -- i37;
  f37 -- g37;
  g37 -- h37;
  h37 -- i37;
}

graph {
label=<O<font point-size="9">5</font>O<font point-size="9">6</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d38 [style=filled];
  a38 [style=filled];
  b38 [style=filled];
  c38 [style=filled];
  h38 [style=filled];
  k38 [style=filled];
  j38 [style=filled];
  i38 [style=filled];
  a38 [pos = "3.000000,0.000000"];
  b38 [pos = "3.000000,-3.000000"];
  c38 [pos = "0.000000,-3.000000"];
  d38 [pos = "0.000000,0.000000"];
  e38 [pos = "0.600000,-0.600000"];
  f38 [pos = "2.700000,-0.900000"];
  g38 [pos = "0.900000,-2.700000"];
  h38 [pos = "1.050000,-2.310000"];
  i38 [pos = "0.930000,-1.470000"];
  j38 [pos = "1.575000,-0.945000"];
  k38 [pos = "1.770000,-1.590000"];
  a38 -- d38;
  a38 -- b38;
  b38 -- c38;
  c38 -- d38;
  d38 -- e38;
  e38 -- g38;
  e38 -- f38;
  f38 -- j38;
  f38 -- g38;
  g38 -- h38;
  h38 -- k38;
  h38 -- i38;
  i38 -- j38;
  j38 -- k38;
}

graph {
label=<O<font point-size="9">6</font>Z<font point-size="9">6</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d39 [style=filled];
  a39 [style=filled];
  b39 [style=filled];
  c39 [style=filled];
  g39 [style=filled];
  i39 [style=filled];
  h39 [style=filled];
  a39 [pos = "3.000000,0.000000"];
  b39 [pos = "3.000000,-3.000000"];
  c39 [pos = "0.000000,-3.000000"];
  d39 [pos = "0.000000,0.000000"];
  e39 [pos = "2.700000,-0.300000"];
  f39 [pos = "2.700000,-2.700000"];
  g39 [pos = "0.300000,-1.500000"];
  h39 [pos = "2.460000,-0.660000"];
  i39 [pos = "2.460000,-2.340000"];
  a39 -- d39;
  a39 -- b39;
  b39 -- f39;
  b39 -- c39;
  c39 -- d39;
  d39 -- e39;
  e39 -- g39;
  e39 -- f39;
  f39 -- g39;
  g39 -- i39;
  g39 -- h39;
  h39 -- i39;
}

graph {
label=<O<font point-size="9">6</font>O<font point-size="9">7</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d40 [style=filled];
  a40 [style=filled];
  b40 [style=filled];
  c40 [style=filled];
  h40 [style=filled];
  j40 [style=filled];
  i40 [style=filled];
  a40 [pos = "3.000000,0.000000"];
  b40 [pos = "3.000000,-3.000000"];
  c40 [pos = "0.000000,-3.000000"];
  d40 [pos = "0.000000,0.000000"];
  e40 [pos = "2.700000,-0.300000"];
  f40 [pos = "2.700000,-2.700000"];
  g40 [pos = "0.300000,-1.500000"];
  h40 [pos = "0.780000,-1.500000"];
  i40 [pos = "2.460000,-0.660000"];
  j40 [pos = "2.460000,-2.340000"];
  a40 -- d40;
  a40 -- b40;
  b40 -- f40;
  b40 -- c40;
  c40 -- d40;
  d40 -- e40;
  e40 -- g40;
  e40 -- f40;
  f40 -- g40;
  g40 -- h40;
  h40 -- j40;
  h40 -- i40;
  i40 -- j40;
}

graph {
label=<O<font point-size="9">6</font>Z<font point-size="9">4</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d41 [style=filled];
  a41 [style=filled];
  b41 [style=filled];
  c41 [style=filled];
  e41 [style=filled];
  g41 [style=filled];
  h41 [style=filled];
  i41 [style=filled];
  a41 [pos = "3.000000,0.000000"];
  b41 [pos = "3.000000,-3.000000"];
  c41 [pos = "0.000000,-3.000000"];
  d41 [pos = "0.000000,0.000000"];
  e41 [pos = "2.700000,-0.300000"];
  f41 [pos = "2.700000,-2.700000"];
  g41 [pos = "0.300000,-1.500000"];
  h41 [pos = "1.980000,-2.100000"];
  i41 [pos = "2.460000,-1.860000"];
  a41 -- d41;
  a41 -- b41;
  b41 -- f41;
  b41 -- c41;
  c41 -- d41;
  d41 -- e41;
  e41 -- g41;
  e41 -- f41;
  e41 -- i41;
  f41 -- g41;
  g41 -- h41;
  h41 -- i41;
}

graph {
label=<O<font point-size="9">6</font>Z<font point-size="9">5</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d42 [style=filled];
  a42 [style=filled];
  b42 [style=filled];
  c42 [style=filled];
  g42 [style=filled];
  j42 [style=filled];
  i42 [style=filled];
  h42 [style=filled];
  a42 [pos = "3.000000,0.000000"];
  b42 [pos = "3.000000,-3.000000"];
  c42 [pos = "0.000000,-3.000000"];
  d42 [pos = "0.000000,0.000000"];
  e42 [pos = "2.700000,-0.300000"];
  f42 [pos = "2.700000,-2.700000"];
  g42 [pos = "0.300000,-1.500000"];
  h42 [pos = "1.740000,-1.020000"];
  i42 [pos = "2.460000,-1.500000"];
  j42 [pos = "1.740000,-1.980000"];
  a42 -- d42;
  a42 -- b42;
  b42 -- f42;
  b42 -- c42;
  c42 -- d42;
  d42 -- e42;
  e42 -- g42;
  e42 -- f42;
  f42 -- g42;
  g42 -- j42;
  g42 -- h42;
  h42 -- i42;
  i42 -- j42;
}

graph {
label=<O<font point-size="9">6</font>O<font point-size="9">5</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d43 [style=filled];
  a43 [style=filled];
  b43 [style=filled];
  c43 [style=filled];
  h43 [style=filled];
  k43 [style=filled];
  j43 [style=filled];
  i43 [style=filled];
  a43 [pos = "3.000000,0.000000"];
  b43 [pos = "3.000000,-3.000000"];
  c43 [pos = "0.000000,-3.000000"];
  d43 [pos = "0.000000,0.000000"];
  e43 [pos = "2.700000,-0.300000"];
  f43 [pos = "2.700000,-2.700000"];
  g43 [pos = "0.300000,-1.500000"];
  h43 [pos = "0.780000,-1.500000"];
  i43 [pos = "1.740000,-1.020000"];
  j43 [pos = "2.460000,-1.500000"];
  k43 [pos = "1.740000,-1.980000"];
  a43 -- d43;
  a43 -- b43;
  b43 -- f43;
  b43 -- c43;
  c43 -- d43;
  d43 -- e43;
  e43 -- g43;
  e43 -- f43;
  f43 -- g43;
  g43 -- h43;
  h43 -- k43;
  h43 -- i43;
  i43 -- j43;
  j43 -- k43;
}

graph {
label=<O<font point-size="9">6</font>O<font point-size="9">6</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d44 [style=filled];
  a44 [style=filled];
  b44 [style=filled];
  c44 [style=filled];
  h44 [style=filled];
  k44 [style=filled];
  j44 [style=filled];
  i44 [style=filled];
  a44 [pos = "3.000000,0.000000"];
  b44 [pos = "3.000000,-3.000000"];
  c44 [pos = "0.000000,-3.000000"];
  d44 [pos = "0.000000,0.000000"];
  e44 [pos = "2.700000,-0.300000"];
  f44 [pos = "2.700000,-2.700000"];
  g44 [pos = "0.300000,-1.500000"];
  h44 [pos = "1.620000,-1.920000"];
  i44 [pos = "1.500000,-1.140000"];
  j44 [pos = "2.460000,-0.660000"];
  k44 [pos = "2.460000,-1.620000"];
  a44 -- d44;
  a44 -- b44;
  b44 -- f44;
  b44 -- c44;
  c44 -- d44;
  d44 -- e44;
  e44 -- g44;
  e44 -- f44;
  e44 -- j44;
  f44 -- g44;
  g44 -- h44;
  h44 -- k44;
  h44 -- i44;
  i44 -- j44;
  j44 -- k44;
}

graph {
label=<O<font point-size="9">7</font>Z<font point-size="9">4</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c45 [style=filled];
  a45 [style=filled];
  b45 [style=filled];
  e45 [style=filled];
  h45 [style=filled];
  g45 [style=filled];
  f45 [style=filled];
  a45 [pos = "3.000000,0.000000"];
  b45 [pos = "1.500000,-3.000000"];
  c45 [pos = "0.000000,0.000000"];
  d45 [pos = "0.450000,-0.300000"];
  e45 [pos = "2.550000,-0.300000"];
  f45 [pos = "1.500000,-2.400000"];
  g45 [pos = "0.975000,-0.930000"];
  h45 [pos = "1.185000,-0.510000"];
  a45 -- c45;
  a45 -- b45;
  b45 -- c45;
  c45 -- d45;
  d45 -- f45;
  d45 -- e45;
  e45 -- h45;
  e45 -- f45;
  f45 -- g45;
  g45 -- h45;
}

graph {
label=<O<font point-size="9">7</font>O<font point-size="9">6</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c46 [style=filled];
  a46 [style=filled];
  b46 [style=filled];
  g46 [style=filled];
  j46 [style=filled];
  i46 [style=filled];
  h46 [style=filled];
  a46 [pos = "3.000000,0.000000"];
  b46 [pos = "1.500000,-3.000000"];
  c46 [pos = "0.000000,0.000000"];
  d46 [pos = "0.450000,-0.300000"];
  e46 [pos = "2.550000,-0.300000"];
  f46 [pos = "1.500000,-2.400000"];
  g46 [pos = "1.500000,-1.980000"];
  h46 [pos = "1.080000,-1.140000"];
  i46 [pos = "1.500000,-0.510000"];
  j46 [pos = "1.920000,-1.140000"];
  a46 -- c46;
  a46 -- b46;
  b46 -- c46;
  c46 -- d46;
  d46 -- f46;
  d46 -- e46;
  e46 -- i46;
  e46 -- f46;
  f46 -- g46;
  g46 -- j46;
  g46 -- h46;
  h46 -- i46;
  i46 -- j46;
}

graph {
label=<T<font point-size="9">1</font>Z<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d47 [style=filled];
  a47 [style=filled];
  b47 [style=filled];
  c47 [style=filled];
  j47 [style=filled];
  m47 [style=filled];
  l47 [style=filled];
  k47 [style=filled];
  a47 [pos = "3.000000,0.000000"];
  b47 [pos = "3.000000,-3.000000"];
  c47 [pos = "0.000000,-3.000000"];
  d47 [pos = "0.000000,0.000000"];
  e47 [pos = "2.100000,-0.600000"];
  f47 [pos = "2.400000,-0.900000"];
  g47 [pos = "1.800000,-2.700000"];
  h47 [pos = "0.300000,-2.700000"];
  i47 [pos = "0.300000,-1.200000"];
  j47 [pos = "1.800000,-1.200000"];
  k47 [pos = "1.500000,-2.400000"];
  l47 [pos = "0.600000,-2.400000"];
  m47 [pos = "0.600000,-1.500000"];
  a47 -- d47;
  a47 -- b47;
  b47 -- f47;
  b47 -- c47;
  c47 -- d47;
  d47 -- e47;
  e47 -- i47;
  e47 -- f47;
  f47 -- g47;
  g47 -- j47;
  g47 -- h47;
  h47 -- l47;
  h47 -- i47;
  i47 -- j47;
  j47 -- m47;
  j47 -- k47;
  k47 -- l47;
  l47 -- m47;
}

graph {
label=<T<font point-size="9">1</font>Z<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d48 [style=filled];
  a48 [style=filled];
  b48 [style=filled];
  c48 [style=filled];
  h48 [style=filled];
  l48 [style=filled];
  k48 [style=filled];
  m48 [style=filled];
  a48 [pos = "3.000000,0.000000"];
  b48 [pos = "3.000000,-3.000000"];
  c48 [pos = "0.000000,-3.000000"];
  d48 [pos = "0.000000,0.000000"];
  e48 [pos = "2.100000,-0.600000"];
  f48 [pos = "2.400000,-0.900000"];
  g48 [pos = "1.800000,-2.700000"];
  h48 [pos = "0.300000,-2.700000"];
  i48 [pos = "0.300000,-1.200000"];
  j48 [pos = "1.800000,-1.200000"];
  k48 [pos = "1.500000,-1.500000"];
  l48 [pos = "1.500000,-2.400000"];
  m48 [pos = "0.600000,-1.500000"];
  a48 -- d48;
  a48 -- b48;
  b48 -- f48;
  b48 -- c48;
  c48 -- d48;
  d48 -- e48;
  e48 -- i48;
  e48 -- f48;
  f48 -- g48;
  g48 -- j48;
  g48 -- h48;
  h48 -- l48;
  h48 -- i48;
  h48 -- m48;
  i48 -- j48;
  j48 -- k48;
  k48 -- m48;
  k48 -- l48;
}

graph {
label=<T<font point-size="9">3</font>Z<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d49 [style=filled];
  a49 [style=filled];
  b49 [style=filled];
  c49 [style=filled];
  i49 [style=filled];
  n49 [style=filled];
  m49 [style=filled];
  o49 [style=filled];
  a49 [pos = "3.000000,0.000000"];
  b49 [pos = "3.000000,-3.000000"];
  c49 [pos = "0.000000,-3.000000"];
  d49 [pos = "0.000000,0.000000"];
  e49 [pos = "0.300000,-0.300000"];
  f49 [pos = "2.400000,-0.450000"];
  g49 [pos = "2.700000,-2.550000"];
  h49 [pos = "0.300000,-2.700000"];
  i49 [pos = "0.300000,-2.250000"];
  j49 [pos = "0.300000,-0.750000"];
  k49 [pos = "1.800000,-0.750000"];
  l49 [pos = "1.800000,-2.250000"];
  m49 [pos = "1.500000,-1.050000"];
  n49 [pos = "1.500000,-1.950000"];
  o49 [pos = "0.600000,-1.050000"];
  a49 -- d49;
  a49 -- b49;
  a49 -- g49;
  b49 -- c49;
  c49 -- h49;
  c49 -- d49;
  d49 -- e49;
  e49 -- j49;
  e49 -- f49;
  f49 -- l49;
  f49 -- g49;
  g49 -- h49;
  h49 -- i49;
  i49 -- l49;
  i49 -- j49;
  i49 -- o49;
  i49 -- n49;
  j49 -- k49;
  k49 -- m49;
  k49 -- l49;
  m49 -- o49;
  m49 -- n49;
}

graph {
label=<Z<font point-size="9">4</font>rZ<font point-size="9">1</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c50 [style=filled];
  a50 [style=filled];
  b50 [style=filled];
  d50 [style=filled];
  g50 [style=filled];
  f50 [style=filled];
  e50 [style=filled];
  a50 [pos = "3.000000,0.000000"];
  b50 [pos = "1.500000,-3.000000"];
  c50 [pos = "0.000000,0.000000"];
  d50 [pos = "1.950000,-0.300000"];
  e50 [pos = "2.250000,-0.900000"];
  f50 [pos = "1.749000,-1.500000"];
  g50 [pos = "1.249500,-0.501000"];
  a50 -- c50;
  a50 -- b50;
  b50 -- e50;
  b50 -- c50;
  c50 -- d50;
  d50 -- g50;
  d50 -- e50;
  e50 -- f50;
  f50 -- g50;
}

graph {
label=<Z<font point-size="9">4</font>rZ<font point-size="9">4</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c51 [style=filled];
  a51 [style=filled];
  b51 [style=filled];
  d51 [style=filled];
  f51 [style=filled];
  e51 [style=filled];
  a51 [pos = "3.000000,0.000000"];
  b51 [pos = "1.500000,-3.000000"];
  c51 [pos = "0.000000,0.000000"];
  d51 [pos = "1.950000,-0.300000"];
  e51 [pos = "2.250000,-0.900000"];
  f51 [pos = "1.231500,-1.179000"];
  a51 -- c51;
  a51 -- b51;
  b51 -- e51;
  b51 -- c51;
  c51 -- d51;
  d51 -- f51;
  d51 -- e51;
  e51 -- f51;
}

graph {
label=<Z<font point-size="9">4</font>rO<font point-size="9">4</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c52 [style=filled];
  a52 [style=filled];
  b52 [style=filled];
  f52 [style=filled];
  j52 [style=filled];
  k52 [style=filled];
  g52 [style=filled];
  a52 [pos = "3.000000,0.000000"];
  b52 [pos = "1.500000,-3.000000"];
  c52 [pos = "0.000000,0.000000"];
  d52 [pos = "1.950000,-0.300000"];
  e52 [pos = "2.250000,-0.900000"];
  f52 [pos = "2.142000,-0.858000"];
  g52 [pos = "1.875000,-1.296000"];
  h52 [pos = "1.017000,-0.750000"];
  i52 [pos = "1.398000,-0.342000"];
  j52 [pos = "1.963500,-0.501000"];
  k52 [pos = "1.534500,-0.615000"];
  a52 -- c52;
  a52 -- b52;
  b52 -- e52;
  b52 -- c52;
  b52 -- h52;
  c52 -- d52;
  d52 -- i52;
  d52 -- e52;
  e52 -- f52;
  f52 -- j52;
  f52 -- g52;
  g52 -- k52;
  g52 -- h52;
  h52 -- i52;
  i52 -- j52;
  j52 -- k52;
}

graph {
label=<Z<font point-size="9">4</font>rO<font point-size="9">2</font>r>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c53 [style=filled];
  a53 [style=filled];
  b53 [style=filled];
  f53 [style=filled];
  i53 [style=filled];
  h53 [style=filled];
  g53 [style=filled];
  a53 [pos = "3.000000,0.000000"];
  b53 [pos = "1.500000,-3.000000"];
  c53 [pos = "0.000000,0.000000"];
  d53 [pos = "1.950000,-0.300000"];
  e53 [pos = "2.250000,-0.900000"];
  f53 [pos = "2.142000,-0.858000"];
  g53 [pos = "1.749000,-1.500000"];
  h53 [pos = "1.249500,-0.501000"];
  i53 [pos = "1.927500,-0.429000"];
  a53 -- c53;
  a53 -- b53;
  b53 -- e53;
  b53 -- c53;
  c53 -- d53;
  d53 -- h53;
  d53 -- e53;
  e53 -- f53;
  f53 -- i53;
  f53 -- g53;
  g53 -- h53;
  h53 -- i53;
}

graph {
label=<O<font point-size="9">2</font>rZ<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d54 [style=filled];
  a54 [style=filled];
  b54 [style=filled];
  c54 [style=filled];
  h54 [style=filled];
  k54 [style=filled];
  j54 [style=filled];
  i54 [style=filled];
  a54 [pos = "3.000000,0.000000"];
  b54 [pos = "3.000000,-3.000000"];
  c54 [pos = "0.000000,-3.000000"];
  d54 [pos = "0.000000,0.000000"];
  e54 [pos = "0.600000,-0.600000"];
  f54 [pos = "2.400000,-0.600000"];
  g54 [pos = "2.400000,-2.400000"];
  h54 [pos = "0.600000,-2.400000"];
  i54 [pos = "0.960000,-0.960000"];
  j54 [pos = "2.040000,-0.960000"];
  k54 [pos = "2.040000,-2.040000"];
  a54 -- d54;
  a54 -- b54;
  b54 -- c54;
  c54 -- g54;
  c54 -- d54;
  d54 -- e54;
  e54 -- h54;
  e54 -- f54;
  f54 -- j54;
  f54 -- g54;
  g54 -- h54;
  h54 -- k54;
  h54 -- i54;
  i54 -- j54;
  j54 -- k54;
}

graph {
label=<O<font point-size="9">2</font>rZ<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d55 [style=filled];
  a55 [style=filled];
  b55 [style=filled];
  c55 [style=filled];
  f55 [style=filled];
  j55 [style=filled];
  i55 [style=filled];
  k55 [style=filled];
  a55 [pos = "3.000000,0.000000"];
  b55 [pos = "3.000000,-3.000000"];
  c55 [pos = "0.000000,-3.000000"];
  d55 [pos = "0.000000,0.000000"];
  e55 [pos = "0.600000,-0.600000"];
  f55 [pos = "2.400000,-0.600000"];
  g55 [pos = "2.400000,-2.400000"];
  h55 [pos = "0.600000,-2.400000"];
  i55 [pos = "0.960000,-2.040000"];
  j55 [pos = "0.960000,-0.960000"];
  k55 [pos = "2.040000,-2.040000"];
  a55 -- d55;
  a55 -- b55;
  b55 -- c55;
  c55 -- g55;
  c55 -- d55;
  d55 -- e55;
  e55 -- h55;
  e55 -- f55;
  f55 -- j55;
  f55 -- g55;
  f55 -- k55;
  g55 -- h55;
  h55 -- i55;
  i55 -- k55;
  i55 -- j55;
}

graph {
label=<O<font point-size="9">2</font>rO<font point-size="9">4</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  d56 [style=filled];
  a56 [style=filled];
  b56 [style=filled];
  c56 [style=filled];
  j56 [style=filled];
  n56 [style=filled];
  l56 [style=filled];
  k56 [style=filled];
  a56 [pos = "3.000000,0.000000"];
  b56 [pos = "3.000000,-3.000000"];
  c56 [pos = "0.000000,-3.000000"];
  d56 [pos = "0.000000,0.000000"];
  e56 [pos = "0.600000,-0.600000"];
  f56 [pos = "2.400000,-0.600000"];
  g56 [pos = "2.400000,-2.400000"];
  h56 [pos = "0.600000,-2.400000"];
  i56 [pos = "1.860000,-2.220000"];
  j56 [pos = "0.960000,-1.860000"];
  k56 [pos = "0.960000,-0.960000"];
  l56 [pos = "1.860000,-0.960000"];
  m56 [pos = "2.220000,-1.860000"];
  n56 [pos = "1.860000,-1.860000"];
  a56 -- d56;
  a56 -- b56;
  b56 -- c56;
  c56 -- g56;
  c56 -- d56;
  d56 -- e56;
  e56 -- h56;
  e56 -- f56;
  e56 -- k56;
  f56 -- m56;
  f56 -- g56;
  g56 -- h56;
  h56 -- i56;
  i56 -- m56;
  i56 -- j56;
  j56 -- n56;
  j56 -- k56;
  k56 -- l56;
  l56 -- n56;
  l56 -- m56;
}

graph {
label=<O<font point-size="9">6</font>rZ<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c57 [style=filled];
  a57 [style=filled];
  b57 [style=filled];
  g57 [style=filled];
  j57 [style=filled];
  i57 [style=filled];
  h57 [style=filled];
  a57 [pos = "3.000000,0.000000"];
  b57 [pos = "1.500000,-3.000000"];
  c57 [pos = "0.000000,0.000000"];
  d57 [pos = "0.450000,-0.300000"];
  e57 [pos = "1.650000,-0.300000"];
  f57 [pos = "2.025000,-1.350000"];
  g57 [pos = "1.050000,-1.500000"];
  h57 [pos = "0.846000,-0.564000"];
  i57 [pos = "1.530000,-0.540000"];
  j57 [pos = "1.777500,-1.185000"];
  a57 -- c57;
  a57 -- b57;
  b57 -- f57;
  b57 -- c57;
  c57 -- d57;
  d57 -- g57;
  d57 -- e57;
  e57 -- i57;
  e57 -- f57;
  f57 -- g57;
  g57 -- j57;
  g57 -- h57;
  h57 -- i57;
  i57 -- j57;
}

graph {
label=<O<font point-size="9">6</font>rZ<font point-size="9">3</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c58 [style=filled];
  a58 [style=filled];
  b58 [style=filled];
  e58 [style=filled];
  i58 [style=filled];
  h58 [style=filled];
  j58 [style=filled];
  a58 [pos = "3.000000,0.000000"];
  b58 [pos = "1.500000,-3.000000"];
  c58 [pos = "0.000000,0.000000"];
  d58 [pos = "0.450000,-0.300000"];
  e58 [pos = "1.650000,-0.300000"];
  f58 [pos = "2.025000,-1.350000"];
  g58 [pos = "1.050000,-1.500000"];
  h58 [pos = "1.170000,-1.260000"];
  i58 [pos = "0.846000,-0.564000"];
  j58 [pos = "1.777500,-1.185000"];
  a58 -- c58;
  a58 -- b58;
  b58 -- f58;
  b58 -- c58;
  c58 -- d58;
  d58 -- g58;
  d58 -- e58;
  e58 -- i58;
  e58 -- f58;
  e58 -- j58;
  f58 -- g58;
  g58 -- h58;
  h58 -- j58;
  h58 -- i58;
}

graph {
label=<O<font point-size="9">6</font>rO<font point-size="9">4</font>>
node [shape=circle, width=0.1, height=0.1, fixedsize=true, label = ""];
  c59 [style=filled];
  a59 [style=filled];
  b59 [style=filled];
  i59 [style=filled];
  m59 [style=filled];
  k59 [style=filled];
  j59 [style=filled];
  a59 [pos = "3.000000,0.000000"];
  b59 [pos = "1.500000,-3.000000"];
  c59 [pos = "0.000000,0.000000"];
  d59 [pos = "0.450000,-0.300000"];
  e59 [pos = "1.650000,-0.300000"];
  f59 [pos = "2.025000,-1.350000"];
  g59 [pos = "1.050000,-1.500000"];
  h59 [pos = "1.722000,-1.296000"];
  i59 [pos = "1.119000,-1.152000"];
  j59 [pos = "0.846000,-0.564000"];
  k59 [pos = "1.423500,-0.543000"];
  l59 [pos = "1.833000,-1.074000"];
  m59 [pos = "1.642500,-1.095000"];
  a59 -- c59;
  a59 -- b59;
  b59 -- f59;
  b59 -- c59;
  c59 -- d59;
  d59 -- g59;
  d59 -- e59;
  d59 -- j59;
  e59 -- l59;
  e59 -- f59;
  f59 -- g59;
  g59 -- h59;
  h59 -- l59;
  h59 -- i59;
  i59 -- m59;
  i59 -- j59;
  j59 -- k59;
  k59 -- m59;
  k59 -- l59;
}



==> programs/lidicky/krit_bernard.txt <==
1234567817651432158
123456789187651432159
1234567891:369876:543:219
123456789:198765143215:
123456789:1;47:987;654;321:
123456789:1;<25;7:987;65<432<1:
123456789:198761543216:
123456789:1;<2=4>6?8;>=<;?:98?76>54=32<1:
123456789:;1:98765143215;
123456789:;1:9817651432158;
123456789:;1:9817625432618;
123456789:;1<58;:98<765<4321;
123456789:;1<=36<8;:98<76=543=21;
123456789:;1<=26<8;:98<76=5432=1;
123456789:;1<=>14=6<8;:98<76=54>321>;
123456789:;1<48;:98<7654<321;
123456789:;1<=>1?3@5A7=@?>=A<8;:98<7A65@43?21>;
123456789:;1:98761543216;
123456789:;1<=3>5?7@9<?>=<@;:9@87?65>43=21;
123456789:;<1;:98765143215<
123456789:;<1;:9587659143215<
123456789:;<1;:9814765483218<
123456789:;<1;:9817651432158<
123456789:;<1;:9817365437218<
123456789:;<1;:9817625432618<
123456789:;<1;:9187625432619<
123456789:;<1;:9187365437219<
123456789:;<1=39<;:9=87365437=21<
123456789:;<1=69<;:9=876=2543261<
123456789:;<1=69<;:9=876=5143215<
123456789:;<1=69<;:9=876=54321<
123456789:;<1=369<;:9=876=543=21<
123456789:;<1=>47=9<;:9=87>654>321<
123456789:;<1=>27=9<;:9=87>65432>1<
123456789:;<1=>?25>7=9<;:9=87>65?432?1<
123456789:;<1=>?14>6=9<;:9=876>54?321?<
123456789:;<1=>?14>7=9<;:9=87>654?321?<
123456789:;<1=>?15>7=9<;:9=87>65?4321?<
123456789:;<1=>?14>6=8<;:98=76>54?321?<
123456789:;<1=>2?4@69?>=9<;:9=@876@54?32>1<
123456789:;<1=>?14>6=@7:=<;:@987@6>54?321?<
123456789:;<1=>?1@36?>7=9<;:9=87>6@543@21?<
123456789:;<1=>?14>@58>=9<;:9=8@765@4?321?<
123456789:;<1=>37=9<;:9=87>6543>21<
123456789:;<1=>36=8<;:98=76>543>21<
123456789:;<1=>36=9<;:9=876>543>21<
123456789:;<1=>?1@3A5BC69B>A@?>B=9<;:9=C876C5A43@21?<
123456789:;<1=>?1@36?>A6B8C:=BA>=C<;:C98B76A@543@21?<
123456789:;<1=>?1@3A5B7>A@?>B=C7:=<;:C987CB65A43@21?<
123456789:;<1=>?1@A25@B6C8>B@?>C=9<;:9=8C76B5A432A1?<
123456789:;<1=59<;:9=8765=4321<
123456789:;<1=58<;:98=765=4321<
123456789:;<1=>?25>@6A8B:=A@>=B<;:B98A76@5?432?1<
123456789:;<1=>?2@4A6B8>A@?>B=9<;:9=8B76A54@32?1<
123456789:;<1=>?1@4A6B8>A@?>B=9<;:9=8B76A54@321?<
123456789:;<1=>?1@3A5B8>A@?>B=9<;:9=8B765A43@21?<
123456789:;<1=>?1@3A6B8>A@?>B=9<;:9=8B76A543@21?<
123456789:;<1;:98761543216<
123456789:;<1=>26=8<;:98=76>5432>1<
123456789:;<1=48<;:98=7654=321<
123456789:;<1=>?1@3A5B7>A@?>B=8<;:98=7B65A43@21?<
123456789:;<1;:98716543217<
123456789:;<1=>4?6@8A:=@?>=A<;:A98@76?54>321<
123456789:;<1=>3?5@8A:=@?>=A<;:A98@765?43>21<
123456789:;<1=>3?6@8A:=@?>=A<;:A98@76?543>21<
123456789:;<1=>2?@A2B4C6D8@CBA@D?E8F:=E?>=F<;:F98ED76C54B32A>1<
123456789:;<=1<;:98765143215=
123456789:;<=1<;:9587659143215=
123456789:;<=1<;:9814765483218=
123456789:;<=1<;:9817651432158=
123456789:;<=1<;:9817365437218=
123456789:;<=1<;:9817625432618=
123456789:;<=1<;:69876:5143215=
123456789:;<=1<;:198736543721:=
123456789:;<=1>3:=<;:>987365437>21=
123456789:;<=1>7:=<;:>987>36543721=
123456789:;<=1>6:=<;:>9876>2543261=
123456789:;<=1>4:=<;:>98476548>321=
123456789:;<=1>6:=<;:>9876>5143215=
123456789:;<=1>69=<;:9>876>5143215=
123456789:;<=1>47=<;7:987;>654>321=
123456789:;<=1>69=<;:9>876>2543261=
123456789:;<=1>7:=<;:>987>62543261=
123456789:;<=1>7:=<;:>987>65143215=
123456789:;<=1>?25>:=<;:>9587659?432?1=
123456789:;<=1>?58>:=<;:>98?765?143215=
123456789:;<=1>?28>:=<;:>98?47654832?1=
123456789:;<=1>?28>:=<;:>98?76254326?1=
123456789:;<=1>?28>:=<;:>98?73654372?1=
123456789:;<=1<;:9187651432159=
123456789:;<=1<;:9158765943219=
123456789:;<=1<;:9184765483219=
123456789:;<=1<;:9187625432619=
123456789:;<=1<;:9187365437219=
123456789:;<=1>?5@7A9B;>A@?>B=<;B:9A87@65?143215=
123456789:;<=1>?2@7A9B;>A@?>B=<;B:9A87@6254326?1=
123456789:;<=1>7:=<;:>987>654321=
123456789:;<=1>47:=<;:>987>654>321=
123456789:;<=1>3:=<;:>983765438>21=
123456789:;<=1>7:=<;:>987>26543271=
123456789:;<=1>7:=<;:>987>61543216=
123456789:;<=1>7:=<;:>987>?147654?321?=
123456789:;<=1>?25>7:=<;:>987>65?432?1=
123456789:;<=1>?58>:=<;:>98?765?4321=
123456789:;<=1>?28>:=<;:>98?765432?1=
123456789:;<=1>?@36?8>:=<;:>98?76@543@21=
123456789:;<=1>?@14?6>:=<;:>9876?54@321@=
123456789:;<=1>?@14?8>:=<;:>98?7654@321@=
123456789:;<=1>?@16?8>:=<;:>98?76@54321@=
123456789:;<=1>?@14?6>8=<;:98>76?54@321@=
123456789:;<=1>?@A14@6?8>:=<;:>98?76@54A321A=
123456789:;<=1>?@25?7>A8;>=<;A:98A7?65@432@1=
123456789:;<=1>?@2A47@?8>:=<;:>98?7A654A32@1=
123456789:;<=1>?@25?A69?>:=<;:>9A876A5@432@1=
123456789:;<=1>?@1A47@?8>:=<;:>98?7A654A321@=
123456789:;<=1>?@14?7>A8;>=<;A:98A7?654@321@=
123456789:;<=1>?36>@A69@;>=<;@:9A876A?543?21=
123456789:;<=1>?3@5A7:@?>:=<;:>A987A65@43?21=
123456789:;<=1>?3@58?>A8;>=<;A:98A@765@43?21=
123456789:;<=1>?2@4A69@?>9=<;:9>A876A54@32?1=
123456789:;<=1>?2@4A6:@?>:=<;:>A9876A54@32?1=
123456789:;<=1>?@15?7>A8;>=<;A:98A7?65@4321@=
123456789:;<=1>?@1A37@?8>:=<;:>98?7A6543A21@=
123456789:;<=1>?@15?A69?>:=<;:>9A876A5@4321@=
123456789:;<=1>?@1A3B58A@?8>:=<;:>98?B765B43A21@=
123456789:;<=1>?@14?6>AB69A;>=<;A:9B876B?54@321@=
123456789:;<=1>?2@4A6B8>A@?>B:=<;:>98B76A54@32?1=
123456789:;<=1>?@14?AB47A9?>:=<;:>9A87B654B@321@=
123456789:;<=1>?@1A36@?B69?>:=<;:>9B876BA543A21@=
123456789:;<=1>?@1AB25A7@?8>:=<;:>98?7A65B432B1@=
123456789:;<=1>?@26?8>:=<;:>98?76@5432@1=
123456789:;<=1>?@25?7>9=<;:9>87?65@432@1=
123456789:;<=1>?@14?6>9=<;:9>876?54@321@=
123456789:;<=1>?@15?8>:=<;:>98?765@4321@=
123456789:;<=1>?@14?7>:=<;:>987?654@321@=
123456789:;<=1>?@25?8>:=<;:>98?765@432@1=
123456789:;<=1>?@25?7>:=<;:>987?65@432@1=
123456789:;<=1>?@1A3BC47BDE7:D?BA@?D>:=<;:>E987EC654C3A21@=
123456789:;<=1>?@14?AB4C69BAD9E;>DA?>E=<;E:9DC876C54B@321@=
123456789:;<=1>?@1A3B5CDE58D:C?BA@?C>:=<;:>D98E765EB43A21@=
123456789:;<=1>?@1A3B5CD6E8;>DC?BA@?C>E=<;E:98E76D5B43A21@=
123456789:;<=1>?@1AB25ACD58CE9?CA@?E>:=<;:>9E8D765DB432B1@=
123456789:;<=1>?@1A3B5CD6E8>DC?BA@?C>E:=<;:>98E76D5B43A21@=
123456789:;<=1>?@1A3B5CD69E;>DC?BA@?C>E=<;E:9D876D5B43A21@=
123456789:;<=1>?@1AB25A7@?C7D9E;>DC?>E=<;E:9D87CA65B432B1@=
123456789:;<=1>?@1AB2C4D6E8ADCBAE@?8>:=<;:>98?E76D54C32B1@=
123456789:;<=1>?@14?AB4C6D8E:ADCBAE?>:=<;:>E98D76C54B@321@=
123456789:;<=1>?@1AB2C47BAD7E9?DA@?E>:=<;:>9E87DC654C32B1@=
123456789:;<=1>?@1AB25AC6D8?CA@?D>E8;>=<;E:98ED76C5B432B1@=
123456789:;<=1>?@1A3BC4D69CBE9?BA@?E>:=<;:>9ED876D54C3A21@=
123456789:;<=1>?@1ABC14B6AD7E9?DA@?E>:=<;:>9E87D6B54C321C@=
123456789:;<=1>?48>:=<;:>98?7654?321=
123456789:;<=1>?47>9=<;:9>87?654?321=
123456789:;<=1>?36>8=<;:98>76?543?21=
123456789:;<=1>?38>:=<;:>98?76543?21=
123456789:;<=1>?47>:=<;:>987?654?321=
123456789:;<=1>?@25?AB58AC9D;>CA?>D=<;D:9C8B765B@432@1=
123456789:;<=1>?@2A4B6CD7:C?BA@?C>:=<;:>D987D6B54A32@1=
123456789:;<=1>?@2A47@?B7C9D;>CB?>D=<;D:9C87BA654A32@1=
123456789:;<=1>?@2A4B6C8?BA@?C>D8;>=<;D:98DC76B54A32@1=
123456789:;<=1>?@A14@6?B7C9D;>CB?>D=<;D:9C87B6@54A321A=
123456789:;<=1>?@A1B3C5D7@CBA@D?8>:=<;:>98?7D65C43B21A=
123456789:;<=1>?@A14@B5C7D9?CB@?D>:=<;:>9D87C65B4A321A=
123456789:;<=1>?@25?A6B8CD9<C>BA?>C=<D;:9D8B76A5@432@1=
123456789:;<=1>?@2AB36AC7D9?CA@?D>:=<;:>9D87C6B543B2@1=
123456789:;<=1>?@25?A6BC7:BD;>BA?>D=<;D:C987C6A5@432@1=
123456789:;<=1>?@2A4BC58BD9?BA@?D>:=<;:>9D8C765C4A32@1=
123456789:;<=1>?@1A36@?B6C9D;>CB?>D=<;D:9C876BA543A21@=
123456789:;<=1>?@1A3B5C8?BA@?C>D8;>=<;D:98DC765B43A21@=
123456789:;<=1>?@1A4B6C8?BA@?C>D8;>=<;D:98DC76B54A321@=
123456789:;<=1>?@1A36@?B6C8D:>CB?>D=<;:D98C76BA543A21@=
123456789:;<=1>?@1A4B6CD7:C?BA@?C>:=<;:>D987D6B54A321@=
123456789:;<=1>?@1A3B6CD7:C?BA@?C>:=<;:>D987D6B543A21@=
123456789:;<=1>?@1AB25AC6D9?CA@?D>:=<;:>9D876C5B432B1@=
123456789:;<=1>?@1A36@?B6C8D;>CB?>D=<;D:98C76BA543A21@=
123456789:;<=1>?@1A3B6C8?BA@?C>D8;>=<;D:98DC76B543A21@=
123456789:;<=1>6:=<;:>9876>54321=
123456789:;<=1>69=<;:9>876>54321=
123456789:;<=1>?@15?7>:=<;:>987?65@4321@=
123456789:;<=1>?@14?7>9=<;:9>87?654@321@=
123456789:;<=1>?37>:=<;:>987?6543?21=
123456789:;<=1>?@1A3B5CD6:C?BA@?C>:=<;:>D9876D5B43A21@=
123456789:;<=1>?@1A3B5CD69C?BA@?C>9=<;:9>D876D5B43A21@=
123456789:;<=1>?@1A47@?B7C9D;>CB?>D=<;D:9C87BA654A321@=
123456789:;<=1>?@1A3B5C7?BA@?C>D7:>=<;:D987DC65B43A21@=
123456789:;<=1>?@1AB26AC7D9?CA@?D>:=<;:>9D87C6B5432B1@=
123456789:;<=1>?@1AB25AC6D8?CA@?D>9=<;:9>8D76C5B432B1@=
123456789:;<=1>5:=<;:>98765>4321=
123456789:;<=1>?@36?A7B9C;>BA?>C=<;C:9B87A6@543@21=
123456789:;<=1>?@3A5B7C9?BA@?C>:=<;:>9C87B65A43@21=
123456789:;<=1>?@1A5B7C9?BA@?C>:=<;:>9C87B65A4321@=
123456789:;<=1>?@1A3B5C9?BA@?C>:=<;:>9C8765B43A21@=
123456789:;<=1>?@1A3B7C9?BA@?C>:=<;:>9C87B6543A21@=
123456789:;<=1>?@25?A6B9C;>BA?>C=<;C:9B876A5@432@1=
123456789:;<=1>?@2A4B6C9?BA@?C>:=<;:>9C876B54A32@1=
123456789:;<=1>?@2A4B7C9?BA@?C>:=<;:>9C87B654A32@1=
123456789:;<=1>?@25?A6B8C;>BA?>C=<;C:98B76A5@432@1=
123456789:;<=1>?@1A4B6C9?BA@?C>:=<;:>9C876B54A321@=
123456789:;<=1>?@2A4B6C8?BA@?C>:=<;:>98C76B54A32@1=
123456789:;<=1>?@2A5B7C9?BA@?C>:=<;:>9C87B65A432@1=
123456789:;<=1>?@25?A6B8C:>BA?>C=<;:C98B76A5@432@1=
123456789:;<=1>?@1A4B7C9?BA@?C>:=<;:>9C87B654A321@=
123456789:;<=1>?@1A3B6C9?BA@?C>:=<;:>9C876B543A21@=
123456789:;<=1>?@1A3B5CDE5F7G9H>DGFEDHC?BA@?C>H:=<;:>9G87F65EB43A21@=
123456789:;<=1>?@1ABC1D3E5F7BEDCBFAG7H9?GA@?H>:=<;:>9H87GF65E43D21C@=
123456789:;<=1>?@1A3BCD3E5F7G9CFEDCGBH9?BA@?H>:=<;:>9HG87F65E43DA21@=
123456789:;<=1<;:98761543216=
123456789:;<=1<;:9187615432169=
123456789:;<=1<;:9187265432719=
123456789:;<=1>?27>9=<;:9>87?65432?1=
123456789:;<=1>?@15?7>9=<;:9>87?65@4321@=
123456789:;<=1>?37>9=<;:9>87?6543?21=
123456789:;<=1>?@1A37@?B7C9D;>CB?>D=<;D:9C87BA6543A21@=
123456789:;<=1>?@1A3B5C7?BA@?C>D7;>=<;D:987DC65B43A21@=
123456789:;<=1>59=<;:9>8765>4321=
123456789:;<=1>?@26?A7B9C;>BA?>C=<;C:9B87A6@5432@1=
123456789:;<=1>?@2A4B6C8?BA@?C>9=<;:9>8C76B54A32@1=
123456789:;<=1>?@1A4B6C8?BA@?C>9=<;:9>8C76B54A321@=
123456789:;<=1>?@1A3B5C8?BA@?C>9=<;:9>8C765B43A21@=
123456789:;<=1>?@1A3B6C8?BA@?C>9=<;:9>8C76B543A21@=
123456789:;<=1<;:98716543217=
123456789:;<=1>?@1A3B5C7?BA@?C>8=<;:98>7C65B43A21@=
123456789:;<=1>?4@6A8B;>A@?>B=<;B:98A76@54?321=
123456789:;<=1>?4@6A9B;>A@?>B=<;B:9A876@54?321=
123456789:;<=1>?4@7A9B;>A@?>B=<;B:9A87@654?321=
123456789:;<=1>?4@6A8B:>A@?>B=<;:B98A76@54?321=
123456789:;<=1>?5@7A9B;>A@?>B=<;B:9A87@65?4321=
123456789:;<=1>?3@6A8B;>A@?>B=<;B:98A76@543?21=
123456789:;<=1>?3@6A9B;>A@?>B=<;B:9A876@543?21=
123456789:;<=1>?3@5ABC5D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D65C@43?21=
123456789:;<=1>?3@5A7BCD7E9F;G=CFEDCGB>A@?>B=G<;F:9E87DA65@43?21=
123456789:;<=1>?3@AB3C5D7E9ADCBAE@F9G;>F@?>G=<;G:9FE87D65C43B?21=
123456789:;<=>1=<;:98765143215>
123456789:;<=>1=<;:9587659143215>
123456789:;<=>1=<;:9814765483218>
123456789:;<=>1=<;:9817651432158>
123456789:;<=>1=<;:9817365437218>
123456789:;<=>1=<;:9817625432618>
123456789:;<=>1=<;:69876:5143215>
123456789:;<=>1=<;7:987;65143215>
123456789:;<=>1=<;1:98476548321;>
123456789:;<=>1=<;1:9587659143215;>
123456789:;<=>1=<;1:9814765483218;>
123456789:;<=>1=<;14:98476548;321;>
123456789:;<=>1=<;1:9817365437218;>
123456789:;<=>1=<;1:3987365437:21;>
123456789:;<=>1=<;1:9817625432618;>
123456789:;<=>1=<;1:9287625432691;>
123456789:;<=>1=<;1:9817651432158;>
123456789:;<=>1=<;1:69876:5143215;>
123456789:;<=>1=<;1:9287365437291;>
123456789:;<=>1=<;1:3984765483:21;>
123456789:;<=>1=<;1:9284765483291;>
123456789:;<=>1?3;>=<;?:987365437?21>
123456789:;<=>1?8;>=<;?:98?476548321>
123456789:;<=>1?6;>=<;?:9876?2543261>
123456789:;<=>1?5;>=<;?:9587659?4321>
123456789:;<=>1?6;>=<;?:9876?5143215>
123456789:;<=>1?69>=<;:9?876?5143215>
123456789:;<=>1?58>=<8;:98<?765?4321>
123456789:;<=>1?69>=<;:9?876?2543261>
123456789:;<=>1?8;>=<;?:98?736543721>
123456789:;<=>1?8;>=<;?:98?765143215>
123456789:;<=>1?8;>=<;?:98?762543261>
123456789:;<=>1?@25?;>=<;?:9587659@432@1>
123456789:;<=>1?@69?;>=<;?:9@876@2543261>
123456789:;<=>1?@36?8>:=<;:>98?76@543@21>
123456789:;<=>1?@39?;>=<;?:9@87365437@21>
123456789:;<=>1?@36?8>=9<;:9=8?76@543@21>
123456789:;<=>1?@39?;>=<;?:9@84765483@21>
123456789:;<=>1?@36?8>=<8;:98<?76@543@21>
123456789:;<=>1?@39?;>=<;?:9@58765943@21>
123456789:;<=>1?@58?;>=<;?:98@765@143215>
123456789:;<=>1?@36?;>=<;?:69876:@543@21>
123456789:;<=>1?@69?;>=<;?:9@876@5143215>
123456789:;<=>1?@25?:>=<;:?9587659@432@1>
123456789:;<=>1?@58?:>=<;:?98@765@143215>
123456789:;<=>1?@28?:>=<;:?98@47654832@1>
123456789:;<=>1?@28?:>=<;:?98@76254326@1>
123456789:;<=>1?@28?:>=<;:?98@73654372@1>
123456789:;<=>1?@26?;>=<;?:69876:@5432@1>
123456789:;<=>1?@59?;>=<;?:9@8765@143215>
123456789:;<=>1?@29?;>=<;?:9@587659432@1>
123456789:;<=>1?@29?;>=<;?:9@876254326@1>
123456789:;<=>1?@29?;>=<;?:9@847654832@1>
123456789:;<=>1?@29?;>=<;?:9@873654372@1>
123456789:;<=>1?@2A47@?;>=<;?7:987;A654A32@1>
123456789:;<=>1?@A14@6?8>:=<;:>98?76@54A321A>
123456789:;<=>1?@A17@9?;>=<;?:9@87A65143215A>
123456789:;<=>1?@A14@6?8>=9<;:9=8?76@54A321A>
123456789:;<=>1?@A17@9?;>=<;?:9@87A62543261A>
123456789:;<=>1?@A14@6?8>=<8;:98<?76@54A321A>
123456789:;<=>1?@A17@9?;>=<;?:9@87A36543721A>
123456789:;<=>1?@A14@6?;>=<;?7:987;6@54A321A>
123456789:;<=>1?@A14@9?;>=<;?:9@8476548A321A>
123456789:;<=>1?@A14@6?;>=<;?:69876:@54A321A>
123456789:;<=>1?@A14@9?;>=<;?:9@5876594A321A>
123456789:;<=>1?47>=<;7:987;?654?321>
123456789:;<=>1?7:>=<;:?987?36543721>
123456789:;<=>1?6:>=<;:?9876?2543261>
123456789:;<=>1?4:>=<;:?98476548?321>
123456789:;<=>1?6:>=<;:?9876?5143215>
123456789:;<=>1?7:>=<;:?987?62543261>
123456789:;<=>1?7;>=<;?:987?65143215>
123456789:;<=>1?7:>=<;:?987?65143215>
123456789:;<=>1?7;>=<;?:987?62543261>
123456789:;<=>1?4;>=<;?:98476548?321>
123456789:;<=>1?7;>=<;?:987?36543721>
123456789:;<=>1?@A14@B8C:D<?CB@?D>=<D;:C98B476548A321A>
123456789:;<=>1?@A1B3C5D7@CBA@D?;>=<;?7:987;D65C43B21A>
123456789:;<=>1?@A1B3C5D7@CBA@D?8>:=<;:>98?7D65C43B21A>
123456789:;<=>1?@A1B3C5D7@CBA@D?8>=<8;:98<?7D65C43B21A>
123456789:;<=>1?@A1B3C5D7@CBA@D?8>=9<;:9=8?7D65C43B21A>
123456789:;<=>1?@A1B3C5D:@CBA@D?;>=<;?:D69876:5C43B21A>
123456789:;<=>1?@A1B6C8D:@CBA@D?;>=<;?:D98C76B5143215A>
123456789:;<=>1?@A1B3C5D:@CBA@D?;>=<;?:D9587659C43B21A>
123456789:;<=>1?@A1B6C8D:@CBA@D?;>=<;?:D98C76B2543261A>
123456789:;<=>1?@A1B3C8D:@CBA@D?;>=<;?:D98C4765483B21A>
123456789:;<=>1?@A1B3C8D:@CBA@D?;>=<;?:D98C7365437B21A>
123456789:;<=>1=<;:69876:1543216>
123456789:;<=>1=<;:598765:143215>
123456789:;<=>1=<;:9158765943219>
123456789:;<=>1=<;:9187651432159>
123456789:;<=>1=<;:9184765483219>
123456789:;<=>1=<;:9187625432619>
123456789:;<=>1=<;:9187365437219>
123456789:;<=>1=<;:195876594321:>
123456789:;<=>1=<;:198762543261:>
123456789:;<=>1=<;:198476548321:>
123456789:;<=>1=<;:198736543721:>
123456789:;<=>1?@3A8B:C<?BA@?C>=<C;:B98A7365437@21>
123456789:;<=>1?@5A8B:C<?BA@?C>=<C;:B98A765@143215>
123456789:;<=>1?@6A8B:C<?BA@?C>=<C;:B98A76@2543261>
123456789:;<=>1?@2A8B:C<?BA@?C>=<C;:B98A76254326@1>
123456789:;<=>1?@6A8B:C<?BA@?C>=<C;:B98A76@5143215>
123456789:;<=>1?@3A5B7C9?BA@?C>=9<;:9=C87B65A43@21>
123456789:;<=>1?@5A7B9C;?BA@?C>=<;C:9B87A65@143215>
123456789:;<=>1?@5A7B:C<?BA@?C>=<C;:B987A65@143215>
123456789:;<=>1?@3A5B:C<?BA@?C>=<C;:B9587659A43@21>
123456789:;<=>1?@3A5B7C<?BA@?C>=<C;7:987;B65A43@21>
123456789:;<=>1?@5A7B9C<?BA@?C>=<C;:9B87A65@143215>
123456789:;<=>1?8;>=<;?:98?7654321>
123456789:;<=>1?58;>=<;?:98?765?4321>
123456789:;<=>1?3;>=<;?:938765439?21>
123456789:;<=>1?8;>=<;?:98?276543281>
123456789:;<=>1?8;>=<;?:98?716543217>
123456789:;<=>1?8;>=<;?:98?@258765@432@1>
123456789:;<=>1?@36?8;>=<;?:98?76@543@21>
123456789:;<=>1?@369?;>=<;?:9@876@543@21>
123456789:;<=>1?7;>=<;?:987?@147654@321@>
123456789:;<=>1?8;>=<;?:98?@1487654@321@>
123456789:;<=>1?8;>=<;?:98?@158765@4321@>
123456789:;<=>1?7:>=<;:?987?@147654@321@>
123456789:;<=>1?@26?8;>=<;?:98?76@5432@1>
123456789:;<=>1?8;>=<;?:98?7@147654@321@>
123456789:;<=>1?@25?;>=<;?A58;:98A765A@432@1>
123456789:;<=>1?@A14@6?8;>=<;?:98?76@54A321A>
123456789:;<=>1?@A147@9?;>=<;?:9@87A654A321A>
123456789:;<=>1?@29?;>=<;?:9@A369876A543A2@1>
123456789:;<=>1?@29?;>=<;?:9@8A258765A432A@1>
123456789:;<=>1?8;>=<;?:98?376543821>
123456789:;<=>1?3;>=<;?:983765438?21>
123456789:;<=>1?48;>=<;?:98?7654?321>
123456789:;<=>1?8;>=<;?:98?761543216>
123456789:;<=>1?8;>=<;?:98?726543271>
123456789:;<=>1?@A1B3C5D7@CBA@D?8;>=<;?:98?7D65C43B21A>
123456789:;<=>1?@2A8B:C<?BA@?C>=<C;:B98AD258765D432D@1>
123456789:;<=>1?@69?;>=<;?:9@876@54321>
123456789:;<=>1?@29?;>=<;?:9@8765432@1>
123456789:;<=>1?@269?;>=<;?:9@876@5432@1>
123456789:;<=>1?@25?7:>=<;:?987?65@432@1>
123456789:;<=>1?@29?;>=<;?:9@872654327@1>
123456789:;<=>1?@29?;>=<;?:9@487654932@1>
123456789:;<=>1?@25?;>=<;?:598765:@432@1>
123456789:;<=>1?@69?;>=<;?:9@876@1543216>
123456789:;<=>1?@29?;>=<;?:9@837654382@1>
123456789:;<=>1?@A14@69?;>=<;?:9@876@54A321A>
123456789:;<=>1?@2A47@9?;>=<;?:9@87A654A32@1>
123456789:;<=>1?@A47@9?;>=<;?:9@87A654A321>
123456789:;<=>1?@A14@6?;>=<;?:9876@54A321A>
123456789:;<=>1?@A14@9?;>=<;?:9@87654A321A>
123456789:;<=>1?@A17@9?;>=<;?:9@87A654321A>
123456789:;<=>1?@A14@6?8>=<;:98?76@54A321A>
123456789:;<=>1?@AB25A7@9?;>=<;?:9@87A65B432B1>
123456789:;<=>1?@A36@8?B9<?>=<B;:9B8@76A543A21>
123456789:;<=>1?@A3B58A@9?;>=<;?:9@8B765B43A21>
123456789:;<=>1?@A36@B7:@?;>=<;?:B987B6A543A21>
123456789:;<=>1?@A1B58A@9?;>=<;?:9@8B765B4321A>
123456789:;<=>1?@A14@8?B9<?>=<B;:9B8@7654A321A>
123456789:;<=>1?@47?AB7:A<?>=<A;:B987B@654@321>
123456789:;<=>1?@4A6B8;A@?;>=<;?B:98B76A54@321>
123456789:;<=>1?@4A69@?B9<?>=<B;:9BA876A54@321>
123456789:;<=>1?@2A4B69A@?9>=<;:9?B876B54A32@1>
123456789:;<=>1?@2A4B6;A@?;>=<;?B:9876B54A32@1>
123456789:;<=>1?@A16@8?B9<?>=<B;:9B8@76A54321A>
123456789:;<=>1?@A1B38A@9?;>=<;?:9@8B76543B21A>
123456789:;<=>1?@A16@B7:@?;>=<;?:B987B6A54321A>
123456789:;<=>1?@2A4B6C8;BA@?;>=<;?C:98C76B54A32@1>
123456789:;<=>1?@AB14A6@8?C9<?>=<C;:9C8@76A54B321B>
123456789:;<=>1?@AB1C36BA7@9?;>=<;?:9@87A6C543C21B>
123456789:;<=>1?@AB14A6@C7:@?;>=<;?:C987C6A54B321B>
123456789:;<=>1?@AB14AC58A@9?;>=<;?:9@8C765C4B321B>
123456789:;<=>1?@A25@7?B8C:=B?>=C<;:C98B7@65A432A1>
123456789:;<=>1?@A2BC36B8A@9?;>=<;?:9@8B76C543C2A1>
123456789:;<=>1?@A25@7?BC7:B<?>=<B;:C987C@65A432A1>
123456789:;<=>1?@A2B4C69BA@9?;>=<;?:9@C876C54B32A1>
123456789:;<=>1?@A25@B69@?C9<?>=<C;:9CB876B5A432A1>
123456789:;<=>1?@A2B47A@C7:@?;>=<;?:C987CB654B32A1>
123456789:;<=>1?@A2B47A@8?C9<?>=<C;:9C8@7B654B32A1>
123456789:;<=>1?@A25@B6C8;B@?;>=<;?C:98C76B5A432A1>
123456789:;<=>1?@A25@BC58B:@?;>=<;?:B98C765CA432A1>
123456789:;<=>1?@A1B3C58BA@8?;>=<;?:98@C765C43B21A>
123456789:;<=>1?@A14@7?BC7:B<?>=<B;:C987C@654A321A>
123456789:;<=>1?@A1BC25B7A@8?;>=<;?:98@7B65C432C1A>
123456789:;<=>1?@A1BC25B8A@9?;>=<;?:9@8B765C432C1A>
123456789:;<=>1?@A1B47A@C7:@?;>=<;?:C987CB654B321A>
123456789:;<=>1?@A14@BC47B:@?;>=<;?:B987C654CA321A>
123456789:;<=>1?@A1B4C69BA@9?;>=<;?:9@C876C54B321A>
123456789:;<=>1?@A14@6?BC69B;?>=<;B:9C876C@54A321A>
123456789:;<=>1?@A1B3C69BA@9?;>=<;?:9@C876C543B21A>
123456789:;<=>1?@A14@6?BC69B<?>=<B;:9C876C@54A321A>
123456789:;<=>1?@3A58B:C<?BA@?C>=<C;:B98A765A43@21>
123456789:;<=>1?@3A5B7C9<?BA@?C>=<C;:9C87B65A43@21>
123456789:;<=>1?@3A5B7:C<?BA@?C>=<C;:B987B65A43@21>
123456789:;<=>1?@3A5B7C9?BA@?C;>=<;?:9C87B65A43@21>
123456789:;<=>1?@36A8B:C<?BA@?C>=<C;:B98A76@543@21>
123456789:;<=>1?@A14@6?BC6:B<?>=<B;:C9876C@54A321A>
123456789:;<=>1?@A1B3C59BA@9?;>=<;?:9@C8765C43B21A>
123456789:;<=>1?@A14@BC48B:@?;>=<;?:B98C7654CA321A>
123456789:;<=>1?@A1B37A@C7:@?;>=<;?:C987CB6543B21A>
123456789:;<=>1?@A1B36A@C6:@?;>=<;?:C9876CB543B21A>
123456789:;<=>1?@A15@BC58B:@?;>=<;?:B98C765CA4321A>
123456789:;<=>1?@A1BC26B8A@9?;>=<;?:9@8B76C5432C1A>
123456789:;<=>1?@A1BC25B7A@8?:>=<;:?98@7B65C432C1A>
123456789:;<=>1?@A15@7?BC7:B<?>=<B;:C987C@65A4321A>
123456789:;<=>1?@A1B3C58BA@8?:>=<;:?98@C765C43B21A>
123456789:;<=>1?@A15@B69@?C9<?>=<C;:9CB876B5A4321A>
123456789:;<=>1?@A1B36A@C69@?:>=<;:?9C876CB543B21A>
123456789:;<=>1?@A1B36A@C6D8;C@?;>=<;?D:98D76CB543B21A>
123456789:;<=>1?@A14@BC47B9@?D9<?>=<D;:9DB87C654CA321A>
123456789:;<=>1?@2A47@?B7C9D;>CB?>D=<;D:9C87BA654A32@1>
123456789:;<=>1?@2ABC25B7A9@?D9<?>=<D;:9DA87B65C432C@1>
123456789:;<=>1?@A1B3C58BA@8?D9<?>=<D;:9D8@C765C43B21A>
123456789:;<=>1?@A1BCD14C6B8A@9?;>=<;?:9@8B76C54D321DA>
123456789:;<=>1?@A1B3C5D7:@CBA@D?;>=<;?:D987D65C43B21A>
123456789:;<=>1?@A14B6C8D:@CBA@D?;>=<;?:D98C76B54A321A>
123456789:;<=>1?@A1B3CD47C9BA@9?;>=<;?:9@C87D654D3B21A>
123456789:;<=>1?@A1BC25BD69BA@9?;>=<;?:9@D876D5C432C1A>
123456789:;<=>1?@A1BC25B7A@D7:@?;>=<;?:D987DB65C432C1A>
123456789:;<=>1?@A1B3C5D7@CBA@D9?;>=<;?:9@87D65C43B21A>
123456789:;<=>1?@A14@6B8C:D<?CB@?D>=<D;:C98B76@54A321A>
123456789:;<=>1?@A1B36C8D:@CBA@D?;>=<;?:D98C76B543B21A>
123456789:;<=>1?@A1B3C58D:@CBA@D?;>=<;?:D98C765C43B21A>
123456789:;<=>1?@A1B36A@C69@?D9<?>=<D;:9DC876CB543B21A>
123456789:;<=>1?@A14@BC47BD8;B@?;>=<;?D:98D7C654CA321A>
123456789:;<=>1?@A1BC25B7A@8?D9<?>=<D;:9D8@7B65C432C1A>
123456789:;<=>1?@A1BC2D47CB8A@9?;>=<;?:9@8B7D654D32C1A>
123456789:;<=>1?@AB15A7@9?;>=<;?:9@87A65B4321B>
123456789:;<=>1?@AB14A6@8?:>=<;:?98@76A54B321B>
123456789:;<=>1?@A26@8?B9<?>=<B;:9B8@76A5432A1>
123456789:;<=>1?@A2B47A@8?:>=<;:?98@7B654B32A1>
123456789:;<=>1?@A26@B7:@?;>=<;?:B987B6A5432A1>
123456789:;<=>1?@A25@B69@?:>=<;:?9B876B5A432A1>
123456789:;<=>1?@A2B58A@9?;>=<;?:9@8B765B432A1>
123456789:;<=>1?@A25@7?B8;?>=<;B:98B7@65A432A1>
123456789:;<=>1?@AB14A7@9?;>=<;?:9@87A654B321B>
123456789:;<=>1?@AB14A6@8?;>=<;?:98@76A54B321B>
123456789:;<=>1?@A1B48A@9?;>=<;?:9@8B7654B321A>
123456789:;<=>1?@A15@8?B9<?>=<B;:9B8@765A4321A>
123456789:;<=>1?@37?AB7:A<?>=<A;:B987B@6543@21>
123456789:;<=>1?@3A5B7:A@?:>=<;:?B987B65A43@21>
123456789:;<=>1?@3A69@?B9<?>=<B;:9BA876A543@21>
123456789:;<=>1?@3A6B8;A@?;>=<;?B:98B76A543@21>
123456789:;<=>1?@A25@8?B9<?>=<B;:9B8@765A432A1>
123456789:;<=>1?@A2B47A@8?;>=<;?:98@7B654B32A1>
123456789:;<=>1?@A25@B7:@?;>=<;?:B987B65A432A1>
123456789:;<=>1?@A2B47A@9?;>=<;?:9@87B654B32A1>
123456789:;<=>1?@A25@7?B9<?>=<B;:9B87@65A432A1>
123456789:;<=>1?@AB14A6@9?;>=<;?:9@876A54B321B>
123456789:;<=>1?@A1BC25BDE58DFG8;F@DBA@F?;>=<;?G:98GE765EC432C1A>
123456789:;<=>1?@A14@BC47BDE7F9<EDG<?DB@?G>=<GF;:9F87EC654CA321A>
123456789:;<=>1?@A1B3CDE36D8CFG8;F@CBA@F?;>=<;?G:98GD76E543EB21A>
123456789:;<=>1?@A1B3CD47CEF7G9<?FE@CBA@E?G>=<G;:9G87FD654D3B21A>
123456789:;<=>1?@A1B3CD4E69F;G@CFEDCGBA@G?;>=<;?F:9E876E54D3B21A>
123456789:;<=>1?@A1B3CD47CEF7G9?FE@CBA@E?G;>=<;?:9G87FD654D3B21A>
123456789:;<=>1?@A1B3CD47E9F;G@CFEDCGBA@G?;>=<;?F:9E87D654D3B21A>
123456789:;<=>1?@A14@BC4DE58D:CBF:G<?FB@?G>=<G;:FD98E765E4CA321A>
123456789:;<=>1?@A1BCD14CE5F7G9BFECBGA@9?;>=<;?:9@G87F65E4D321DA>
123456789:;<=>1?@A1B36CD7:CEF:G<?FE@CBA@E?G>=<G;:FD987D6B543B21A>
123456789:;<=>1?@A1B3C5DEF58EG9<?ED@CBA@D?G>=<G;:9G8F765FC43B21A>
123456789:;<=>1?@2ABC2D47CBE7F9G;AFEBAG@?;>=<;?G:9F87ED654D32C@1>
123456789:;<=>1?@A1BC25BDE5F7:EDG:@DBA@G?;>=<;?:GF987F65EC432C1A>
123456789:;<=>1?@A1BCD14C6BEF69EG:@EBA@G?;>=<;?:G9F876FC54D321DA>
123456789:;<=>1?@A1BC2D4E6FG7@FBEDCBFA@G9?;>=<;?:9@87G6E54D32C1A>
123456789:;<=>1?@A1BC25B7D9EF:G<?FE@DBA@E?G>=<G;:F9D87B65C432C1A>
123456789:;<=>1?@A1BC2D47E9FG:@FBEDCBFA@G?;>=<;?:G9E87D654D32C1A>
123456789:;<=>1?@A1BC2D47CBE7FG8;F@EBA@F?;>=<;?G:98G7ED654D32C1A>
123456789:;<=>1?@A1BCD14C6BE7FG8;F@EBA@F?;>=<;?G:98G7E6C54D321DA>
123456789:;<=>1?@A1B3CD4E6F8;G@CFEDCGBA@G?;>=<;?F:98F76E54D3B21A>
123456789:;<=>1?@A1B3CD47CEF7:G<?FE@CBA@E?G>=<G;:F987FD654D3B21A>
123456789:;<=>1?@A1B3C5D7:CEF:G<?FE@CBA@E?G>=<G;:FD987D65C43B21A>
123456789:;<=>1?@A1B3C5DEF58E:G<?ED@CBA@D?G>=<G;:E98F765FC43B21A>
123456789:;<=>1?@A1B3CD47C9EF:G<?FE@CBA@E?G>=<G;:F9C87D654D3B21A>
123456789:;<=>1?@A1B3CD4E6F8G@CFEDCGBA@G9?;>=<;?:9@8F76E54D3B21A>
123456789:;<=>1?@A1BC25BD69EF:G<?FE@DBA@E?G>=<G;:F9D876D5C432C1A>
123456789:;<=>1?@A1BC2D4E6FG7:@FBEDCBFA@G?;>=<;?:G987G6E54D32C1A>
123456789:;<=>1?@A1B3C5DEF58EG9?ED@CBA@D?G;>=<;?:9G8F765FC43B21A>
123456789:;<=>1?@A14B6CD7:CEF:G<?FE@CBA@E?G>=<G;:FD987D6B54A321A>
123456789:;<=>1?@A1BC2D4E69FG:@FBEDCBFA@G?;>=<;?:G9E876E54D32C1A>
123456789:;<=>1?@A1BC25D7E9FG:@FBEDCBFA@G?;>=<;?:G9E87D65C432C1A>
123456789:;<=>1?@A1BCD1E3F5G7CFEDCGB8A@9?;>=<;?:9@8B7G65F43E21DA>
123456789:;<=>1?@A1BC2D4E6F8BEDCBFA@8?G9<?>=<G;:9G8@F76E54D32C1A>
123456789:;<=>1?@A1BCD14C6B8A@E8F:G<?FE@?G>=<G;:F98EB76C54D321DA>
123456789:;<=>1?@A1B3C5D7@CBA@D?E7F9G;>FE?>G=<;G:9F87ED65C43B21A>
123456789:;<=>1?@2ABC2D4E6F8BEDCBFAG8;A@?;>=<;?G:98GF76E54D32C@1>
123456789:;<=>1?@2ABC2D47CBE7:BAF:G<?FA@?G>=<G;:FE987ED654D32C@1>
123456789:;<=>1?@A1BC2DE36D8CBF8G:@FBA@G?;>=<;?:G98FD76E543E2C1A>
123456789:;<=>1?@A1BC2DE36DF7G9BFDCBGA@9?;>=<;?:9@G87F6E543E2C1A>
123456789:;<=>1?@A1BC25B7A@D7EF8;EG<?ED@?G>=<G;F:98F7DB65C432C1A>
123456789:;<=>1?@A1BCD1E36DC7BF8G:@FBA@G?;>=<;?:G98F7C6E543E21DA>
123456789:;<=>1?@A1BCD14CE58CBF8G:@FBA@G?;>=<;?:G98FE765E4D321DA>
123456789:;<=>1?@A1B3CDE36DF7:DCG:@CBA@G?;>=<;?:GF987F6E543EB21A>
123456789:;<=>1?@A1B36A@C6DE7F9<EDG<?DC@?G>=<GF;:9F87E6CB543B21A>
123456789:;<=>1?@A1BCD14C6BE7F9@EBA@F?G9<?>=<G;:9GF87E6C54D321DA>
123456789:;<=>1?@A1BC2D47CBE7F9@EBA@F?G9<?>=<G;:9GF87ED654D32C1A>
123456789:;<=>1?@A1B3CD4E69DCF9@CBA@F?G9<?>=<G;:9GFE876E54D3B21A>
123456789:;<=>1?@A37@9?;>=<;?:9@87A6543A21>
123456789:;<=>1?@A36@8?:>=<;:?98@76A543A21>
123456789:;<=>1?@A14@6?:>=<;:?9876@54A321A>
123456789:;<=>1?@A15@9?;>=<;?:9@8765A4321A>
123456789:;<=>1?@A14@8?;>=<;?:98@7654A321A>
123456789:;<=>1?@A14@7?;>=<;?:987@654A321A>
123456789:;<=>1?@A36@9?;>=<;?:9@876A543A21>
123456789:;<=>1?@A36@8?;>=<;?:98@76A543A21>
123456789:;<=>1?@A16@9?;>=<;?:9@876A54321A>
123456789:;<=>1?@A14@6?9>=<;:9?876@54A321A>
123456789:;<=>1?@A25@7?9>=<;:9?87@65A432A1>
123456789:;<=>1?@A27@9?;>=<;?:9@87A65432A1>
123456789:;<=>1?@A25@7?;>=<;?:987@65A432A1>
123456789:;<=>1?@A25@9?;>=<;?:9@8765A432A1>
123456789:;<=>1?@A25@BC58BDE8;DF<?DB@?F>=<F;E:98EC765CA432A1>
123456789:;<=>1?@A2B4CD58CEF8;E@CBA@E?;>=<;?F:98FD765D4B32A1>
123456789:;<=>1?@A25@BC5D7:CBE:F<?EB@?F>=<F;:ED987D65CA432A1>
123456789:;<=>1?@A2B4C6DEF69E;D@CBA@D?;>=<;?E:9F876FC54B32A1>
123456789:;<=>1?@A2B47C9DE:F<?ED@CBA@D?F>=<F;:E9C87B654B32A1>
123456789:;<=>1?@A2B4C6DE7F9<?ED@CBA@D?F>=<F;:9F87E6C54B32A1>
123456789:;<=>1?@AB14A6@CD69CE:F<?EC@?F>=<F;:E9D876DA54B321B>
123456789:;<=>1?@AB1C3D5EF69EADCBAE@9?;>=<;?:9@F876F5D43C21B>
123456789:;<=>1?@AB14ACD47CE8F:@ECA@F?;>=<;?:F98E7D654DB321B>
123456789:;<=>1?@AB14AC5D7EF8;E@DCA@E?;>=<;?F:98F7D65C4B321B>
123456789:;<=>1?@A25@BC58BD9EF:=E?DB@?E>=F<;:F9D8C765CA432A1>
123456789:;<=>1?@A2BC36BD7EF8;E@DBA@E?;>=<;?F:98F7D6C543C2A1>
123456789:;<=>1?@A2B4C69DE:F<?ED@CBA@D?F>=<F;:E9C876C54B32A1>
123456789:;<=>1?@A2B4C6DE7:F<?ED@CBA@D?F>=<F;:E987E6C54B32A1>
123456789:;<=>1?@A2BC36B8A@D8E:F<?ED@?F>=<F;:E98DB76C543C2A1>
123456789:;<=>1?@A2B4C6D8@CBA@D?E8F:=E?>=F<;:F98ED76C54B32A1>
123456789:;<=>1?@AB14AC58A@D8E:F<?ED@?F>=<F;:E98DC765C4B321B>
123456789:;<=>1?@AB1C3D5E7ADCBAE@F7:@?;>=<;?:F987FE65D43C21B>
123456789:;<=>1?@AB1C36BAD6E8F:@EDA@F?;>=<;?:F98E76DC543C21B>
123456789:;<=>1?@AB14AC5D7E9@DCA@E?F9<?>=<F;:9FE87D65C4B321B>
123456789:;<=>1?@A2B47A@C7D9EF:=E?DC@?E>=F<;:F9D87CB654B32A1>
123456789:;<=>1?@A2BC36BD7E9@DBA@E?F9<?>=<F;:9FE87D6C543C2A1>
123456789:;<=>1?@A2B47A@C7DE8;DF<?DC@?F>=<F;E:98E7CB654B32A1>
123456789:;<=>1?@A2B4CD58CE9@CBA@E?F9<?>=<F;:9FE8D765D4B32A1>
123456789:;<=>1?@AB1C36BA7@D8E:F<?ED@?F>=<F;:E98D7A6C543C21B>
123456789:;<=>1?@AB1C3D5E7ADCBAE@8?F9<?>=<F;:9F8@7E65D43C21B>
123456789:;<=>1?@A1B3C5D7@CBA@D?EF7:E<?>=<E;:F987FD65C43B21A>
123456789:;<=>1?@A1B3C58BA@D8E:F<?ED@?F>=<F;:E98DC765C43B21A>
123456789:;<=>1?@A1B3C5DE69D@CBA@D?F9<?>=<F;:9FE876E5C43B21A>
123456789:;<=>1?@A1B3C5DE6F8;ED@CBA@D?;>=<;?F:98F76E5C43B21A>
123456789:;<=>1?@AB14A6@C7D9EF:=E?DC@?E>=F<;:F9D87C6A54B321B>
123456789:;<=>1?@AB1CD25CE6F8AECBAF@9?;>=<;?:9@8F76E5D432D1B>
123456789:;<=>1?@AB14A6@C7DE8;DF<?DC@?F>=<F;E:98E7C6A54B321B>
123456789:;<=>1?@AB1C3DE47DF8ADCBAF@9?;>=<;?:9@8F7E654E3C21B>
123456789:;<=>1?@AB14AC5DE69DF:@DCA@F?;>=<;?:F9E876E5C4B321B>
123456789:;<=>1?@A25@B6C8DE9F;>ED?CB@?D>F=<;F:9E8C76B5A432A1>
123456789:;<=>1?@A2BCD25C7BE8F:@EBA@F?;>=<;?:F98E7C65D432DA1>
123456789:;<=>1?@A25@B6C8DEF8;E=D?CB@?D>=E<;F:98FC76B5A432A1>
123456789:;<=>1?@A2BC3D58CBE8F:@EBA@F?;>=<;?:F98ED765D43C2A1>
123456789:;<=>1?@A25@B6CD7:CEF:=E?CB@?E>=F<;:FD987D6B5A432A1>
123456789:;<=>1?@A2BC36BDE69DF:@DBA@F?;>=<;?:F9E876EC543C2A1>
123456789:;<=>1?@A25@B6CD7E9<DCF<?CB@?F>=<FE;:9E87D6B5A432A1>
123456789:;<=>1?@A2B4CDE47D9CF:@CBA@F?;>=<;?:F9D87E654EB32A1>
123456789:;<=>1?@A25@B6CDE69D;CF<?CB@?F>=<F;D:9E876EB5A432A1>
123456789:;<=>1?@A2B4CD5E7:DCF:@CBA@F?;>=<;?:FE987E65D4B32A1>
123456789:;<=>1?@A2B4C6DE7F9?ED@CBA@D?F;>=<;?:9F87E6C54B32A1>
123456789:;<=>1?@A25B7C9DE:F<?ED@CBA@D?F>=<F;:E9C87B65A432A1>
123456789:;<=>1?@A1BC25B7A@D7E:F<?ED@?F>=<F;:E987DB65C432C1A>
123456789:;<=>1?@A1BC2D4E6F9BEDCBFA@9?;>=<;?:9@F876E54D32C1A>
123456789:;<=>1?@A14@BC4D7E9F;BEDCBF@?;>=<;?F:9E87D654CA321A>
123456789:;<=>1?@A14@BC4D6E8F;BEDCBF@?;>=<;?F:98E76D54CA321A>
123456789:;<=>1?@A14@BC4D69CBE9F<?EB@?F>=<F;:9ED876D54CA321A>
123456789:;<=>1?@A1B3C6DEF69E;D@CBA@D?;>=<;?E:9F876FC543B21A>
123456789:;<=>1?@A1BC2D47CBE7F:@EBA@F?;>=<;?:F987ED654D32C1A>
123456789:;<=>1?@A1BC25BD6E9@DBA@E?F9<?>=<F;:9FE876D5C432C1A>
123456789:;<=>1?@A1BC2D5E7F9BEDCBFA@9?;>=<;?:9@F87E65D432C1A>
123456789:;<=>1?@A1BC25B7A@D7E9F;?ED@?F>=<;F:9E87DB65C432C1A>
123456789:;<=>1?@A1B4C6DE7:F<?ED@CBA@D?F>=<F;:E987E6C54B321A>
123456789:;<=>1?@A1B3C6DE7F9?ED@CBA@D?F;>=<;?:9F87E6C543B21A>
123456789:;<=>1?@A1BCD14C6BE7F:@EBA@F?;>=<;?:F987E6C54D321DA>
123456789:;<=>1?@A1B4CD5E7:DCF:@CBA@F?;>=<;?:FE987E65D4B321A>
123456789:;<=>1?@A1B4C6DE7F9<?ED@CBA@D?F>=<F;:9F87E6C54B321A>
123456789:;<=>1?@A1B3C6DE7F9<?ED@CBA@D?F>=<F;:9F87E6C543B21A>
123456789:;<=>1?@A1B4C6DEF69E;D@CBA@D?;>=<;?E:9F876FC54B321A>
123456789:;<=>1?@A14@BC4D69CBE9F;?EB@?F>=<;F:9ED876D54CA321A>
123456789:;<=>1?@A1B4CD58CEF8;E@CBA@E?;>=<;?F:98FD765D4B321A>
123456789:;<=>1?@A1B4C6DE7F9?ED@CBA@D?F;>=<;?:9F87E6C54B321A>
123456789:;<=>1?@A1B3C6DE7:F<?ED@CBA@D?F>=<F;:E987E6C543B21A>
123456789:;<=>1?@A1BC25B7A@D7E9F<?ED@?F>=<F;:9E87DB65C432C1A>
123456789:;<=>1?@A1BC2D4E7F9BEDCBFA@9?;>=<;?:9@F87E654D32C1A>
123456789:;<=>1?@A14@BC4D6E9F;BEDCBF@?;>=<;?F:9E876D54CA321A>
123456789:;<=>1?@59?;>=<;?:9@8765@4321>
123456789:;<=>1?@58?:>=<;:?98@765@4321>
123456789:;<=>1?@36?8>=<;:98?76@543@21>
123456789:;<=>1?@39?;>=<;?:9@876543@21>
123456789:;<=>1?@58?;>=<;?:98@765@4321>
123456789:;<=>1?@3A5B8;A@?;>=<;?B:98B765A43@21>
123456789:;<=>1?@3A58@?B8<?>=<B;:98BA765A43@21>
123456789:;<=>1?@3A59@?B9<?>=<B;:9BA8765A43@21>
123456789:;<=>1?@A25@7?B8<?>=<B;:98B7@65A432A1>
123456789:;<=>1?@A2B48A@9?;>=<;?:9@8B7654B32A1>
123456789:;<=>1?@A25@B6:@?;>=<;?:B9876B5A432A1>
123456789:;<=>1?@A1B47A@8?;>=<;?:98@7B654B321A>
123456789:;<=>1?@A14@7?B8;?>=<;B:98B7@654A321A>
123456789:;<=>1?@A26@9?;>=<;?:9@876A5432A1>
123456789:;<=>1?@A25@7?:>=<;:?987@65A432A1>
123456789:;<=>1?@A25@8?;>=<;?:98@765A432A1>
123456789:;<=>1?@A1B3CD48CEF8;E@CBA@E?;>=<;?F:98FD7654D3B21A>
123456789:;<=>1?@A1B3CD47CEF7:E@CBA@E?:>=<;:?F987FD654D3B21A>
123456789:;<=>1?@A15@BC5D7:CBE:F<?EB@?F>=<F;:ED987D65CA4321A>
123456789:;<=>1?@A1B3C5DEF58E:D@CBA@D?:>=<;:?E98F765FC43B21A>
123456789:;<=>1?@A1B47C9DE:F<?ED@CBA@D?F>=<F;:E9C87B654B321A>
123456789:;<=>1?@A1B3C5DE6F8;?ED@CBA@D?F>=<;F:98F76E5C43B21A>
123456789:;<=>1?@A1B3C5DEF58E;D@CBA@D?;>=<;?E:98F765FC43B21A>
123456789:;<=>1?@A14@BC4D7:CBE:F<?EB@?F>=<F;:ED987D654CA321A>
123456789:;<=>1?@A1B3CD47CEF7;E@CBA@E?;>=<;?F:987FD654D3B21A>
123456789:;<=>1?@A1BC26BDE69DF:@DBA@F?;>=<;?:F9E876EC5432C1A>
123456789:;<=>1?@A1BC25BDE59DF:@DBA@F?;>=<;?:F9E8765EC432C1A>
123456789:;<=>1?@A1B4C69DE:F<?ED@CBA@D?F>=<F;:E9C876C54B321A>
123456789:;<=>1?@A1B3C5DE69F;?ED@CBA@D?F>=<;F:9E876E5C43B21A>
123456789:;<=>1?@A25@7?BC7D9E;F=BEDCBF?>=F<;E:9D87C@65A432A1>
123456789:;<=>1?@A2BC3D5E7F9BEDCBFA@9?;>=<;?:9@F87E65D43C2A1>
123456789:;<=>1?@A25@BC5D7E9F;BEDCBF@?;>=<;?F:9E87D65CA432A1>
123456789:;<=>1?@A1BC2D58CBE8F:@EBA@F?;>=<;?:F98ED765D432C1A>
123456789:;<=>1?@A1BC25BD6E8@DBA@E?F8;?>=<;F:98FE76D5C432C1A>
123456789:;<=>1?@A1B47A@C7DE8;DF<?DC@?F>=<F;E:98E7CB654B321A>
123456789:;<=>1?@A1BCD14C7BE8F:@EBA@F?;>=<;?:F98E7C654D321DA>
123456789:;<=>1?@A1B3CD4E69DCF9@CBA@F?:>=<;:?9FE876E54D3B21A>
123456789:;<=>1?@A1BCD14C6BE7F9@EBA@F?:>=<;:?9F87E6C54D321DA>
123456789:;<=>1?@A1BC26BD7E9@DBA@E?F9<?>=<F;:9FE87D6C5432C1A>
123456789:;<=>1?@A1BC2D47CBE7F9@EBA@F?:>=<;:?9F87ED654D32C1A>
123456789:;<=>1?@A1BC26BD7EF8;E@DBA@E?;>=<;?F:98F7D6C5432C1A>
123456789:;<=>1?@49?;>=<;?:9@87654@321>
123456789:;<=>1?@47?9>=<;:9?87@654@321>
123456789:;<=>1?@47?;>=<;?:987@654@321>
123456789:;<=>1?@A36@BC69BD:E<?DB@?E>=<E;:D9C876CA543A21>
123456789:;<=>1?@A3B5C7DE8;D@CBA@D?;>=<;?E:98E7C65B43A21>
123456789:;<=>1?@A3B58A@C8D:E<?DC@?E>=<E;:D98CB765B43A21>
123456789:;<=>1?@A3B5C7D9@CBA@D?E9<?>=<E;:9ED87C65B43A21>
123456789:;<=>1?@AB25A7@C8D:E<?DC@?E>=<E;:D98C7A65B432B1>
123456789:;<=>1?@AB2C4D6E8ADCBAE@9?;>=<;?:9@8E76D54C32B1>
123456789:;<=>1?@AB25AC6D8E:@DCA@E?;>=<;?:E98D76C5B432B1>
123456789:;<=>1?@A36@B7C9DE:=D?CB@?D>=E<;:E9C87B6A543A21>
123456789:;<=>1?@A3BC47BD8E:@DBA@E?;>=<;?:E98D7C654C3A21>
123456789:;<=>1?@A36@B7CD8;CE<?CB@?E>=<E;D:98D7B6A543A21>
123456789:;<=>1?@A3B5CD69CE:@CBA@E?;>=<;?:E9D876D5B43A21>
123456789:;<=>1?@A1B36A@C6D:E<?DC@?E>=<E;:D9876CB543B21A>
123456789:;<=>1?@A1B3C5D9@CBA@D?E9<?>=<E;:9ED8765C43B21A>
123456789:;<=>1?@A1B5C7D9@CBA@D?E9<?>=<E;:9ED87C65B4321A>
123456789:;<=>1?@A1B36A@C6D8E:?DC@?E>=<;:E98D76CB543B21A>
123456789:;<=>1?@A1B5C7DE8;D@CBA@D?;>=<;?E:98E7C65B4321A>
123456789:;<=>1?@A1B3C7DE8;D@CBA@D?;>=<;?E:98E7C6543B21A>
123456789:;<=>1?@A1BC25BD6E:@DBA@E?;>=<;?:E9876D5C432C1A>
123456789:;<=>1?@A1B36A@C6D8E<?DC@?E>=<E;:98D76CB543B21A>
123456789:;<=>1?@A1B3C7D9@CBA@D?E9<?>=<E;:9ED87C6543B21A>
123456789:;<=>1?@A2B4C6DE8;D@CBA@D?;>=<;?E:98E76C54B32A1>
123456789:;<=>1?@A2B47A@C7D:E<?DC@?E>=<E;:D987CB654B32A1>
123456789:;<=>1?@A2B4C6D9@CBA@D?E9<?>=<E;:9ED876C54B32A1>
123456789:;<=>1?@AB14A6@C7D:E<?DC@?E>=<E;:D987C6A54B321B>
123456789:;<=>1?@AB1C3D5E8ADCBAE@9?;>=<;?:9@8E765D43C21B>
123456789:;<=>1?@AB14AC5D8E:@DCA@E?;>=<;?:E98D765C4B321B>
123456789:;<=>1?@AB14AC5D7E:@DCA@E?;>=<;?:E987D65C4B321B>
123456789:;<=>1?@A25@B6C9DE:=D?CB@?D>=E<;:E9C876B5A432A1>
123456789:;<=>1?@A2BC36BD7E:@DBA@E?;>=<;?:E987D6C543C2A1>
123456789:;<=>1?@A25@B6CD8;CE<?CB@?E>=<E;D:98D76B5A432A1>
123456789:;<=>1?@A2BC36BD8E:@DBA@E?;>=<;?:E98D76C543C2A1>
123456789:;<=>1?@AB1C3D6E8ADCBAE@9?;>=<;?:9@8E76D543C21B>
123456789:;<=>1?@AB14A6@C7D9E<?DC@?E>=<E;:9D87C6A54B321B>
123456789:;<=>1?@A2B4C7D9@CBA@D?E9<?>=<E;:9ED87C654B32A1>
123456789:;<=>1?@A2B47A@C7D9E<?DC@?E>=<E;:9D87CB654B32A1>
123456789:;<=>1?@A2B4C7DE8;D@CBA@D?;>=<;?E:98E7C654B32A1>
123456789:;<=>1?@A25@BC58BD9E<?DB@?E>=<E;:9D8C765CA432A1>
123456789:;<=>1?@A2B4CD69CE:@CBA@E?;>=<;?:E9D876D54B32A1>
123456789:;<=>1?@A1B36A@C6D9E;?DC@?E>=<;E:9D876CB543B21A>
123456789:;<=>1?@A1B4C6D9@CBA@D?E9<?>=<E;:9ED876C54B321A>
123456789:;<=>1?@AB1C3D5E7ADCBAE@9?;>=<;?:9@87E65D43C21B>
123456789:;<=>1?@AB14A6@C8D:E<?DC@?E>=<E;:D98C76A54B321B>
123456789:;<=>1?@AB14AC6D8E:@DCA@E?;>=<;?:E98D76C54B321B>
123456789:;<=>1?@AB14AC5D7E9@DCA@E?;>=<;?:9E87D65C4B321B>
123456789:;<=>1?@A2B4CD58CE9@CBA@E?;>=<;?:9E8D765D4B32A1>
123456789:;<=>1?@A2BC36BD7E9@DBA@E?;>=<;?:9E87D6C543C2A1>
123456789:;<=>1?@AB1C4D6E8ADCBAE@9?;>=<;?:9@8E76D54C321B>
123456789:;<=>1?@AB14A6@C7D9E;?DC@?E>=<;E:9D87C6A54B321B>
123456789:;<=>1?@A2B5C7D9@CBA@D?E9<?>=<E;:9ED87C65B432A1>
123456789:;<=>1?@A2B47A@C7D9E;?DC@?E>=<;E:9D87CB654B32A1>
123456789:;<=>1?@A2B5C7DE8;D@CBA@D?;>=<;?E:98E7C65B432A1>
123456789:;<=>1?@A25@BC58BD9E;?DB@?E>=<;E:9D8C765CA432A1>
123456789:;<=>1?@A2B5CD69CE:@CBA@E?;>=<;?:E9D876D5B432A1>
123456789:;<=>1?@A25@B6CD7:CE;?CB@?E>=<;E:D987D6B5A432A1>
123456789:;<=>1?@A2BC47BD8E:@DBA@E?;>=<;?:E98D7C654C32A1>
123456789:;<=>1?@A1B36A@C6D9E<?DC@?E>=<E;:9D876CB543B21A>
123456789:;<=>1?@A1B3C6D9@CBA@D?E9<?>=<E;:9ED876C543B21A>
123456789:;<=>1?@A1B4C7D9@CBA@D?E9<?>=<E;:9ED87C654B321A>
123456789:;<=>1?@A1B36A@C6D8E;?DC@?E>=<;E:98D76CB543B21A>
123456789:;<=>1?@A1B4C7DE8;D@CBA@D?;>=<;?E:98E7C654B321A>
123456789:;<=>1?@A1B3CDE3F5G7HI8;J@CIHDGFEDHCJBA@J?;>=<;?I:98I7G65F43EB21A>
123456789:;<=>1?@A1B3C5DEF5G7HI8;HJ?EHGFEJD@CBA@D?J;>=<;?I:98I7G65FC43B21A>
123456789:;<=>1?@A1B36ACD6E8F:GHI:J<?IH@GCFEDCGA@H?J>=<J;:IF98E76DB543B21A>
123456789:;<=>1?@A1B3C5DEF5G7H9I?EHGFEID@CBA@D?IJ9<?>=<J;:9JH87G65FC43B21A>
123456789:;<=>1?@A1BC25DE6F8G:HIJ:@IBHDGFEDHCBIA@J?;>=<;?:JG98F76E5C432C1A>
123456789:;<=>1?@A1BCD1E3F5GH69IJ:@IBHGCFEDCGBIA@J?;>=<;?:J9H876H5F43E21DA>
123456789:;<=>1?@A1B3CD47EF8G:H?IJ@CIEHGFEIDCJBA@J?H;>=<;?:G98F7D654D3B21A>
123456789:;<=>1?@A1B36A@C6DEF6G8H:I<EHGFEIDJ<?DC@?J>=<JI;:H98G76FCB543B21A>
123456789:;<=>1?@A1B3CDE3F5G7H9DGFEDHCI9@CBA@I?J9<?>=<J;:9JIH87G65F43EB21A>
123456789:;<=>1?@A1BCD1E3F5G7CFEDCGBH7I9@HBA@I?J9<?>=<J;:9JI87HG65F43E21DA>
123456789:;<=>1?@A1B36A@C6D8EFG8H:I<J>FIHGFJE?DC@?E>J=<I;:H98GD76CB543B21A>
123456789:;<=>1?@A1BCD1E3F5G7CFEDCGBH7IJ8;I@HBA@I?;>=<;?J:98J7HG65F43E21DA>
123456789:;<=>1?@A1BCD1E3FG47FH8CFEDCHBI8J:@IBA@J?;>=<;?:J98IH7G654G3E21DA>
123456789:;<=>1?@A1B3CDE3FG47FH8I:DHFEDICJ:@CBA@J?;>=<;?:JI98H7G654G3EB21A>
123456789:;<=>1?@A1BCD1EF25EG6H8CGEDCHBI8J:@IBA@J?;>=<;?:J98IH76G5F432F1DA>
123456789:;<=>1?7;>=<;?:987?654321>
123456789:;<=>1?7:>=<;:?987?654321>
123456789:;<=>1?47;>=<;?:987?654?321>
123456789:;<=>1?4;>=<;?:94876549?321>
123456789:;<=>1?7;>=<;?:987?26543271>
123456789:;<=>1?7:>=<;:?987?26543271>
123456789:;<=>1?47>=<7;:987<?654?321>
123456789:;<=>1?7:>=<;:?987?61543216>
123456789:;<=>1?7;>=<;?:987?61543216>
123456789:;<=>1?@A16@8?;>=<;?:98@76A54321A>
123456789:;<=>1?@A14@7?9>=<;:9?87@654A321A>
123456789:;<=>1?@A15@7?;>=<;?:987@65A4321A>
123456789:;<=>1?@A14@8?:>=<;:?98@7654A321A>
123456789:;<=>1?@3A5B7;A@?;>=<;?B:987B65A43@21>
123456789:;<=>1?@36?AB6:A<?>=<A;:B9876B@543@21>
123456789:;<=>1?@A15@7?B8;?>=<;B:98B7@65A4321A>
123456789:;<=>1?@A1B47A@8?:>=<;:?98@7B654B321A>
123456789:;<=>1?@A15@B6:@?;>=<;?:B9876B5A4321A>
123456789:;<=>1?@A26@8?;>=<;?:98@76A5432A1>
123456789:;<=>1?@A25@8?:>=<;:?98@765A432A1>
123456789:;<=>1?@A14@7?:>=<;:?987@654A321A>
123456789:;<=>1?@A15@8?;>=<;?:98@765A4321A>
123456789:;<=>1?@A1B3C69DE:F<?ED@CBA@D?F>=<F;:E9C876C543B21A>
123456789:;<=>1?@A1B3C5DE69F<?ED@CBA@D?F>=<F;:9E876E5C43B21A>
123456789:;<=>1?@A1BC25B8A@D8E:F<?ED@?F>=<F;:E98DB765C432C1A>
123456789:;<=>1?@A1BC2D4E6F8BEDCBFA@8?;>=<;?:98@F76E54D32C1A>
123456789:;<=>1?@A15@BC5D7E9F;BEDCBF@?;>=<;?F:9E87D65CA4321A>
123456789:;<=>1?@A14@BC4D6E8F:BEDCBF@?:>=<;:?F98E76D54CA321A>
123456789:;<=>1?@A14@BC4D6:CBE:F<?EB@?F>=<F;:ED9876D54CA321A>
123456789:;<=>1?@A1B3C5DEF59E;D@CBA@D?;>=<;?E:9F8765FC43B21A>
123456789:;<=>1?@A1BC2D48CBE8F:@EBA@F?;>=<;?:F98ED7654D32C1A>
123456789:;<=>1?@A1BC25BD6E8@DBA@E?F8<?>=<F;:98FE76D5C432C1A>
123456789:;<=>1?@A1B3CD4E6:DCF:@CBA@F?;>=<;?:FE9876E54D3B21A>
123456789:;<=>1?@A1BCD15C7BE8F:@EBA@F?;>=<;?:F98E7C65D4321DA>
123456789:;<=>1?@48?;>=<;?:98@7654@321>
123456789:;<=>1?@47?:>=<;:?987@654@321>
123456789:;<=>1?@38?;>=<;?:98@76543@21>
123456789:;<=>1?@A26@BC69BD:E<?DB@?E>=<E;:D9C876CA5432A1>
123456789:;<=>1?@A2B4C6DE7:D@CBA@D?:>=<;:?E987E6C54B32A1>
123456789:;<=>1?@A2B58A@C8D:E<?DC@?E>=<E;:D98CB765B432A1>
123456789:;<=>1?@A2B4C6D8@CBA@D?E8;?>=<;E:98ED76C54B32A1>
123456789:;<=>1?@AB14A7@C8D:E<?DC@?E>=<E;:D98C7A654B321B>
123456789:;<=>1?@AB1C3D5E7ADCBAE@8?;>=<;?:98@7E65D43C21B>
123456789:;<=>1?@AB15AC6D8E:@DCA@E?;>=<;?:E98D76C5B4321B>
123456789:;<=>1?@AB14AC5D7E9@DCA@E?:>=<;:?9E87D65C4B321B>
123456789:;<=>1?@A26@B7C9DE:=D?CB@?D>=E<;:E9C87B6A5432A1>
123456789:;<=>1?@A2BC36BD7E9@DBA@E?:>=<;:?9E87D6C543C2A1>
123456789:;<=>1?@A26@B7CD8;CE<?CB@?E>=<E;D:98D7B6A5432A1>
123456789:;<=>1?@A2B4CD58CE9@CBA@E?:>=<;:?9E8D765D4B32A1>
123456789:;<=>1?@A2B4C6DE7;D@CBA@D?;>=<;?E:987E6C54B32A1>
123456789:;<=>1?@A25@BC59BD:E<?DB@?E>=<E;:D9C8765CA432A1>
123456789:;<=>1?@A1B47A@C7D:E<?DC@?E>=<E;:D987CB654B321A>
123456789:;<=>1?@A1B3C5D8@CBA@D?E8;?>=<;E:98ED765C43B21A>
123456789:;<=>1?@A1B4C6D8@CBA@D?E8;?>=<;E:98ED76C54B321A>
123456789:;<=>1?@A1B47A@C7D9E;?DC@?E>=<;E:9D87CB654B321A>
123456789:;<=>1?@A1B4C6DE7:D@CBA@D?:>=<;:?E987E6C54B321A>
123456789:;<=>1?@A1B3C6DE7;D@CBA@D?;>=<;?E:987E6C543B21A>
123456789:;<=>1?@A1BC26BD7E:@DBA@E?;>=<;?:E987D6C5432C1A>
123456789:;<=>1?@A1BC25BD6E9@DBA@E?:>=<;:?9E876D5C432C1A>
123456789:;<=>1?@A25@B6C8DE9=D?CB@?D>=E<;:9E8C76B5A432A1>
123456789:;<=>1?@A2BC37BD8E:@DBA@E?;>=<;?:E98D7C6543C2A1>
123456789:;<=>1?@A1B4C6DE7;D@CBA@D?;>=<;?E:987E6C54B321A>
123456789:;<=>1?@A1B3C6DE7:D@CBA@D?:>=<;:?E987E6C543B21A>
123456789:;<=>1?@A1B47A@C7D9E<?DC@?E>=<E;:9D87CB654B321A>
123456789:;<=>1?@A1B3C6D8@CBA@D?E8;?>=<;E:98ED76C543B21A>
123456789:;<=>1?@A25@B6CD7;CE<?CB@?E>=<E;D:987D6B5A432A1>
123456789:;<=>1?@A2B4CD59CE:@CBA@E?;>=<;?:E9D8765D4B32A1>
123456789:;<=>1?6;>=<;?:9876?54321>
123456789:;<=>1?69>=<;:9?876?54321>
123456789:;<=>1?@A1B3C5DE6;D@CBA@D?;>=<;?E:9876E5C43B21A>
123456789:;<=>1?@A1B3C5DE69D@CBA@D?9>=<;:9?E876E5C43B21A>
123456789:;<=>1?@A1B58A@C8D:E<?DC@?E>=<E;:D98CB765B4321A>
123456789:;<=>1?@A1B3C5D7@CBA@D?E7:?>=<;:E987ED65C43B21A>
123456789:;<=>1?@A1BC27BD8E:@DBA@E?;>=<;?:E98D7C65432C1A>
123456789:;<=>1?@A1BC25BD6E8@DBA@E?9>=<;:9?8E76D5C432C1A>
123456789:;<=>1?@A36@B7C9D<?CB@?D>=<D;:9C87B6A543A21>
123456789:;<=>1?@A3B5C8D:@CBA@D?;>=<;?:D98C765B43A21>
123456789:;<=>1?@A3B5C7D:@CBA@D?;>=<;?:D987C65B43A21>
123456789:;<=>1?@A36@B7C:D<?CB@?D>=<D;:C987B6A543A21>
123456789:;<=>1?@A25@B6C:D<?CB@?D>=<D;:C9876B5A432A1>
123456789:;<=>1?@A2B4C6D:@CBA@D?;>=<;?:D9876C54B32A1>
123456789:;<=>1?@A2B4C8D:@CBA@D?;>=<;?:D98C7654B32A1>
123456789:;<=>1?@A25@B6C8D<?CB@?D>=<D;:98C76B5A432A1>
123456789:;<=>1?@A1B4C6D:@CBA@D?;>=<;?:D9876C54B321A>
123456789:;<=>1?@A1B5C7D:@CBA@D?;>=<;?:D987C65B4321A>
123456789:;<=>1?@A36@B8C:D<?CB@?D>=<D;:C98B76A543A21>
123456789:;<=>1?@A3B5C7D9@CBA@D?;>=<;?:9D87C65B43A21>
123456789:;<=>1?@A3B6C8D:@CBA@D?;>=<;?:D98C76B543A21>
123456789:;<=>1?@A36@B7C9D;?CB@?D>=<;D:9C87B6A543A21>
123456789:;<=>1?@A1B5C8D:@CBA@D?;>=<;?:D98C765B4321A>
123456789:;<=>1?@A1B3C6D:@CBA@D?;>=<;?:D9876C543B21A>
123456789:;<=>1?@A1B3C7D:@CBA@D?;>=<;?:D987C6543B21A>
123456789:;<=>1?@A1B4C8D:@CBA@D?;>=<;?:D98C7654B321A>
123456789:;<=>1?@A25@B6C8D:?CB@?D>=<;:D98C76B5A432A1>
123456789:;<=>1?@A2B6C8D:@CBA@D?;>=<;?:D98C76B5432A1>
123456789:;<=>1?@A47@B8C:D<?CB@?D>=<D;:C98B7A654A321>
123456789:;<=>1?@A4B6C8D:@CBA@D?;>=<;?:D98C76B54A321>
123456789:;<=>1?@A1B6C8D:@CBA@D?;>=<;?:D98C76B54321A>
123456789:;<=>1?@A1B3C5D:@CBA@D?;>=<;?:D98765C43B21A>
123456789:;<=>1?@A1B3C8D:@CBA@D?;>=<;?:D98C76543B21A>
123456789:;<=>1?@A25@B6C9D<?CB@?D>=<D;:9C876B5A432A1>
123456789:;<=>1?@A2B4C7D:@CBA@D?;>=<;?:D987C654B32A1>
123456789:;<=>1?@A25@B6C9D;?CB@?D>=<;D:9C876B5A432A1>
123456789:;<=>1?@A2B5C7D:@CBA@D?;>=<;?:D987C65B432A1>
123456789:;<=>1?@A2B4C7D9@CBA@D?;>=<;?:9D87C654B32A1>
123456789:;<=>1?@A1B4C7D:@CBA@D?;>=<;?:D987C654B321A>
123456789:;<=>1?@A25@B6C8D;?CB@?D>=<;D:98C76B5A432A1>
123456789:;<=>1?@A2B5C8D:@CBA@D?;>=<;?:D98C765B432A1>
123456789:;<=>1?@A2B4C6D9@CBA@D?;>=<;?:9D876C54B32A1>
123456789:;<=>1?@A2B5C7D9@CBA@D?;>=<;?:9D87C65B432A1>
123456789:;<=>1?@A25@B6CDE6F8G:H<DGFEDHCI<?CB@?I>=<IH;:G98F76EB5A432A1>
123456789:;<=>1?@A2B4CDE4F6G8H:DGFEDHCI:@CBA@I?;>=<;?:IH98G76F54EB32A1>
123456789:;<=>1?@A1B4C6DEF6G8H:I?EHGFEID@CBA@D?I;>=<;?:H98G76FC54B321A>
123456789:;<=>1?@A1B3C5DEF5G7H:I?EHGFEID@CBA@D?I;>=<;?:H987G65FC43B21A>
123456789:;<=>1?@A1BCD1E3F6G8CFEDCGBH8I:@HBA@I?;>=<;?:I98HG76F543E21DA>
123456789:;<=>1?@A1B3CDE3F5G8H:DGFEDHCI:@CBA@I?;>=<;?:IH98G765F43EB21A>
123456789:;<=>1?@A1BCD1E3F5G7CFEDCGBH7I:@HBA@I?;>=<;?:I987HG65F43E21DA>
123456789:;<=>1?@A1B4CDE4F6G8H:DGFEDHCI:@CBA@I?;>=<;?:IH98G76F54EB321A>
123456789:;<=>1?@A25@B6C8DEF8G:H<I>EHGFEID?CB@?D>I=<H;:G98FC76B5A432A1>
123456789:;<=>1?@A2BCD2E4F6G8CFEDCGBH8I:@HBA@I?;>=<;?:I98HG76F54E32DA1>
123456789:;<=>1?@A2B4C6DEF6G8H:I?EHGFEID@CBA@D?I;>=<;?:H98G76FC54B32A1>
123456789:;<=>1?@A25BC6D8E:FGH:I<?HG@FBEDCBFA@G?I>=<I;:HE98D76C5A432A1>
123456789:;<=>1?@A1BCD1E4F6G8CFEDCGBH8I:@HBA@I?;>=<;?:I98HG76F54E321DA>
123456789:;<=>1?@A1B3CDE3F5G7H:DGFEDHCI:@CBA@I?;>=<;?:IH987G65F43EB21A>
123456789:;<=>1?@A1B3CDE3F6G8H:DGFEDHCI:@CBA@I?;>=<;?:IH98G76F543EB21A>
123456789:;<=>1?@A1BCD1E3F5G8CFEDCGBH8I:@HBA@I?;>=<;?:I98HG765F43E21DA>
123456789:;<=>1?@A1B3C5DEF5G8H:I?EHGFEID@CBA@D?I;>=<;?:H98G765FC43B21A>
123456789:;<=>1?@A1B3C6DEF6G8H:I?EHGFEID@CBA@D?I;>=<;?:H98G76FC543B21A>
123456789:;<=>1=<;:98761543216>
123456789:;<=>1=<;:9148765493219>
123456789:;<=>1=<;:9187615432169>
123456789:;<=>1=<;:9183765438219>
123456789:;<=>1=<;:9187265432719>
123456789:;<=>1=<;:198761543216:>
123456789:;<=>1=<;:198726543271:>
123456789:;<=>1=<;:198376543821:>
123456789:;<=>1?@6A8B:C<?BA@?C>=<C;:B98A76@1543216>
123456789:;<=>1?@2A8B:C<?BA@?C>=<C;:B98A72654327@1>
123456789:;<=>1?@28?:>=<;:?98@765432@1>
123456789:;<=>1?@A16@8?:>=<;:?98@76A54321A>
123456789:;<=>1?@A15@7?9>=<;:9?87@65A4321A>
123456789:;<=>1?@2A4B6:A@?:>=<;:?B9876B54A32@1>
123456789:;<=>1?@A15@7?B8<?>=<B;:98B7@65A4321A>
123456789:;<=>1?@A1B37A@8?:>=<;:?98@7B6543B21A>
123456789:;<=>1?@2A4B6C8?BA@?C:>=<;:?98C76B54A32@1>
123456789:;<=>1?@A26@8?:>=<;:?98@76A5432A1>
123456789:;<=>1?@A15@7?:>=<;:?987@65A4321A>
123456789:;<=>1?@A15@8?:>=<;:?98@765A4321A>
123456789:;<=>1?@A1B3C5DE6F8<?ED@CBA@D?F>=<F;:98F76E5C43B21A>
123456789:;<=>1?@A1B3C5DE6F8?ED@CBA@D?F:>=<;:?98F76E5C43B21A>
123456789:;<=>1?@A1B3C5DE6:F<?ED@CBA@D?F>=<F;:E9876E5C43B21A>
123456789:;<=>1?@A1BC26B8A@D8E:F<?ED@?F>=<F;:E98DB76C5432C1A>
123456789:;<=>1?@A1BC2D4E6F8BEDCBFA@8?:>=<;:?98@F76E54D32C1A>
123456789:;<=>1?@48?:>=<;:?98@7654@321>
123456789:;<=>1?@37?9>=<;:9?87@6543@21>
123456789:;<=>1?@38?:>=<;:?98@76543@21>
123456789:;<=>1?@A2B48A@C8D:E<?DC@?E>=<E;:D98CB7654B32A1>
123456789:;<=>1?@A2B4C6D8@CBA@D?E8<?>=<E;:98ED76C54B32A1>
123456789:;<=>1?@AB15A7@C8D:E<?DC@?E>=<E;:D98C7A65B4321B>
123456789:;<=>1?@AB1C3D5E7ADCBAE@8?:>=<;:?98@7E65D43C21B>
123456789:;<=>1?@A1B37A@C7D:E<?DC@?E>=<E;:D987CB6543B21A>
123456789:;<=>1?@A1B3C5D8@CBA@D?E8<?>=<E;:98ED765C43B21A>
123456789:;<=>1?@A1B4C6D8@CBA@D?E8<?>=<E;:98ED76C54B321A>
123456789:;<=>1?@A1B37A@C7D9E;?DC@?E>=<;E:9D87CB6543B21A>
123456789:;<=>1?@A1B37A@C7D9E<?DC@?E>=<E;:9D87CB6543B21A>
123456789:;<=>1?@A1B3C6D8@CBA@D?E8<?>=<E;:98ED76C543B21A>
123456789:;<=>1?6:>=<;:?9876?54321>
123456789:;<=>1?@37?:>=<;:?987@6543@21>
123456789:;<=>1?@A1B3C5DE6:D@CBA@D?:>=<;:?E9876E5C43B21A>
123456789:;<=>1?@A1B48A@C8D:E<?DC@?E>=<E;:D98CB7654B321A>
123456789:;<=>1?@A1B3C5D7@CBA@D?E7;?>=<;E:987ED65C43B21A>
123456789:;<=>1?@A1BC26BD7E9@DBA@E?:>=<;:?9E87D6C5432C1A>
123456789:;<=>1?5:>=<;:?98765?4321>
123456789:;<=>1?@A37@B8C:D<?CB@?D>=<D;:C98B7A6543A21>
123456789:;<=>1?@A3B5C7D9@CBA@D?:>=<;:?9D87C65B43A21>
123456789:;<=>1?@A1B5C7D9@CBA@D?:>=<;:?9D87C65B4321A>
123456789:;<=>1?@A1B3C5D9@CBA@D?:>=<;:?9D8765C43B21A>
123456789:;<=>1?@A1B3C7D9@CBA@D?:>=<;:?9D87C6543B21A>
123456789:;<=>1?@A26@B7C:D<?CB@?D>=<D;:C987B6A5432A1>
123456789:;<=>1?@A2B4C6D9@CBA@D?:>=<;:?9D876C54B32A1>
123456789:;<=>1?@A2B4C7D9@CBA@D?:>=<;:?9D87C654B32A1>
123456789:;<=>1?@A26@B7C9D<?CB@?D>=<D;:9C87B6A5432A1>
123456789:;<=>1?@A1B4C6D9@CBA@D?:>=<;:?9D876C54B321A>
123456789:;<=>1?@A2B4C6D8@CBA@D?:>=<;:?98D76C54B32A1>
123456789:;<=>1?@A2B5C7D9@CBA@D?:>=<;:?9D87C65B432A1>
123456789:;<=>1?@A26@B7C9D;?CB@?D>=<;D:9C87B6A5432A1>
123456789:;<=>1?@A1B4C7D9@CBA@D?:>=<;:?9D87C654B321A>
123456789:;<=>1?@A1B3C6D9@CBA@D?:>=<;:?9D876C543B21A>
123456789:;<=>1?@A1B3C5DEF5G7H9I?EHGFEID@CBA@D?I:>=<;:?9H87G65FC43B21A>
123456789:;<=>1?@A1BCD1E3F5G7CFEDCGBH7I9@HBA@I?:>=<;:?9I87HG65F43E21DA>
123456789:;<=>1?@A1B3CDE3F5G7H9DGFEDHCI9@CBA@I?:>=<;:?9IH87G65F43EB21A>
123456789:;<=>1=<;:98716543217>
123456789:;<=>1?@27?9>=<;:9?87@65432@1>
123456789:;<=>1?@A1B38A@C8D:E<?DC@?E>=<E;:D98CB76543B21A>
123456789:;<=>1?@A1B3C5D7@CBA@D?E7<?>=<E;:987ED65C43B21A>
123456789:;<=>1?@A27@B8C:D<?CB@?D>=<D;:C98B7A65432A1>
123456789:;<=>1?@A2B4C6D8@CBA@D?9>=<;:9?8D76C54B32A1>
123456789:;<=>1?@A1B4C6D8@CBA@D?9>=<;:9?8D76C54B321A>
123456789:;<=>1?@A1B3C5D8@CBA@D?9>=<;:9?8D765C43B21A>
123456789:;<=>1?@A1B3C6D8@CBA@D?9>=<;:9?8D76C543B21A>
123456789:;<=>1?@4A6B:C<?BA@?C>=<C;:B9876A54@321>
123456789:;<=>1?@4A8B:C<?BA@?C>=<C;:B98A7654@321>
123456789:;<=>1?@4A6B8C;?BA@?C>=<;C:98B76A54@321>
123456789:;<=>1?@4A7B:C<?BA@?C>=<C;:B987A654@321>
123456789:;<=>1?@4A6B9C<?BA@?C>=<C;:9B876A54@321>
123456789:;<=>1?@4A6B8CDE8F:G<H>DGFEDHC?BA@?C>H=<G;:F98EB76A54@321>
123456789:;<=>1?@4ABC4D6E8F:BEDCBFAG:H<?GA@?H>=<H;:GF98E76D54C@321>
123456789:;<=>1?@4A6BCD6E8F:G<CFEDCGBH<?BA@?H>=<HG;:F98E76DA54@321>
123456789:;<=>1?@4A7B9C<?BA@?C>=<C;:9B87A654@321>
123456789:;<=>1?@4A6B9C;?BA@?C>=<;C:9B876A54@321>
123456789:;<=>1?@4A7B9C;?BA@?C>=<;C:9B87A654@321>
123456789:;<=>1=<;:98176543218>
123456789:;<=>1?@A1B3C5D7@CBA@D?8>=<;:98?7D65C43B21A>
123456789:;<=>1?@5A7B9C<?BA@?C>=<C;:9B87A65@4321>
123456789:;<=>1?@5A7B:C<?BA@?C>=<C;:B987A65@4321>
123456789:;<=>1?@5A8B:C<?BA@?C>=<C;:B98A765@4321>
123456789:;<=>1?@5A7B9C;?BA@?C>=<;C:9B87A65@4321>
123456789:;<=>1?@6A8B:C<?BA@?C>=<C;:B98A76@54321>
123456789:;<=>1?@3A5BCD5E8F:G<CFEDCGBH<?BA@?H>=<HG;:F98E765DA43@21>
123456789:;<=>1?@3ABC3D5E8F:BEDCBFAG:H<?GA@?H>=<H;:GF98E765D43C@21>
123456789:;<=>1?@3A5B7CDE7F:G<H>DGFEDHC?BA@?C>H=<G;:F987EB65A43@21>
123456789:;<=>1?@3ABC3D5E7F:BEDCBFAG:H<?GA@?H>=<H;:GF987E65D43C@21>
123456789:;<=>1?@3ABC3D6E8F:BEDCBFAG:H<?GA@?H>=<H;:GF98E76D543C@21>
123456789:;<=>1?@3A5BCD5E7F:G<CFEDCGBH<?BA@?H>=<HG;:F987E65DA43@21>
123456789:;<=>1?@3A6B9C<?BA@?C>=<C;:9B876A543@21>
123456789:;<=>1?@3ABC3D5E7F9BEDCBFAG9H;?GA@?H>=<;H:9GF87E65D43C@21>
123456789:;<=>1?@3A6B8CDE8F:G<H>DGFEDHC?BA@?C>H=<G;:F98EB76A543@21>
123456789:;<=>1?@3ABC3D5E7F9BEDCBFAG9H<?GA@?H>=<H;:9GF87E65D43C@21>
123456789:;<=>1?@A1B3C5D7@CBA@D?E7FG8H:I<J>FIHGFJE?>J=<I;:H98G7ED65C43B21A>
123456789:;<=>1?@A1BCD1E3F5G7CFEDCGB8A@H8I:J<?IH@?J>=<J;:I98HB7G65F43E21DA>
123456789:;<=>1?@A1B3C5D7@CBA@DE8F:G<?FE@?G>=<G;:F98E7D65C43B21A>
123456789:;<=>1?@A1BC2D4E6FG7@FBEDCBFA@GH8I:J<?IH@?J>=<J;:I98H7G6E54D32C1A>
123456789:;<=>1?@A1B3CD4E6F8G:CFEDCGHI:J<?IH@CBA@H?J>=<J;:IG98F76E54D3B21A>
123456789:;<=>1?@A1B3CD4E6F8G@CFEDCGBA@GH8I:J<?IH@?J>=<J;:I98HF76E54D3B21A>
123456789:;<=>1?@AB2C4D6E8ADCBAE@F8G:H<?GF@?H>=<H;:G98FE76D54C32B1>
123456789:;<=>1?@2ABC2DEF2G4H6I8EHGFEIDJ8K:BJDCBKAL:M<?LA@?M>=<M;:LK98JI76H54G32FC@1>
123456789:;<=>1?@2ABC2D4E6FGH6I8J:KAGJIHGKFBEDCBFAKL:M<?LA@?M>=<M;:LJ98I76HE54D32C@1>
123456789:;<=>1?@2A4B6C8D:E<?DCBA@?E>=<E;:D98C76B54A32@1>
123456789:;<=>?1>=<;:98765143215?
123456789:;<=>?1>=<;:9587659143215?
123456789:;<=>?1>=<;:9814765483218?
123456789:;<=>?1>=<;:9817651432158?
123456789:;<=>?1>=<;:9817365437218?
123456789:;<=>?1>=<;:9817625432618?
123456789:;<=>?1>=<;:69876:5143215?
123456789:;<=>?1>=<;7:987;65143215?
123456789:;<=>?1>=<8;:98<765143215?
123456789:;<=>?1>=<1;:9587659143215<?
123456789:;<=>?1>=<58;:98<765<143215?
123456789:;<=>?1>=<8;:98<17651432158?
123456789:;<=>?1>=<5;7:987;65<143215?
123456789:;<=>?1>=<8;:98<17625432618?
123456789:;<=>?1>=<5;:69876:5<143215?
123456789:;<=>?1>=<8;:98<17365437218?
123456789:;<=>?1>=<5;:9587659<143215?
123456789:;<=>?1>=<8;:98<14765483218?
123456789:;<=>?1>=<1;:69876:2543261<?
123456789:;<=>?1>=<1;:69876:5143215<?
123456789:;<=>?1>=<;147:987;654;321;?
123456789:;<=>?1>=<;1:9817651432158;?
123456789:;<=>?1>=<;14:69876:54;321;?
123456789:;<=>?1>=<;1:9817625432618;?
123456789:;<=>?1>=<;14:95876594;321;?
123456789:;<=>?1>=<;1:9817365437218;?
123456789:;<=>?1>=<;14:98476548;321;?
123456789:;<=>?1>=<;1:9814765483218;?
123456789:;<=>?1>=<;17:987;36543721;?
123456789:;<=>?1>=<;1:9587659143215;?
123456789:;<=>?1>=<;17:987;62543261;?
123456789:;<=>?1>=<;1:69876:5143215;?
123456789:;<=>?1>=<;17:987;65143215;?
123456789:;<=>?1>=<1;:9258765943291<?
123456789:;<=>?1>=<1;4:98476548;321<?
123456789:;<=>?1>=<1;:9187365437219<?
123456789:;<=>?1>=<1;:3987365437:21<?
123456789:;<=>?1>=<1;:9187625432619<?
123456789:;<=>?1>=<1;:9287625432691<?
123456789:;<=>?1>=<;1:369876:543:21;?
123456789:;<=>?1>=<;1:9287625432691;?
123456789:;<=>?1>=<;1:3958765943:21;?
123456789:;<=>?1>=<;1:9287365437291;?
123456789:;<=>?1>=<;1:3984765483:21;?
123456789:;<=>?1>=<;1:9284765483291;?
123456789:;<=>?1>=<;1:3987365437:21;?
123456789:;<=>?1>=<;1:9258765943291;?
123456789:;<=>?1>=<;1:69876:2543261;?
123456789:;<=>?1>=<1;:9284765483291<?
123456789:;<=>?1>=<1;4:95876594;321<?
123456789:;<=>?1>=<1;:3958765943:21<?
123456789:;<=>?1>=<1;:3984765483:21<?
123456789:;<=>?1>=<1;:29873654372:1<?
123456789:;<=>?1>=<1;:9287365437291<?
123456789:;<=>?1>=<1;7:987;62543261<?
123456789:;<=>?1@3<?>=<@;7:987;365437@21?
123456789:;<=>?1@9<?>=<@;:9@587659143215?
123456789:;<=>?1@3<?>=<@;:369876:543:@21?
123456789:;<=>?1@9<?>=<@;:9@287625432691?
123456789:;<=>?1@3<?>=<@;:3958765943:@21?
123456789:;<=>?1@9<?>=<@;:9@287365437291?
123456789:;<=>?1@3<?>=<@;:3984765483:@21?
123456789:;<=>?1@9<?>=<@;:9@284765483291?
123456789:;<=>?1@3<?>=<@;:3987365437:@21?
123456789:;<=>?1@9<?>=<@;:9@258765943291?
123456789:;<=>?1@6<?>=<@;:69876:@2543261?
123456789:;<=>?1@6<?>=<@;:69876:@5143215?
123456789:;<=>?1@6<?>=<@;7:987;6@2543261?
123456789:;<=>?1@39?>=9<;:9=@87365437@21?
123456789:;<=>?1@6<?>=<@8;:98<76@2543261?
123456789:;<=>?1@69?>=9<;:9=@876@2543261?
123456789:;<=>?1@69?>=9<;:9=@876@5143215?
123456789:;<=>?1@6<?>=<@8;:98<76@5143215?
123456789:;<=>?1@3<?>=<@8;:98<7365437@21?
123456789:;<=>?1@9<?>=<@;:9@814765483218?
123456789:;<=>?1@9<?>=<@;:9@817651432158?
123456789:;<=>?1@9<?>=<@;:9@817365437218?
123456789:;<=>?1@9<?>=<@;:9@817625432618?
123456789:;<=>?1@6<?>=<@;7:987;6@5143215?
123456789:;<=>?1@3<?>=<@;:987365437@21?
123456789:;<=>?1@9<?>=<@;:9@5876594321?
123456789:;<=>?1@6<?>=<@;:9876@2543261?
123456789:;<=>?1@6<?>=<@;:69876:@54321?
123456789:;<=>?1@6<?>=<@;:9876@5143215?
123456789:;<=>?1@6<?>=<@;7:987;6@54321?
123456789:;<=>?1@69?>=9<;:9=@876@54321?
123456789:;<=>?1@6<?>=<@8;:98<76@54321?
123456789:;<=>?1@9<?>=<@;:9@8476548321?
123456789:;<=>?1@9<?>=<@;:9@8765143215?
123456789:;<=>?1@9<?>=<@;:9@8736543721?
123456789:;<=>?1@9<?>=<@;:9@8762543261?
123456789:;<=>?1@39<?>=<@;:9@87365437@21?
123456789:;<=>?1@69<?>=<@;:9@876@2543261?
123456789:;<=>?1@69<?>=<@;:9@876@5143215?
123456789:;<=>?1@A25@<?>=<@;:9587659A432A1?
123456789:;<=>?1@A7:@<?>=<@;:A987A36543721?
123456789:;<=>?1@A47@9?;>=<;?:9@87A654A321?
123456789:;<=>?1@A4:@<?>=<@;:A98476548A321?
123456789:;<=>?1@A47@9?>:=<;:>9@87A654A321?
123456789:;<=>?1@A4:@<?>=<@;:A95876594A321?
123456789:;<=>?1@A47@9?>=9<;:9=@87A654A321?
123456789:;<=>?1@A4:@<?>=<@;:A69876:54A321?
123456789:;<=>?1@A58@<?>=<@;:98A765A143215?
123456789:;<=>?1@A47@<?>=<@;7:987;A654A321?
123456789:;<=>?1@A7:@<?>=<@;:A987A62543261?
123456789:;<=>?1@A7:@<?>=<@;:A987A65143215?
123456789:;<=>?1@A25@:?>=<;:@9587659A432A1?
123456789:;<=>?1@A58@:?>=<;:@98A765A143215?
123456789:;<=>?1@A28@:?>=<;:@98A47654832A1?
123456789:;<=>?1@A28@:?>=<;:@98A76254326A1?
123456789:;<=>?1@A28@:?>=<;:@98A73654372A1?
123456789:;<=>?1@A27@<?>=<@;7:987;A65432A1?
123456789:;<=>?1@A5:@<?>=<@;:A98765A143215?
123456789:;<=>?1@A2:@<?>=<@;:A69876:5432A1?
123456789:;<=>?1@A2:@<?>=<@;:A9876254326A1?
123456789:;<=>?1@A2:@<?>=<@;:A9587659432A1?
123456789:;<=>?1@A2:@<?>=<@;:A9873654372A1?
123456789:;<=>?1@A2:@<?>=<@;:A9847654832A1?
123456789:;<=>?1@A2B47A@<?>=<@;7:987;B654B32A1?
123456789:;<=>?1@AB58A:@<?>=<@;:A98B765B143215?
123456789:;<=>?1@AB25A7@9?;>=<;?:9@87A65B432B1?
123456789:;<=>?1@AB28A:@<?>=<@;:A98B76254326B1?
123456789:;<=>?1@AB25A7@9?>:=<;:>9@87A65B432B1?
123456789:;<=>?1@AB28A:@<?>=<@;:A98B73654372B1?
123456789:;<=>?1@AB25A7@9?>=9<;:9=@87A65B432B1?
123456789:;<=>?1@AB28A:@<?>=<@;:A98B47654832B1?
123456789:;<=>?1@AB25A7@<?>=<@8;:98<7A65B432B1?
123456789:;<=>?1@AB25A:@<?>=<@;:A9587659B432B1?
123456789:;<=>?1@AB25A7@<?>=<@;7:987;A65B432B1?
123456789:;<=>?1@AB25A:@<?>=<@;:A69876:5B432B1?
123456789:;<=>?1@AB14A9@<?>=<@;:9A8476548B321B?
123456789:;<=>?1@AB14A7@<?>=<@8;:98<7A654B321B?
123456789:;<=>?1@AB17A9@<?>=<@;:9A87B36543721B?
123456789:;<=>?1@AB14A7@9?>=9<;:9=@87A654B321B?
123456789:;<=>?1@AB17A9@<?>=<@;:9A87B62543261B?
123456789:;<=>?1@AB14A7@9?>:=<;:>9@87A654B321B?
123456789:;<=>?1@AB17A9@<?>=<@;:9A87B65143215B?
123456789:;<=>?1@AB14A7@9?;>=<;?:9@87A654B321B?
123456789:;<=>?1@A36@B:=@?>=B<;:B69876:A543A21?
123456789:;<=>?1@A3B58A@<?>=<@8;:98<B765B43A21?
123456789:;<=>?1@AB14A6@9?;>=<;?:9@876A54B321B?
123456789:;<=>?1@AB17A:@<?>=<@;:A987B65143215B?
123456789:;<=>?1@AB14A6@9?>:=<;:>9@876A54B321B?
123456789:;<=>?1@AB17A:@<?>=<@;:A987B62543261B?
123456789:;<=>?1@AB14A6@9?>=9<;:9=@876A54B321B?
123456789:;<=>?1@AB17A:@<?>=<@;:A987B36543721B?
123456789:;<=>?1@AB14A6@<?>=<@8;:98<76A54B321B?
123456789:;<=>?1@AB14A:@<?>=<@;:A98476548B321B?
123456789:;<=>?1@AB14A6@<?>=<@;7:987;6A54B321B?
123456789:;<=>?1@AB14A:@<?>=<@;:A95876594B321B?
123456789:;<=>?1@AB14A6@<?>=<@;:69876:A54B321B?
123456789:;<=>?1@AB14A:@<?>=<@;:A69876:54B321B?
123456789:;<=>?1@AB14A9@<?>=<@;:9A5876594B321B?
123456789:;<=>?1@AB14A7@<?>=<@;7:987;A654B321B?
123456789:;<=>?1@A2B47A@;?>=<;@7:987;B654B32A1?
123456789:;<=>?1@A2B48A@<?>=<@8;:98<B7654B32A1?
123456789:;<=>?1@AB15A7@9?;>=<;?:9@87A65B4321B?
123456789:;<=>?1@AB17A9@;?>=<;@:9A87B65143215B?
123456789:;<=>?1@AB15A7@9?>:=<;:>9@87A65B4321B?
123456789:;<=>?1@AB17A9@;?>=<;@:9A87B62543261B?
123456789:;<=>?1@AB15A7@9?>=9<;:9=@87A65B4321B?
123456789:;<=>?1@AB17A9@;?>=<;@:9A87B36543721B?
123456789:;<=>?1@AB15A7@<?>=<@8;:98<7A65B4321B?
123456789:;<=>?1@AB14A9@;?>=<;@:9A8476548B321B?
123456789:;<=>?1@AB15A7@<?>=<@;7:987;A65B4321B?
123456789:;<=>?1@AB14A9@;?>=<;@:9A5876594B321B?
123456789:;<=>?1@AB15A:@<?>=<@;:A69876:5B4321B?
123456789:;<=>?1@AB14A6@;?>=<;@:69876:A54B321B?
123456789:;<=>?1@AB15A:@<?>=<@;:A9587659B4321B?
123456789:;<=>?1@AB14A6@;?>=<;@7:987;6A54B321B?
123456789:;<=>?1@AB18A:@<?>=<@;:A98B476548321B?
123456789:;<=>?1@AB14A6@8?>=<8;:98<@76A54B321B?
123456789:;<=>?1@AB18A:@<?>=<@;:A98B736543721B?
123456789:;<=>?1@AB14A6@8?>=9<;:9=8@76A54B321B?
123456789:;<=>?1@AB18A:@<?>=<@;:A98B762543261B?
123456789:;<=>?1@AB14A6@8?>:=<;:>98@76A54B321B?
123456789:;<=>?1@AB18A:@<?>=<@;:A98B765143215B?
123456789:;<=>?1@AB14A6@8?;>=<;?:98@76A54B321B?
123456789:;<=>?1@A2B47A@C7:@?>:=<;:>C987CB654B32A1?
123456789:;<=>?1@A58@BC8;B=@?>=B<;C:98CA765A143215?
123456789:;<=>?1@A2B4C69BA@9?;>=<;?:9@C876C54B32A1?
123456789:;<=>?1@A2B4C6<BA@<?>=<@C;:69876:C54B32A1?
123456789:;<=>?1@A2B4C69BA@9?>:=<;:>9@C876C54B32A1?
123456789:;<=>?1@A2B4C6<BA@<?>=<@C;7:987;6C54B32A1?
123456789:;<=>?1@A2B4C69BA@9?>=9<;:9=@C876C54B32A1?
123456789:;<=>?1@A2B4C6<BA@<?>=<@C8;:98<76C54B32A1?
123456789:;<=>?1@A2B7:A@C:=@?>=C<;:CB987B6254326A1?
123456789:;<=>?1@A5B7C9<BA@<?>=<@C;:9C87B65A143215?
123456789:;<=>?1@A5B7:A@C:=@?>=C<;:CB987B65A143215?
123456789:;<=>?1@A2B7C9<BA@<?>=<@C;:9C87B6254326A1?
123456789:;<=>?1@AB14A9@C:=@?>=C<;:C9A8476548B321B?
123456789:;<=>?1@AB1C69BA:@<?>=<@;:A9C876C2543261B?
123456789:;<=>?1@AB17A9@C:=@?>=C<;:C9A87B36543721B?
123456789:;<=>?1@AB1C39BA:@<?>=<@;:A9C87365437C21B?
123456789:;<=>?1@AB17A9@C:=@?>=C<;:C9A87B62543261B?
123456789:;<=>?1@AB1C39BA:@<?>=<@;:A9C84765483C21B?
123456789:;<=>?1@AB17A9@C:=@?>=C<;:C9A87B65143215B?
123456789:;<=>?1@AB1C39BA:@<?>=<@;:A9C58765943C21B?
123456789:;<=>?1@AB14A6@C:=@?>=C<;:C69876:A54B321B?
123456789:;<=>?1@AB1C36BA:@<?>=<@;:A69876:C543C21B?
123456789:;<=>?1@AB14A9@C:=@?>=C<;:C9A5876594B321B?
123456789:;<=>?1@AB1C69BA:@<?>=<@;:A9C876C5143215B?
123456789:;<=>?1@AB14AC8;A@<?>=<@;C:98C476548B321B?
123456789:;<=>?1@AB17AC8;A@<?>=<@;C:98C7B36543721B?
123456789:;<=>?1@AB17AC8;A@<?>=<@;C:98C7B65143215B?
123456789:;<=>?1@AB17AC8;A@<?>=<@;C:98C7B62543261B?
123456789:;<=>?1@A25@;?>=<;@:9587659A432A1?
123456789:;<=>?1@A69@;?>=<;@:9A876A2543261?
123456789:;<=>?1@A37@9?;>=<;?:9@87A6543A21?
123456789:;<=>?1@A39@;?>=<;@:9A87365437A21?
123456789:;<=>?1@A37@9?>:=<;:>9@87A6543A21?
123456789:;<=>?1@A39@;?>=<;@:9A84765483A21?
123456789:;<=>?1@A37@9?>=9<;:9=@87A6543A21?
123456789:;<=>?1@A39@;?>=<;@:9A58765943A21?
123456789:;<=>?1@A58@;?>=<;@:98A765A143215?
123456789:;<=>?1@A36@;?>=<;@:69876:A543A21?
123456789:;<=>?1@A37@<?>=<@;7:987;A6543A21?
123456789:;<=>?1@A59@<?>=<@;:9A8765A143215?
123456789:;<=>?1@A3:@<?>=<@;:A69876:543A21?
123456789:;<=>?1@A36@8?>=<8;:98<@76A543A21?
123456789:;<=>?1@A3:@<?>=<@;:A958765943A21?
123456789:;<=>?1@A36@8?>=9<;:9=8@76A543A21?
123456789:;<=>?1@A3:@<?>=<@;:A984765483A21?
123456789:;<=>?1@A36@8?>:=<;:>98@76A543A21?
123456789:;<=>?1@A3:@<?>=<@;:A987365437A21?
123456789:;<=>?1@A36@8?;>=<;?:98@76A543A21?
123456789:;<=>?1@A6:@<?>=<@;:A9876A2543261?
123456789:;<=>?1@A26@<?>=<@;:69876:A5432A1?
123456789:;<=>?1@A6:@<?>=<@;:A9876A5143215?
123456789:;<=>?1@A69@;?>=<;@:9A876A5143215?
123456789:;<=>?1@A36@<?>=<@;:69876:A543A21?
123456789:;<=>?1@A69@<?>=<@;:9A876A2543261?
123456789:;<=>?1@A39@<?>=<@;:9A58765943A21?
123456789:;<=>?1@A39@<?>=<@;:9A87365437A21?
123456789:;<=>?1@A39@<?>=<@;:9A84765483A21?
123456789:;<=>?1@A69@<?>=<@;:9A876A5143215?
123456789:;<=>?1@AB14ACD47CE;F=@ECA@F?>=F<;E7:987;D654DB321B?
123456789:;<=>?1@AB1C3D5EF9<EADCBAE@<?>=<@F;:9F587659D43C21B?
123456789:;<=>?1@AB1C3D5EF69EADCBAE@9?;>=<;?:9@F876F5D43C21B?
123456789:;<=>?1@AB1C3D5EF6<EADCBAE@<?>=<@F;:69876:F5D43C21B?
123456789:;<=>?1@AB1C3D5EF69EADCBAE@9?>:=<;:>9@F876F5D43C21B?
123456789:;<=>?1@AB1C3D5EF6<EADCBAE@<?>=<@F;7:987;6F5D43C21B?
123456789:;<=>?1@AB1C3D5EF69EADCBAE@9?>=9<;:9=@F876F5D43C21B?
123456789:;<=>?1@AB1C3D5EF6<EADCBAE@<?>=<@F8;:98<76F5D43C21B?
123456789:;<=>?1@AB1C3D8EF9<EADCBAE@<?>=<@F;:9F8D4765483C21B?
123456789:;<=>?1@AB1C6D8EF9<EADCBAE@<?>=<@F;:9F8D76C5143215B?
123456789:;<=>?1@AB1C3D8EF9<EADCBAE@<?>=<@F;:9F8D7365437C21B?
123456789:;<=>?1@AB1C6D8EF9<EADCBAE@<?>=<@F;:9F8D76C2543261B?
123456789:;<=>?1@AB1C36BAD6E;F=@EDA@F?>=F<;E:69876:DC543C21B?
123456789:;<=>?1@AB1C3D5E:ADCBAE@F:=@?>=F<;:FE69876:5D43C21B?
123456789:;<=>?1@AB1C39BAD9E;F=@EDA@F?>=F<;E:9DC58765943C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7=@?>=F<;7:987;FE65D43C21B?
123456789:;<=>?1@AB1C39BAD9E;F=@EDA@F?>=F<;E:9DC84765483C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7=@?>=F<8;:98<7FE65D43C21B?
123456789:;<=>?1@AB1C39BAD9E;F=@EDA@F?>=F<;E:9DC87365437C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7=@?>=F9<;:9=87FE65D43C21B?
123456789:;<=>?1@AB1C69BAD9E;F=@EDA@F?>=F<;E:9DC876C2543261B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7:@?>:=<;:>F987FE65D43C21B?
123456789:;<=>?1@AB1C69BAD9E;F=@EDA@F?>=F<;E:9DC876C5143215B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7:@?;>=<;?:F987FE65D43C21B?
123456789:;<=>?1@A2BC6D8;CBE;F=@EBA@F?>=F<;ED:98D76C254326A1?
123456789:;<=>?1@A2BCD25C7BE;F=@EBA@F?>=F<;E7:987;C65D432DA1?
123456789:;<=>?1@AB1C36BAD6E8F:@EDA@F?;>=<;?:F98E76DC543C21B?
123456789:;<=>?1@AB1C6D8E:ADCBAE@F:=@?>=F<;:FE98D76C5143215B?
123456789:;<=>?1@AB1C36BAD6E8F:@EDA@F?>:=<;:>F98E76DC543C21B?
123456789:;<=>?1@AB1C6D8E:ADCBAE@F:=@?>=F<;:FE98D76C2543261B?
123456789:;<=>?1@AB1C36BAD6E8F=@EDA@F?>=F9<;:9=8E76DC543C21B?
123456789:;<=>?1@AB1C3D8E:ADCBAE@F:=@?>=F<;:FE98D7365437C21B?
123456789:;<=>?1@AB1C36BAD6E8F=@EDA@F?>=F<8;:98<E76DC543C21B?
123456789:;<=>?1@AB1C3D8E:ADCBAE@F:=@?>=F<;:FE98D4765483C21B?
123456789:;<=>?1@AB1C36BAD6E;F=@EDA@F?>=F<;E7:987;6DC543C21B?
123456789:;<=>?1@AB1C3D5E:ADCBAE@F:=@?>=F<;:FE9587659D43C21B?
123456789:;<=>?1@AB1C3DE47DF;ADCBAF@<?>=<@;F7:987;E654E3C21B?
123456789:;<=>?1@AB1CD58CE9F;AECBAF@<?>=<@;F:9E8D765D143215B?
123456789:;<=>?1@AB1CD25CE6F8AECBAF@9?;>=<;?:9@8F76E5D432D1B?
123456789:;<=>?1@AB1CD28CE9F;AECBAF@<?>=<@;F:9E8D76254326D1B?
123456789:;<=>?1@AB1CD25CE6F8AECBAF@9?>:=<;:>9@8F76E5D432D1B?
123456789:;<=>?1@AB1CD28CE9F;AECBAF@<?>=<@;F:9E8D73654372D1B?
123456789:;<=>?1@AB1CD25CE6F8AECBAF@9?>=9<;:9=@8F76E5D432D1B?
123456789:;<=>?1@AB1CD28CE9F;AECBAF@<?>=<@;F:9E8D47654832D1B?
123456789:;<=>?1@AB1CD25CE6F8AECBAF@<?>=<@8;:98<F76E5D432D1B?
123456789:;<=>?1@AB1CD25CE9F;AECBAF@<?>=<@;F:9E587659D432D1B?
123456789:;<=>?1@AB1CD25CE6F;AECBAF@<?>=<@;F7:987;6E5D432D1B?
123456789:;<=>?1@AB1CD25CE6F;AECBAF@<?>=<@;F:69876:E5D432D1B?
123456789:;<=>?1@47?>=<;7:987;@654@321?
123456789:;<=>?1@8;?>=<;@:98@476548321?
123456789:;<=>?1@6;?>=<;@:9876@2543261?
123456789:;<=>?1@5;?>=<;@:9587659@4321?
123456789:;<=>?1@6;?>=<;@:9876@5143215?
123456789:;<=>?1@6:?>=<;:@9876@5143215?
123456789:;<=>?1@59?>=9<;:9=@8765@4321?
123456789:;<=>?1@6:?>=<;:@9876@2543261?
123456789:;<=>?1@7:?>=<;:@987@36543721?
123456789:;<=>?1@58?>=<8;:98<@765@4321?
123456789:;<=>?1@7:?>=<;:@987@62543261?
123456789:;<=>?1@7<?>=<@;:987@65143215?
123456789:;<=>?1@7:?>=<;:@987@65143215?
123456789:;<=>?1@7<?>=<@;:987@62543261?
123456789:;<=>?1@5<?>=<@;:9587659@4321?
123456789:;<=>?1@7<?>=<@;:987@36543721?
123456789:;<=>?1@8<?>=<@;:98@476548321?
123456789:;<=>?1@4<?>=<@;:98476548@321?
123456789:;<=>?1@8<?>=<@;:98@736543721?
123456789:;<=>?1@8;?>=<;@:98@765143215?
123456789:;<=>?1@8<?>=<@;:98@762543261?
123456789:;<=>?1@8;?>=<;@:98@762543261?
123456789:;<=>?1@8<?>=<@;:98@765143215?
123456789:;<=>?1@8;?>=<;@:98@736543721?
123456789:;<=>?1@AB25AC9D;E=@DCA@E?>=E<;D:9C587659B432B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@<?>=<@8;:98<E76D54C32B1?
123456789:;<=>?1@AB28AC9D;E=@DCA@E?>=E<;D:9C8B47654832B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@9?>=9<;:9=@8E76D54C32B1?
123456789:;<=>?1@AB28AC9D;E=@DCA@E?>=E<;D:9C8B73654372B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@9?>:=<;:>9@8E76D54C32B1?
123456789:;<=>?1@AB28AC9D;E=@DCA@E?>=E<;D:9C8B76254326B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@9?;>=<;?:9@8E76D54C32B1?
123456789:;<=>?1@AB58AC9D;E=@DCA@E?>=E<;D:9C8B765B143215?
123456789:;<=>?1@AB14AC9D;E=@DCA@E?>=E<;D:9C8476548B321B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@<?>=<@;7:987;E65D43C21B?
123456789:;<=>?1@AB5C7D9E;ADCBAE@<?>=<@;E:9D87C65B143215?
123456789:;<=>?1@AB25AC6D8E:@DCA@E?;>=<;?:E98D76C5B432B1?
123456789:;<=>?1@AB2C7D9E;ADCBAE@<?>=<@;E:9D87C6254326B1?
123456789:;<=>?1@AB25AC6D8E:@DCA@E?>:=<;:>E98D76C5B432B1?
123456789:;<=>?1@AB2C7D9E;ADCBAE@<?>=<@;E:9D87C3654372B1?
123456789:;<=>?1@AB25AC6D8E=@DCA@E?>=E9<;:9=8D76C5B432B1?
123456789:;<=>?1@AB2C4D9E;ADCBAE@<?>=<@;E:9D8476548C32B1?
123456789:;<=>?1@AB25AC6D8E=@DCA@E?>=E<8;:98<D76C5B432B1?
123456789:;<=>?1@AB2C4D9E;ADCBAE@<?>=<@;E:9D5876594C32B1?
123456789:;<=>?1@AB25AC6D;E=@DCA@E?>=E<;D7:987;6C5B432B1?
123456789:;<=>?1@AB2C4D6E;ADCBAE@<?>=<@;E:69876:D54C32B1?
123456789:;<=>?1@AB25AC6D;E=@DCA@E?>=E<;D:69876:C5B432B1?
123456789:;<=>?1@AB2C4D6E;ADCBAE@<?>=<@;E7:987;6D54C32B1?
123456789:;<=>?1@AB14AC8D;E=@DCA@E?>=E<;D:98C476548B321B?
123456789:;<=>?1@AB1C3D5E8ADCBAE@<?>=<@8;:98<E765D43C21B?
123456789:;<=>?1@AB1C4D6E8ADCBAE@9?;>=<;?:9@8E76D54C321B?
123456789:;<=>?1@AB1C3D5E8ADCBAE@9?>=9<;:9=@8E765D43C21B?
123456789:;<=>?1@AB1C4D6E8ADCBAE@9?>:=<;:>9@8E76D54C321B?
123456789:;<=>?1@AB1C3D5E8ADCBAE@9?>:=<;:>9@8E765D43C21B?
123456789:;<=>?1@AB1C4D6E8ADCBAE@9?>=9<;:9=@8E76D54C321B?
123456789:;<=>?1@AB1C3D5E8ADCBAE@9?;>=<;?:9@8E765D43C21B?
123456789:;<=>?1@AB1C4D6E8ADCBAE@<?>=<@8;:98<E76D54C321B?
123456789:;<=>?1@AB14AC8D:E<@DCA@E?>=<E;:D98C476548B321B?
123456789:;<=>?1@AB1C4D6E;ADCBAE@<?>=<@;E7:987;6D54C321B?
123456789:;<=>?1@AB1C6D8E;ADCBAE@<?>=<@;E:98D76C5143215B?
123456789:;<=>?1@AB1C4D6E;ADCBAE@<?>=<@;E:69876:D54C321B?
123456789:;<=>?1@AB1C6D8E;ADCBAE@<?>=<@;E:98D76C2543261B?
123456789:;<=>?1@AB1C4D9E;ADCBAE@<?>=<@;E:9D5876594C321B?
123456789:;<=>?1@AB1C3D8E;ADCBAE@<?>=<@;E:98D7365437C21B?
123456789:;<=>?1@AB1C4D9E;ADCBAE@<?>=<@;E:9D8476548C321B?
123456789:;<=>?1@AB1C3D8E;ADCBAE@<?>=<@;E:98D4765483C21B?
123456789:;<=>?1@AB1C7D9E;ADCBAE@<?>=<@;E:9D87C36543721B?
123456789:;<=>?1@AB1C3D5E;ADCBAE@<?>=<@;E:9587659D43C21B?
123456789:;<=>?1@AB1C7D9E;ADCBAE@<?>=<@;E:9D87C62543261B?
123456789:;<=>?1@AB1C3D5E;ADCBAE@<?>=<@;E:69876:5D43C21B?
123456789:;<=>?1@AB1C7D9E;ADCBAE@<?>=<@;E:9D87C65143215B?
123456789:;<=>?1@AB1C3D5E;ADCBAE@<?>=<@;E7:987;65D43C21B?
123456789:;<=>?1@AB14AC8D:E=@DCA@E?>=E<;:D98C476548B321B?
123456789:;<=>?1@AB1C3D6E8ADCBAE@<?>=<@8;:98<E76D543C21B?
123456789:;<=>?1@AB1C3D6E8ADCBAE@9?;>=<;?:9@8E76D543C21B?
123456789:;<=>?1@AB1C3D6E8ADCBAE@9?>=9<;:9=@8E76D543C21B?
123456789:;<=>?1@AB1C3D6E8ADCBAE@9?>:=<;:>9@8E76D543C21B?
123456789:;<=>?1@AB1C3D6E;ADCBAE@<?>=<@;E7:987;6D543C21B?
123456789:;<=>?1@AB1C6D9E;ADCBAE@<?>=<@;E:9D876C5143215B?
123456789:;<=>?1@AB1C3D6E;ADCBAE@<?>=<@;E:69876:D543C21B?
123456789:;<=>?1@AB1C6D9E;ADCBAE@<?>=<@;E:9D876C2543261B?
123456789:;<=>?1@AB1C3D9E;ADCBAE@<?>=<@;E:9D58765943C21B?
123456789:;<=>?1@AB1C3D9E;ADCBAE@<?>=<@;E:9D87365437C21B?
123456789:;<=>?1@AB1C3D9E;ADCBAE@<?>=<@;E:9D84765483C21B?
123456789:;<=>?1>=<;:69876:1543216?
123456789:;<=>?1>=<;:598765:143215?
123456789:;<=>?1>=<;:9158765943219?
123456789:;<=>?1>=<;:9187651432159?
123456789:;<=>?1>=<;:9184765483219?
123456789:;<=>?1>=<;:9187625432619?
123456789:;<=>?1>=<;:9187365437219?
123456789:;<=>?1>=<;6:9876;5143215?
123456789:;<=>?1>=<;7:987;61543216?
123456789:;<=>?1>=<;1:95876594321;?
123456789:;<=>?1>=<;1:98736543721;?
123456789:;<=>?1>=<;1:98476548321;?
123456789:;<=>?1@A26@;?>=<;@:69876:A5432A1?
123456789:;<=>?1@A59@;?>=<;@:9A8765A143215?
123456789:;<=>?1@A29@;?>=<;@:9A587659432A1?
123456789:;<=>?1@A29@;?>=<;@:9A876254326A1?
123456789:;<=>?1@A29@;?>=<;@:9A847654832A1?
123456789:;<=>?1@A29@;?>=<;@:9A873654372A1?
123456789:;<=>?1@4;?>=<;@:98476548@321?
123456789:;<=>?1@7;?>=<;@:987@36543721?
123456789:;<=>?1@7;?>=<;@:987@62543261?
123456789:;<=>?1@7;?>=<;@:987@65143215?
123456789:;<=>?1@AB15AC9D;E=@DCA@E?>=E<;D:9C587659B4321B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@;?>=<;@7:987;E65D43C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8?;>=<;?:98@7E65D43C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8?>=<8;:98<@7E65D43C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8?>:=<;:>98@7E65D43C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8?>=9<;:9=8@7E65D43C21B?
123456789:;<=>?1@AB1C3D5E:ADCBAE@;?>=<;@:E69876:5D43C21B?
123456789:;<=>?1@AB1C6D8E:ADCBAE@;?>=<;@:E98D76C5143215B?
123456789:;<=>?1@AB1C3D5E:ADCBAE@;?>=<;@:E9587659D43C21B?
123456789:;<=>?1@AB1C6D8E:ADCBAE@;?>=<;@:E98D76C2543261B?
123456789:;<=>?1@AB1C3D8E:ADCBAE@;?>=<;@:E98D4765483C21B?
123456789:;<=>?1@AB1C3D8E:ADCBAE@;?>=<;@:E98D7365437C21B?
123456789:;<=>?1>=<;:198765143215:?
123456789:;<=>?1>=<;:169876:54321:?
123456789:;<=>?1>=<;:195876594321:?
123456789:;<=>?1>=<;:198762543261:?
123456789:;<=>?1>=<;:198476548321:?
123456789:;<=>?1>=<;:198736543721:?
123456789:;<=>?1@A4B9C;D=@CBA@D?>=D<;C:9B8476548A321?
123456789:;<=>?1@A5B9C;D=@CBA@D?>=D<;C:9B8765A143215?
123456789:;<=>?1@A7B9C;D=@CBA@D?>=D<;C:9B87A36543721?
123456789:;<=>?1@A2B9C;D=@CBA@D?>=D<;C:9B876254326A1?
123456789:;<=>?1@A7B9C;D=@CBA@D?>=D<;C:9B87A62543261?
123456789:;<=>?1@A7B9C;D=@CBA@D?>=D<;C:9B87A65143215?
123456789:;<=>?1@A4B6C8D:@CBA@D?>:=<;:>D98C76B54A321?
123456789:;<=>?1@A5B7C9D;@CBA@D?>=<;D:9C87B65A143215?
123456789:;<=>?1@A5B7C;D=@CBA@D?>=D<;C:987B65A143215?
123456789:;<=>?1@A4B6C;D=@CBA@D?>=D<;C:69876:B54A321?
123456789:;<=>?1@A4B6C8D=@CBA@D?>=D<8;:98<C76B54A321?
123456789:;<=>?1@A5B7C9D=@CBA@D?>=D<;:9C87B65A143215?
123456789:;<=>?1@A3B8C;D=@CBA@D?>=D<;C:98B7365437A21?
123456789:;<=>?1@A5B8C:D<@CBA@D?>=<D;:C98B765A143215?
123456789:;<=>?1@A6B8C;D=@CBA@D?>=D<;C:98B76A2543261?
123456789:;<=>?1@A3B5C;D=@CBA@D?>=D<;C:9587659B43A21?
123456789:;<=>?1@A6B8C;D=@CBA@D?>=D<;C:98B76A5143215?
123456789:;<=>?1@A6B8C:D=@CBA@D?>=D<;:C98B76A5143215?
123456789:;<=>?1@A3B5C7D=@CBA@D?>=D<;7:987;C65B43A21?
123456789:;<=>?1@A6B8C:D=@CBA@D?>=D<;:C98B76A2543261?
123456789:;<=>?1@A5B8C:D=@CBA@D?>=D<;:C98B765A143215?
123456789:;<=>?1@A3B8C:D=@CBA@D?>=D<;:C98B7365437A21?
123456789:;<=>?1@A3B5C:D=@CBA@D?>=D<;:C9587659B43A21?
123456789:;<=>?1@A5B7C:D<@CBA@D?>=<D;:C987B65A143215?
123456789:;<=>?1@A3B9C;D=@CBA@D?>=D<;C:9B87365437A21?
123456789:;<=>?1@A6B9C;D=@CBA@D?>=D<;C:9B876A2543261?
123456789:;<=>?1@A6B9C;D=@CBA@D?>=D<;C:9B876A5143215?
123456789:;<=>?1@A6B8C:D<@CBA@D?>=<D;:C98B76A5143215?
123456789:;<=>?1@A3B5C7D9@CBA@D?>=9<;:9=D87C65B43A21?
123456789:;<=>?1@A6B8C:D<@CBA@D?>=<D;:C98B76A2543261?
123456789:;<=>?1@A5B8C;D=@CBA@D?>=D<;C:98B765A143215?
123456789:;<=>?1@A3B8C:D<@CBA@D?>=<D;:C98B7365437A21?
123456789:;<=>?1@A3B6C8D:@CBA@D?>:=<;:>D98C76B543A21?
123456789:;<=>?1@A5B7C9D<@CBA@D?>=<D;:9C87B65A143215?
123456789:;<=>?1@A5B7C:D=@CBA@D?>=D<;:C987B65A143215?
123456789:;<=>?1@A3B6C8D=@CBA@D?>=D<8;:98<C76B543A21?
123456789:;<=>?1@A2BCD2E7F9G;CFEDCGBH;I=@HBA@I?>=I<;HG:9F87E6254326DA1?
123456789:;<=>?1@A5BCD5E7F9G;CFEDCGBH;I=@HBA@I?>=I<;HG:9F87E65DA143215?
123456789:;<=>?1@A2BCD2E4F6G;CFEDCGBH;I=@HBA@I?>=I<;HG:69876:F54E32DA1?
123456789:;<=>?1@A5B7C9DEF9G;H=I?EHGFEID@CBA@D?I>=H<;G:9FC87B65A143215?
123456789:;<=>?1@A5B7CDE7F9G;H=DGFEDHCI=@CBA@I?>=IH<;G:9F87EB65A143215?
123456789:;<=>?1@A2BCD2E4F9G;CFEDCGBH;I=@HBA@I?>=I<;HG:9F8476548E32DA1?
123456789:;<=>?1@9<?>=<@;:9@87654321?
123456789:;<=>?1@69<?>=<@;:9@876@54321?
123456789:;<=>?1@3<?>=<@;:39876543:@21?
123456789:;<=>?1@9<?>=<@;:9@2876543291?
123456789:;<=>?1@9<?>=<@;:9@8176543218?
123456789:;<=>?1@369<?>=<@;:9@876@543@21?
123456789:;<=>?1@9<?>=<@;:9@A369876A543A21?
123456789:;<=>?1@A47@9<?>=<@;:9@87A654A321?
123456789:;<=>?1@A47:@<?>=<@;:A987A654A321?
123456789:;<=>?1@7<?>=<@;:987@A147654A321A?
123456789:;<=>?1@9<?>=<@;:9@A14987654A321A?
123456789:;<=>?1@9<?>=<@;:9@A169876A54321A?
123456789:;<=>?1@7:?>=<;:@987@A147654A321A?
123456789:;<=>?1@A27@9<?>=<@;:9@87A65432A1?
123456789:;<=>?1@9<?>=<@;:9@8A258765A432A1?
123456789:;<=>?1@A25@<?>=<@;B58;:98B765BA432A1?
123456789:;<=>?1@A7:@<?>=<@;:A987AB147654B321B?
123456789:;<=>?1@AB25A7@9<?>=<@;:9@87A65B432B1?
123456789:;<=>?1@AB258A:@<?>=<@;:A98B765B432B1?
123456789:;<=>?1@A36@8?B9<?>=<B;:9B8@76A543A21?
123456789:;<=>?1@A3:@<?>=<@;:A9B369876B543BA21?
123456789:;<=>?1@A36@8?>B8;>=<;B:98B@76A543A21?
123456789:;<=>?1@A3:@<?>=<@;:AB47:987B654B3A21?
123456789:;<=>?1@AB147A9@<?>=<@;:9A87B654B321B?
123456789:;<=>?1@AB14A7@9<?>=<@;:9@87A654B321B?
123456789:;<=>?1@A36@<?>=<@B69<;:9B876BA543A21?
123456789:;<=>?1@A25@;?>=<;@B58;:98B765BA432A1?
123456789:;<=>?1@A26@<?>=<@B69<;:9B876BA5432A1?
123456789:;<=>?1@AB15A7@9<?>=<@;:9@87A65B4321B?
123456789:;<=>?1@AB147A9@;?>=<;@:9A87B654B321B?
123456789:;<=>?1@A29@;?>=<;@:9AB369876B543B2A1?
123456789:;<=>?1@A29@;?>=<;@:9A8B258765B432BA1?
123456789:;<=>?1@AB14A6@9<?>=<@;:9@876A54B321B?
123456789:;<=>?1@AB147A:@<?>=<@;:A987B654B321B?
123456789:;<=>?1@A2:@<?>=<@;:AB47:987B654B32A1?
123456789:;<=>?1@A2:@<?>=<@;:A98B258765B432BA1?
123456789:;<=>?1@A2:@<?>=<@;:A9B369876B543B2A1?
123456789:;<=>?1@A2B4C69BA@9<?>=<@;:9@C876C54B32A1?
123456789:;<=>?1@A2B4C69<BA@<?>=<@C;:9C876C54B32A1?
123456789:;<=>?1@AB14A6@8?C9<?>=<C;:9C8@76A54B321B?
123456789:;<=>?1@AB18A:@<?>=<@;:A98B7C147654C321CB?
123456789:;<=>?1@AB14A6@8?>C8;>=<;C:98C@76A54B321B?
123456789:;<=>?1@AB18A:@<?>=<@;:A98BC258765C432C1B?
123456789:;<=>?1@AB14A6@C7:=@?>=C<;:C987C6A54B321B?
123456789:;<=>?1@AB1C36BA7@9<?>=<@;:9@87A6C543C21B?
123456789:;<=>?1@AB14A6@<?>=<@C69<;:9C876CA54B321B?
123456789:;<=>?1@AB14A:@<?>=<@;:AC47:987C654CB321B?
123456789:;<=>?1@AB14AC58A@9<?>=<@;:9@8C765C4B321B?
123456789:;<=>?1@9<?>=<@;:9@A269876A5432A1?
123456789:;<=>?1@8;?>=<;@:98@A258765A432A1?
123456789:;<=>?1@A37@9<?>=<@;:9@87A6543A21?
123456789:;<=>?1@A369@;?>=<;@:9A876A543A21?
123456789:;<=>?1@7;?>=<;@:987@A147654A321A?
123456789:;<=>?1@9<?>=<@;:9@A1598765A4321A?
123456789:;<=>?1@9<?>=<@;:9@8A1487654A321A?
123456789:;<=>?1@9<?>=<@;:9@8A158765A4321A?
123456789:;<=>?1@9<?>=<@;:9@A2598765A432A1?
123456789:;<=>?1@8<?>=<@;:98@A258765A432A1?
123456789:;<=>?1@A36@9<?>=<@;:9@876A543A21?
123456789:;<=>?1@AB1C3D5EF69EADCBAE@9<?>=<@;:9@F876F5D43C21B?
123456789:;<=>?1@AB1C3D5EF69<EADCBAE@<?>=<@F;:9F876F5D43C21B?
123456789:;<=>?1@AB1C369BAD9E;F=@EDA@F?>=F<;E:9DC876C543C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7:=@?>=F<;:F987FE65D43C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8?F9<?>=<F;:9F8@7E65D43C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8?>F8;>=<;F:98F@7E65D43C21B?
123456789:;<=>?1@AB1C3D5E;ADCBAE@<?>=<@;EF58;:98F765FD43C21B?
123456789:;<=>?1@AB1C7D9E;ADCBAE@<?>=<@;E:9D87CF147654F321FB?
123456789:;<=>?1@AB1CD25CE6F8AECBAF@9<?>=<@;:9@8F76E5D432D1B?
123456789:;<=>?1@AB1CD258CE9F;AECBAF@<?>=<@;F:9E8D765D432D1B?
123456789:;<=>?1@AB1C3D9E;ADCBAE@<?>=<@;E:9DF369876F543FC21B?
123456789:;<=>?1@9<?>=<@;:9@4876549321?
123456789:;<=>?1@3<?>=<@;:983765438@21?
123456789:;<=>?1@59<?>=<@;:9@8765@4321?
123456789:;<=>?1@58;?>=<;@:98@765@4321?
123456789:;<=>?1@3<?>=<@;:938765439@21?
123456789:;<=>?1@9<?>=<@;:9@3876543921?
123456789:;<=>?1@9<?>=<@;:9@8716543217?
123456789:;<=>?1@9<?>=<@;:9@8276543281?
123456789:;<=>?1@9<?>=<@;:9@8761543216?
123456789:;<=>?1@9<?>=<@;:9@8376543821?
123456789:;<=>?1@9<?>=<@;:9@8726543271?
123456789:;<=>?1@A3B9C;D=@CBA@D?>=D<;C:9BE369876E543EA21?
123456789:;<=>?1@A3B5C7D9@CBA@D?E9<?>=<E;:9ED87C65B43A21?
123456789:;<=>?1@AB258AC9D;E=@DCA@E?>=E<;D:9C8B765B432B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@9<?>=<@;:9@8E76D54C32B1?
123456789:;<=>?1@A7B9C;D=@CBA@D?>=D<;C:9B87AE147654E321E?
123456789:;<=>?1@A2B9C;D=@CBA@D?>=D<;C:9B8E258765E432EA1?
123456789:;<=>?1@AB1C4D6E8ADCBAE@9<?>=<@;:9@8E76D54C321B?
123456789:;<=>?1@AB1C3D5E8ADCBAE@9<?>=<@;:9@8E765D43C21B?
123456789:;<=>?1@A3B5C7D=@CBA@D?>=DE7:=<;:E987EC65B43A21?
123456789:;<=>?1@A3B5C;D=@CBA@D?>=D<;CE58;:98E765EB43A21?
123456789:;<=>?1@AB1C3D6E8ADCBAE@9<?>=<@;:9@8E76D543C21B?
123456789:;<=>?1@A7:@<?>=<@;:A987A654321?
123456789:;<=>?1@A2:@<?>=<@;:A98765432A1?
123456789:;<=>?1@A27:@<?>=<@;:A987A65432A1?
123456789:;<=>?1@A25@7:?>=<;:@987@65A432A1?
123456789:;<=>?1@A2:@<?>=<@;:A9827654328A1?
123456789:;<=>?1@A2:@<?>=<@;:A4987654:32A1?
123456789:;<=>?1@A25@<?>=<@;5:98765;A432A1?
123456789:;<=>?1@A7:@<?>=<@;:A987A16543217?
123456789:;<=>?1@A2:@<?>=<@;:A9387654392A1?
123456789:;<=>?1@AB25A7:@<?>=<@;:A987A65B432B1?
123456789:;<=>?1@A36@8B:=@?>=B<;:B98@76A543A21?
123456789:;<=>?1@A3B58A:@<?>=<@;:A98B765B43A21?
123456789:;<=>?1@AB14A69@<?>=<@;:9A876A54B321B?
123456789:;<=>?1@AB14A7:@<?>=<@;:A987A654B321B?
123456789:;<=>?1@A2:@<?>=<@;:A9B269876B5432BA1?
123456789:;<=>?1@A2:@<?>=<@;:AB36:9876B543B2A1?
123456789:;<=>?1@A25@<?>=<@B59<;:9B8765BA432A1?
123456789:;<=>?1@A25@<?>=<@B58<;:98B765BA432A1?
123456789:;<=>?1@A2:@<?>=<@;:AB37:987B6543B2A1?
123456789:;<=>?1@A2:@<?>=<@;:A9B2598765B432BA1?
123456789:;<=>?1@AB15A7:@<?>=<@;:A987A65B4321B?
123456789:;<=>?1@AB14A69@;?>=<;@:9A876A54B321B?
123456789:;<=>?1@A2B48A:@<?>=<@;:A98B7654B32A1?
123456789:;<=>?1@A2B47A@C7:@<?>=<@;:C987CB654B32A1?
123456789:;<=>?1@A2B47C9<BA@<?>=<@C;:9C87B654B32A1?
123456789:;<=>?1@A2:@<?>=<@;:ABC25B7:987B65C432CA1?
123456789:;<=>?1@AB14A6@8C:=@?>=C<;:C98@76A54B321B?
123456789:;<=>?1@AB1C36B8A:@<?>=<@;:A98B76C543C21B?
123456789:;<=>?1@AB14A6@C7:@<?>=<@;:C987C6A54B321B?
123456789:;<=>?1@AB1C36BA7:@<?>=<@;:A987A6C543C21B?
123456789:;<=>?1@A2:@<?>=<@;:AB3C58B:98C765C43B2A1?
123456789:;<=>?1@A7:@<?>=<@;:A987A26543271?
123456789:;<=>?1@A25@<?>=<@;:598765:A432A1?
123456789:;<=>?1@A2:@<?>=<@;:A598765:432A1?
123456789:;<=>?1@A2:@<?>=<@;:A9872654327A1?
123456789:;<=>?1@A37:@<?>=<@;:A987A6543A21?
123456789:;<=>?1@A36@8;?>=<;@:98@76A543A21?
123456789:;<=>?1@A26:@<?>=<@;:A9876A5432A1?
123456789:;<=>?1@A2:@<?>=<@;:A9837654382A1?
123456789:;<=>?1@A2:@<?>=<@;:A9487654932A1?
123456789:;<=>?1@A7:@<?>=<@;:A987A61543216?
123456789:;<=>?1@AB14C69BAD9E;F=@EDA@F?>=F<;E:9DC876C54B321B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7:@<?>=<@;:F987FE65D43C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8F:=@?>=F<;:F98@7E65D43C21B?
123456789:;<=>?1@A2B9C;D=@CBA@D?>=D<;C:9BE2F47E987F654F32EA1?
123456789:;<=>?1@AB58A:@<?>=<@;:A98B765B4321?
123456789:;<=>?1@AB14A6@<?>=<@;:9876A54B321B?
123456789:;<=>?1@AB14A:@<?>=<@;:A987654B321B?
123456789:;<=>?1@AB18A:@<?>=<@;:A98B7654321B?
123456789:;<=>?1@AB14A6@8?>=<;:98@76A54B321B?
123456789:;<=>?1@AB158A:@<?>=<@;:A98B765B4321B?
123456789:;<=>?1@AB14A6@8;?>=<;@:98@76A54B321B?
123456789:;<=>?1@AB14A6@8<?>=<@;:98@76A54B321B?
123456789:;<=>?1@AB148A:@<?>=<@;:A98B7654B321B?
123456789:;<=>?1@AB14A6:@<?>=<@;:A9876A54B321B?
123456789:;<=>?1@AB18A:@<?>=<@;:A98B761543216B?
123456789:;<=>?1@AB14A6@8?:>=<;:?98@76A54B321B?
123456789:;<=>?1@AB14A6@8?>=8<;:98=@76A54B321B?
123456789:;<=>?1@AB18A:@<?>=<@;:A98B376543821B?
123456789:;<=>?1@AB14A6@<?>=<@;6:9876;A54B321B?
123456789:;<=>?1@AB14A:@<?>=<@;:A598765:4B321B?
123456789:;<=>?1@AB14A:@<?>=<@;:A94876549B321B?
123456789:;<=>?1@AB14A6@<?>=<@7;:987<6A54B321B?
123456789:;<=>?1@A2B47A@<?>=<@7;:987<B654B32A1?
123456789:;<=>?1@AB18A:@<?>=<@;:A98B726543271B?
123456789:;<=>?1@AB14A6@8?>9=<;:9>8@76A54B321B?
123456789:;<=>?1@AB14AC58A:@<?>=<@;:A98C765C4B321B?
123456789:;<=>?1@ABC36B8A:@<?>=<@;:A98B76C543C21?
123456789:;<=>?1@AB47A9@C:=@?>=C<;:C9A87B654B321?
123456789:;<=>?1@AB4C69BA:@<?>=<@;:A9C876C54B321?
123456789:;<=>?1@AB47AC8;A@<?>=<@;C:98C7B654B321?
123456789:;<=>?1@AB1C69BA:@<?>=<@;:A9C876C54321B?
123456789:;<=>?1@AB14A9@C:=@?>=C<;:C9A87654B321B?
123456789:;<=>?1@A58@BC8;B=@?>=B<;C:98CA765A4321?
123456789:;<=>?1@A5B7C9<BA@<?>=<@C;:9C87B65A4321?
123456789:;<=>?1@A5B7:A@C:=@?>=C<;:CB987B65A4321?
123456789:;<=>?1@A2B4C69BA@9?>=<;:9@C876C54B32A1?
123456789:;<=>?1@A2B4C6<BA@<?>=<@C;:9876C54B32A1?
123456789:;<=>?1@AB17A9@C:=@?>=C<;:C9A87B654321B?
123456789:;<=>?1@AB1C39BA:@<?>=<@;:A9C876543C21B?
123456789:;<=>?1@AB17AC8;A@<?>=<@;C:98C7B654321B?
123456789:;<=>?1@ABCD14C6B8A:@<?>=<@;:A98B76C54D321D?
123456789:;<=>?1@ABC25B7A9@D:=@?>=D<;:D9A87B65C432C1?
123456789:;<=>?1@ABC2D47CB8A:@<?>=<@;:A98B7D654D32C1?
123456789:;<=>?1@ABC25B7AD8;A@<?>=<@;D:98D7B65C432C1?
123456789:;<=>?1@ABC25BD69BA:@<?>=<@;:A9D876D5C432C1?
123456789:;<=>?1@AB36A8@C9D;>C@?>D=<;D:9C8A76B543B21?
123456789:;<=>?1@AB3CD47C9BA:@<?>=<@;:A9C87D654D3B21?
123456789:;<=>?1@AB36A8@CD8;C=@?>=C<;D:98DA76B543B21?
123456789:;<=>?1@AB3C5D7:CBA:@<?>=<@;:AD987D65C43B21?
123456789:;<=>?1@AB36AC7:A@D:=@?>=D<;:DC987C6B543B21?
123456789:;<=>?1@AB3C58BAD8;A@<?>=<@;D:98DC765C43B21?
123456789:;<=>?1@AB3C58BA9@D:=@?>=D<;:D9A8C765C43B21?
123456789:;<=>?1@AB36AC7D9<CA@<?>=<@D;:9D87C6B543B21?
123456789:;<=>?1@AB36ACD69C;A@<?>=<@;C:9D876DB543B21?
123456789:;<=>?1@AB1C3D58CBA8@<?>=<@;:98AD765D43C21B?
123456789:;<=>?1@AB14A8@CD8;C=@?>=C<;D:98DA7654B321B?
123456789:;<=>?1@AB1CD25C7BA8@<?>=<@;:98A7C65D432D1B?
123456789:;<=>?1@AB1CD25C9BA:@<?>=<@;:A9C8765D432D1B?
123456789:;<=>?1@AB1C58BAD8;A@<?>=<@;D:98DC765C4321B?
123456789:;<=>?1@AB14ACD47C;A@<?>=<@;C:987D654DB321B?
123456789:;<=>?1@AB1C5D7:CBA:@<?>=<@;:AD987D65C4321B?
123456789:;<=>?1@AB14A6@CD69C;@?>=<;C:9D876DA54B321B?
123456789:;<=>?1@AB1C3D7:CBA:@<?>=<@;:AD987D6543C21B?
123456789:;<=>?1@AB14A6@CD69C=@?>=C<;:9D876DA54B321B?
123456789:;<=>?1@A4B69C;D=@CBA@D?>=D<;C:9B876B54A321?
123456789:;<=>?1@A4B6C8D:=@CBA@D?>=D<;:D98C76B54A321?
123456789:;<=>?1@A4B6C8;D=@CBA@D?>=D<;C:98C76B54A321?
123456789:;<=>?1@A4B6C8D:@CBA@D<?>=<@;:D98C76B54A321?
123456789:;<=>?1@A47B9C;D=@CBA@D?>=D<;C:9B87A654A321?
123456789:;<=>?1@AB14A6@CD6;C=@?>=C<;D:9876DA54B321B?
123456789:;<=>?1@AB1C3D5:CBA:@<?>=<@;:AD98765D43C21B?
123456789:;<=>?1@AB14ACD49C;A@<?>=<@;C:9D87654DB321B?
123456789:;<=>?1@AB1C38BAD8;A@<?>=<@;D:98DC76543C21B?
123456789:;<=>?1@AB1C36BAD6;A@<?>=<@;D:9876DC543C21B?
123456789:;<=>?1@AB16ACD69C;A@<?>=<@;C:9D876DB54321B?
123456789:;<=>?1@AB1CD27C9BA:@<?>=<@;:A9C87D65432D1B?
123456789:;<=>?1@AB1CD25C7BA8@:?>=<;:@98A7C65D432D1B?
123456789:;<=>?1@AB16A8@CD8;C=@?>=C<;D:98DA76B54321B?
123456789:;<=>?1@AB1C3D58CBA8@:?>=<;:@98AD765D43C21B?
123456789:;<=>?1@AB16AC7:A@D:=@?>=D<;:DC987C6B54321B?
123456789:;<=>?1@AB1C36BAD69A@:?>=<;:@9D876DC543C21B?
123456789:;<=>?1@AB1C3D5E7:DCBA:@<?>=<@;:AE987E65D43C21B?
123456789:;<=>?1@AB14A6@CDE69D;C=@?>=C<;D:9E876EA54B321B?
123456789:;<=>?1@A2B4C6D8E:@DCBA@E<?>=<@;:E98D76C54B32A1?
123456789:;<=>?1@AB14ACDE47D9C;A@<?>=<@;C:9D87E654EB321B?
123456789:;<=>?1@AB1C3D58CBAE8;A@<?>=<@;E:98ED765D43C21B?
123456789:;<=>?1@AB1C36BADE69D;A@<?>=<@;D:9E876EC543C21B?
123456789:;<=>?1@ABC14B6A8@D9E;>D@?>E=<;E:9D8A76B54C321C?
123456789:;<=>?1@ABC1DE25D7CB8A:@<?>=<@;:A98B7D65E432E1C?
123456789:;<=>?1@ABC14B6A8@DE8;D=@?>=D<;E:98EA76B54C321C?
123456789:;<=>?1@ABC1D3E58DCB8A:@<?>=<@;:A98BE765E43D21C?
123456789:;<=>?1@ABC14B6AD7:A@E:=@?>=E<;:ED987D6B54C321C?
123456789:;<=>?1@ABC1D36CBE69BA:@<?>=<@;:A9E876ED543D21C?
123456789:;<=>?1@ABC14BD58BA9@E:=@?>=E<;:E9A8D765D4C321C?
123456789:;<=>?1@ABC1D36CB7AE8;A@<?>=<@;E:98E7B6D543D21C?
123456789:;<=>?1@ABC1D36CB7A9@E:=@?>=E<;:E9A87B6D543D21C?
123456789:;<=>?1@ABC14B6AD7E9<DA@<?>=<@E;:9E87D6B54C321C?
123456789:;<=>?1@ABC14BDE47D9BA:@<?>=<@;:A9D87E654EC321C?
123456789:;<=>?1@ABC14B6ADE69D;A@<?>=<@;D:9E876EB54C321C?
123456789:;<=>?1@ABC14BD5E7:DBA:@<?>=<@;:AE987E65D4C321C?
123456789:;<=>?1@ABC14BD58BAE8;A@<?>=<@;E:98ED765D4C321C?
123456789:;<=>?1@AB25A7@C8D:E<?DC@?E>=<E;:D98C7A65B432B1?
123456789:;<=>?1@AB2CDE25D7C9BA:@<?>=<@;:A9C87D65E432EB1?
123456789:;<=>?1@AB25A7@C8DE9<D>C@?>D=<E;:9E8C7A65B432B1?
123456789:;<=>?1@AB2CD3E58DC9BA:@<?>=<@;:A9C8E765E43D2B1?
123456789:;<=>?1@AB25A7@CD7:CE;>C@?>E=<;E:D987DA65B432B1?
123456789:;<=>?1@AB2CD36CE7:CBA:@<?>=<@;:AE987E6D543D2B1?
123456789:;<=>?1@AB25AC69A@D9E;>D@?>E=<;E:9DC876C5B432B1?
123456789:;<=>?1@AB2CD36C8BAE8;A@<?>=<@;E:98EC76D543D2B1?
123456789:;<=>?1@AB2C47BA8@D9E;>D@?>E=<;E:9D8A7C654C32B1?
123456789:;<=>?1@AB2CD36C8BA9@E:=@?>=E<;:E9A8C76D543D2B1?
123456789:;<=>?1@AB25A7@CD7E9<DC=@?>=C<E;:9E87DA65B432B1?
123456789:;<=>?1@AB2C4DE58D:CBA:@<?>=<@;:AD98E765E4C32B1?
123456789:;<=>?1@AB25AC69D;E=@DCA@E?>=E<;D:9C876C5B432B1?
123456789:;<=>?1@AB2C4D6E8;ADCBAE@<?>=<@;E:98E76D54C32B1?
123456789:;<=>?1@AB2C47BA8@DE8;D=@?>=D<;E:98EA7C654C32B1?
123456789:;<=>?1@AB2C4D69CBA9@E:=@?>=E<;:E9AD876D54C32B1?
123456789:;<=>?1@AB25AC6D8;E=@DCA@E?>=E<;D:98D76C5B432B1?
123456789:;<=>?1@AB2C4D69E;ADCBAE@<?>=<@;E:9D876D54C32B1?
123456789:;<=>?1@AB25ACD58C:A@E:=@?>=E<;:EC98D765DB432B1?
123456789:;<=>?1@AB2C47BAD7E9<DA@<?>=<@E;:9E87DC654C32B1?
123456789:;<=>?1@AB2C47BAD7:A@E:=@?>=E<;:ED987DC654C32B1?
123456789:;<=>?1@AB25AC6D8E:=@DCA@E?>=E<;:E98D76C5B432B1?
123456789:;<=>?1@AB2C47D9E;ADCBAE@<?>=<@;E:9D87C654C32B1?
123456789:;<=>?1@AB25AC6DE7:D<CA@<?>=<@D;:E987E6C5B432B1?
123456789:;<=>?1@AB25ACD5E7:DC;A@<?>=<@;C:E987E65DB432B1?
123456789:;<=>?1@AB25ACD58CE9<CA@<?>=<@E;:9E8D765DB432B1?
123456789:;<=>?1@AB25AC6D8E:@DCA@E<?>=<@;:E98D76C5B432B1?
123456789:;<=>?1@AB25C7D9E;ADCBAE@<?>=<@;E:9D87C65B432B1?
123456789:;<=>?1@AB1C3DE47D9CBA9@<?>=<@;:9AD87E654E3C21B?
123456789:;<=>?1@AB1C3DE47D:CBA:@<?>=<@;:AD987E654E3C21B?
123456789:;<=>?1@AB1CD25CE69CBA9@<?>=<@;:9AE876E5D432D1B?
123456789:;<=>?1@AB1CD25C8BAE8;A@<?>=<@;E:98EC765D432D1B?
123456789:;<=>?1@AB1C36BAD6E9<DA@<?>=<@E;:9E876DC543C21B?
123456789:;<=>?1@AB14ACD47C:A@E:=@?>=E<;:EC987D654DB321B?
123456789:;<=>?1@A3B58A@C8D:E<?DC@?E>=<E;:D98CB765B43A21?
123456789:;<=>?1@A3BCD36C8B:A@E:=@?>=E<;:EB98C76D543DA21?
123456789:;<=>?1@AB1CD2E58DC9BA:@<?>=<@;:A9C8E765E432D1B?
123456789:;<=>?1@AB1CD25C8BA9@E:=@?>=E<;:E9A8C765D432D1B?
123456789:;<=>?1@AB1CDE14D6C8BA9@<?>=<@;:9A8C76D54E321EB?
123456789:;<=>?1@AB1C3D58CBA8@E9<@?>=<E;:9E8AD765D43C21B?
123456789:;<=>?1@AB1C47BAD7:A@E:=@?>=E<;:ED987DC654C321B?
123456789:;<=>?1@AB1C36BAD69A@E9<@?>=<E;:9ED876DC543C21B?
123456789:;<=>?1@AB1C4D69CBA9@E:=@?>=E<;:E9AD876D54C321B?
123456789:;<=>?1@AB1CDE14D6C9BA:@<?>=<@;:A9C876D54E321EB?
123456789:;<=>?1@AB1C47BAD7E9<DA@<?>=<@E;:9E87DC654C321B?
123456789:;<=>?1@AB14ACD47C9A@E9<@?>=<E;:9EC87D654DB321B?
123456789:;<=>?1@AB1C4D69E;ADCBAE@<?>=<@;E:9D876D54C321B?
123456789:;<=>?1@AB1C36D8E;ADCBAE@<?>=<@;E:98D76C543C21B?
123456789:;<=>?1@AB1C4D6E8;ADCBAE@<?>=<@;E:98E76D54C321B?
123456789:;<=>?1@AB14C6D8E;ADCBAE@<?>=<@;E:98D76C54B321B?
123456789:;<=>?1@AB1C4DE58D:CBA:@<?>=<@;:AD98E765E4C321B?
123456789:;<=>?1@A36@BC6D8E:=DCB=@?>=BE<;:E98D76CA543A21?
123456789:;<=>?1@A3B5CDE58D:C<BA@<?>=<@C;:D98E765EB43A21?
123456789:;<=>?1@AB1C3D69CBA9@E:=@?>=E<;:E9AD876D543C21B?
123456789:;<=>?1@AB1CDE14D7C9BA:@<?>=<@;:A9C87D654E321EB?
123456789:;<=>?1@AB1C3D6E8;ADCBAE@<?>=<@;E:98E76D543C21B?
123456789:;<=>?1@AB14C6D9E;ADCBAE@<?>=<@;E:9D876C54B321B?
123456789:;<=>?1@AB1C3D5E8ADCBAE:@<?>=<@;:A98E765D43C21B?
123456789:;<=>?1@AB14A6C8D;E=@DCA@E?>=E<;D:98C76A54B321B?
123456789:;<=>?1@AB14A6C8D:E<@DCA@E?>=<E;:D98C76A54B321B?
123456789:;<=>?1@AB1C4D6E8ADCBAE:@<?>=<@;:A98E76D54C321B?
123456789:;<=>?1@AB1C3D6E8ADCBAE:@<?>=<@;:A98E76D543C21B?
123456789:;<=>?1@AB14A6C8D:E=@DCA@E?>=E<;:D98C76A54B321B?
123456789:;<=>?1@AB2C4D6E8ADCBAE:@<?>=<@;:A98E76D54C32B1?
123456789:;<=>?1@AB25A7C9D;E=@DCA@E?>=E<;D:9C87A65B432B1?
123456789:;<=>?1@AB14A6C9D;E=@DCA@E?>=E<;D:9C876A54B321B?
123456789:;<=>?1@AB1C3D5E7ADCBAE:@<?>=<@;:A987E65D43C21B?
123456789:;<=>?1@AB14C7D9E;ADCBAE@<?>=<@;E:9D87C654B321B?
123456789:;<=>?1@AB1C3D5E8;ADCBAE@<?>=<@;E:98E765D43C21B?
123456789:;<=>?1@AB1C36D9E;ADCBAE@<?>=<@;E:9D876C543C21B?
123456789:;<=>?1@AB1C3D69E;ADCBAE@<?>=<@;E:9D876D543C21B?
123456789:;<=>?1@AB1C3D58E;ADCBAE@<?>=<@;E:98D765D43C21B?
123456789:;<=>?1@AB1C47D9E;ADCBAE@<?>=<@;E:9D87C654C321B?
123456789:;<=>?1@AB1CDE15D7C9BA:@<?>=<@;:A9C87D65E4321EB?
123456789:;<=>?1@AB1C3D59CBA9@E:=@?>=E<;:E9AD8765D43C21B?
123456789:;<=>?1@A2BCD26C8B:A@E:=@?>=E<;:EB98C76D5432DA1?
123456789:;<=>?1@A2B48A@C8D:E<?DC@?E>=<E;:D98CB7654B32A1?
123456789:;<=>?1@AB14ACD47C9A@E9=@?>=E<;:9EC87D654DB321B?
123456789:;<=>?1@AB1C37BAD7E9<DA@<?>=<@E;:9E87DC6543C21B?
123456789:;<=>?1@AB1CD25C7BAE7;A@<?>=<@;E:987EC65D432D1B?
123456789:;<=>?1@AB1CD25CE6:CBA:@<?>=<@;:AE9876E5D432D1B?
123456789:;<=>?1@AB1C36BAD69A@E9=@?>=E<;:9ED876DC543C21B?
123456789:;<=>?1@AB1C37BAD7:A@E:=@?>=E<;:ED987DC6543C21B?
123456789:;<=>?1@AB14ACD48C:A@E:=@?>=E<;:EC98D7654DB321B?
123456789:;<=>?1@AB1C36BAD6E8<DA@<?>=<@E;:98E76DC543C21B?
123456789:;<=>?1@AB14ACD48CE9<CA@<?>=<@E;:9E8D7654DB321B?
123456789:;<=>?1@AB15ACD58CE9<CA@<?>=<@E;:9E8D765DB4321B?
123456789:;<=>?1@AB1C36BAD6E8;DA@;?>=<;@E:98E76DC543C21B?
123456789:;<=>?1@AB15ACD58C:A@E:=@?>=E<;:EC98D765DB4321B?
123456789:;<=>?1@AB1C36BAD6:A@E:=@?>=E<;:ED9876DC543C21B?
123456789:;<=>?1@AB1C3D58CBA8@E9=@?>=E<;:9E8AD765D43C21B?
123456789:;<=>?1@AB1CDE14D6C8BA9@;?>=<;@:9A8C76D54E321EB?
123456789:;<=>?1@AB1CD26C8BA9@E:=@?>=E<;:E9A8C76D5432D1B?
123456789:;<=>?1@AB1CD2E48DC9BA:@<?>=<@;:A9C8E7654E32D1B?
123456789:;<=>?1@AB1CD26C8BAE8;A@<?>=<@;E:98EC76D5432D1B?
123456789:;<=>?1@AB1CD25CE69CBA9@;?>=<;@:9AE876E5D432D1B?
123456789:;<=>?1@AB1CD26CE7:CBA:@<?>=<@;:AE987E6D5432D1B?
123456789:;<=>?1@AB1CD25C7BAE7:A@;?>=<;@:E987EC65D432D1B?
123456789:;<=>?1@AB1C3DE48D:CBA:@<?>=<@;:AD98E7654E3C21B?
123456789:;<=>?1@AB1C3DE47D9CBA9@;?>=<;@:9AD87E654E3C21B?
123456789:;<=>?1@AB15AC69D;E=@DCA@E?>=E<;D:9C876C5B4321B?
123456789:;<=>?1@AB1C3D5E7:ADCBAE@;?>=<;@:E987E65D43C21B?
123456789:;<=>?1@AB1C36D8E:ADCBAE@;?>=<;@:E98D76C543C21B?
123456789:;<=>?1@AB1C3D58E:ADCBAE@;?>=<;@:E98D765D43C21B?
123456789:;<=>?1@AB14ACD4E69DCF9<CA@<?>=<@F;:9FE876E54DB321B?
123456789:;<=>?1@AB14ACD47CEF7:E<CA@<?>=<@E;:F987FD654DB321B?
123456789:;<=>?1@A25@BC5D7:CBE:F<?EB@?F>=<F;:ED987D65CA432A1?
123456789:;<=>?1@A2BCD25C7BEF7:E<BA@<?>=<@E;:F987FC65D432DA1?
123456789:;<=>?1@AB1C36BAD6E8F:=@EDA@F?>=F<;:F98E76DC543C21B?
123456789:;<=>?1@AB1C36D8E:ADCBAE@F:=@?>=F<;:FE98D76C543C21B?
123456789:;<=>?1@AB1C36BAD6EF7:E<DA@<?>=<@E;:F987F6DC543C21B?
123456789:;<=>?1@AB1CDE14D6CF7:CBA:@<?>=<@;:AF987F6D54E321EB?
123456789:;<=>?1@AB1C3D58EF9<EADCBAE@<?>=<@F;:9F8D765D43C21B?
123456789:;<=>?1@AB14C6D8EF9<EADCBAE@<?>=<@F;:9F8D76C54B321B?
123456789:;<=>?1@AB1CD25C7BAE7F9<EA@<?>=<@F;:9F87EC65D432D1B?
123456789:;<=>?1@AB1CD25CEF58E:CBA:@<?>=<@;:AE98F765FD432D1B?
123456789:;<=>?1@AB1C36BAD6E8F:@EDA@F<?>=<@;:F98E76DC543C21B?
123456789:;<=>?1@AB14C6D8E:ADCBAE@F:=@?>=F<;:FE98D76C54B321B?
123456789:;<=>?1@AB14A6@CD6E8F:=EDC=@?>=CF<;:F98E76DA54B321B?
123456789:;<=>?1@AB1C3DEF36E8D:CBA:@<?>=<@;:AD98E76F543FC21B?
123456789:;<=>?1@AB14ACD4E6F8;EDC;A@<?>=<@;CF:98F76E54DB321B?
123456789:;<=>?1@AB1CDE14D6C8BAF8;A@<?>=<@;F:98FC76D54E321EB?
123456789:;<=>?1@AB1CD2E4F69EDC9BA:@<?>=<@;:A9CF876F54E32D1B?
123456789:;<=>?1@AB1CDE14D6C8BA9@F:=@?>=F<;:F9A8C76D54E321EB?
123456789:;<=>?1@AB1C3D58CBA8@EF8;E=@?>=E<;F:98FAD765D43C21B?
123456789:;<=>?1@AB1C3D5E7:ADCBAE@F:=@?>=F<;:FE987E65D43C21B?
123456789:;<=>?1@AB1C36BAD69E;F=@EDA@F?>=F<;E:9D876DC543C21B?
123456789:;<=>?1@AB1C3DE47D9CBA9@F:=@?>=F<;:F9AD87E654E3C21B?
123456789:;<=>?1@AB1CDE1F36ED7C9BA:@<?>=<@;:A9C87D6F543F21EB?
123456789:;<=>?1@AB1CD25CE69CBA9@F:=@?>=F<;:F9AE876E5D432D1B?
123456789:;<=>?1@AB1CDE14DF58DC9BA:@<?>=<@;:A9C8F765F4E321EB?
123456789:;<=>?1@AB1C3D5E7F9<EADCBAE@<?>=<@F;:9F87E65D43C21B?
123456789:;<=>?1@AB14ACD47C9E;F=@ECA@F?>=F<;E:9C87D654DB321B?
123456789:;<=>?1@AB1C3D5EF69E;ADCBAE@<?>=<@;E:9F876F5D43C21B?
123456789:;<=>?1@AB1C3D5EF69EADCBAE:@<?>=<@;:A9F876F5D43C21B?
123456789:;<=>?1@AB1C3DE47DF8;ADCBAF@<?>=<@;F:98F7E654E3C21B?
123456789:;<=>?1@AB1CD25CE6F8;AECBAF@<?>=<@;F:98F76E5D432D1B?
123456789:;<=>?1@AB1CD25CE69F;AECBAF@<?>=<@;F:9E876E5D432D1B?
123456789:;<=>?1@AB1CD2E47DCF7:CBA:@<?>=<@;:AF987FE654E32D1B?
123456789:;<=>?1@AB1CD25C7BAE7:A@F:=@?>=F<;:FE987EC65D432D1B?
123456789:;<=>?1@A2B4C6D8E:F<?ED@CBA@D?F>=<F;:E98D76C54B32A1?
123456789:;<=>?1@A2BCD25C7B9E;F=@EBA@F?>=F<;E:9B87C65D432DA1?
123456789:;<=>?1@AB1C3D5E7ADCBAE9@F:=@?>=F<;:F9A87E65D43C21B?
123456789:;<=>?1@AB1C3D5E7F9BEDCBFA:@<?>=<@;:A9F87E65D43C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAEF8;A@<?>=<@;F:98F7E65D43C21B?
123456789:;<=>?1@AB1C3DE47DF8ADCBAF:@<?>=<@;:A98F7E654E3C21B?
123456789:;<=>?1@AB1C3DE47D9F;ADCBAF@<?>=<@;F:9D87E654E3C21B?
123456789:;<=>?1@AB1CD25CE6F8AECBAF:@<?>=<@;:A98F76E5D432D1B?
123456789:;<=>?1@AB1CD25C7E9F;AECBAF@<?>=<@;F:9E87C65D432D1B?
123456789:;<=>?1@AB1C36BAD6E8;F=@EDA@F?>=F<;E:98E76DC543C21B?
123456789:;<=>?1@AB1C3D58E:ADCBAE@F:=@?>=F<;:FE98D765D43C21B?
123456789:;<=>?1@AB1C36D8EF9<EADCBAE@<?>=<@F;:9F8D76C543C21B?
123456789:;<=>?1@AB1CD2EF36E8DC9BA:@<?>=<@;:A9C8E76F543F2D1B?
123456789:;<=>?1@A3B5C7D9<CBA@<?>=<@D;:9D87C65B43A21?
123456789:;<=>?1@A36@BCD69C;B=@?>=B<;C:9D876DA543A21?
123456789:;<=>?1@A2B4C6D8;CBA@;?>=<;@D:98D76C54B32A1?
123456789:;<=>?1@A2B4C6D8<CBA@<?>=<@D;:98D76C54B32A1?
123456789:;<=>?1@ABC15B7A9@D:=@?>=D<;:D9A87B65C4321C?
123456789:;<=>?1@ABC1D36CB7A9@;?>=<;@:9A87B6D543D21C?
123456789:;<=>?1@ABC15B7AD8;A@<?>=<@;D:98D7B65C4321C?
123456789:;<=>?1@ABC14BD58BA9@;?>=<;@:9A8D765D4C321C?
123456789:;<=>?1@ABC15BD69BA:@<?>=<@;:A9D876D5C4321C?
123456789:;<=>?1@ABC14B6AD7:A@;?>=<;@:D987D6B54C321C?
123456789:;<=>?1@ABC1D47CB8A:@<?>=<@;:A98B7D654D321C?
123456789:;<=>?1@ABC14B6A8@D9<@?>=<D;:9D8A76B54C321C?
123456789:;<=>?1@AB26A8@C9D;>C@?>D=<;D:9C8A76B5432B1?
123456789:;<=>?1@AB2CD36C8BA9@;?>=<;@:9A8C76D543D2B1?
123456789:;<=>?1@AB26A8@CD8;C=@?>=C<;D:98DA76B5432B1?
123456789:;<=>?1@AB2C4D69CBA9@;?>=<;@:9AD876D54C32B1?
123456789:;<=>?1@AB26AC7:A@D:=@?>=D<;:DC987C6B5432B1?
123456789:;<=>?1@AB2C47BAD7:A@;?>=<;@:D987DC654C32B1?
123456789:;<=>?1@AB2C58BA9@D:=@?>=D<;:D9A8C765C432B1?
123456789:;<=>?1@AB2C47BA8@D9<@?>=<D;:9D8A7C654C32B1?
123456789:;<=>?1@ABC14B7A9@D:=@?>=D<;:D9A87B654C321C?
123456789:;<=>?1@ABC1D36CB7A9@<?>=<@;:9A87B6D543D21C?
123456789:;<=>?1@AB26AC7D9<CA@<?>=<@D;:9D87C6B5432B1?
123456789:;<=>?1@AB25ACD58C:A@;?>=<;@:C98D765DB432B1?
123456789:;<=>?1@AB26ACD69C;A@<?>=<@;C:9D876DB5432B1?
123456789:;<=>?1@AB25AC6D8;CA@;?>=<;@D:98D76C5B432B1?
123456789:;<=>?1@AB2C58BAD8;A@<?>=<@;D:98DC765C432B1?
123456789:;<=>?1@AB25AC69A@D9<@?>=<D;:9DC876C5B432B1?
123456789:;<=>?1@ABC14B7AD8;A@<?>=<@;D:98D7B654C321C?
123456789:;<=>?1@ABC14BD58BA9@<?>=<@;:9A8D765D4C321C?
123456789:;<=>?1@AB2C5D7:CBA:@<?>=<@;:AD987D65C432B1?
123456789:;<=>?1@AB25A7@CD7:C<@?>=<C;:D987DA65B432B1?
123456789:;<=>?1@AB2CD47C9BA:@<?>=<@;:A9C87D654D32B1?
123456789:;<=>?1@ABC14BD69BA:@<?>=<@;:A9D876D54C321C?
123456789:;<=>?1@ABC14B6AD7:A@<?>=<@;:D987D6B54C321C?
123456789:;<=>?1@ABC1D36CB8A:@<?>=<@;:A98B76D543D21C?
123456789:;<=>?1@ABC14B6A8@D:=@?>=D<;:D98A76B54C321C?
123456789:;<=>?1@A3B5C7:BA@D:=@?>=D<;:DC987C65B43A21?
123456789:;<=>?1@A3B58A@CD8;C=@?>=C<;D:98DB765B43A21?
123456789:;<=>?1@AB1C3D58CBA8@;?>=<;@:98AD765D43C21B?
123456789:;<=>?1@AB15A8@CD8;C=@?>=C<;D:98DA765B4321B?
123456789:;<=>?1@AB1CD25C7BA8@;?>=<;@:98A7C65D432D1B?
123456789:;<=>?1@AB1CD26C9BA:@<?>=<@;:A9C876D5432D1B?
123456789:;<=>?1@AB1C48BAD8;A@<?>=<@;D:98DC7654C321B?
123456789:;<=>?1@AB14ACD48C;A@<?>=<@;C:98D7654DB321B?
123456789:;<=>?1@AB1C4D7:CBA:@<?>=<@;:AD987D654C321B?
123456789:;<=>?1@AB14A6@CD69C<@?>=<C;:9D876DA54B321B?
123456789:;<=>?1@AB25A8@C9D;>C@?>D=<;D:9C8A765B432B1?
123456789:;<=>?1@AB2CD36C8BA9@<?>=<@;:9A8C76D543D2B1?
123456789:;<=>?1@AB1C3D6:CBA:@<?>=<@;:AD9876D543C21B?
123456789:;<=>?1@AB14A6@CD6:C=@?>=C<;:D9876DA54B321B?
123456789:;<=>?1@A3B69C;D=@CBA@D?>=D<;C:9B876B543A21?
123456789:;<=>?1@A3B6C8D:@CBA@D<?>=<@;:D98C76B543A21?
123456789:;<=>?1@AB25A8@CD8;C=@?>=C<;D:98DA765B432B1?
123456789:;<=>?1@AB2C4D69CBA9@<?>=<@;:9AD876D54C32B1?
123456789:;<=>?1@A3B6C8;D=@CBA@D?>=D<;C:98C76B543A21?
123456789:;<=>?1@A3B6C8D:=@CBA@D?>=D<;:D98C76B543A21?
123456789:;<=>?1@AB25ACD58C:A@<?>=<@;:C98D765DB432B1?
123456789:;<=>?1@AB2C47BAD7:A@<?>=<@;:D987DC654C32B1?
123456789:;<=>?1@AB2CD36C8BA:@<?>=<@;:A98C76D543D2B1?
123456789:;<=>?1@AB2C47BA8@D:=@?>=D<;:D98A7C654C32B1?
123456789:;<=>?1@ABC14B6A9@D:=@?>=D<;:D9A876B54C321C?
123456789:;<=>?1@ABC1D36CB7A:@<?>=<@;:A987B6D543D21C?
123456789:;<=>?1@ABC14BD58BA:@<?>=<@;:A98D765D4C321C?
123456789:;<=>?1@ABC14B6AD8;A@<?>=<@;D:98D76B54C321C?
123456789:;<=>?1@AB14ACD47CEF7:EGH:I<?HG@ECA@G?I>=<I;:HF987FD654DB321B?
123456789:;<=>?1@AB1CDE14D6CFG69FHI9<HAFCBAH@<?>=<@I;:9IG876GD54E321EB?
123456789:;<=>?1@AB1CD25CEF58EGH8I:=@HGAECBAG@I?>=I<;:I98HF765FD432D1B?
123456789:;<=>?1@AB1CD2E47F9GHI9<HAGCFEDCGBAH@<?>=<@I;:9IF87E654E32D1B?
123456789:;<=>?1@AB1CD25CEF5G7:H<IAEHGFEICBAI@<?>=<@H;:G987G65FD432D1B?
123456789:;<=>?1@AB1CD25CEF58EGH8I:@HGAECBAG@I<?>=<@;:I98HF765FD432D1B?
123456789:;<=>?1@AB1CD25E7F9GHI9<HAGCFEDCGBAH@<?>=<@I;:9IF87E65D432D1B?
123456789:;<=>?1@AB14ACD47CEF7GH8;G=FEI=@ECA@I?>=IG<;H:98H7FD654DB321B?
123456789:;<=>?1@AB1CDE14DFG47FH8I:CHFDCIBA:@<?>=<@;:AI98H7G654GE321EB?
123456789:;<=>?1@AB14ACD4E6FG7:FHI:@HCFEDCHA@I<?>=<@;:IG987G6E54DB321B?
123456789:;<=>?1@AB1C3DEF36EG7:H<IADHGEDICBAI@<?>=<@H;:G987G6F543FC21B?
123456789:;<=>?1@AB1C36D8EFG8H:=GFI=@FEADCBAE@I?>=IH<;:H98GD76C543C21B?
123456789:;<=>?1@AB1C3DEF36E8DGH8I:=@HGADCBAG@I?>=I<;:I98HE76F543FC21B?
123456789:;<=>?1@A2BCD25CEF5G7:FEH:I<BHECBIA@<?>=<@I;:HG987G65FD432DA1?
123456789:;<=>?1@AB1CD2E4FG58FHI8AHCFEDCHBAI:@<?>=<@;:A98IG765G4E32D1B?
123456789:;<=>?1@AB1CD25C7E9FGH9<GI=@GFAECBAF@I?>=I<H;:9HE87C65D432D1B?
123456789:;<=>?1@AB1C3DE47DFG7HI8;H=@GFADCBAF@H?>=H<;I:98I7GE654E3C21B?
123456789:;<=>?1@AB1CDE14DF5G7HI8AHCGFDCHBAI:@<?>=<@;:A98I7G65F4E321EB?
123456789:;<=>?1@AB1C3DE4F69GH:=@GIADGFEDICBAI@H?>=H<;:H9F876F54E3C21B?
123456789:;<=>?1@AB1CD25CEF5G7H9<IAEHGFEICBAI@<?>=<@H;:9H87G65FD432D1B?
123456789:;<=>?1@AB1CD25CEF58G:H<IAEHGFEICBAI@<?>=<@H;:G98F765FD432D1B?
123456789:;<=>?1@AB14ACD4E6F8G:=FHI=@HCFEDCHA@I?>=IG<;:G98F76E54DB321B?
123456789:;<=>?1@AB1C3DEF36E8G:H<IADHGEDICBAI@<?>=<@H;:G98E76F543FC21B?
123456789:;<=>?1@AB1C3DE47DFG7H9@GFADCBAF@HI:=@?>=I<;:I9H87GE654E3C21B?
123456789:;<=>?1@AB1C3DEF36EG7H9IADHGEDICBAI:@<?>=<@;:A9H87G6F543FC21B?
123456789:;<=>?1@AB1C3DE47DFG7HI8;H@GFADCBAF@H<?>=<@;I:98I7GE654E3C21B?
123456789:;<=>?1@AB1CDE14DF5G7HI8;AHCGFDCHBAI@<?>=<@;I:98I7G65F4E321EB?
123456789:;<=>?1@AB1C3DE4F69GH:@GIADGFEDICBAI@H<?>=<@;:H9F876F54E3C21B?
123456789:;<=>?1@AB1C3DE47F9GH:=@GIADGFEDICBAI@H?>=H<;:H9F87E654E3C21B?
123456789:;<=>?1@AB1C3DEF36E8DGH8I:@HGADCBAG@I<?>=<@;:I98HE76F543FC21B?
123456789:;<=>?1@AB14C6D8EFG8H:=GFI=@FEADCBAE@I?>=IH<;:H98GD76C54B321B?
123456789:;<=>?1@AB1CDE1F3G5HI69HDGFEDHC9BA:@<?>=<@;:A9CI876I5G43F21EB?
123456789:;<=>?1@AB1CDE14DF5G7H9CGFDCHBA9@I:=@?>=I<;:I9AH87G65F4E321EB?
123456789:;<=>?1@AB14ACD4EFG47F9E;DCH;I=@HCA@I?>=I<;HE:9F87G654GDB321B?
123456789:;<=>?1@AB1C3D5EFG5H7I9<HGF<EADCBAE@<?>=<@FI;:9I87H65GD43C21B?
123456789:;<=>?1@AB1C36DEF69E;DGH;I=@HGADCBAG@I?>=I<;HE:9F876FC543C21B?
123456789:;<=>?1@AB1C3D5EFG5H7:GFI:=@FEADCBAE@I?>=I<;:IH987H65GD43C21B?
123456789:;<=>?1@AB14A6@CD6E8F:GHI:=H?GCFEDCG@?H>=I<;:IF98E76DA54B321B?
123456789:;<=>?1@AB1CDE1F36EDG6H8I:CHGDCIBA:@<?>=<@;:AI98H76GF543F21EB?
123456789:;<=>?1@AB1CD25CEF5GH69G;FEI;AECBAI@<?>=<@;IG:9H876H5FD432D1B?
123456789:;<=>?1@AB1CDE1F36ED7CGH7:GI;AGCBAI@<?>=<@;I:H987HD6F543F21EB?
123456789:;<=>?1@AB1C3D58CEF8;EGH;I=@HGAECBAG@I?>=I<;HF:98FD765D43C21B?
123456789:;<=>?1@AB1C3D5EFG58FHI8;H=@FEADCBAE@H?>=H<;I:98IG765GD43C21B?
123456789:;<=>?1@AB1CD25C7EF8;EGH;I=@HGAECBAG@I?>=I<;HF:98F7C65D432D1B?
123456789:;<=>?1@AB1CD2E4F6GHI69HAGCFEDCGBAH:@<?>=<@;:A9I876IF54E32D1B?
123456789:;<=>?1@AB14CD58CEF8G:H<IAEHGFEICBAI@<?>=<@H;:G98FD765D4B321B?
123456789:;<=>?1@AB1CD2E47FG8;FHI;AHCFEDCHBAI@<?>=<@;IG:98G7E654E32D1B?
123456789:;<=>?1@AB1CDE14DF58G:HI;AHCGFDCHBAI@<?>=<@;I:G98F765F4E321EB?
123456789:;<=>?1@AB1CDE14D6CFG6H8;GFI;AFCBAI@<?>=<@;IH:98H76GD54E321EB?
123456789:;<=>?1@AB1C36BAD6EF7:EGH:I<?HG@EDA@G?I>=<I;:HF987F6DC543C21B?
123456789:;<=>?1@AB1CDE14D6CFG69FH:AFCBAH@I:=@?>=I<;:IH9G876GD54E321EB?
123456789:;<=>?1@AB1CD25CEF5G7:FEH:AECBAH@I:=@?>=I<;:IHG987G65FD432D1B?
123456789:;<=>?1@AB1CD2E47DCF7GHI7:H<GAFCBAG@<?>=<@H;:I987IFE654E32D1B?
123456789:;<=>?1@AB1C3D5EF6G8H:I<?HG@FEADCBAE@G?I>=<I;:H98G76F5D43C21B?
123456789:;<=>?1@AB1CDE14D6C8F:GH;I=@HGAFCBAG@I?>=I<;H:F98C76D54E321EB?
123456789:;<=>?1@AB1CD2E4F6GH7AGCFEDCGBAH9@I:=@?>=I<;:I9A87H6F54E32D1B?
123456789:;<=>?1@AB1CD2E47DC8F:GH;I=@HGAFCBAG@I?>=I<;H:F98C7E654E32D1B?
123456789:;<=>?1@AB1CD2E4F6GH7AGCFEDCGBAHI8;A@<?>=<@;I:98I7H6F54E32D1B?
123456789:;<=>?1@AB1CD2EF36EG7HI8AHCGEDCHBAI:@<?>=<@;:A98I7G6F543F2D1B?
123456789:;<=>?1@AB1CD2EF36E8G:HI;AHCGEDCHBAI@<?>=<@;I:G98E76F543F2D1B?
123456789:;<=>?1@AB1CD2E47DCF7GH8I:=@HGAFCBAG@I?>=I<;:I98H7FE654E32D1B?
123456789:;<=>?1@AB1CDE14D6CF7GH8I:=@HGAFCBAG@I?>=I<;:I98H7F6D54E321EB?
123456789:;<=>?1@AB1CD2E4F69GHI9<HAGCFEDCGBAH@<?>=<@I;:9IF876F54E32D1B?
123456789:;<=>?1@AB1CD25CEF58EGH8;I=@HGAECBAG@I?>=I<;H:98HF765FD432D1B?
123456789:;<=>?1@AB1CD2EF36E8DCG8HI9<HAGCBAH@<?>=<@I;:9I8GE76F543F2D1B?
123456789:;<=>?1@AB1CDE1F36ED7CG8HI9<HAGCBAH@<?>=<@I;:9I8G7D6F543F21EB?
123456789:;<=>?1@AB1CDE14DF58DCG8HI9<HAGCBAH@<?>=<@I;:9I8GF765F4E321EB?
123456789:;<=>?1@AB1C3D58EFG8H:=GFI=@FEADCBAE@I?>=IH<;:H98GD765D43C21B?
123456789:;<=>?1@AB1C3DEF36E8DGH8;I=@HGADCBAG@I?>=I<;H:98HE76F543FC21B?
123456789:;<=>?1@AB1C3DE4F6G8H:=@GIADGFEDICBAI@H?>=H<;:H98G76F54E3C21B?
123456789:;<=>?1@AB1C3DE4F69G;H=@GIADGFEDICBAI@H?>=H<;G:9F876F54E3C21B?
123456789:;<=>?1@AB1C3DE4F6GH7:G<IADGFEDICBAI@<?>=<@G;:H987H6F54E3C21B?
123456789:;<=>?1@AB1C3DE4F6GH7:GIADGFEDICBAI:@<?>=<@;:AH987H6F54E3C21B?
123456789:;<=>?1@AB1CD25CE69FGH9<GI=@GFAECBAF@I?>=I<H;:9HE876E5D432D1B?
123456789:;<=>?1@AB1CD2E4FG58FHI8;AHCFEDCHBAI@<?>=<@;I:98IG765G4E32D1B?
123456789:;<=>?1@AB1C3DEF36EG7H9<IADHGEDICBAI@<?>=<@H;:9H87G6F543FC21B?
123456789:;<=>?1@AB14ACD4E6FG7:FHI:=@HCFEDCHA@I?>=I<;:IG987G6E54DB321B?
123456789:;<=>?1@AB1C3DE4F6G8H:@GIADGFEDICBAI@H<?>=<@;:H98G76F54E3C21B?
123456789:;<=>?1@AB1C3DE47F9G;H=@GIADGFEDICBAI@H?>=H<;G:9F87E654E3C21B?
123456789:;<=>?1@AB1C3D5EF69E;DGH;I=@HGADCBAG@I?>=I<;HE:9F876F5D43C21B?
123456789:;<=>?1@AB1C3D5EFG5H7:GF;I=@FEADCBAE@I?>=I<;F:H987H65GD43C21B?
123456789:;<=>?1@AB1C3DE47DF8;DGH;I=@HGADCBAG@I?>=I<;HF:98F7E654E3C21B?
123456789:;<=>?1@AB1C3DE4F6G8HADGFEDHCBAHI8;A@<?>=<@;I:98IG76F54E3C21B?
123456789:;<=>?1@AB1CD25CE6F8;EGH;I=@HGAECBAG@I?>=I<;HF:98F76E5D432D1B?
123456789:;<=>?1@AB1CD2E4F6GHI69H;AGCFEDCGBAH@<?>=<@;H:9I876IF54E32D1B?
123456789:;<=>?1@AB1C3D58CEF8G:H<IAEHGFEICBAI@<?>=<@H;:G98FD765D43C21B?
123456789:;<=>?1@AB14ACD4E6F8GHI8;H=@GCFEDCGA@H?>=H<;I:98IF76E54DB321B?
123456789:;<=>?1@AB1CD2E4F6G8;FHI;AHCFEDCHBAI@<?>=<@;IG:98G76F54E32D1B?
123456789:;<=>?1@AB1CDE14D6F8G:HI;AHCGFDCHBAI@<?>=<@;I:G98F76D54E321EB?
123456789:;<=>?1@AB1CD2E4F6GH7I9BHGCFEDCGBIA:@<?>=<@;:A9I87H6F54E32D1B?
123456789:;<=>?1@AB1CD25C7BE8F:GH;I=@HGAFEBAG@I?>=I<;H:F98E7C65D432D1B?
123456789:;<=>?1@AB1C3DEF36E8D:GH;I=@HGADCBAG@I?>=I<;H:D98E76F543FC21B?
123456789:;<=>?1@AB1C3D5EF6G8H:=GFI=@FEADCBAE@I?>=IH<;:H98G76F5D43C21B?
123456789:;<=>?1@AB1CD25CEF58E:GH;I=@HGAECBAG@I?>=I<;H:E98F765FD432D1B?
123456789:;<=>?1@AB1CD2E4F6GH7I9<HAGCFEDCGBAH@<?>=<@I;:9I87H6F54E32D1B?
123456789:;<=>?1@AB1CD25C7EF8G:H<IAEHGFEICBAI@<?>=<@H;:G98F7C65D432D1B?
123456789:;<=>?1@AB1CD25CEF5G7H9IAEHGFEICBAI:@<?>=<@;:A9H87G65FD432D1B?
123456789:;<=>?1@AB1CD2E4FG58F:HI;AHCFEDCHBAI@<?>=<@;I:F98G765G4E32D1B?
123456789:;<=>?1@AB1CD2E47DF8G:HI;AHCGFDCHBAI@<?>=<@;I:G98F7E654E32D1B?
123456789:;<=>?1@AB1CD2E47DCF7:GH;I=@HGAFCBAG@I?>=I<;H:F987FE654E32D1B?
123456789:;<=>?1@AB1CD2E4F6GH7:AGCFEDCGBAH@I:=@?>=I<;:IH987H6F54E32D1B?
123456789:;<=>?1@AB1CDE14D6CF7:GH;I=@HGAFCBAG@I?>=I<;H:F987F6D54E321EB?
123456789:;<=>?1@AB1C3D5EF69GH:I<?HG@FEADCBAE@G?I>=<I;:H9F876F5D43C21B?
123456789:;<=>?1@AB1C3D5EFG58FHI8;H@FEADCBAE@H<?>=<@;I:98IG765GD43C21B?
123456789:;<=>?1@AB14CD58CEF8;EGH;I=@HGAECBAG@I?>=I<;HF:98FD765D4B321B?
123456789:;<=>?1@AB1CD2EF36EG7:HI;AHCGEDCHBAI@<?>=<@;I:G987G6F543F2D1B?
123456789:;<=>?1@AB1CD2EF36EG7HI8;AHCGEDCHBAI@<?>=<@;I:98I7G6F543F2D1B?
123456789:;<=>?1@AB1C3D5EFG5H7:GFI:@FEADCBAE@I<?>=<@;:IH987H65GD43C21B?
123456789:;<=>?1@AB14C6DEF69E;DGH;I=@HGADCBAG@I?>=I<;HE:9F876FC54B321B?
123456789:;<=>?1@AB1C3DE47F9GH:@GIADGFEDICBAI@H<?>=<@;:H9F87E654E3C21B?
123456789:;<=>?1@AB1CDE14DF5G7:HI;AHCGFDCHBAI@<?>=<@;I:G987G65F4E321EB?
123456789:;<=>?1@AB1CD25E7FG8;FHI;AHCFEDCHBAI@<?>=<@;IG:98G7E65D432D1B?
123456789:;<=>?1@AB1CD2E47DCF7GH8I:@HGAFCBAG@I<?>=<@;:I98H7FE654E32D1B?
123456789:;<=>?1@AB1CDE14D6CF7GH8;I=@HGAFCBAG@I?>=I<;H:98H7F6D54E321EB?
123456789:;<=>?1@AB1CDE14D6CF7GH8I:@HGAFCBAG@I<?>=<@;:I98H7F6D54E321EB?
123456789:;<=>?1@AB1CD2E47DCF7GH8;I=@HGAFCBAG@I?>=I<;H:98H7FE654E32D1B?
123456789:;<=>?1@AB1CD2E4F69EDC9BAG9H;I=@HGA@I?>=I<;H:9GCF876F54E32D1B?
123456789:;<=>?1@AB1CD2E4F6G8CFEDCGBA8@HI8;H=@?>=H<;I:98IAG76F54E32D1B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHC8BA9@I:=@?>=I<;:I9A8C7H65G43F21EB?
123456789:;<=>?1@AB1CD2EF3G5H7I9EHGFEIDC9BA:@<?>=<@;:A9CI87H65G43F2D1B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHC8BAI8;A@<?>=<@;I:98IC7H65G43F21EB?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7GH8;GI<?GF@?I>=<I;H:98H7FE65D43C21B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7:CBA:@<?>=<@;:AI987IH65G43F21EB?
123456789:;<=>?1@AB14A6@CD69CEF9G;H=I?EHGFEIC@?I>=H<;G:9FD876DA54B321B?
123456789:;<=>?1@AB1CDE1F3GH47GI8DGFEDIC9BA:@<?>=<@;:A9C8I7H654H3F21EB?
123456789:;<=>?1@AB1CD2EF36EG7H9CGEDCHBA9@I:=@?>=I<;:I9AH87G6F543F2D1B?
123456789:;<=>?1@AB1CDE1FG25FH6I8DHFEDIC9BA:@<?>=<@;:A9C8I76H5G432G1EB?
123456789:;<=>?1@AB1CDE1FG25F7ED8CH9I;AHCBAI@<?>=<@;I:9H8D7F65G432G1EB?
123456789:;<=>?1@AB1CDE1F36ED7C9BAG9H;I=@HGA@I?>=I<;H:9GC87D6F543F21EB?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7G9HI:=H?GF@?H>=I<;:I9G87FE65D43C21B?
123456789:;<=>?1@A2BCD2E4F6G8CFEDCGBH8;I=@HBA@I?>=I<;H:98HG76F54E32DA1?
123456789:;<=>?1@A2BCD2E4F6G8;CFEDCGBH;I=@HBA@I?>=I<;HG:98G76F54E32DA1?
123456789:;<=>?1@AB1CDE14D6C8BAF8G:HI;>H@GFA@H?>I=<;I:G98FC76D54E321EB?
123456789:;<=>?1@AB1CD25CE6F8AECBAF@G8H:I<?HG@?I>=<I;:H98GF76E5D432D1B?
123456789:;<=>?1@AB1CDE14D6C8BAF8GH9<GI=@GFA@I?>=I<H;:9H8FC76D54E321EB?
123456789:;<=>?1@AB1CDE1F3G58FED8CH9I;AHCBAI@<?>=<@;I:9H8DG765G43F21EB?
123456789:;<=>?1@A2BCD2E4F6G8CFEDCGBH8I:=@HBA@I?>=I<;:I98HG76F54E32DA1?
123456789:;<=>?1@A2BCD2E4F6G8CFEDCGBH8I:@HBA@I<?>=<@;:I98HG76F54E32DA1?
123456789:;<=>?1@AB1CDE14DFG47F9DCH9I;AHCBAI@<?>=<@;I:9HF87G654GE321EB?
123456789:;<=>?1@AB1C3DEF3G58FEH8;EDI;ADCBAI@<?>=<@;IH:98HG765G43FC21B?
123456789:;<=>?1@AB1C3DEF36EGH69G;EDI;ADCBAI@<?>=<@;IG:9H876HF543FC21B?
123456789:;<=>?1@AB1CDE1F36EDG69DCH9I;AHCBAI@<?>=<@;I:9HG876GF543F21EB?
123456789:;<=>?1@AB1CD25C7BAE7F9GH:I<?HG@FEA@G?I>=<I;:H9F87EC65D432D1B?
123456789:;<=>?1@AB1CDE14D6CF7G9AFCBAG@H9I;>H@?>I=<;I:9HG87F6D54E321EB?
123456789:;<=>?1@AB1CD2EF36E8DCG8H:AGCBAH@I:=@?>=I<;:IH98GE76F543F2D1B?
123456789:;<=>?1@AB1CD2EF3G58FEH8I:CHEDCIBA:@<?>=<@;:AI98HG765G43F2D1B?
123456789:;<=>?1@AB1CD25C7BAE7FG8H:=GFI=@FEA@I?>=IH<;:H98G7EC65D432D1B?
123456789:;<=>?1@AB1CDE1F36ED7CG8H:AGCBAH@I:=@?>=I<;:IH98G7D6F543F21EB?
123456789:;<=>?1@AB1CD25C7BAE7FGH7:G<FI=@FEA@I?>=I<G;:H987HEC65D432D1B?
123456789:;<=>?1@AB1CD2E4FG5H7:GFI:CFEDCIBA:@<?>=<@;:AIH987H65G4E32D1B?
123456789:;<=>?1@AB1C36BAD6EFG69FH:=FEI=@EDA@I?>=IH<;:H9G876GDC543C21B?
123456789:;<=>?1@AB1C3DEF36EG7:EDH:ADCBAH@I:=@?>=I<;:IHG987G6F543FC21B?
123456789:;<=>?1@AB1CDE14DF58DCG8H:AGCBAH@I:=@?>=I<;:IH98GF765F4E321EB?
123456789:;<=>?1@AB1C36BAD6E8FGH8;GI<?GF@EDA@F?I>=<I;H:98HE76DC543C21B?
123456789:;<=>?1@AB1C3DE4F6G8;H=@GIADGFEDICBAI@H?>=H<;G:98G76F54E3C21B?
123456789:;<=>?1@ABC26B8A:@<?>=<@;:A98B76C5432C1?
123456789:;<=>?1@ABC25B7A9@;?>=<;@:9A87B65C432C1?
123456789:;<=>?1@AB37A9@C:=@?>=C<;:C9A87B6543B21?
123456789:;<=>?1@AB3C58BA9@;?>=<;@:9A8C765C43B21?
123456789:;<=>?1@AB37AC8;A@<?>=<@;C:98C7B6543B21?
123456789:;<=>?1@AB36AC7:A@;?>=<;@:C987C6B543B21?
123456789:;<=>?1@AB3C69BA:@<?>=<@;:A9C876C543B21?
123456789:;<=>?1@AB36A8@C9<@?>=<C;:9C8A76B543B21?
123456789:;<=>?1@ABC25B8A:@<?>=<@;:A98B765C432C1?
123456789:;<=>?1@ABC25B7A9@<?>=<@;:9A87B65C432C1?
123456789:;<=>?1@AB1C59BA:@<?>=<@;:A9C8765C4321B?
123456789:;<=>?1@AB15A9@C:=@?>=C<;:C9A8765B4321B?
123456789:;<=>?1@A48@BC8;B=@?>=B<;C:98CA7654A321?
123456789:;<=>?1@A4B6C8;BA@;?>=<;@C:98C76B54A321?
123456789:;<=>?1@A4B7:A@C:=@?>=C<;:CB987B654A321?
123456789:;<=>?1@A4B69A@C9<@?>=<C;:9CB876B54A321?
123456789:;<=>?1@AB36A9@C:=@?>=C<;:C9A876B543B21?
123456789:;<=>?1@AB3C58BA9@<?>=<@;:9A8C765C43B21?
123456789:;<=>?1@A4B7C9<BA@<?>=<@C;:9C87B654A321?
123456789:;<=>?1@A47@BC7:B<@?>=<B;:C987CA654A321?
123456789:;<=>?1@AB25A7@C8;@?>=<;C:98C7A65B432B1?
123456789:;<=>?1@AB2C69BA:@<?>=<@;:A9C876C5432B1?
123456789:;<=>?1@AB36AC8;A@<?>=<@;C:98C76B543B21?
123456789:;<=>?1@AB36AC7:A@<?>=<@;:C987C6B543B21?
123456789:;<=>?1@AB3C58BA:@<?>=<@;:A98C765C43B21?
123456789:;<=>?1@AB36A8@C:=@?>=C<;:C98A76B543B21?
123456789:;<=>?1@ABC25B7A:@<?>=<@;:A987B65C432C1?
123456789:;<=>?1@A3B5C7:BA@:?>=<;:@C987C65B43A21?
123456789:;<=>?1@A38@BC8;B=@?>=B<;C:98CA76543A21?
123456789:;<=>?1@AB16A9@C:=@?>=C<;:C9A876B54321B?
123456789:;<=>?1@AB1C49BA:@<?>=<@;:A9C87654C321B?
123456789:;<=>?1@AB25AC69A@:?>=<;:@9C876C5B432B1?
123456789:;<=>?1@AB27AC8;A@<?>=<@;C:98C7B65432B1?
123456789:;<=>?1@AB2C47BA8@<?>=<@;:98A7C654C32B1?
123456789:;<=>?1@AB25A9@C:=@?>=C<;:C9A8765B432B1?
123456789:;<=>?1@AB2C47BA8@:?>=<;:@98A7C654C32B1?
123456789:;<=>?1@AB27A9@C:=@?>=C<;:C9A87B65432B1?
123456789:;<=>?1@ABC14B6A8@:?>=<;:@98A76B54C321C?
123456789:;<=>?1@ABC16B8A:@<?>=<@;:A98B76C54321C?
123456789:;<=>?1@ABC14B6A8@<?>=<@;:98A76B54C321C?
123456789:;<=>?1@ABC14B8A:@<?>=<@;:A98B7654C321C?
123456789:;<=>?1@ABC14B6A:@<?>=<@;:A9876B54C321C?
123456789:;<=>?1@AB25ACD58CEF8;EGH;>G@ECA@G?>H=<;HF:98FD765DB432B1?
123456789:;<=>?1@AB2CD36CEF69EGH9<GAECBAG@<?>=<@H;:9HF876FD543D2B1?
123456789:;<=>?1@AB25ACD58CEF8G:=FEH=@ECA@H?>=HG<;:G98FD765DB432B1?
123456789:;<=>?1@AB2C4DEF47E9DGH9<GADCBAG@<?>=<@H;:9HE87F654FC32B1?
123456789:;<=>?1@AB25ACD5E7:F<GH=@GCFEDCGA@H?>=H<F;:E987E65DB432B1?
123456789:;<=>?1@AB2C4DE5F7:G<HADGFEDHCBAH@<?>=<@G;:F987F65E4C32B1?
123456789:;<=>?1@AB2C47D9EFG9<FH=@FEADCBAE@H?>=H<G;:9GD87C654C32B1?
123456789:;<=>?1@AB2C4DE58DFG8H:=@GFADCBAF@H?>=H<;:H98GE765E4C32B1?
123456789:;<=>?1@ABC14B6ADE69DFG9<FH=@FDA@H?>=H<G;:9GE876EB54C321C?
123456789:;<=>?1@ABC1D3EF47EGH7:GBEDCBGA:@<?>=<@;:AH987HF654F3D21C?
123456789:;<=>?1@ABC14BDE47DFG7:FH;AFDBAH@<?>=<@;H:G987GE654EC321C?
123456789:;<=>?1@ABC14BD5EF69EGH9<GAEDBAG@<?>=<@H;:9HF876F5D4C321C?
123456789:;<=>?1@AB25ACD5E7F9<GH=@GCFEDCGA@H?>=H<F;:9F87E65DB432B1?
123456789:;<=>?1@AB2C4DE58F:G<HADGFEDHCBAH@<?>=<@G;:F98E765E4C32B1?
123456789:;<=>?1@AB25ACD5EF69E;DCG;H=@GCA@H?>=H<;GE:9F876F5DB432B1?
123456789:;<=>?1@AB2C4D6EFG6H8;GF<EADCBAE@<?>=<@F;H:98H76GD54C32B1?
123456789:;<=>?1@AB2C47DE8;DFG;H=@GFADCBAF@H?>=H<;GE:98E7C654C32B1?
123456789:;<=>?1@AB2C4D6EFG69FH:=@FEADCBAE@H?>=H<;:H9G876GD54C32B1?
123456789:;<=>?1@ABC14B6ADE6F8;EDG;H=@GDA@H?>=H<;GF:98F76EB54C321C?
123456789:;<=>?1@ABC1D3E5FGH58G:FBEDCBFA:@<?>=<@;:AG98H765HE43D21C?
123456789:;<=>?1@ABC14BDE4F69EDG9H;AGDBAH@<?>=<@;H:9GF876F54EC321C?
123456789:;<=>?1@ABC14BD5E7FGH7:G<FAEDBAF@<?>=<@G;:H987HE65D4C321C?
123456789:;<=>?1@AB25ACD5E7:DCF:GH;>G@FCA@G?>H=<;H:FE987E65DB432B1?
123456789:;<=>?1@AB2CD36CE7FGH7:G<FAECBAF@<?>=<@G;:H987HE6D543D2B1?
123456789:;<=>?1@AB2C4D69CE:FG;H=@GFAECBAF@H?>=H<;G:E9D876D54C32B1?
123456789:;<=>?1@AB2C4D6EF7GH8;G=@FEADCBAE@G?>=G<;H:98H7F6D54C32B1?
123456789:;<=>?1@AB2CD36C8E:FG;H=@GFAECBAF@H?>=H<;G:E98C76D543D2B1?
123456789:;<=>?1@AB2C4D6EF7G9H;>G@FEADCBAE@G?>H=<;H:9G87F6D54C32B1?
123456789:;<=>?1@ABC14BD58E:FG;H=@GFAEDBAF@H?>=H<;G:E98D765D4C321C?
123456789:;<=>?1@ABC1D3E5FG6H8;AGFBEDCBFAH@<?>=<@;H:98H76G5E43D21C?
123456789:;<=>?1@ABC1D36E8FG9H;AGFBEDCBFAH@<?>=<@;H:9G8E76D543D21C?
123456789:;<=>?1@ABC14BD5E7FG8H:=@GFAEDBAF@H?>=H<;:H98G7E65D4C321C?
123456789:;<=>?1@AB2C47D9EF:GH;>G@FEADCBAE@G?>H=<;H:F9D87C654C32B1?
123456789:;<=>?1@AB2CD36CE7FG8H:=@GFAECBAF@H?>=H<;:H98G7E6D543D2B1?
123456789:;<=>?1@ABC1D36CB7AEF7:EG;H=@GEA@H?>=H<;G:F987FB6D543D21C?
123456789:;<=>?1@ABC1D3E5FG69FBEDCBFA9@H:=@?>=H<;:H9AG876G5E43D21C?
123456789:;<=>?1@AB1C3D5EFGH58G:F<EADCBAE@<?>=<@F;:G98H765HD43C21B?
123456789:;<=>?1@AB14ACD4E6F8;EDCG;H=@GCA@H?>=H<;GF:98F76E54DB321B?
123456789:;<=>?1@AB1C3DE47DFGH7:G<FADCBAF@<?>=<@G;:H987HE654E3C21B?
123456789:;<=>?1@AB1C3DE47DFG7H9<GFADCBAF@<?>=<@H;:9H87GE654E3C21B?
123456789:;<=>?1@ABC14B6ADE69DF:GH;>G@FDA@G?>H=<;H:F9E876EB54C321C?
123456789:;<=>?1@ABC1DE25DF6GH7:GBFDCBGA:@<?>=<@;:AH987H6F5E432E1C?
123456789:;<=>?1@AB1C3DE4F69EDGH9<GADCBAG@<?>=<@H;:9HF876F54E3C21B?
123456789:;<=>?1@AB1C3DE47DFG7:FADCBAF@H:=@?>=H<;:HG987GE654E3C21B?
123456789:;<=>?1@ABC14BDE47DF8G:AFDBAG@H:=@?>=H<;:HG98F7E654EC321C?
123456789:;<=>?1@ABC1D36CBE6F8GH9<GAFEBAG@<?>=<@H;:9H8F76ED543D21C?
123456789:;<=>?1@ABC14BDE47DF8GH9<GAFDBAG@<?>=<@H;:9H8F7E654EC321C?
123456789:;<=>?1@AB25ACD58CE9FG:H<?GF@ECA@F?H>=<H;:G9E8D765DB432B1?
123456789:;<=>?1@AB2CDE25D7CF8GH9<GAFCBAG@<?>=<@H;:9H8F7D65E432EB1?
123456789:;<=>?1@AB25ACD58CE9FGH9<G>F@ECA@F?>G=<H;:9HE8D765DB432B1?
123456789:;<=>?1@AB2CD3E58DCF8GH9<GAFCBAG@<?>=<@H;:9H8FE765E43D2B1?
123456789:;<=>?1@AB2C4D69EFG9<FH=@FEADCBAE@H?>=H<G;:9GD876D54C32B1?
123456789:;<=>?1@AB2C4DE58DFG8;H=@GFADCBAF@H?>=H<;G:98GE765E4C32B1?
123456789:;<=>?1@AB2C4D6E8;DFG;H=@GFADCBAF@H?>=H<;GE:98E76D54C32B1?
123456789:;<=>?1@AB2C4D6EFG69F;H=@FEADCBAE@H?>=H<;F:9G876GD54C32B1?
123456789:;<=>?1@AB2C4DE58D:FG;H=@GFADCBAF@H?>=H<;G:D98E765E4C32B1?
123456789:;<=>?1@AB2C4D6EF7G9<FH=@FEADCBAE@H?>=H<G;:9G87F6D54C32B1?
123456789:;<=>?1@AB2CD36CE7:FG;H=@GFAECBAF@H?>=H<;G:E987E6D543D2B1?
123456789:;<=>?1@AB2C4D6EF7:GH;>G@FEADCBAE@G?>H=<;H:F987F6D54C32B1?
123456789:;<=>?1@ABC14BD5E7:FG;H=@GFAEDBAF@H?>=H<;G:E987E65D4C321C?
123456789:;<=>?1@ABC1D3E5FG69H;AGFBEDCBFAH@<?>=<@;H:9G876G5E43D21C?
123456789:;<=>?1@ABC1D3E58FG9H;AGFBEDCBFAH@<?>=<@;H:9G8E765E43D21C?
123456789:;<=>?1@ABC14BD5E7FG8;H=@GFAEDBAF@H?>=H<;G:98G7E65D4C321C?
123456789:;<=>?1@AB2C4D69EF:GH;>G@FEADCBAE@G?>H=<;H:F9D876D54C32B1?
123456789:;<=>?1@AB2CD36CE7FG8;H=@GFAECBAF@H?>=H<;G:98G7E6D543D2B1?
123456789:;<=>?1@AB2CD3E58DC9BAF9G;H=@GFA@H?>=H<;G:9FC8E765E43D2B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@F8GH9<G>F@?>G=<H;:9H8FE76D54C32B1?
123456789:;<=>?1@AB2CDE25D7C9BAF9G;H=@GFA@H?>=H<;G:9FC87D65E432EB1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@F8G:H<?GF@?H>=<H;:G98FE76D54C32B1?
123456789:;<=>?1@ABC14BDE47D9BAF9G;H=@GFA@H?>=H<;G:9FD87E654EC321C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFAG7H9<GA@<?>=<@H;:9H87GF65E43D21C?
123456789:;<=>?1@ABC1DE25D7CBF7G9H;AGFBAH@<?>=<@;H:9G87FD65E432E1C?
123456789:;<=>?1@ABC14BD5E7F9AEDBAF@G9H;>G@?>H=<;H:9GF87E65D4C321C?
123456789:;<=>?1@AB2CD36C8BAE8F:GH;>G@FEA@G?>H=<;H:F98EC76D543D2B1?
123456789:;<=>?1@AB2CD36CE7F9AECBAF@G9H;>G@?>H=<;H:9GF87E6D543D2B1?
123456789:;<=>?1@AB2CD36C8BAE8FG9<FH=@FEA@H?>=H<G;:9G8EC76D543D2B1?
123456789:;<=>?1@AB2C4DE58DF9ADCBAF@G9H;>G@?>H=<;H:9GF8E765E4C32B1?
123456789:;<=>?1@ABC1D36CBE69BAF9G;H=@GFA@H?>=H<;G:9FE876ED543D21C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFAG7:A@H:=@?>=H<;:HG987GF65E43D21C?
123456789:;<=>?1@AB14ACD4E6F8G:CFEDCGA@H:=@?>=H<;:HG98F76E54DB321B?
123456789:;<=>?1@AB1C36BADE6F8G:H<DGFEDHA@<?>=<@H;:G98F76EC543C21B?
123456789:;<=>?1@AB14ACDE47DF8;DCG;H=@GCA@H?>=H<;GF:98F7E654EB321B?
123456789:;<=>?1@AB1C3D5EFG58FH9<FEADCBAE@<?>=<@H;:9H8G765GD43C21B?
123456789:;<=>?1@ABC14BD58BAE8F:GH;>G@FEA@G?>H=<;H:F98ED765D4C321C?
123456789:;<=>?1@ABC1DE25DF6G8BFDCBGAH8;A@<?>=<@;H:98HG76F5E432E1C?
123456789:;<=>?1@ABC14BD58BAE8FG9<FH=@FEA@H?>=H<G;:9G8ED765D4C321C?
123456789:;<=>?1@ABC1D3EF47EG8BEDCBGAH8;A@<?>=<@;H:98HG7F654F3D21C?
123456789:;<=>?1@AB1C36BADE6F8;EDG;H=@GDA@H?>=H<;GF:98F76EC543C21B?
123456789:;<=>?1@AB1C3D5EFG58F:EADCBAE@H:=@?>=H<;:HF98G765GD43C21B?
123456789:;<=>?1@ABC1D36CBE6F8G:AFEBAG@H:=@?>=H<;:HG98F76ED543D21C?
123456789:;<=>?1@ABC1D36CBE6FG7:FH;AFEBAH@<?>=<@;H:G987G6ED543D21C?
123456789:;<=>?1@ABC14BD5EF69EG:AEDBAG@H:=@?>=H<;:HG9F876F5D4C321C?
123456789:;<=>?1@AB2C47BAD7E9FG:H<?GF@EDA@F?H>=<H;:G9E87DC654C32B1?
123456789:;<=>?1@AB2CDE25D7CF8G:AFCBAG@H:=@?>=H<;:HG98F7D65E432EB1?
123456789:;<=>?1@AB2C47BAD7E9FGH9<G>F@EDA@F?>G=<H;:9HE87DC654C32B1?
123456789:;<=>?1@AB2CD3E58DCF8G:AFCBAG@H:=@?>=H<;:HG98FE765E43D2B1?
123456789:;<=>?1@AB2C47BAD7EF8;EGH;>G@EDA@G?>H=<;HF:98F7DC654C32B1?
123456789:;<=>?1@AB2CD36CEF69EG:AECBAG@H:=@?>=H<;:HG9F876FD543D2B1?
123456789:;<=>?1@AB2C47BAD7EF8G:=FEH=@EDA@H?>=HG<;:G98F7DC654C32B1?
123456789:;<=>?1@AB2C4DEF47E9DG:ADCBAG@H:=@?>=H<;:HG9E87F654FC32B1?
123456789:;<=>?1@AB2C47BAD7EFG7:F<EH=@EDA@H?>=H<F;:G987GDC654C32B1?
123456789:;<=>?1@AB2C4DE5F7:EDG:ADCBAG@H:=@?>=H<;:HGF987F65E4C32B1?
123456789:;<=>?1@ABC1D3E58DCB8AF9G;H=@GFA@H?>=H<;G:9F8BE765E43D21C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFA8@GH8;G=@?>=G<;H:98HA7F65E43D21C?
123456789:;<=>?1@ABC1DE25D7CB8AF9G;H=@GFA@H?>=H<;G:9F8B7D65E432E1C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFA8@G9H;>G@?>H=<;H:9G8A7F65E43D21C?
123456789:;<=>?1@AB1CD2E4F6G8CFEDCGBAH8;A@<?>=<@;H:98HG76F54E32D1B?
123456789:;<=>?1@AB1CD25CE69CBAF9G;H=@GFA@H?>=H<;G:9FE876E5D432D1B?
123456789:;<=>?1@AB1CD2E4F6GH7:GCFEDCGBA:@<?>=<@;:AH987H6F54E32D1B?
123456789:;<=>?1@AB1CD25C7BAEF7:EG;H=@GEA@H?>=H<;G:F987FC65D432D1B?
123456789:;<=>?1@ABC1D36CB7AE8F:GH;>G@FEA@G?>H=<;H:F98E7B6D543D21C?
123456789:;<=>?1@ABC1DE25DF6G8BFDCBGA9@H:=@?>=H<;:H9A8G76F5E432E1C?
123456789:;<=>?1@ABC1D36CB7AE8FG9<FH=@FEA@H?>=H<G;:9G8E7B6D543D21C?
123456789:;<=>?1@ABC1D3EF47EG8BEDCBGA9@H:=@?>=H<;:H9A8G7F654F3D21C?
123456789:;<=>?1@AB1C3DE4F6G8H:DGFEDHCBA:@<?>=<@;:AH98G76F54E3C21B?
123456789:;<=>?1@AB1C3DE47D9CBAF9G;H=@GFA@H?>=H<;G:9FD87E654E3C21B?
123456789:;<=>?1@AB1C3D5EF69G;H=@GFEADCBAE@H?>=H<;G:9F876F5D43C21B?
123456789:;<=>?1@AB1C3D5EF6G8H:@GFEADCBAE@H<?>=<@;:H98G76F5D43C21B?
123456789:;<=>?1@AB1CDEF14E6D8CG9H;AGCBAH@<?>=<@;H:9G8D76E54F321FB?
123456789:;<=>?1@AB1C3DE4F6G8;FEDH;ADCBAH@<?>=<@;HG:98G76F54E3C21B?
123456789:;<=>?1@AB1CD25CE6F8AECBAF@GH8;G=@?>=G<;H:98HF76E5D432D1B?
123456789:;<=>?1@AB1CD2E4F69EDCG9H;AGCBAH@<?>=<@;H:9GF876F54E32D1B?
123456789:;<=>?1@AB1C3D5EF6G8;H=@GFEADCBAE@H?>=H<;G:98G76F5D43C21B?
123456789:;<=>?1@AB1C3D5EF6G8H:=@GFEADCBAE@H?>=H<;:H98G76F5D43C21B?
123456789:;<=>?1@AB1CD25CEFG58F:EH;AECBAH@<?>=<@;H:F98G765GD432D1B?
123456789:;<=>?1@AB1CD2E47DCFG7:FH;AFCBAH@<?>=<@;H:G987GE654E32D1B?
123456789:;<=>?1@ABC14B6AD7E9FG:H<?GF@EDA@F?H>=<H;:G9E87D6B54C321C?
123456789:;<=>?1@ABC1DEF14E6DG7H9BGDCBHA:@<?>=<@;:A9H87G6E54F321FC?
123456789:;<=>?1@ABC14B6AD7E9FGH9<G>F@EDA@F?>G=<H;:9HE87D6B54C321C?
123456789:;<=>?1@ABC1DE2F47EDG7H9BGDCBHA:@<?>=<@;:A9H87GF654F32E1C?
123456789:;<=>?1@ABC14B6AD7EF8;EGH;>G@EDA@G?>H=<;HF:98F7D6B54C321C?
123456789:;<=>?1@ABC1DE25DFG58FH9BFDCBHA:@<?>=<@;:A9H8G765GE432E1C?
123456789:;<=>?1@ABC14B6AD7EF8G:=FEH=@EDA@H?>=HG<;:G98F7D6B54C321C?
123456789:;<=>?1@ABC1D3EFG36F8EH9BEDCBHA:@<?>=<@;:A9H8F76G543GD21C?
123456789:;<=>?1@ABC14B6AD7EFG7:F<EH=@EDA@H?>=H<F;:G987GD6B54C321C?
123456789:;<=>?1@ABC1D3EF4G69FEH9BEDCBHA:@<?>=<@;:A9HG876G54F3D21C?
123456789:;<=>?1@ABC14BD5EF6G8;FEH;AEDBAH@<?>=<@;HG:98G76F5D4C321C?
123456789:;<=>?1@ABC14BD5EFG58F:EH;AEDBAH@<?>=<@;H:F98G765GD4C321C?
123456789:;<=>?1@ABC14BD5E7FG8H:@GFAEDBAF@H<?>=<@;:H98G7E65D4C321C?
123456789:;<=>?1@ABC14D6E8FG9H;AGFBEDCBFAH@<?>=<@;H:9G8E76D54C321C?
123456789:;<=>?1@AB25AC6D8EF9GH:=G?FE@DCA@E?G>=H<;:H9F8D76C5B432B1?
123456789:;<=>?1@AB2CDE2F47ED8CG9H;AGCBAH@<?>=<@;H:9G8D7F654F32EB1?
123456789:;<=>?1@AB25AC6D8EFG8;FH<?FE@DCA@E?H>=<H;G:98GD76C5B432B1?
123456789:;<=>?1@AB2CDE25DF69DCG9H;AGCBAH@<?>=<@;H:9GF876F5E432EB1?
123456789:;<=>?1@AB25AC6DE7:DFG:H<?GF@DCA@F?H>=<H;:GE987E6C5B432B1?
123456789:;<=>?1@AB2CDE25D7CFG7:FH;AFCBAH@<?>=<@;H:G987GD65E432EB1?
123456789:;<=>?1@AB25AC6D8EFG8H:=GF>E@DCA@E?>F=H<;:H98GD76C5B432B1?
123456789:;<=>?1@AB2CD3EF47E9DCG9H;AGCBAH@<?>=<@;H:9GE87F654F3D2B1?
123456789:;<=>?1@AB25AC6DE7:F<G>H@DGFEDHCA@H?>G=<F;:E987E6C5B432B1?
123456789:;<=>?1@AB2CD3E5F7:GH;AGCFEDCGBAH@<?>=<@;H:F987F65E43D2B1?
123456789:;<=>?1@AB25AC6DE7F9<G>H@DGFEDHCA@H?>G=<F;:9F87E6C5B432B1?
123456789:;<=>?1@AB2CD3E58F:GH;AGCFEDCGBAH@<?>=<@;H:F98E765E43D2B1?
123456789:;<=>?1@AB25AC6DEF69E;DGH;>G@DCA@G?>H=<;HE:9F876FC5B432B1?
123456789:;<=>?1@AB2CD36CEF6G8;FEH;AECBAH@<?>=<@;HG:98G76FD543D2B1?
123456789:;<=>?1@AB25AC6DE7F9G;>H@DGFEDHCA@H?>G=<;G:9F87E6C5B432B1?
123456789:;<=>?1@AB2CD36E8F:GH;AGCFEDCGBAH@<?>=<@;H:F98E76D543D2B1?
123456789:;<=>?1@AB25AC6DE7FG8;F=EDH=@DCA@H?>=HF<;G:98G7E6C5B432B1?
123456789:;<=>?1@AB2C4DEF4G69FE:DH;ADCBAH@<?>=<@;H:E9G876G54FC32B1?
123456789:;<=>?1@AB25AC6DEF69EG:=EDH=@DCA@H?>=HG<;:G9F876FC5B432B1?
123456789:;<=>?1@AB2C4DEF47EG8;EDH;ADCBAH@<?>=<@;HG:98G7F654FC32B1?
123456789:;<=>?1@AB25AC6DEF6G8;FE<DH=@DCA@H?>=H<E;G:98G76FC5B432B1?
123456789:;<=>?1@AB2C4DE5FG69F;EDH;ADCBAH@<?>=<@;HF:9G876G5E4C32B1?
123456789:;<=>?1@AB25ACD58E:F<GH=@GCFEDCGA@H?>=H<F;:E98D765DB432B1?
123456789:;<=>?1@AB2C4DE5F7G9<HADGFEDHCBAH@<?>=<@G;:9G87F65E4C32B1?
123456789:;<=>?1@ABC1D3E5FG6H8AGFBEDCBFAH:@<?>=<@;:A98H76G5E43D21C?
123456789:;<=>?1@ABC14B6D8E:FG;H=@GFAEDBAF@H?>=H<;G:E98D76B54C321C?
123456789:;<=>?1@AB2C4D6EF7G9@FEADCBAE@GH:=@?>=H<;:H9G87F6D54C32B1?
123456789:;<=>?1@AB2C47BD8E:FG;H=@GFAEDBAF@H?>=H<;G:E98D7C654C32B1?
123456789:;<=>?1@AB2C4D6EF7GH8;G@FEADCBAE@G<?>=<@;H:98H7F6D54C32B1?
123456789:;<=>?1@AB25CD69CE:FG;H=@GFAECBAF@H?>=H<;G:E9D876D5B432B1?
123456789:;<=>?1@AB2C4D6EFG69FH:@FEADCBAE@H<?>=<@;:H9G876GD54C32B1?
123456789:;<=>?1@AB25C7DE8;DFG;H=@GFADCBAF@H?>=H<;GE:98E7C65B432B1?
123456789:;<=>?1@AB2C4DE58DFG8H:@GFADCBAF@H<?>=<@;:H98GE765E4C32B1?
123456789:;<=>?1@AB25C7D9EFG9<FH=@FEADCBAE@H?>=H<G;:9GD87C65B432B1?
123456789:;<=>?1@AB2CD36CE7FG8H:@GFAECBAF@H<?>=<@;:H98G7E6D543D2B1?
123456789:;<=>?1@AB25C7D9EF:GH;>G@FEADCBAE@G?>H=<;H:F9D87C65B432B1?
123456789:;<=>?1@AB1CDE1F4G6H8DGFEDHC9BA:@<?>=<@;:A9C8H76G54F321EB?
123456789:;<=>?1@AB1CD2E4F6G9CFEDCGBA9@H:=@?>=H<;:H9AG876F54E32D1B?
123456789:;<=>?1@AB1CDE14D6C8BAF8G;H=@GFA@H?>=H<;G:98FC76D54E321EB?
123456789:;<=>?1@AB1C3D5E8ADCBAE@F8G:H<?GF@?H>=<H;:G98FE765D43C21B?
123456789:;<=>?1@A3B5C7DEF7:EGH:=G?ED@CBA@D?G>=H<;:HF987FC65B43A21?
123456789:;<=>?1@A3BCD3E58DCF8;CBG;H=@GBA@H?>=H<;GF:98FE765E43DA21?
123456789:;<=>?1@AB14ACD4EF58E:DCG:H=@GCA@H?>=H<;:GE98F765F4DB321B?
123456789:;<=>?1@AB1CDE14DF5G7H:CGFDCHBA:@<?>=<@;:AH987G65F4E321EB?
123456789:;<=>?1@AB1CD2EF36E8DCG8H;AGCBAH@<?>=<@;H:98GE76F543F2D1B?
123456789:;<=>?1@AB1CD2EF36EG7H:CGEDCHBA:@<?>=<@;:AH987G6F543F2D1B?
123456789:;<=>?1@A3B5C7DEF7G9<FEH<?ED@CBA@D?H>=<HG;:9G87FC65B43A21?
123456789:;<=>?1@A3BCD36CEF69E;CBG;H=@GBA@H?>=H<;GE:9F876FD543DA21?
123456789:;<=>?1@AB14C6DE7:DFG:H=@GFADCBAF@H?>=H<;:GE987E6C54B321B?
123456789:;<=>?1@AB1C3D6EFG69FH:@FEADCBAE@H<?>=<@;:H9G876GD543C21B?
123456789:;<=>?1@AB1CDE14DF58DCG8H;AGCBAH@<?>=<@;H:98GF765F4E321EB?
123456789:;<=>?1@AB1C4DEF47EG8;EDH;ADCBAH@<?>=<@;HG:98G7F654FC321B?
123456789:;<=>?1@AB1C36DE7:DFG:H=@GFADCBAF@H?>=H<;:GE987E6C543C21B?
123456789:;<=>?1@AB1C3D6EFG69FH:=@FEADCBAE@H?>=H<;:H9G876GD543C21B?
123456789:;<=>?1@A3B5CDE58D:CFG:H<?GF@CBA@F?H>=<H;:GD98E765EB43A21?
123456789:;<=>?1@A3BCD36C8BEF8G:=FEH=@EBA@H?>=HG<;:G98FC76D543DA21?
123456789:;<=>?1@AB14ACD47CEF7G9<FEH<@ECA@H?>=<HG;:9G87FD654DB321B?
123456789:;<=>?1@AB1C4DEF47E9DGH9<GADCBAG@<?>=<@H;:9HE87F654FC321B?
123456789:;<=>?1@AB1C36BAD6EF7G9<FEH<@EDA@H?>=<HG;:9G87F6DC543C21B?
123456789:;<=>?1@AB1CDE14D6CF7G:AFCBAG@H:=@?>=H<;:HG987F6D54E321EB?
123456789:;<=>?1@AB1CD2E47DCF7G:AFCBAG@H:=@?>=H<;:HG987FE654E32D1B?
123456789:;<=>?1@AB1C4D6E8ADCBAE@F8G:H<?GF@?H>=<H;:G98FE76D54C321B?
123456789:;<=>?1@AB1CDE14D6C8BAF8G:H<@GFA@H?>=<H;:G98FC76D54E321EB?
123456789:;<=>?1@AB1CD2E5F7G9CFEDCGBA9@H:=@?>=H<;:H9AG87F65E432D1B?
123456789:;<=>?1@AB1CDE1F3G5H8DGFEDHC9BA:@<?>=<@;:A9C8H765G43F21EB?
123456789:;<=>?1@AB1CD2E5F7GH8;AGCFEDCGBAH@<?>=<@;H:98H7F65E432D1B?
123456789:;<=>?1@AB1CD25CE69FG:H<@GFAECBAF@H?>=<H;:G9E876E5D432D1B?
123456789:;<=>?1@AB1CDE1F36ED7CG8H;AGCBAH@<?>=<@;H:98G7D6F543F21EB?
123456789:;<=>?1@AB1CD25C7BAE7FG8;FH<@FEA@H?>=<H;G:98G7EC65D432D1B?
123456789:;<=>?1@AB1C4D6EF7G9<FH=@FEADCBAE@H?>=H<G;:9G87F6D54C321B?
123456789:;<=>?1@AB1C3DE47D9FG:H<@GFADCBAF@H?>=<H;:G9D87E654E3C21B?
123456789:;<=>?1@AB1C4D6EFG69F;H=@FEADCBAE@H?>=H<;F:9G876GD54C321B?
123456789:;<=>?1@AB1C3D5E7:DFG:H<@GFADCBAF@H?>=<H;:GE987E65D43C21B?
123456789:;<=>?1@AB1C4DE58DFG8;H=@GFADCBAF@H?>=H<;G:98GE765E4C321B?
123456789:;<=>?1@AB1C4DE5F7G9<HADGFEDHCBAH@<?>=<@G;:9G87F65E4C321B?
123456789:;<=>?1@AB1C4DE5F7:EDG:ADCBAG@H:=@?>=H<;:HGF987F65E4C321B?
123456789:;<=>?1@AB1CD2E5F7GH8AGCFEDCGBAH:@<?>=<@;:A98H7F65E432D1B?
123456789:;<=>?1@AB1CD25C7E9FG:H<@GFAECBAF@H?>=<H;:G9E87C65D432D1B?
123456789:;<=>?1@AB1CD25C7E9FG:H=@GFAECBAF@H?>=H<;:G9E87C65D432D1B?
123456789:;<=>?1@AB1CD2E4F7GH8AGCFEDCGBAH:@<?>=<@;:A98H7F654E32D1B?
123456789:;<=>?1@AB1C4D6EFG69FH:=@FEADCBAE@H?>=H<;:H9G876GD54C321B?
123456789:;<=>?1@AB1C36DE7:DFG:H<@GFADCBAF@H?>=<H;:GE987E6C543C21B?
123456789:;<=>?1@AB1C4DE58DFG8H:=@GFADCBAF@H?>=H<;:H98GE765E4C321B?
123456789:;<=>?1@AB1C4DE5F7:G<HADGFEDHCBAH@<?>=<@G;:F987F65E4C321B?
123456789:;<=>?1@AB1CDE14DF5G8H:CGFDCHBA:@<?>=<@;:AH98G765F4E321EB?
123456789:;<=>?1@AB14ACD4EF58E:DCG:H<@GCA@H?>=<H;:GE98F765F4DB321B?
123456789:;<=>?1@AB1C4DE58F:G<HADGFEDHCBAH@<?>=<@G;:F98E765E4C321B?
123456789:;<=>?1@AB1C4DE58DFG8H:@GFADCBAF@H<?>=<@;:H98GE765E4C321B?
123456789:;<=>?1@AB1C3D5E7:DFG:H=@GFADCBAF@H?>=H<;:GE987E65D43C21B?
123456789:;<=>?1@AB1C3D6EFG69F;H=@FEADCBAE@H?>=H<;F:9G876GD543C21B?
123456789:;<=>?1@AB1C4D6EF7G9@FEADCBAE@GH:=@?>=H<;:H9G87F6D54C321B?
123456789:;<=>?1@AB1C3DE4F6G9HADGFEDHCBAH:@<?>=<@;:A9G876F54E3C21B?
123456789:;<=>?1@AB1CD25CE69FG:H=@GFAECBAF@H?>=H<;:G9E876E5D432D1B?
123456789:;<=>?1@AB1CD2E4F7GH8;AGCFEDCGBAH@<?>=<@;H:98H7F654E32D1B?
123456789:;<=>?1@AB1C4D6EFG69FH:@FEADCBAE@H<?>=<@;:H9G876GD54C321B?
123456789:;<=>?1@AB14C6DE7:DFG:H<@GFADCBAF@H?>=<H;:GE987E6C54B321B?
123456789:;<=>?1@AB1CDE1F3G6H8DGFEDHC9BA:@<?>=<@;:A9C8H76G543F21EB?
123456789:;<=>?1@AB1CD2E4F7G9CFEDCGBA9@H:=@?>=H<;:H9AG87F654E32D1B?
123456789:;<=>?1@AB1CDE14D6C8BAF8G:H=@GFA@H?>=H<;:G98FC76D54E321EB?
123456789:;<=>?1@AB1C3D6E8ADCBAE@F8G:H<?GF@?H>=<H;:G98FE76D543C21B?
123456789:;<=>?1@A3B5CDE58DFG8;F=DCH=@CBA@H?>=HF<;G:98GE765EB43A21?
123456789:;<=>?1@A3B5CDE5F7:EDG:=DCH=@CBA@H?>=HG<;:GF987F65EB43A21?
123456789:;<=>?1@AB48A:@<?>=<@;:A98B7654B321?
123456789:;<=>?1@AB47A9@;?>=<;@:9A87B654B321?
123456789:;<=>?1@AB14A6@;?>=<;@:9876A54B321B?
123456789:;<=>?1@AB15A:@<?>=<@;:A98765B4321B?
123456789:;<=>?1@AB14A9@<?>=<@;:9A87654B321B?
123456789:;<=>?1@AB14A7@<?>=<@;:987A654B321B?
123456789:;<=>?1@AB47A:@<?>=<@;:A987B654B321?
123456789:;<=>?1@AB47A9@<?>=<@;:9A87B654B321?
123456789:;<=>?1@AB17A:@<?>=<@;:A987B654321B?
123456789:;<=>?1@AB14A6@9?>=<;:9@876A54B321B?
123456789:;<=>?1@AB25A7@9?>=<;:9@87A65B432B1?
123456789:;<=>?1@AB28A:@<?>=<@;:A98B765432B1?
123456789:;<=>?1@AB25A7@<?>=<@;:987A65B432B1?
123456789:;<=>?1@AB25A:@<?>=<@;:A98765B432B1?
123456789:;<=>?1@AB2C4D7:CBA:@<?>=<@;:AD987D654C32B1?
123456789:;<=>?1@AB25A7@CD7:C=@?>=C<;:D987DA65B432B1?
123456789:;<=>?1@A3B5C8D:=@CBA@D?>=D<;:D98C765B43A21?
123456789:;<=>?1@AB25ACD58C;A@<?>=<@;C:98D765DB432B1?
123456789:;<=>?1@AB25AC6D9<CA@<?>=<@D;:9D876C5B432B1?
123456789:;<=>?1@A3B5C8D:@CBA@D<?>=<@;:D98C765B43A21?
123456789:;<=>?1@A3B5C8;D=@CBA@D?>=D<;C:98C765B43A21?
123456789:;<=>?1@AB14A6@CD6:C<@?>=<C;:D9876DA54B321B?
123456789:;<=>?1@AB1C4D6:CBA:@<?>=<@;:AD9876D54C321B?
123456789:;<=>?1@AB25AC69A@D9=@?>=D<;:9DC876C5B432B1?
123456789:;<=>?1@AB2C48BAD8;A@<?>=<@;D:98DC7654C32B1?
123456789:;<=>?1@AB2C47BAD7;A@<?>=<@;D:987DC654C32B1?
123456789:;<=>?1@AB25AC6:A@D:=@?>=D<;:DC9876C5B432B1?
123456789:;<=>?1@AB1C4D69CBA9@<?>=<@;:9AD876D54C321B?
123456789:;<=>?1@AB14A7@CD7:C<@?>=<C;:D987DA654B321B?
123456789:;<=>?1@AB2C47BA8@D9=@?>=D<;:9D8A7C654C32B1?
123456789:;<=>?1@AB2C48BA9@D:=@?>=D<;:D9A8C7654C32B1?
123456789:;<=>?1@ABC14B6A8@D9=@?>=D<;:9D8A76B54C321C?
123456789:;<=>?1@ABC1D37CB8A:@<?>=<@;:A98B7D6543D21C?
123456789:;<=>?1@ABC14B6AD7;A@<?>=<@;D:987D6B54C321C?
123456789:;<=>?1@ABC14BD59BA:@<?>=<@;:A9D8765D4C321C?
123456789:;<=>?1@AB25A7@C8D;>C@?>D=<;D:98C7A65B432B1?
123456789:;<=>?1@AB2CD36C9BA:@<?>=<@;:A9C876D543D2B1?
123456789:;<=>?1@ABC15B8A:@<?>=<@;:A98B765C4321C?
123456789:;<=>?1@ABC14B6A8@;?>=<;@:98A76B54C321C?
123456789:;<=>?1@AB26A9@C:=@?>=C<;:C9A876B5432B1?
123456789:;<=>?1@AB2C47BA8@;?>=<;@:98A7C654C32B1?
123456789:;<=>?1@AB26AC8;A@<?>=<@;C:98C76B5432B1?
123456789:;<=>?1@AB2C58BA:@<?>=<@;:A98C765C432B1?
123456789:;<=>?1@AB25A8@C:=@?>=C<;:C98A765B432B1?
123456789:;<=>?1@ABC14B7A:@<?>=<@;:A987B654C321C?
123456789:;<=>?1@ABC14B6A9@<?>=<@;:9A876B54C321C?
123456789:;<=>?1@AB25AC7:A@<?>=<@;:C987C65B432B1?
123456789:;<=>?1@AB1CD26CEF69EGH9<GAECBAG@<?>=<@H;:9HF876FD5432D1B?
123456789:;<=>?1@AB1CD25CEF58EGH8;GAECBAG@;?>=<;@H:98HF765FD432D1B?
123456789:;<=>?1@AB15ACD58CEF8G:=FEH=@ECA@H?>=HG<;:G98FD765DB4321B?
123456789:;<=>?1@AB1C3DEF36E8DGH8;GADCBAG@;?>=<;@H:98HE76F543FC21B?
123456789:;<=>?1@AB1C3DE48DFG8H:=@GFADCBAF@H?>=H<;:H98GE7654E3C21B?
123456789:;<=>?1@AB1C3DE4F69G;HADGFEDHCBAH@;?>=<;@G:9F876F54E3C21B?
123456789:;<=>?1@AB1C47D9EFG9<FH=@FEADCBAE@H?>=H<G;:9GD87C654C321B?
123456789:;<=>?1@AB1C3DE47DFG7H9<@GFADCBAF@H?>=<H;:9H87GE654E3C21B?
123456789:;<=>?1@AB1C3DEF36E9DGH9<GADCBAG@<?>=<@H;:9HE876F543FC21B?
123456789:;<=>?1@AB14ACD47CEF7G:=FEH=@ECA@H?>=HG<;:G987FD654DB321B?
123456789:;<=>?1@AB1CD25CEF59EGH9<GAECBAG@<?>=<@H;:9HF8765FD432D1B?
123456789:;<=>?1@AB1CD25CEF58EGH8<GAECBAG@<?>=<@H;:98HF765FD432D1B?
123456789:;<=>?1@AB1C3DE48DFG8H:@GFADCBAF@H<?>=<@;:H98GE7654E3C21B?
123456789:;<=>?1@AB1C3DE47F9G;HADGFEDHCBAH@;?>=<;@G:9F87E654E3C21B?
123456789:;<=>?1@AB15ACD5EF69E;DCG;H=@GCA@H?>=H<;GE:9F876F5DB4321B?
123456789:;<=>?1@AB1CDE15DF6G8H:CGFDCHBA:@<?>=<@;:AH98G76F5E4321EB?
123456789:;<=>?1@AB1C47DE8;DFG;H=@GFADCBAF@H?>=H<;GE:98E7C654C321B?
123456789:;<=>?1@AB1C3D5EFG58FH9<@FEADCBAE@H?>=<H;:9H8G765GD43C21B?
123456789:;<=>?1@A3BCD3E58DCF8G:H<BGFCBHA@<?>=<@H;:G98FE765E43DA21?
123456789:;<=>?1@A36@BC6D8E:FGH:=G?FBEDCBF@?G>=H<;:HE98D76CA543A21?
123456789:;<=>?1@AB14ACD48CEF8G:=FEH=@ECA@H?>=HG<;:G98FD7654DB321B?
123456789:;<=>?1@AB1C3DEF36E8DGH8<GADCBAG@<?>=<@H;:98HE76F543FC21B?
123456789:;<=>?1@AB1CD26CEF6G8;FEH;AECBAH@<?>=<@;HG:98G76FD5432D1B?
123456789:;<=>?1@AB1CDE14D6CFG6:FH;AFCBAH@<?>=<@;H:G9876GD54E321EB?
123456789:;<=>?1@AB1CD2E4F6GH7AGCFEDCGBAH:@<?>=<@;:A987H6F54E32D1B?
123456789:;<=>?1@AB1CD25C7E:FG;H=@GFAECBAF@H?>=H<;G:E987C65D432D1B?
123456789:;<=>?1@AB25A7C9DE:F<G>H@DGFEDHCA@H?>G=<F;:E9C87A65B432B1?
123456789:;<=>?1@AB2CD3E5F7GH8AGCFEDCGBAH:@<?>=<@;:A98H7F65E43D2B1?
123456789:;<=>?1@AB25C7DE8F:G<HADGFEDHCBAH@<?>=<@G;:F98E7C65B432B1?
123456789:;<=>?1@AB25ACD5E7F9GH:@GCFEDCGA@H<?>=<@;:H9F87E65DB432B1?
123456789:;<=>?1@AB1C3DE47DFG7H:=@GFADCBAF@H?>=H<;:H987GE654E3C21B?
123456789:;<=>?1@AB1C3DE4F69G<HADGFEDHCBAH@<?>=<@G;:9F876F54E3C21B?
123456789:;<=>?1@AB1CD2E58F:GH;AGCFEDCGBAH@<?>=<@;H:F98E765E432D1B?
123456789:;<=>?1@AB1CD2E47F:GH;AGCFEDCGBAH@<?>=<@;H:F987E654E32D1B?
123456789:;<=>?1@AB2CDE25DF6G8H:CGFDCHBA:@<?>=<@;:AH98G76F5E432EB1?
123456789:;<=>?1@AB25A7@CD7E9F;GH<?GCFEDCG@?H>=<H;F:9E87DA65B432B1?
123456789:;<=>?1@AB1C3DE47F9G<HADGFEDHCBAH@<?>=<@G;:9F87E654E3C21B?
123456789:;<=>?1@AB1C3DE47DFG7H:@GFADCBAF@H<?>=<@;:H987GE654E3C21B?
123456789:;<=>?1@AB1CDE14D7CFG7:FH;AFCBAH@<?>=<@;H:G987GD654E321EB?
123456789:;<=>?1@AB1CD25CEF5G8;FEH;AECBAH@<?>=<@;HG:98G765FD432D1B?
123456789:;<=>?1@AB1CD2E47DCF7GH8<GAFCBAG@<?>=<@H;:98H7FE654E32D1B?
123456789:;<=>?1@AB1CDE14D6CF7GH8;GAFCBAG@;?>=<;@H:98H7F6D54E321EB?
123456789:;<=>?1@AB1CDE14D6CF7GH8<GAFCBAG@<?>=<@H;:98H7F6D54E321EB?
123456789:;<=>?1@AB1CD2E47DCF7GH8;GAFCBAG@;?>=<;@H:98H7FE654E32D1B?
123456789:;<=>?1@AB1C4D69EFG9<FH=@FEADCBAE@H?>=H<G;:9GD876D54C321B?
123456789:;<=>?1@AB1C3DE47DFG7:H<@GFADCBAF@H?>=<H;:G987GE654E3C21B?
123456789:;<=>?1@AB1C4D6E8;DFG;H=@GFADCBAF@H?>=H<;GE:98E76D54C321B?
123456789:;<=>?1@AB1C3D5EFG58F:H<@FEADCBAE@H?>=<H;:F98G765GD43C21B?
123456789:;<=>?1@AB1C4DE58D:FG;H=@GFADCBAF@H?>=H<;G:D98E765E4C321B?
123456789:;<=>?1@AB1C4DE5F7G9HADGFEDHCBAH:@<?>=<@;:A9G87F65E4C321B?
123456789:;<=>?1@AB25AC69DE:F<G>H@DGFEDHCA@H?>G=<F;:E9C876C5B432B1?
123456789:;<=>?1@AB2CD3E5F7GH8;AGCFEDCGBAH@<?>=<@;H:98H7F65E43D2B1?
123456789:;<=>?1@AB2C47DE8F:G<HADGFEDHCBAH@<?>=<@G;:F98E7C654C32B1?
123456789:;<=>?1@AB25ACD5E7F9GH:=@GCFEDCGA@H?>=H<;:H9F87E65DB432B1?
123456789:;<=>?1@AB1CD2E5F7:GH;AGCFEDCGBAH@<?>=<@;H:F987F65E432D1B?
123456789:;<=>?1@AB1CD25E7F:GH;AGCFEDCGBAH@<?>=<@;H:F987E65D432D1B?
123456789:;<=>?1@AB2C47BA8@DE8F:G<H>DGFEDH@?>H=<G;:F98EA7C654C32B1?
123456789:;<=>?1@AB2CD3E5F7G9CFEDCGBA9@H:=@?>=H<;:H9AG87F65E43D2B1?
123456789:;<=>?1@ABC14B6A8@DE8F:G<H>DGFEDH@?>H=<G;:F98EA76B54C321C?
123456789:;<=>?1@ABC1DE2F4G6H8DGFEDHCB8A:@<?>=<@;:A98BH76G54F32E1C?
123456789:;<=>?1@ABC14B6ADE6F8G:H<DGFEDHA@<?>=<@H;:G98F76EB54C321C?
123456789:;<=>?1@ABC14BDE4F6G8H:DGFEDHBA:@<?>=<@;:AH98G76F54EC321C?
123456789:;<=>?1@AB25A7@CD7E9FG:=FH>CFEDCH@?>H=G<;:G9E87DA65B432B1?
123456789:;<=>?1@AB2CD3EF47EG8H:CGEDCHBA:@<?>=<@;:AH98G7F654F3D2B1?
123456789:;<=>?1@AB25A7@CD7EF8;EG<H>CGEDCH@?>H=<G;F:98F7DA65B432B1?
123456789:;<=>?1@AB2CD3E5FG69FH:CFEDCHBA:@<?>=<@;:AH9G876G5E43D2B1?
123456789:;<=>?1@AB25ACD5E7FG8;FH<CFEDCHA@<?>=<@H;G:98G7E65DB432B1?
123456789:;<=>?1@AB25ACD5EF69EG:H<CGEDCHA@<?>=<@H;:G9F876F5DB432B1?
123456789:;<=>?1@AB1C47BAD7E9FG:H<?GF@EDA@F?H>=<H;:G9E87DC654C321B?
123456789:;<=>?1@AB1CDE14D6CF7G9AFCBAG@H9<@?>=<H;:9HG87F6D54E321EB?
123456789:;<=>?1@AB1CD2E58DCF8G:AFCBAG@H:=@?>=H<;:HG98FE765E432D1B?
123456789:;<=>?1@AB1CD2E47DCF7G9AFCBAG@H9<@?>=<H;:9HG87FE654E32D1B?
123456789:;<=>?1@AB1CD2E58DCF8GH9<GAFCBAG@<?>=<@H;:9H8FE765E432D1B?
123456789:;<=>?1@AB1CDE14D7CF8GH9<GAFCBAG@<?>=<@H;:9H8F7D654E321EB?
123456789:;<=>?1@AB1C47BAD7EF8G:=FEH=@EDA@H?>=HG<;:G98F7DC654C321B?
123456789:;<=>?1@AB1CDE14D7CF8G:AFCBAG@H:=@?>=H<;:HG98F7D654E321EB?
123456789:;<=>?1@AB1C47BAD7EFG7:F<EH=@EDA@H?>=H<F;:G987GDC654C321B?
123456789:;<=>?1@AB1C3DE4F69EDG9ADCBAG@H9<@?>=<H;:9HGF876F54E3C21B?
123456789:;<=>?1@AB1C3DE4F6G8;HADGFEDHCBAH@;?>=<;@G:98G76F54E3C21B?
123456789:;<=>?1@AB1C3DE48DFG8;H=@GFADCBAF@H?>=H<;G:98GE7654E3C21B?
123456789:;<=>?1@AB1CD25C7BAE7FG8<FH=@FEA@H?>=H<G;:98G7EC65D432D1B?
123456789:;<=>?1@AB1CDE1F36ED7CG8H:AGCBAH@;?>=<;@:H98G7D6F543F21EB?
123456789:;<=>?1@AB1C3DEF36EG7:EDH:ADCBAH@;?>=<;@:HG987G6F543FC21B?
123456789:;<=>?1@AB1CDE14DF58DCG8H:AGCBAH@;?>=<;@:H98GF765F4E321EB?
123456789:;<=>?1@AB1CD25CEF5G7:FEH:AECBAH@;?>=<;@:HG987G65FD432D1B?
123456789:;<=>?1@AB1CDE14D6CFG69FH:AFCBAH@;?>=<;@:H9G876GD54E321EB?
123456789:;<=>?1@AB1CD2EF37EG8H:CGEDCHBA:@<?>=<@;:AH98G7F6543F2D1B?
123456789:;<=>?1@AB1CD2EF36E8DCG8H:AGCBAH@;?>=<;@:H98GE76F543F2D1B?
123456789:;<=>?1@AB1CD26CE7FG8;H=@GFAECBAF@H?>=H<;G:98G7E6D5432D1B?
123456789:;<=>?1@AB1CD2E4F69GH:AGCFEDCGBAH@;?>=<;@:H9F876F54E32D1B?
123456789:;<=>?1@AB1CD2E47F9GH:AGCFEDCGBAH@;?>=<;@:H9F87E654E32D1B?
123456789:;<=>?1@AB38A:@<?>=<@;:A98B76543B21?
123456789:;<=>?1@AB36A8@:?>=<;:@98A76B543B21?
123456789:;<=>?1@AB14A6@:?>=<;:@9876A54B321B?
123456789:;<=>?1@AB16A:@<?>=<@;:A9876B54321B?
123456789:;<=>?1@AB14A8@<?>=<@;:98A7654B321B?
123456789:;<=>?1@AB36A:@<?>=<@;:A9876B543B21?
123456789:;<=>?1@AB36A8@<?>=<@;:98A76B543B21?
123456789:;<=>?1@AB36ACD69CEF9<EG=@ECA@G?>=G<F;:9FD876DB543B21?
123456789:;<=>?1@AB3C5DE69DFG9<FADCBAF@<?>=<@G;:9GE876E5C43B21?
123456789:;<=>?1@AB36ACD6E8;DCF;G=@FCA@G?>=G<;FE:98E76DB543B21?
123456789:;<=>?1@AB3C5D7EFG7:F<EADCBAE@<?>=<@F;:G987GD65C43B21?
123456789:;<=>?1@AB3C58D:EF;G=@FEADCBAE@G?>=G<;F:D98C765C43B21?
123456789:;<=>?1@AB3C5D7EF8G:=@FEADCBAE@G?>=G<;:G98F7D65C43B21?
123456789:;<=>?1@ABC25B7ADE7:DF;G=@FDA@G?>=G<;F:E987EB65C432C1?
123456789:;<=>?1@ABC2D4E6FG7:FBEDCBFA:@<?>=<@;:AG987G6E54D32C1?
123456789:;<=>?1@ABC25BDE58DF9G;AFDBAG@<?>=<@;G:9F8E765EC432C1?
123456789:;<=>?1@ABC25BD6E8FG9<FAEDBAF@<?>=<@G;:9G8E76D5C432C1?
123456789:;<=>?1@AB36ACD69CE:FG;>F@ECA@F?>G=<;G:E9D876DB543B21?
123456789:;<=>?1@AB3CD47CE8FG9<FAECBAF@<?>=<@G;:9G8E7D654D3B21?
123456789:;<=>?1@AB3C5D7:EF;G=@FEADCBAE@G?>=G<;F:D987D65C43B21?
123456789:;<=>?1@AB3C5D7EF8;G=@FEADCBAE@G?>=G<;F:98F7D65C43B21?
123456789:;<=>?1@AB3CD47C9BAE9F;G=@FEA@G?>=G<;F:9EC87D654D3B21?
123456789:;<=>?1@AB3C5D7E9ADCBAE@F9G;>F@?>G=<;G:9FE87D65C43B21?
123456789:;<=>?1@ABC25BD69BAE9F;G=@FEA@G?>=G<;F:9ED876D5C432C1?
123456789:;<=>?1@ABC2D4E6F8BEDCBFAG8;A@<?>=<@;G:98GF76E54D32C1?
123456789:;<=>?1@ABC2D47CBE7F9G;AFEBAG@<?>=<@;G:9F87ED654D32C1?
123456789:;<=>?1@ABC25BD6E8F:AEDBAF@G:=@?>=G<;:GF98E76D5C432C1?
123456789:;<=>?1@AB3C58BAD8E:FG;>F@EDA@F?>G=<;G:E98DC765C43B21?
123456789:;<=>?1@AB3CD47CE8F:AECBAF@G:=@?>=G<;:GF98E7D654D3B21?
123456789:;<=>?1@AB3C58BAD8EF9<EG=@EDA@G?>=G<F;:9F8DC765C43B21?
123456789:;<=>?1@AB3C5DE69DF:ADCBAF@G:=@?>=G<;:GF9E876E5C43B21?
123456789:;<=>?1@ABC2D47CB8AE9F;G=@FEA@G?>=G<;F:9E8B7D654D32C1?
123456789:;<=>?1@ABC2D4E6F8BEDCBFA9@G:=@?>=G<;:G9A8F76E54D32C1?
123456789:;<=>?1@ABCD14C6B8AE9F;G=@FEA@G?>=G<;F:9E8B76C54D321D?
123456789:;<=>?1@ABCD1E3F5G7CFEDCGB8A:@<?>=<@;:A98B7G65F43E21D?
123456789:;<=>?1@ABCD14C6BE7F9G;AFEBAG@<?>=<@;G:9F87E6C54D321D?
123456789:;<=>?1@ABCD14CE5F7G9BFECBGA:@<?>=<@;:A9G87F65E4D321D?
123456789:;<=>?1@ABC25B7AD8E:FG;>F@EDA@F?>G=<;G:E98D7B65C432C1?
123456789:;<=>?1@ABC2DE36DF7G9BFDCBGA:@<?>=<@;:A9G87F6E543E2C1?
123456789:;<=>?1@ABC25B7AD8EF9<EG=@EDA@G?>=G<F;:9F8D7B65C432C1?
123456789:;<=>?1@ABC2D4EF58EG9BEDCBGA:@<?>=<@;:A9G8F765F4D32C1?
123456789:;<=>?1@ABC25BD6EF7:EG;AEDBAG@<?>=<@;G:F987F6D5C432C1?
123456789:;<=>?1@AB36AC7D9EF:G<?FE@DCA@E?G>=<G;:F9D87C6B543B21?
123456789:;<=>?1@AB3CDE36D8CF9G;AFCBAG@<?>=<@;G:9F8D76E543EB21?
123456789:;<=>?1@AB36AC7D9EFG9<F>E@DCA@E?>F=<G;:9GD87C6B543B21?
123456789:;<=>?1@AB3CD4E69DCF9G;AFCBAG@<?>=<@;G:9FE876E54D3B21?
123456789:;<=>?1@AB36AC7DE8;DFG;>F@DCA@F?>G=<;GE:98E7C6B543B21?
123456789:;<=>?1@AB3CD47CEF7:EG;AECBAG@<?>=<@;G:F987FD654D3B21?
123456789:;<=>?1@AB36AC7DE8F:=EDG=@DCA@G?>=GF<;:F98E7C6B543B21?
123456789:;<=>?1@AB3C5DEF58E:DG;ADCBAG@<?>=<@;G:E98F765FC43B21?
123456789:;<=>?1@AB36AC7DEF7:E<DG=@DCA@G?>=G<E;:F987FC6B543B21?
123456789:;<=>?1@AB3C5DE6F8;EDG;ADCBAG@<?>=<@;GF:98F76E5C43B21?
123456789:;<=>?1@AB3C5D7EF8G:@FEADCBAE@G<?>=<@;:G98F7D65C43B21?
123456789:;<=>?1@AB36C8D:EF;G=@FEADCBAE@G?>=G<;F:D98C76B543B21?
123456789:;<=>?1@AB1CD25C7BAE7F;G=@FEA@G?>=G<;F:987EC65D432D1B?
123456789:;<=>?1@AB1CD2E4F6G:CFEDCGBA:@<?>=<@;:AG9876F54E32D1B?
123456789:;<=>?1@AB14ACD4E8F:G<CFEDCGA@<?>=<@G;:F98E7654DB321B?
123456789:;<=>?1@AB14ACD4E6F8G<CFEDCGA@<?>=<@G;:98F76E54DB321B?
123456789:;<=>?1@AB14ACD4E69DCF9G=@FCA@G?>=G<;:9FE876E54DB321B?
123456789:;<=>?1@AB1C3D7EFG7:F<EADCBAE@<?>=<@F;:G987GD6543C21B?
123456789:;<=>?1@AB1CD2E47DCF7G;AFCBAG@<?>=<@;G:987FE654E32D1B?
123456789:;<=>?1@AB1CD25CE6F:AECBAF@G:=@?>=G<;:GF9876E5D432D1B?
123456789:;<=>?1@AB1CD2E6F8G:CFEDCGBA:@<?>=<@;:AG98F76E5432D1B?
123456789:;<=>?1@AB1CD25C7BAE7F9G;@FEA@G?>=<;G:9F87EC65D432D1B?
123456789:;<=>?1@AB1C5D7EF8;G=@FEADCBAE@G?>=G<;F:98F7D65C4321B?
123456789:;<=>?1@AB1C3D7EF8G:@FEADCBAE@G<?>=<@;:G98F7D6543C21B?
123456789:;<=>?1@AB1CDE14D6CF7G;AFCBAG@<?>=<@;G:987F6D54E321EB?
123456789:;<=>?1@AB1C5DE6F8;EDG;ADCBAG@<?>=<@;GF:98F76E5C4321B?
123456789:;<=>?1@AB1C5D7EF8G:=@FEADCBAE@G?>=G<;:G98F7D65C4321B?
123456789:;<=>?1@AB1C3D7EF8G:=@FEADCBAE@G?>=G<;:G98F7D6543C21B?
123456789:;<=>?1@AB1C5D7EFG7:F<EADCBAE@<?>=<@F;:G987GD65C4321B?
123456789:;<=>?1@AB14ACD4E69DCF9G;@FCA@G?>=<;G:9FE876E54DB321B?
123456789:;<=>?1@AB1C5DE69DFG9<FADCBAF@<?>=<@G;:9GE876E5C4321B?
123456789:;<=>?1@AB1C5D7EF8G:@FEADCBAE@G<?>=<@;:G98F7D65C4321B?
123456789:;<=>?1@AB1C3D7EF8;G=@FEADCBAE@G?>=G<;F:98F7D6543C21B?
123456789:;<=>?1@AB1CD25C7BAE7F9G=@FEA@G?>=G<;:9F87EC65D432D1B?
123456789:;<=>?1@AB1CD2E4F8G:CFEDCGBA:@<?>=<@;:AG98F7654E32D1B?
123456789:;<=>?1@AB14ACD4E6F:G<CFEDCGA@<?>=<@G;:F9876E54DB321B?
123456789:;<=>?1@ABC1D3E5FG7:FBEDCBFA:@<?>=<@;:AG987G65E43D21C?
123456789:;<=>?1@ABC14B6ADE69DF;G=@FDA@G?>=G<;F:9E876EB54C321C?
123456789:;<=>?1@AB2C4D6EF8G:=@FEADCBAE@G?>=G<;:G98F76D54C32B1?
123456789:;<=>?1@ABC14BDE47DF9G;AFDBAG@<?>=<@;G:9F87E654EC321C?
123456789:;<=>?1@ABC14BD5E7FG9<FAEDBAF@<?>=<@G;:9G87E65D4C321C?
123456789:;<=>?1@AB2CD36CE7FG9<FAECBAF@<?>=<@G;:9G87E6D543D2B1?
123456789:;<=>?1@AB2C4D6EF8G:@FEADCBAE@G<?>=<@;:G98F76D54C32B1?
123456789:;<=>?1@AB2C4D6EF8;G=@FEADCBAE@G?>=G<;F:98F76D54C32B1?
123456789:;<=>?1@AB2CD36C8BAE8F;G=@FEA@G?>=G<;F:98EC76D543D2B1?
123456789:;<=>?1@AB2C4D6E9ADCBAE@F9G;>F@?>G=<;G:9FE876D54C32B1?
123456789:;<=>?1@ABC14BD58BAE8F;G=@FEA@G?>=G<;F:98ED765D4C321C?
123456789:;<=>?1@ABC1D3E5F8BEDCBFAG8;A@<?>=<@;G:98GF765E43D21C?
123456789:;<=>?1@ABC1D36CBE6F9G;AFEBAG@<?>=<@;G:9F876ED543D21C?
123456789:;<=>?1@ABC14BD5E7F:AEDBAF@G:=@?>=G<;:GF987E65D4C321C?
123456789:;<=>?1@AB2C47BAD7E:FG;>F@EDA@F?>G=<;G:E987DC654C32B1?
123456789:;<=>?1@AB2CD36CE7F:AECBAF@G:=@?>=G<;:GF987E6D543D2B1?
123456789:;<=>?1@AB2C47BAD7EF9<EG=@EDA@G?>=G<F;:9F87DC654C32B1?
123456789:;<=>?1@AB2CDE25D7CF9G;AFCBAG@<?>=<@;G:9F87D65E432EB1?
123456789:;<=>?1@ABC1D36CB7AE8F;G=@FEA@G?>=G<;F:98E7B6D543D21C?
123456789:;<=>?1@ABC1D3E5F8BEDCBFA9@G:=@?>=G<;:G9A8F765E43D21C?
123456789:;<=>?1@AB1C4D6E8ADCBAE@FG8;F=@?>=F<;G:98GE76D54C321B?
123456789:;<=>?1@AB1C3D58CBAE8F:G<@FEA@G?>=<G;:F98ED765D43C21B?
123456789:;<=>?1@AB1C4D6EF7:EADCBAE@G:=@?>=G<;:GF987F6D54C321B?
123456789:;<=>?1@AB1C3D6EF7G9<FEADCBAE@<?>=<@G;:9G87F6D543C21B?
123456789:;<=>?1@ABC14B6AD7E:FG;>F@EDA@F?>G=<;G:E987D6B54C321C?
123456789:;<=>?1@ABC1DE25DF6G9BFDCBGA:@<?>=<@;:A9G876F5E432E1C?
123456789:;<=>?1@ABC14B6AD7EF9<EG=@EDA@G?>=G<F;:9F87D6B54C321C?
123456789:;<=>?1@ABC1D3EF47EG9BEDCBGA:@<?>=<@;:A9G87F654F3D21C?
123456789:;<=>?1@AB1C4D6EF7G9<FEADCBAE@<?>=<@G;:9G87F6D54C321B?
123456789:;<=>?1@AB1C3D6EF7:EADCBAE@G:=@?>=G<;:GF987F6D543C21B?
123456789:;<=>?1@ABC14BD5E8F:AEDBAF@G:=@?>=G<;:GF98E765D4C321C?
123456789:;<=>?1@ABC1D36CBE6F8G;AFEBAG@<?>=<@;G:98F76ED543D21C?
123456789:;<=>?1@ABC14BD5E8FG9<FAEDBAF@<?>=<@G;:9G8E765D4C321C?
123456789:;<=>?1@ABC14BDE47DF8G;AFDBAG@<?>=<@;G:98F7E654EC321C?
123456789:;<=>?1@ABC14BD5EF7:EG;AEDBAG@<?>=<@;G:F987F65D4C321C?
123456789:;<=>?1@ABC14BD5EF69EG;AEDBAG@<?>=<@;G:9F876F5D4C321C?
123456789:;<=>?1@AB25AC6D9EF:G<?FE@DCA@E?G>=<G;:F9D876C5B432B1?
123456789:;<=>?1@AB2CDE25D7CF8G;AFCBAG@<?>=<@;G:98F7D65E432EB1?
123456789:;<=>?1@AB25AC6D9EFG9<F>E@DCA@E?>F=<G;:9GD876C5B432B1?
123456789:;<=>?1@AB2CD3E58DCF8G;AFCBAG@<?>=<@;G:98FE765E43D2B1?
123456789:;<=>?1@AB25ACD58CE9FG;>F@ECA@F?>G=<;G:9E8D765DB432B1?
123456789:;<=>?1@AB2CD36CEF69EG;AECBAG@<?>=<@;G:9F876FD543D2B1?
123456789:;<=>?1@AB2C47BAD7E9FG;>F@EDA@F?>G=<;G:9E87DC654C32B1?
123456789:;<=>?1@AB2CD36CE8F:AECBAF@G:=@?>=G<;:GF98E76D543D2B1?
123456789:;<=>?1@ABC14B6AD7E9FG;>F@EDA@F?>G=<;G:9E87D6B54C321C?
123456789:;<=>?1@ABC1DE25DF7G9BFDCBGA:@<?>=<@;:A9G87F65E432E1C?
123456789:;<=>?1@AB1C3D58CBAE8F:G=@FEA@G?>=G<;:F98ED765D43C21B?
123456789:;<=>?1@AB1C3D6E8ADCBAE@FG8;F=@?>=F<;G:98GE76D543C21B?
123456789:;<=>?1@ABC1D3E6F8BEDCBFA9@G:=@?>=G<;:G9A8F76E543D21C?
123456789:;<=>?1@ABC1D36CB7AE8F:G=@FEA@G?>=G<;:F98E7B6D543D21C?
123456789:;<=>?1@ABC1D3E6F8BEDCBFAG8;A@<?>=<@;G:98GF76E543D21C?
123456789:;<=>?1@ABC14BD58BAE8F:G=@FEA@G?>=G<;:F98ED765D4C321C?
123456789:;<=>?1@ABC1D3E6FG7:FBEDCBFA:@<?>=<@;:AG987G6E543D21C?
123456789:;<=>?1@ABC14B6ADE69DF:G=@FDA@G?>=G<;:F9E876EB54C321C?
123456789:;<=>?1@ABC1D3EF58EG9BEDCBGA:@<?>=<@;:A9G8F765F43D21C?
123456789:;<=>?1@ABC14B6AD7EF8;EG=@EDA@G?>=G<;F:98F7D6B54C321C?
123456789:;<=>?1@AB2C4D7E9ADCBAE@F9G;>F@?>G=<;G:9FE87D654C32B1?
123456789:;<=>?1@AB2CD36C8BAE8F:G=@FEA@G?>=G<;:F98EC76D543D2B1?
123456789:;<=>?1@AB2C4D7EF8;G=@FEADCBAE@G?>=G<;F:98F7D654C32B1?
123456789:;<=>?1@AB2C4D69EF:G=@FEADCBAE@G?>=G<;:F9D876D54C32B1?
123456789:;<=>?1@AB2C4DE69DF:ADCBAF@G:=@?>=G<;:GF9E876E54C32B1?
123456789:;<=>?1@AB2C4DE6F8;EDG;ADCBAG@<?>=<@;GF:98F76E54C32B1?
123456789:;<=>?1@AB2C4D7EF8G:=@FEADCBAE@G?>=G<;:G98F7D654C32B1?
123456789:;<=>?1@AB2C47D9EF:G=@FEADCBAE@G?>=G<;:F9D87C654C32B1?
123456789:;<=>?1@AB2C4D7EFG7:F<EADCBAE@<?>=<@F;:G987GD654C32B1?
123456789:;<=>?1@AB25ACD5E7:DCF:G=@FCA@G?>=G<;:FE987E65DB432B1?
123456789:;<=>?1@AB2C4DE69DFG9<FADCBAF@<?>=<@G;:9GE876E54C32B1?
123456789:;<=>?1@AB2C4D7EF8G:@FEADCBAE@G<?>=<@;:G98F7D654C32B1?
123456789:;<=>?1@AB25C7D9EF:G=@FEADCBAE@G?>=G<;:F9D87C65B432B1?
123456789:;<=>?1@AB1CD25C7BAE7F:G<@FEA@G?>=<G;:F987EC65D432D1B?
123456789:;<=>?1@AB1CD2E5F7G:CFEDCGBA:@<?>=<@;:AG987F65E432D1B?
123456789:;<=>?1@AB14ACD4E7F9G<CFEDCGA@<?>=<@G;:9F87E654DB321B?
123456789:;<=>?1@AB2C47BADE7:DF;G=@FDA@G?>=G<;F:E987EC654C32B1?
123456789:;<=>?1@AB2C4D6EF7:EADCBAE@G:=@?>=G<;:GF987F6D54C32B1?
123456789:;<=>?1@AB2C4D69CBAE9F;G=@FEA@G?>=G<;F:9ED876D54C32B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@FG8;F=@?>=F<;G:98GE76D54C32B1?
123456789:;<=>?1@ABC1D3E5F7BEDCBFA9@G:=@?>=G<;:G9A87F65E43D21C?
123456789:;<=>?1@ABC1D36CB7AE9F;G=@FEA@G?>=G<;F:9E87B6D543D21C?
123456789:;<=>?1@ABC1D3E5FG69FBEDCBFA:@<?>=<@;:A9G876G5E43D21C?
123456789:;<=>?1@ABC14BD5E7F9AEDBAF@G:=@?>=G<;:G9F87E65D4C321C?
123456789:;<=>?1@ABC1D3EF47EG8BEDCBGA:@<?>=<@;:A98G7F654F3D21C?
123456789:;<=>?1@ABC14B6AD8EF9<EG=@EDA@G?>=G<F;:9F8D76B54C321C?
123456789:;<=>?1@ABC1DE25DF6G8BFDCBGA:@<?>=<@;:A98G76F5E432E1C?
123456789:;<=>?1@ABC14B6AD8E:FG;>F@EDA@F?>G=<;G:E98D76B54C321C?
123456789:;<=>?1@AB2C4D6EF7G9<FEADCBAE@<?>=<@G;:9G87F6D54C32B1?
123456789:;<=>?1@AB25ACDE58D:CF;G=@FCA@G?>=G<;F:D98E765EB432B1?
123456789:;<=>?1@ABC14BD6E8F:AEDBAF@G:=@?>=G<;:GF98E76D54C321C?
123456789:;<=>?1@ABC1D36CBE6F8G:AFEBAG@<?>=<@;:G98F76ED543D21C?
123456789:;<=>?1@ABC14BD6E8FG9<FAEDBAF@<?>=<@G;:9G8E76D54C321C?
123456789:;<=>?1@ABC14BDE47DF8G:AFDBAG@<?>=<@;:G98F7E654EC321C?
123456789:;<=>?1@ABC14BD6EF7:EG;AEDBAG@<?>=<@;G:F987F6D54C321C?
123456789:;<=>?1@ABC14BD5EF69EG:AEDBAG@<?>=<@;:G9F876F5D4C321C?
123456789:;<=>?1@ABC14BDE58DF9G;AFDBAG@<?>=<@;G:9F8E765E4C321C?
123456789:;<=>?1@AB2C4DE5F7:EDG:ADCBAG@<?>=<@;:GF987F65E4C32B1?
123456789:;<=>?1@AB2CDE25D7CF8G:AFCBAG@<?>=<@;:G98F7D65E432EB1?
123456789:;<=>?1@AB2C4DEF47E9DG:ADCBAG@<?>=<@;:G9E87F654FC32B1?
123456789:;<=>?1@AB2CD3E58DCF8G:AFCBAG@<?>=<@;:G98FE765E43D2B1?
123456789:;<=>?1@AB2CD36CEF69EG:AECBAG@<?>=<@;:G9F876FD543D2B1?
123456789:;<=>?1@AB1C3D58CBAE8F;G=@FEA@G?>=G<;F:98ED765D43C21B?
123456789:;<=>?1@AB1C3D5E8ADCBAE@FG8;F=@?>=F<;G:98GE765D43C21B?
123456789:;<=>?1@ABC1D4E6F8BEDCBFA9@G:=@?>=G<;:G9A8F76E54D321C?
123456789:;<=>?1@ABC1D36CB7AE8F:G<@FEA@G?>=<G;:F98E7B6D543D21C?
123456789:;<=>?1@ABC1D4E6F8BEDCBFAG8;A@<?>=<@;G:98GF76E54D321C?
123456789:;<=>?1@ABC14BD58BAE8F:G<@FEA@G?>=<G;:F98ED765D4C321C?
123456789:;<=>?1@ABC1D4E6FG7:FBEDCBFA:@<?>=<@;:AG987G6E54D321C?
123456789:;<=>?1@ABC14B6ADE69DF:G<@FDA@G?>=<G;:F9E876EB54C321C?
123456789:;<=>?1@ABC1D4EF58EG9BEDCBGA:@<?>=<@;:A9G8F765F4D321C?
123456789:;<=>?1@ABC14B6AD7EF8;EG<@EDA@G?>=<G;F:98F7D6B54C321C?
123456789:;<=>?1@ABC1DE36DF7G9BFDCBGA:@<?>=<@;:A9G87F6E543E21C?
123456789:;<=>?1@ABC14B6AD7E9FG:=F@EDA@F?>=G<;:G9E87D6B54C321C?
123456789:;<=>?1@AB2C5D7E9ADCBAE@F9G;>F@?>G=<;G:9FE87D65C432B1?
123456789:;<=>?1@AB2CD36C8BAE8F:G<@FEA@G?>=<G;:F98EC76D543D2B1?
123456789:;<=>?1@AB2C5D7EF8;G=@FEADCBAE@G?>=G<;F:98F7D65C432B1?
123456789:;<=>?1@AB2C4D69EF:G<@FEADCBAE@G?>=<G;:F9D876D54C32B1?
123456789:;<=>?1@AB2C5DE69DF:ADCBAF@G:=@?>=G<;:GF9E876E5C432B1?
123456789:;<=>?1@AB2C47BAD7EF8;EG<@EDA@G?>=<G;F:98F7DC654C32B1?
123456789:;<=>?1@AB2CD47CE8F:AECBAF@G:=@?>=G<;:GF98E7D654D32B1?
123456789:;<=>?1@AB2CD4E69DCF9G;AFCBAG@<?>=<@;G:9FE876E54D32B1?
123456789:;<=>?1@AB2C5D7EF8G:=@FEADCBAE@G?>=G<;:G98F7D65C432B1?
123456789:;<=>?1@AB2C47D9EF:G<@FEADCBAE@G?>=<G;:F9D87C654C32B1?
123456789:;<=>?1@AB2C5D7EFG7:F<EADCBAE@<?>=<@F;:G987GD65C432B1?
123456789:;<=>?1@AB25ACD5E7:DCF:G<@FCA@G?>=<G;:FE987E65DB432B1?
123456789:;<=>?1@AB2C5DE69DFG9<FADCBAF@<?>=<@G;:9GE876E5C432B1?
123456789:;<=>?1@AB25ACD58CEF8;EG<@ECA@G?>=<G;F:98FD765DB432B1?
123456789:;<=>?1@AB2CD47CE8FG9<FAECBAF@<?>=<@G;:9G8E7D654D32B1?
123456789:;<=>?1@AB2CD47CEF7:EG;AECBAG@<?>=<@;G:F987FD654D32B1?
123456789:;<=>?1@AB2C5DE6F8;EDG;ADCBAG@<?>=<@;GF:98F76E5C432B1?
123456789:;<=>?1@AB25AC6DEF69E;DG<@DCA@G?>=<G;E:9F876FC5B432B1?
123456789:;<=>?1@AB2C5DEF58E:DG;ADCBAG@<?>=<@;G:E98F765FC432B1?
123456789:;<=>?1@AB25AC6DE7F9<EDG<@DCA@G?>=<GF;:9F87E6C5B432B1?
123456789:;<=>?1@AB2C5D7EF8G:@FEADCBAE@G<?>=<@;:G98F7D65C432B1?
123456789:;<=>?1@AB25C7D9EF:G<@FEADCBAE@G?>=<G;:F9D87C65B432B1?
123456789:;<=>?1@AB1CD25C7BAE7F:G=@FEA@G?>=G<;:F987EC65D432D1B?
123456789:;<=>?1@AB1CD2E4F7G:CFEDCGBA:@<?>=<@;:AG987F654E32D1B?
123456789:;<=>?1@AB14ACD4E7F:G<CFEDCGA@<?>=<@G;:F987E654DB321B?
123456789:;<=>?1@AB14ACD4E6F9G<CFEDCGA@<?>=<@G;:9F876E54DB321B?
123456789:;<=>?1@AB14ACD4E69DCF9G<@FCA@G?>=<G;:9FE876E54DB321B?
123456789:;<=>?1@AB1C4D7EFG7:F<EADCBAE@<?>=<@F;:G987GD654C321B?
123456789:;<=>?1@AB1CD2E5F8G:CFEDCGBA:@<?>=<@;:AG98F765E432D1B?
123456789:;<=>?1@AB1CD25C7BAE7F9G<@FEA@G?>=<G;:9F87EC65D432D1B?
123456789:;<=>?1@AB1C4D7EF8;G=@FEADCBAE@G?>=G<;F:98F7D654C321B?
123456789:;<=>?1@AB1C4D7EF8G:@FEADCBAE@G<?>=<@;:G98F7D654C321B?
123456789:;<=>?1@AB1C4D7EF8G:=@FEADCBAE@G?>=G<;:G98F7D654C321B?
123456789:;<=>?1@AB1CDE1F3G5HI69JKL9<KAJCIHDGFEDHCJBAK@<?>=<@L;:9LI876I5G43F21EB?
123456789:;<=>?1@AB1C3D5EFG5HI69HJK9<JL@FJHGFLEADCBAE@L<?>=<@K;:9KI876I5GD43C21B?
123456789:;<=>?1@AB14CDE4F69EDG9H;IJK;L=@KJAICHGDCIBAJ@L?>=L<;KH:9GF876F54EB321B?
123456789:;<=>?1@AB1C3D5EFG5H7IJK7:J<IL@FIHGFLEADCBAE@L<?>=<@J;:K987KH65GD43C21B?
123456789:;<=>?1@AB1C3DEF3G5H7IJ8K:=@JLADJIEHGFEIDLCBAL@K?>=K<;:K98J7H65G43FC21B?
123456789:;<=>?1@AB1C3D5EFG5H7IJ8K:=@JIL@FIHGFLEADCBAE@LK?>=K<;:K98J7H65GD43C21B?
123456789:;<=>?1@AB1C3DEF3G5H7IJK7:J<LADJIEHGFEIDLCBAL@<?>=<@J;:K987KH65G43FC21B?
123456789:;<=>?1@AB14ACD4E69DFG9H;I=JKL=@KCJFIHGFJDCKA@L?>=LI<;H:9GE876E54DB321B?
123456789:;<=>?1@AB1C3DEF3G5HI69HJK9<LADKJEHGFEJDLCBAL@<?>=<@K;:9KI876I5G43FC21B?
123456789:;<=>?1@AB1CD25EFG58FH9I;JKL;AKCJEIHFEJDCKBAL@<?>=<@;LI:9H8G765GD432D1B?
123456789:;<=>?1@AB1CDE1F3GH47GIJ7:KL;AKCJIDGFEDICKBAL@<?>=<@;L:J987JH654H3F21EB?
123456789:;<=>?1@AB1CD25EF6G8HI9<JAKCLEHKJIHLGFELDCKBAJ@<?>=<@I;:9I8G76F5D432D1B?
123456789:;<=>?1@AB1CD25CEF58GH9I;J@KLAEKGJIHGKFELCBAL@J<?>=<@;I:9H8F765FD432D1B?
123456789:;<=>?1@AB1C3DEF3G5H7IJ8K:@JLADJIEHGFEIDLCBAL@K<?>=<@;:K98J7H65G43FC21B?
123456789:;<=>?1@AB1C3D5EFG5H7IJ8;K=@JIL@FIHGFLEADCBAE@LK?>=K<;J:98J7H65GD43C21B?
123456789:;<=>?1@AB1CD25C7BEF7G9H;IJK;L=@KJAIEHGFEIBAJ@L?>=L<;KH:9G87FC65D432D1B?
123456789:;<=>?1@AB1CD2E4F6GHI6J8K:LBHKJIHLGCFEDCGBLA:@<?>=<@;:AK98J76IF54E32D1B?
123456789:;<=>?1@AB14ACD4E6F8GHI8J:K<LAHKJIHLGCFEDCGAL@<?>=<@K;:J98IF76E54DB321B?
123456789:;<=>?1@AB1CD2E47DFG7H9I;JKL;AKCJFIHGFJDCKBAL@<?>=<@;LI:9H87GE654E32D1B?
123456789:;<=>?1@AB1CDE1F3G5HIJ58I:KL;AKCIHDGFEDHCKBAL@<?>=<@;L:I98J765JG43F21EB?
123456789:;<=>?1@AB1C3DE4F69EGH9I;J@KLADKGJIHGKEDLCBAL@J<?>=<@;I:9HF876F54E3C21B?
123456789:;<=>?1@AB1C3DEF36E8GH9I;J@KLADKGJIHGKEDLCBAL@J<?>=<@;I:9H8E76F543FC21B?
123456789:;<=>?1@AB1CDE1F3G5HI6J8;IKL;AKCIHDGFEDHCKBAL@<?>=<@;LJ:98J76I5G43F21EB?
123456789:;<=>?1@AB1CDE14D6FG7H9I;JKL;AKCJFIHGFJDCKBAL@<?>=<@;LI:9H87G6D54E321EB?
123456789:;<=>?1@AB1C3D5EFG5HI6J8;IHK;L@FKHGFLEADCBAE@L<?>=<@;KJ:98J76I5GD43C21B?
123456789:;<=>?1@AB1CDE1F3G5HI69JK:AJCIHDGFEDHCJBAK@L:=@?>=L<;:LK9I876I5G43F21EB?
123456789:;<=>?1@AB1CD25EF6G8H:IJK:AJCIEHGFEIDCJBAK@L:=@?>=L<;:LKH98G76F5D432D1B?
123456789:;<=>?1@AB1CD2E47DCF7GHI7J9K;L@HKJIHLGAFCBAG@L<?>=<@;K:9J87IFE654E32D1B?
123456789:;<=>?1@AB1CDE1FG25FH6IJ7:KL;AKCJIDHFEDICKBAL@<?>=<@;L:J987J6H5G432G1EB?
123456789:;<=>?1@AB1C3D5EFG5H7IJ8K:@JIL@FIHGFLEADCBAE@LK<?>=<@;:K98J7H65GD43C21B?
123456789:;<=>?1@AB1C3DEF3G5H7IJ8;K=@JLADJIEHGFEIDLCBAL@K?>=K<;J:98J7H65G43FC21B?
123456789:;<=>?1@AB1CD25C7BAE7FGH7I9J;K=GJIHGKFL=@FEA@L?>=LK<;J:9I87HEC65D432D1B?
123456789:;<=>?1@AB1CD2E4FGH4I6J8K:GJIHGKFL:CFEDCLBA:@<?>=<@;:ALK98J76I54HE32D1B?
123456789:;<=>?1@AB14ACD4EFG4H6I8J:FIHGFJEK:L<CKEDCLA@<?>=<@L;:KJ98I76H54GDB321B?
123456789:;<=>?1@AB14ACD4E6FGH6I8J:K<GJIHGKFL<CFEDCLA@<?>=<@LK;:J98I76HE54DB321B?
123456789:;<=>?1@AB14ACD4E69DCF9GHI9J;K=L?HKJIHLG@FCA@G?L>=K<;J:9IFE876E54DB321B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7JKL7:K<JAICBAJ@<?>=<@K;:L987LIH65G43F21EB?
123456789:;<=>?1@AB1CDE1F3GH4I69HGJ9DGFEDJCK9L;AKCBAL@<?>=<@;L:9KJI876I54H3F21EB?
123456789:;<=>?1@AB1C3DEF3GHI36H8GJ9K;EJGFEKDL;ADCBAL@<?>=<@;LK:9J8H76I543IFC21B?
123456789:;<=>?1@AB1C3DEF3G5HI6J8;IHK;EHGFEKDL;ADCBAL@<?>=<@;LKJ:98J76I5G43FC21B?
123456789:;<=>?1@AB1CDE1FGH14G6FI7J9DIFEDJCK9L;AKCBAL@<?>=<@;L:9KJ87I6G54H321HEB?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7J9AICBAJ@K9L;>K@?>L=<;L:9KJ87IH65G43F21EB?
123456789:;<=>?1@AB1CD25C7BAE7F9GHI9J;K=L?HKJIHLG@FEA@G?L>=K<;J:9IF87EC65D432D1B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7JK8;L=@KJAICBAJ@L?>=L<;K:98K7IH65G43F21EB?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7JK8L:@KJAICBAJ@L<?>=<@;:L98K7IH65G43F21EB?
123456789:;<=>?1@AB1CDE1F3GHI36H8GJ9DGFEDJCK9L;AKCBAL@<?>=<@;L:9KJ8H76I543IF21EB?
123456789:;<=>?1@AB1C3DEF3GH4I69HGJ9K;EJGFEKDL;ADCBAL@<?>=<@;LK:9JI876I54H3FC21B?
123456789:;<=>?1@AB1CDE1FG25FH6I8DHFEDICJ8K:AJCBAK@L:=@?>=L<;:LK98JI76H5G432G1EB?
123456789:;<=>?1@AB1CDE1FG2H47GFI7J9DIFEDJCK9L;AKCBAL@<?>=<@;L:9KJ87IH654H32G1EB?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7JK8L:=@KJAICBAJ@L?>=L<;:L98K7IH65G43F21EB?
123456789:;<=>?1@AB1CDE1FG25FHI58HJ9DHFEDJCK9L;AKCBAL@<?>=<@;L:9KJ8I765IG432G1EB?
123456789:;<=>?1@AB1CDE1FG25FH6I8DHFEDICJ8KL9<KAJCBAK@<?>=<@L;:9L8JI76H5G432G1EB?
123456789:;<=>?1@A6:@<?>=<@;:A9876A54321?
123456789:;<=>?1@A69@;?>=<;@:9A876A54321?
123456789:;<=>?1@A36@8?>=<;:98@76A543A21?
123456789:;<=>?1@A3:@<?>=<@;:A9876543A21?
123456789:;<=>?1@A69@<?>=<@;:9A876A54321?
123456789:;<=>?1@A36:@<?>=<@;:A9876A543A21?
123456789:;<=>?1@A36@8<?>=<@;:98@76A543A21?
123456789:;<=>?1@A3:@<?>=<@;:A983765438A21?
123456789:;<=>?1@A36@8?:>=<;:?98@76A543A21?
123456789:;<=>?1@A26@<?>=<@;6:9876;A5432A1?
123456789:;<=>?1@A6:@<?>=<@;:A9876A1543216?
123456789:;<=>?1@8<?>=<@;:98@A1487654A321A?
123456789:;<=>?1@A3:@<?>=<@;:A598765:43A21?
123456789:;<=>?1@A36@8?>=8<;:98=@76A543A21?
123456789:;<=>?1@A26@8<?>=<@;:98@76A5432A1?
123456789:;<=>?1@A26@8;?>=<;@:98@76A5432A1?
123456789:;<=>?1@8;?>=<;@:98@A1487654A321A?
123456789:;<=>?1@8<?>=<@;:98@A158765A4321A?
123456789:;<=>?1@A69@<?>=<@;:9A876A1543216?
123456789:;<=>?1@A36@<?>=<@;6:9876;A543A21?
123456789:;<=>?1@A3:@<?>=<@;:A948765493A21?
123456789:;<=>?1@A36@8?>9=<;:9>8@76A543A21?
123456789:;<=>?1@A69@;?>=<;@:9A876A1543216?
123456789:;<=>?1@A25@;?>=<;@:598765:A432A1?
123456789:;<=>?1@8;?>=<;@:98@A158765A4321A?
123456789:;<=>?1@A4B6C9<BA@<?>=<@C;:9C876B54A321?
123456789:;<=>?1@A47@BC7:B=@?>=B<;:C987CA654A321?
123456789:;<=>?1@A3B58A@C8=@?>=C<;:98CB765B43A21?
123456789:;<=>?1@A3B5:A@C:=@?>=C<;:CB98765B43A21?
123456789:;<=>?1@AB25A7@C8=@?>=C<;:98C7A65B432B1?
123456789:;<=>?1@AB2C49BA:@<?>=<@;:A9C87654C32B1?
123456789:;<=>?1@AB25AC6;A@<?>=<@;C:9876C5B432B1?
123456789:;<=>?1@AB1C58BA9@<?>=<@;:9A8C765C4321B?
123456789:;<=>?1@AB14A8@C9<@?>=<C;:9C8A7654B321B?
123456789:;<=>?1@A4B69A@C9=@?>=C<;:9CB876B54A321?
123456789:;<=>?1@A4B6:A@C:=@?>=C<;:CB9876B54A321?
123456789:;<=>?1@AB36A8@C9=@?>=C<;:9C8A76B543B21?
123456789:;<=>?1@AB3C59BA:@<?>=<@;:A9C8765C43B21?
123456789:;<=>?1@AB36AC7;A@<?>=<@;C:987C6B543B21?
123456789:;<=>?1@AB2C4D6:CBA:@<?>=<@;:AD9876D54C32B1?
123456789:;<=>?1@AB25A7@CD7;C=@?>=C<;D:987DA65B432B1?
123456789:;<=>?1@A3B5C7D:=@CBA@D?>=D<;:D987C65B43A21?
123456789:;<=>?1@A3B5C7D:@CBA@D<?>=<@;:D987C65B43A21?
123456789:;<=>?1@AB14A7@CD7:C=@?>=C<;:D987DA654B321B?
123456789:;<=>?1@AB1C3D69CBA9@<?>=<@;:9AD876D543C21B?
123456789:;<=>?1@AB15ACD58C;A@<?>=<@;C:98D765DB4321B?
123456789:;<=>?1@AB1C47BAD7;A@<?>=<@;D:987DC654C321B?
123456789:;<=>?1@AB25AC6D8<CA@<?>=<@D;:98D76C5B432B1?
123456789:;<=>?1@AB25ACD59C;A@<?>=<@;C:9D8765DB432B1?
123456789:;<=>?1@AB2CD37C9BA:@<?>=<@;:A9C87D6543D2B1?
123456789:;<=>?1@AB25A7@C8D:>C@?>D=<;:D98C7A65B432B1?
123456789:;<=>?1@AB15A7@CD7:C<@?>=<C;:D987DA65B4321B?
123456789:;<=>?1@AB1C4D69CBA9@;?>=<;@:9AD876D54C321B?
123456789:;<=>?1@AB15AC69A@D9<@?>=<D;:9DC876C5B4321B?
123456789:;<=>?1@AB1C47BAD7:A@;?>=<;@:D987DC654C321B?
123456789:;<=>?1@AB1CD25C8BA9@<?>=<@;:9A8C765D432D1B?
123456789:;<=>?1@AB1C36BAD6:A@;?>=<;@:D9876DC543C21B?
123456789:;<=>?1@AB15ACD58C:A@;?>=<;@:C98D765DB4321B?
123456789:;<=>?1@ABC15B7A:@<?>=<@;:A987B65C4321C?
123456789:;<=>?1@ABC14B6A9@;?>=<;@:9A876B54C321C?
123456789:;<=>?1@AB26A8@C:=@?>=C<;:C98A76B5432B1?
123456789:;<=>?1@AB2C48BA:@<?>=<@;:A98C7654C32B1?
123456789:;<=>?1@AB26AC7:A@<?>=<@;:C987C6B5432B1?
123456789:;<=>?1@AB25AC7:A@;?>=<;@:C987C65B432B1?
123456789:;<=>?1@AB2C58BA9@<?>=<@;:9A8C765C432B1?
123456789:;<=>?1@AB25A8@C9<@?>=<C;:9C8A765B432B1?
123456789:;<=>?1@ABC14B7A9@<?>=<@;:9A87B654C321C?
123456789:;<=>?1@AB2C59BA:@<?>=<@;:A9C8765C432B1?
123456789:;<=>?1@AB25A7@C8<@?>=<C;:98C7A65B432B1?
123456789:;<=>?1@A3B6:A@C:=@?>=C<;:CB9876B543A21?
123456789:;<=>?1@A3B6C8;BA@;?>=<;@C:98C76B543A21?
123456789:;<=>?1@A3B6C9<BA@<?>=<@C;:9C876B543A21?
123456789:;<=>?1@AB1C3DE4F6G9<HADGFEDHCBAH@<?>=<@G;:9G876F54E3C21B?
123456789:;<=>?1@AB1C3DE47DFG7:H=@GFADCBAF@H?>=H<;:G987GE654E3C21B?
123456789:;<=>?1@AB1C3D6E8;DFG;H=@GFADCBAF@H?>=H<;GE:98E76D543C21B?
123456789:;<=>?1@AB1C3D5EFG58F:H=@FEADCBAE@H?>=H<;:F98G765GD43C21B?
123456789:;<=>?1@AB25A7CD8E:F<GH=@GCFEDCGA@H?>=H<F;:E98D7A65B432B1?
123456789:;<=>?1@AB2C4DE5F7G9HADGFEDHCBAH:@<?>=<@;:A9G87F65E4C32B1?
123456789:;<=>?1@AB25CD6E8F:GH;AGCFEDCGBAH@<?>=<@;H:F98E76D5B432B1?
123456789:;<=>?1@AB25AC6DE7F9G;H@DGFEDHCA@H<?>=<@;G:9F87E6C5B432B1?
123456789:;<=>?1@AB1C47DE8F:G<HADGFEDHCBAH@<?>=<@G;:F98E7C654C321B?
123456789:;<=>?1@AB14C7DE8;DFG;H=@GFADCBAF@H?>=H<;GE:98E7C654B321B?
123456789:;<=>?1@AB1C3DE47DFG7H9@GFADCBAF@H<?>=<@;:9H87GE654E3C21B?
123456789:;<=>?1@AB1C3DE47F:G<HADGFEDHCBAH@<?>=<@G;:F987E654E3C21B?
123456789:;<=>?1@AB1CD2E4F7:GH;AGCFEDCGBAH@<?>=<@;H:F987F654E32D1B?
123456789:;<=>?1@AB1CD25E8F:GH;AGCFEDCGBAH@<?>=<@;H:F98E765D432D1B?
123456789:;<=>?1@AB2CDE2F4G6H8DGFEDHC9BA:@<?>=<@;:A9C8H76G54F32EB1?
123456789:;<=>?1@AB25A7@C8DE9F;G=H?DGFEDHC@?H>=G<;F:9E8C7A65B432B1?
123456789:;<=>?1@AB1CDE14D6C9BAF9G;H=@GFA@H?>=H<;G:9FC876D54E321EB?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7G:H<?GF@?H>=<H;:G987FE65D43C21B?
123456789:;<=>?1@A3BCD3E5F7G9CFEDCGBH9<BA@<?>=<@H;:9HG87F65E43DA21?
123456789:;<=>?1@A36@BC69BDE9F;G=H?DGFEDHB@?H>=G<;F:9EC876CA543A21?
123456789:;<=>?1@AB14ACD4EF58E;DCG;H=@GCA@H?>=H<;GE:98F765F4DB321B?
123456789:;<=>?1@AB1CDE14DF5G7H9CGFDCHBA9@<?>=<@;:9AH87G65F4E321EB?
123456789:;<=>?1@AB1CD2EF36E9DCG9H;AGCBAH@<?>=<@;H:9GE876F543F2D1B?
123456789:;<=>?1@AB1CD2EF36EG7H9CGEDCHBA9@<?>=<@;:9AH87G6F543F2D1B?
123456789:;<=>?1@AB1CD25C8BAE8FG9<FH=@FEA@H?>=H<G;:9G8EC765D432D1B?
123456789:;<=>?1@AB1CDE1F47ED8CG9H;AGCBAH@<?>=<@;H:9G8D7F654F321EB?
123456789:;<=>?1@A2BCD2E47DCF7;CBG;H=@GBA@H?>=H<;GF:987FE654E32DA1?
123456789:;<=>?1@A2BCD2E4F6G8CFEDCGBH8<BA@<?>=<@H;:98HG76F54E32DA1?
123456789:;<=>?1@AB15ACD5E7F9GH:=@GCFEDCGA@H?>=H<;:H9F87E65DB4321B?
123456789:;<=>?1@AB1C3D5EFG59FH:@FEADCBAE@H<?>=<@;:H9G8765GD43C21B?
123456789:;<=>?1@AB1CDE14DF59DCG9H;AGCBAH@<?>=<@;H:9GF8765F4E321EB?
123456789:;<=>?1@AB1C3DEF37EG8;EDH;ADCBAH@<?>=<@;HG:98G7F6543FC21B?
123456789:;<=>?1@AB1C3DEF36EG7;EDH;ADCBAH@<?>=<@;HG:987G6F543FC21B?
123456789:;<=>?1@AB1CDE15DF69DCG9H;AGCBAH@<?>=<@;H:9GF876F5E4321EB?
123456789:;<=>?1@AB1C36DE7;DFG;H=@GFADCBAF@H?>=H<;GE:987E6C543C21B?
123456789:;<=>?1@AB1C3D5EFG59FH:=@FEADCBAE@H?>=H<;:H9G8765GD43C21B?
123456789:;<=>?1@A2BCD2E48DCF8G:H<BGFCBHA@<?>=<@H;:G98FE7654E32DA1?
123456789:;<=>?1@A2BCD2E47DCF7G9H;BGFCBHA@;?>=<;@H:9G87FE654E32DA1?
123456789:;<=>?1@AB14ACD47CEF7G9=FEH=@ECA@H?>=HG<;:9G87FD654DB321B?
123456789:;<=>?1@AB1C3DEF37E9DGH9<GADCBAG@<?>=<@H;:9HE87F6543FC21B?
123456789:;<=>?1@AB1CD25CEF5G7;FEH;AECBAH@<?>=<@;HG:987G65FD432D1B?
123456789:;<=>?1@AB1CDE15D7CFG7:FH;AFCBAH@<?>=<@;H:G987GD65E4321EB?
123456789:;<=>?1@AB1C37BAD7E9FG:H<?GF@EDA@F?H>=<H;:G9E87DC6543C21B?
123456789:;<=>?1@AB1CDE14D6CF7G9AFCBAG@H9=@?>=H<;:9HG87F6D54E321EB?
123456789:;<=>?1@AB1CD2E48DCF8G:AFCBAG@H:=@?>=H<;:HG98FE7654E32D1B?
123456789:;<=>?1@AB1CD2E47DCF7G9AFCBAG@H9=@?>=H<;:9HG87FE654E32D1B?
123456789:;<=>?1@AB1CD2E48DCF8GH9<GAFCBAG@<?>=<@H;:9H8FE7654E32D1B?
123456789:;<=>?1@AB1CDE15D7CF8GH9<GAFCBAG@<?>=<@H;:9H8F7D65E4321EB?
123456789:;<=>?1@AB1C37BAD7EF8G:=FEH=@EDA@H?>=HG<;:G98F7DC6543C21B?
123456789:;<=>?1@AB1CDE15D7CF8G:AFCBAG@H:=@?>=H<;:HG98F7D65E4321EB?
123456789:;<=>?1@AB1C3DE4F6:EDG:ADCBAG@H:=@?>=H<;:HGF9876F54E3C21B?
123456789:;<=>?1@AB1C3DE4F69EDG9ADCBAG@H9=@?>=H<;:9HGF876F54E3C21B?
123456789:;<=>?1@AB37A:@<?>=<@;:A987B6543B21?
123456789:;<=>?1@AB36A8@;?>=<;@:98A76B543B21?
123456789:;<=>?1@AB25A7@;?>=<;@:987A65B432B1?
123456789:;<=>?1@AB26A:@<?>=<@;:A9876B5432B1?
123456789:;<=>?1@AB25A9@<?>=<@;:9A8765B432B1?
123456789:;<=>?1@AB25A8@<?>=<@;:98A765B432B1?
123456789:;<=>?1@AB36A9@<?>=<@;:9A876B543B21?
123456789:;<=>?1@AB27A:@<?>=<@;:A987B65432B1?
123456789:;<=>?1@AB25A7@:?>=<;:@987A65B432B1?
123456789:;<=>?1@AB26ACD69CEF9<EG=@ECA@G?>=G<F;:9FD876DB5432B1?
123456789:;<=>?1@AB2C4DE58DFG8;FADCBAF@;?>=<;@G:98GE765E4C32B1?
123456789:;<=>?1@AB26ACD6E8;DCF;G=@FCA@G?>=G<;FE:98E76DB5432B1?
123456789:;<=>?1@AB2C4D6EFG69F;EADCBAE@;?>=<;@F:9G876GD54C32B1?
123456789:;<=>?1@AB2C58D:EF;G=@FEADCBAE@G?>=G<;F:D98C765C432B1?
123456789:;<=>?1@AB2C4D6EF7G9<@FEADCBAE@G?>=<G;:9G87F6D54C32B1?
123456789:;<=>?1@ABC14B7ADE7:DF;G=@FDA@G?>=G<;F:E987EB654C321C?
123456789:;<=>?1@ABC1D3E5FG69FBEDCBFA9@<?>=<@;:9AG876G5E43D21C?
123456789:;<=>?1@ABC15BDE58DF9G;AFDBAG@<?>=<@;G:9F8E765EC4321C?
123456789:;<=>?1@ABC14BD5E7FG8;FAEDBAF@;?>=<;@G:98G7E65D4C321C?
123456789:;<=>?1@AB26ACD69CE:FG;>F@ECA@F?>G=<;G:E9D876DB5432B1?
123456789:;<=>?1@AB2CD36CE7FG8;FAECBAF@;?>=<;@G:98G7E6D543D2B1?
123456789:;<=>?1@AB2C5D7:EF;G=@FEADCBAE@G?>=G<;F:D987D65C432B1?
123456789:;<=>?1@AB2C4D6EF7:G<@FEADCBAE@G?>=<G;:F987F6D54C32B1?
123456789:;<=>?1@AB2CD47C9BAE9F;G=@FEA@G?>=G<;F:9EC87D654D32B1?
123456789:;<=>?1@AB2CD4E6F8G:CFEDCGBA:@<?>=<@;:AG98F76E54D32B1?
123456789:;<=>?1@ABC14BD69BAE9F;G=@FEA@G?>=G<;F:9ED876D54C321C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFAG7:A@<?>=<@;:G987GF65E43D21C?
123456789:;<=>?1@ABC1D47CBE7F9G;AFEBAG@<?>=<@;G:9F87ED654D321C?
123456789:;<=>?1@ABC14BD5E7F9AEDBAF@G9<@?>=<G;:9GF87E65D4C321C?
123456789:;<=>?1@AB2C58BAD8E:FG;>F@EDA@F?>G=<;G:E98DC765C432B1?
123456789:;<=>?1@AB2CD36CE7F9AECBAF@G9<@?>=<G;:9GF87E6D543D2B1?
123456789:;<=>?1@AB2C58BAD8EF9<EG=@EDA@G?>=G<F;:9F8DC765C432B1?
123456789:;<=>?1@AB2C4DE58DF9ADCBAF@G9<@?>=<G;:9GF8E765E4C32B1?
123456789:;<=>?1@ABC1D36CB8AE9F;G=@FEA@G?>=G<;F:9E8B76D543D21C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFA8@G:=@?>=G<;:G98A7F65E43D21C?
123456789:;<=>?1@AB1C3D5E7ADCBAE@FG7:F<@?>=<F;:G987GE65D43C21B?
123456789:;<=>?1@AB1C4D69CBAE9F;G=@FEA@G?>=G<;F:9ED876D54C321B?
123456789:;<=>?1@AB1C3D5EF69EADCBAE@G9<@?>=<G;:9GF876F5D43C21B?
123456789:;<=>?1@AB1C47BADE7:DF;G=@FDA@G?>=G<;F:E987EC654C321B?
123456789:;<=>?1@ABC14B7AD8E:FG;>F@EDA@F?>G=<;G:E98D7B654C321C?
123456789:;<=>?1@ABC1DE25DF6G8BFDCBGA9@<?>=<@;:9A8G76F5E432E1C?
123456789:;<=>?1@ABC14B7AD8EF9<EG=@EDA@G?>=G<F;:9F8D7B654C321C?
123456789:;<=>?1@ABC1D3EF47EG8BEDCBGA9@<?>=<@;:9A8G7F654F3D21C?
123456789:;<=>?1@AB1C3D5EF6G8;FEADCBAE@;?>=<;@G:98G76F5D43C21B?
123456789:;<=>?1@AB1C3D5EF6:EADCBAE@G:=@?>=G<;:GF9876F5D43C21B?
123456789:;<=>?1@ABC15BD6E8F:AEDBAF@G:=@?>=G<;:GF98E76D5C4321C?
123456789:;<=>?1@ABC1D36CBE6F8G:AFEBAG@;?>=<;@:G98F76ED543D21C?
123456789:;<=>?1@ABC15BD6E8FG9<FAEDBAF@<?>=<@G;:9G8E76D5C4321C?
123456789:;<=>?1@ABC14BDE47DF8G:AFDBAG@;?>=<;@:G98F7E654EC321C?
123456789:;<=>?1@ABC15BD6EF7:EG;AEDBAG@<?>=<@;G:F987F6D5C4321C?
123456789:;<=>?1@ABC14BD5EF69EG:AEDBAG@;?>=<;@:G9F876F5D4C321C?
123456789:;<=>?1@AB26AC7D9EF:G<?FE@DCA@E?G>=<G;:F9D87C6B5432B1?
123456789:;<=>?1@AB2CDE25D7CF8G:AFCBAG@;?>=<;@:G98F7D65E432EB1?
123456789:;<=>?1@AB26AC7D9EFG9<F>E@DCA@E?>F=<G;:9GD87C6B5432B1?
123456789:;<=>?1@AB2CD3E58DCF8G:AFCBAG@;?>=<;@:G98FE765E43D2B1?
123456789:;<=>?1@AB26AC7DE8;DFG;>F@DCA@F?>G=<;GE:98E7C6B5432B1?
123456789:;<=>?1@AB2CD36CEF69EG:AECBAG@;?>=<;@:G9F876FD543D2B1?
123456789:;<=>?1@AB26AC7DE8F:=EDG=@DCA@G?>=GF<;:F98E7C6B5432B1?
123456789:;<=>?1@AB2C4DEF47E9DG:ADCBAG@;?>=<;@:G9E87F654FC32B1?
123456789:;<=>?1@AB26AC7DEF7:E<DG=@DCA@G?>=G<E;:F987FC6B5432B1?
123456789:;<=>?1@AB2C4DE5F7:EDG:ADCBAG@;?>=<;@:GF987F65E4C32B1?
123456789:;<=>?1@ABC1D3E5FG6:FBEDCBFA:@<?>=<@;:AG9876G5E43D21C?
123456789:;<=>?1@ABC14B6ADE6:DF;G=@FDA@G?>=G<;F:E9876EB54C321C?
123456789:;<=>?1@AB2C4D6EF7G:=@FEADCBAE@G?>=G<;:G987F6D54C32B1?
123456789:;<=>?1@AB2C47D:EF;G=@FEADCBAE@G?>=G<;F:D987C654C32B1?
123456789:;<=>?1@AB2C4D6EFG69F<EADCBAE@<?>=<@F;:9G876GD54C32B1?
123456789:;<=>?1@AB25ACD5E8;DCF;G=@FCA@G?>=G<;FE:98E765DB432B1?
123456789:;<=>?1@AB2C4DE58DFG8<FADCBAF@<?>=<@G;:98GE765E4C32B1?
123456789:;<=>?1@AB25ACD59CEF9<EG=@ECA@G?>=G<F;:9FD8765DB432B1?
123456789:;<=>?1@AB2CD36CE7FG8<FAECBAF@<?>=<@G;:98G7E6D543D2B1?
123456789:;<=>?1@AB25ACD59CE:FG;>F@ECA@F?>G=<;G:E9D8765DB432B1?
123456789:;<=>?1@ABC14BD5E7FG8<FAEDBAF@<?>=<@G;:98G7E65D4C321C?
123456789:;<=>?1@ABC14BDE48DF9G;AFDBAG@<?>=<@;G:9F8E7654EC321C?
123456789:;<=>?1@AB2C4D6EF7G:@FEADCBAE@G<?>=<@;:G987F6D54C32B1?
123456789:;<=>?1@AB25C7D:EF;G=@FEADCBAE@G?>=G<;F:D987C65B432B1?
123456789:;<=>?1@AB25A7@CD7E:F<G>CFEDCG@?>G=<F;:E987DA65B432B1?
123456789:;<=>?1@AB2CD3E5F7G:CFEDCGBA:@<?>=<@;:AG987F65E43D2B1?
123456789:;<=>?1@AB25ACD5E8F:G<CFEDCGA@<?>=<@G;:F98E765DB432B1?
123456789:;<=>?1@AB25ACD5E7F9G<CFEDCGA@<?>=<@G;:9F87E65DB432B1?
123456789:;<=>?1@AB14ACD4E7:DCF:G=@FCA@G?>=G<;:FE987E654DB321B?
123456789:;<=>?1@AB1C3D6EFG69F<EADCBAE@<?>=<@F;:9G876GD543C21B?
123456789:;<=>?1@AB1CD2E58DCF8G;AFCBAG@<?>=<@;G:98FE765E432D1B?
123456789:;<=>?1@AB1CD25CE6F9AECBAF@G9<@?>=<G;:9GF876E5D432D1B?
123456789:;<=>?1@AB25AC6D8EF9G<?FE@DCA@E?G>=<G;:9F8D76C5B432B1?
123456789:;<=>?1@AB2CDE25D8CF9G;AFCBAG@<?>=<@;G:9F8D765E432EB1?
123456789:;<=>?1@AB2CD3E6F8G:CFEDCGBA:@<?>=<@;:AG98F76E543D2B1?
123456789:;<=>?1@AB25A7@CD7E9F;G>CFEDCG@?>G=<;F:9E87DA65B432B1?
123456789:;<=>?1@AB1C4D6EF7:G<@FEADCBAE@G?>=<G;:F987F6D54C321B?
123456789:;<=>?1@AB1C4D69EF:G<@FEADCBAE@G?>=<G;:F9D876D54C321B?
123456789:;<=>?1@AB1CDE14D7CF8G;AFCBAG@<?>=<@;G:98F7D654E321EB?
123456789:;<=>?1@AB1C4DE5F8;EDG;ADCBAG@<?>=<@;GF:98F765E4C321B?
123456789:;<=>?1@AB25AC6D8EFG8;F>E@DCA@E?>F=<;G:98GD76C5B432B1?
123456789:;<=>?1@AB2CD3E69DCF9G;AFCBAG@<?>=<@;G:9FE876E543D2B1?
123456789:;<=>?1@AB1C4D6EF7G9<@FEADCBAE@G?>=<G;:9G87F6D54C321B?
123456789:;<=>?1@AB1C47D9EF:G<@FEADCBAE@G?>=<G;:F9D87C654C321B?
123456789:;<=>?1@AB1C4D6EFG69F;EADCBAE@;?>=<;@F:9G876GD54C321B?
123456789:;<=>?1@AB15ACD5E7:DCF:G<@FCA@G?>=<G;:FE987E65DB4321B?
123456789:;<=>?1@AB1C4DE58DFG8;FADCBAF@;?>=<;@G:98GE765E4C321B?
123456789:;<=>?1@AB1C4DE59DFG9<FADCBAF@<?>=<@G;:9GE8765E4C321B?
123456789:;<=>?1@AB25AC6DE7:DFG:>F@DCA@F?>G=<;:GE987E6C5B432B1?
123456789:;<=>?1@AB2CD37CEF7:EG;AECBAG@<?>=<@;G:F987FD6543D2B1?
123456789:;<=>?1@AB1C4DE5F7:EDG:ADCBAG@;?>=<;@:GF987F65E4C321B?
123456789:;<=>?1@AB1CDE14D6CF7G:AFCBAG@;?>=<;@:G987F6D54E321EB?
123456789:;<=>?1@AB1CD26CE7F:AECBAF@G:=@?>=G<;:GF987E6D5432D1B?
123456789:;<=>?1@AB1CD2E47DCF7G:AFCBAG@;?>=<;@:G987FE654E32D1B?
123456789:;<=>?1@AB25ACD58CE9FG:>F@ECA@F?>G=<;:G9E8D765DB432B1?
123456789:;<=>?1@AB2CD37CE8FG9<FAECBAF@<?>=<@G;:9G8E7D6543D2B1?
123456789:;<=>?1@AB2C47BAD7E9FG:>F@EDA@F?>G=<;:G9E87DC654C32B1?
123456789:;<=>?1@AB2CD37CE8F:AECBAF@G:=@?>=G<;:GF98E7D6543D2B1?
123456789:;<=>?1@ABC14B6AD7E9FG:>F@EDA@F?>G=<;:G9E87D6B54C321C?
123456789:;<=>?1@ABC1DE26DF7G9BFDCBGA:@<?>=<@;:A9G87F6E5432E1C?
123456789:;<=>?1@AB2C4DE59DFG9<FADCBAF@<?>=<@G;:9GE8765E4C32B1?
123456789:;<=>?1@AB25ACD58CEF8<EG=@ECA@G?>=G<F;:98FD765DB432B1?
123456789:;<=>?1@AB15ACD5E7:DCF:G=@FCA@G?>=G<;:FE987E65DB4321B?
123456789:;<=>?1@AB1C3D6EFG69F;EADCBAE@;?>=<;@F:9G876GD543C21B?
123456789:;<=>?1@AB1C4D6EF7G:=@FEADCBAE@G?>=G<;:G987F6D54C321B?
123456789:;<=>?1@AB1C3D6EF7G9<@FEADCBAE@G?>=<G;:9G87F6D543C21B?
123456789:;<=>?1@AB1C4D6EFG69F<EADCBAE@<?>=<@F;:9G876GD54C321B?
123456789:;<=>?1@AB14ACD4E7:DCF:G<@FCA@G?>=<G;:FE987E654DB321B?
123456789:;<=>?1@AB1C4DE58DFG8<FADCBAF@<?>=<@G;:98GE765E4C321B?
123456789:;<=>?1@AB25AC6DE7;DFG;>F@DCA@F?>G=<;GE:987E6C5B432B1?
123456789:;<=>?1@AB2CD36CEF6:EG;AECBAG@<?>=<@;G:F9876FD543D2B1?
123456789:;<=>?1@AB1C4D6EF7G:@FEADCBAE@G<?>=<@;:G987F6D54C321B?
123456789:;<=>?1@AB1C3D6EF7:G<@FEADCBAE@G?>=<G;:F987F6D543C21B?
123456789:;<=>?1@AB25A7@CD7E9F<G>CFEDCG@?>G=<F;:9E87DA65B432B1?
123456789:;<=>?1@AB2CD3E5F8G:CFEDCGBA:@<?>=<@;:AG98F765E43D2B1?
123456789:;<=>?1@AB25ACD5E7F:G<CFEDCGA@<?>=<@G;:F987E65DB432B1?
123456789:;<=>?1@AB25AC6DE7F:=EDG=@DCA@G?>=GF<;:F987E6C5B432B1?
123456789:;<=>?1@AB2C4DEF47E:DG;ADCBAG@<?>=<@;G:E987F654FC32B1?
123456789:;<=>?1@AB2C4DE5F8;EDG;ADCBAG@<?>=<@;GF:98F765E4C32B1?
123456789:;<=>?1@AB25AC6DEF69E<DG=@DCA@G?>=G<E;:9F876FC5B432B1?
123456789:;<=>?1@AB2C47BAD7EF8<EG=@EDA@G?>=G<F;:98F7DC654C32B1?
123456789:;<=>?1@AB2C4DE59DF:ADCBAF@G:=@?>=G<;:GF9E8765E4C32B1?
123456789:;<=>?1@ABC14B6AD7EF8<EG=@EDA@G?>=G<F;:98F7D6B54C321C?
123456789:;<=>?1@ABC1D3EF48EG9BEDCBGA:@<?>=<@;:A9G8F7654F3D21C?
123456789:;<=>?1@ABC14BD5EF6:EG;AEDBAG@<?>=<@;G:F9876F5D4C321C?
123456789:;<=>?1@A5:@<?>=<@;:A98765A4321?
123456789:;<=>?1@A58@:?>=<;:@98A765A4321?
123456789:;<=>?1@A47@9?>=<;:9@87A654A321?
123456789:;<=>?1@A4:@<?>=<@;:A987654A321?
123456789:;<=>?1@A58@<?>=<@;:98A765A4321?
123456789:;<=>?1@AB1C3DE49DFG9<FADCBAF@<?>=<@G;:9GE87654E3C21B?
123456789:;<=>?1@AB1C3DE47DFG7:FADCBAF@:?>=<;:@G987GE654E3C21B?
123456789:;<=>?1@AB16ACD6E8;DCF;G=@FCA@G?>=G<;FE:98E76DB54321B?
123456789:;<=>?1@AB1C3D5EFG58F:EADCBAE@:?>=<;:@F98G765GD43C21B?
123456789:;<=>?1@AB1C58D:EF;G=@FEADCBAE@G?>=G<;F:D98C765C4321B?
123456789:;<=>?1@AB1C3D5EF6G8;@FEADCBAE@G?>=<;G:98G76F5D43C21B?
123456789:;<=>?1@AB1C3D5EFG58F<EADCBAE@<?>=<@F;:98G765GD43C21B?
123456789:;<=>?1@AB14ACD4E8;DCF;G=@FCA@G?>=G<;FE:98E7654DB321B?
123456789:;<=>?1@AB1C3DE47DFG7<FADCBAF@<?>=<@G;:987GE654E3C21B?
123456789:;<=>?1@AB1CD27CEF7:EG;AECBAG@<?>=<@;G:F987FD65432D1B?
123456789:;<=>?1@AB1CD25CEF5:EG;AECBAG@<?>=<@;G:F98765FD432D1B?
123456789:;<=>?1@AB1C5D7:EF;G=@FEADCBAE@G?>=G<;F:D987D65C4321B?
123456789:;<=>?1@AB1C3D5EF69G;@FEADCBAE@G?>=<;G:9F876F5D43C21B?
123456789:;<=>?1@AB36A8@CD8E:F<G>CFEDCG@?>G=<F;:E98DA76B543B21?
123456789:;<=>?1@AB3CD4E6F8G:CFEDCGBA:@<?>=<@;:AG98F76E54D3B21?
123456789:;<=>?1@AB36ACD6E8F:G<CFEDCGA@<?>=<@G;:F98E76DB543B21?
123456789:;<=>?1@AB1CD2E69DCF9G;AFCBAG@<?>=<@;G:9FE876E5432D1B?
123456789:;<=>?1@AB1CD25CE6F8AECBAF@G8;@?>=<;G:98GF76E5D432D1B?
123456789:;<=>?1@AB1C58BAD8EF9<EG=@EDA@G?>=G<F;:9F8DC765C4321B?
123456789:;<=>?1@AB1CDE14D8CF9G;AFCBAG@<?>=<@;G:9F8D7654E321EB?
123456789:;<=>?1@AB1C3DE4F69EDG9ADCBAG@:?>=<;:@9GF876F54E3C21B?
123456789:;<=>?1@AB1CDE14D6CF7G9AFCBAG@:?>=<;:@9G87F6D54E321EB?
123456789:;<=>?1@AB1CD27CE8F:AECBAF@G:=@?>=G<;:GF98E7D65432D1B?
123456789:;<=>?1@AB1CD2E47DCF7G9AFCBAG@:?>=<;:@9G87FE654E32D1B?
123456789:;<=>?1@AB1CD27CE8FG9<FAECBAF@<?>=<@G;:9G8E7D65432D1B?
123456789:;<=>?1@AB36ACD69CE:F=@ECA@F?>=F<;:E9D876DB543B21?
123456789:;<=>?1@AB3C5D8EF9<EADCBAE@<?>=<@F;:9F8D765C43B21?
123456789:;<=>?1@AB3C58BAD8E:F=@EDA@F?>=F<;:E98DC765C43B21?
123456789:;<=>?1@AB3C5D8E:ADCBAE@F:=@?>=F<;:FE98D765C43B21?
123456789:;<=>?1@ABC25B7AD8E:F=@EDA@F?>=F<;:E98D7B65C432C1?
123456789:;<=>?1@ABC2D4E7F9BEDCBFA:@<?>=<@;:A9F87E654D32C1?
123456789:;<=>?1@ABC25BD6E8F;AEDBAF@<?>=<@;F:98E76D5C432C1?
123456789:;<=>?1@ABC25BD6E9F;AEDBAF@<?>=<@;F:9E876D5C432C1?
123456789:;<=>?1@AB36AC7D9EF;>E@DCA@E?>F=<;F:9D87C6B543B21?
123456789:;<=>?1@AB3CD47CE9F;AECBAF@<?>=<@;F:9E87D654D3B21?
123456789:;<=>?1@AB36AC7DE8;DF=@DCA@F?>=F<;E:98E7C6B543B21?
123456789:;<=>?1@AB3C5DE7:DF;ADCBAF@<?>=<@;F:E987E65C43B21?
123456789:;<=>?1@ABC2D4E6F9BEDCBFA:@<?>=<@;:A9F876E54D32C1?
123456789:;<=>?1@ABC25B7AD8E;F=@EDA@F?>=F<;E:98D7B65C432C1?
123456789:;<=>?1@AB3C5D7E:ADCBAE@F:=@?>=F<;:FE987D65C43B21?
123456789:;<=>?1@AB3C58BAD8E;F=@EDA@F?>=F<;E:98DC765C43B21?
123456789:;<=>?1@AB3C5D7EF9<EADCBAE@<?>=<@F;:9F87D65C43B21?
123456789:;<=>?1@AB36ACD69CE;F=@ECA@F?>=F<;E:9D876DB543B21?
123456789:;<=>?1@AB3C5DE69DF;ADCBAF@<?>=<@;F:9E876E5C43B21?
123456789:;<=>?1@AB36AC7DE9<DF=@DCA@F?>=F<E;:9E87C6B543B21?
123456789:;<=>?1@AB3CD47CE8F;AECBAF@<?>=<@;F:98E7D654D3B21?
123456789:;<=>?1@AB36AC7D:EF;>E@DCA@E?>F=<;F:D987C6B543B21?
123456789:;<=>?1@AB2C47BAD7E;F=@EDA@F?>=F<;E:987DC654C32B1?
123456789:;<=>?1@AB2C4D6E:ADCBAE@F:=@?>=F<;:FE9876D54C32B1?
123456789:;<=>?1@ABC14B6AD7E;F=@EDA@F?>=F<;E:987D6B54C321C?
123456789:;<=>?1@ABC1D3E5F9BEDCBFA:@<?>=<@;:A9F8765E43D21C?
123456789:;<=>?1@ABC14BD5E9F;AEDBAF@<?>=<@;F:9E8765D4C321C?
123456789:;<=>?1@ABC14BD5E7F;AEDBAF@<?>=<@;F:987E65D4C321C?
123456789:;<=>?1@AB25AC6D:EF;>E@DCA@E?>F=<;F:D9876C5B432B1?
123456789:;<=>?1@AB2CD36CE7F;AECBAF@<?>=<@;F:987E6D543D2B1?
123456789:;<=>?1@ABC1D3E7F9BEDCBFA:@<?>=<@;:A9F87E6543D21C?
123456789:;<=>?1@ABC14B6AD7E9F=@EDA@F?>=F<;:9E87D6B54C321C?
123456789:;<=>?1@AB2C4D8E:ADCBAE@F:=@?>=F<;:FE98D7654C32B1?
123456789:;<=>?1@AB2C47BAD7E9F=@EDA@F?>=F<;:9E87DC654C32B1?
123456789:;<=>?1@AB2C4D8EF9<EADCBAE@<?>=<@F;:9F8D7654C32B1?
123456789:;<=>?1@AB25ACD58CE9F=@ECA@F?>=F<;:9E8D765DB432B1?
123456789:;<=>?1@AB1C36BAD6E9F;@EDA@F?>=<;F:9E876DC543C21B?
123456789:;<=>?1@AB1C5D7E:ADCBAE@F:=@?>=F<;:FE987D65C4321B?
123456789:;<=>?1@AB1C4D6E:ADCBAE@F:=@?>=F<;:FE9876D54C321B?
123456789:;<=>?1@AB1C36BAD6E:F<@EDA@F?>=<F;:E9876DC543C21B?
123456789:;<=>?1@ABC1D3E5F7BEDCBFA:@<?>=<@;:A987F65E43D21C?
123456789:;<=>?1@ABC14B6AD9E;F=@EDA@F?>=F<;E:9D876B54C321C?
123456789:;<=>?1@ABC25B7AD9E;F=@EDA@F?>=F<;E:9D87B65C432C1?
123456789:;<=>?1@ABC2D4E6F8BEDCBFA:@<?>=<@;:A98F76E54D32C1?
123456789:;<=>?1@ABC25BD7E9F;AEDBAF@<?>=<@;F:9E87D65C432C1?
123456789:;<=>?1@ABC25BD6E8F:AEDBAF@<?>=<@;:F98E76D5C432C1?
123456789:;<=>?1@AB36AC8D:EF;>E@DCA@E?>F=<;F:D98C76B543B21?
123456789:;<=>?1@AB3CD47CE8F:AECBAF@<?>=<@;:F98E7D654D3B21?
123456789:;<=>?1@AB36AC8DE9<DF=@DCA@F?>=F<E;:9E8C76B543B21?
123456789:;<=>?1@AB3C5DE69DF:ADCBAF@<?>=<@;:F9E876E5C43B21?
123456789:;<=>?1@ABC14BD5E7F9AEDBAF@<?>=<@;:9F87E65D4C321C?
123456789:;<=>?1@ABC14BD7E9F;AEDBAF@<?>=<@;F:9E87D654C321C?
123456789:;<=>?1@ABC2D5E7F9BEDCBFA:@<?>=<@;:A9F87E65D432C1?
123456789:;<=>?1@ABC25B7AD8E:F<@EDA@F?>=<F;:E98D7B65C432C1?
123456789:;<=>?1@AB3C6D8E:ADCBAE@F:=@?>=F<;:FE98D76C543B21?
123456789:;<=>?1@AB3C58BAD8E:F<@EDA@F?>=<F;:E98DC765C43B21?
123456789:;<=>?1@AB3C6D8EF9<EADCBAE@<?>=<@F;:9F8D76C543B21?
123456789:;<=>?1@AB36ACD69CE:F<@ECA@F?>=<F;:E9D876DB543B21?
123456789:;<=>?1@AB3C6DE7:DF;ADCBAF@<?>=<@;F:E987E6C543B21?
123456789:;<=>?1@AB36AC7DE8;DF<@DCA@F?>=<F;E:98E7C6B543B21?
123456789:;<=>?1@AB3CD58CE9F;AECBAF@<?>=<@;F:9E8D765D43B21?
123456789:;<=>?1@AB36AC7D9EF:=E@DCA@E?>=F<;:F9D87C6B543B21?
123456789:;<=>?1@AB1C36BAD6E:F=@EDA@F?>=F<;:E9876DC543C21B?
123456789:;<=>?1@AB1C3D6E:ADCBAE@F:=@?>=F<;:FE9876D543C21B?
123456789:;<=>?1@AB1C5D8E:ADCBAE@F:=@?>=F<;:FE98D765C4321B?
123456789:;<=>?1@AB1C36BAD6E8F;@EDA@F?>=<;F:98E76DC543C21B?
123456789:;<=>?1@AB1C5D8EF9<EADCBAE@<?>=<@F;:9F8D765C4321B?
123456789:;<=>?1@AB1C4D8EF9<EADCBAE@<?>=<@F;:9F8D7654C321B?
123456789:;<=>?1@AB25AC6DE7:DF;@DCA@F?>=<;F:E987E6C5B432B1?
123456789:;<=>?1@AB2C6DE7:DF;ADCBAF@<?>=<@;F:E987E6C5432B1?
123456789:;<=>?1@AB1C36BAD6E8F<@EDA@F?>=<F;:98E76DC543C21B?
123456789:;<=>?1@AB1C4D8E:ADCBAE@F:=@?>=F<;:FE98D7654C321B?
123456789:;<=>?1@AB1C3D7E:ADCBAE@F:=@?>=F<;:FE987D6543C21B?
123456789:;<=>?1@AB1C36BAD6E9F=@EDA@F?>=F<;:9E876DC543C21B?
123456789:;<=>?1@AB25ACD58CE9F;@ECA@F?>=<;F:9E8D765DB432B1?
123456789:;<=>?1@AB2C6D8EF9<EADCBAE@<?>=<@F;:9F8D76C5432B1?
123456789:;<=>?1@AB2C47BAD7E9F;@EDA@F?>=<;F:9E87DC654C32B1?
123456789:;<=>?1@AB2C6D8E:ADCBAE@F:=@?>=F<;:FE98D76C5432B1?
123456789:;<=>?1@ABC14B6AD7E9F;@EDA@F?>=<;F:9E87D6B54C321C?
123456789:;<=>?1@ABC1D5E7F9BEDCBFA:@<?>=<@;:A9F87E65D4321C?
123456789:;<=>?1@AB47ACD7:CE;F=@ECA@F?>=F<;E:D987DB654B321?
123456789:;<=>?1@AB4C6D8EF9<EADCBAE@<?>=<@F;:9F8D76C54B321?
123456789:;<=>?1@AB4C69BAD9E;F=@EDA@F?>=F<;E:9DC876C54B321?
123456789:;<=>?1@AB4C6D8E:ADCBAE@F:=@?>=F<;:FE98D76C54B321?
123456789:;<=>?1@ABC36B8AD9E;F=@EDA@F?>=F<;E:9D8B76C543C21?
123456789:;<=>?1@ABC3D5E7F9BEDCBFA:@<?>=<@;:A9F87E65D43C21?
123456789:;<=>?1@ABC36BD7E9F;AEDBAF@<?>=<@;F:9E87D6C543C21?
123456789:;<=>?1@AB47AC8D:EF;>E@DCA@E?>F=<;F:D98C7B654B321?
123456789:;<=>?1@AB4CD58CE9F;AECBAF@<?>=<@;F:9E8D765D4B321?
123456789:;<=>?1@AB47AC8DE9<DF=@DCA@F?>=F<E;:9E8C7B654B321?
123456789:;<=>?1@AB4C6DE7:DF;ADCBAF@<?>=<@;F:E987E6C54B321?
123456789:;<=>?1@AB1C36BAD6E;F=@EDA@F?>=F<;E:9876DC543C21B?
123456789:;<=>?1@AB1C3D5E:ADCBAE@F:=@?>=F<;:FE98765D43C21B?
123456789:;<=>?1@AB1C6D8E:ADCBAE@F:=@?>=F<;:FE98D76C54321B?
123456789:;<=>?1@AB1C36BAD6E8F:@EDA@F?>=<;:F98E76DC543C21B?
123456789:;<=>?1@AB1C6D8EF9<EADCBAE@<?>=<@F;:9F8D76C54321B?
123456789:;<=>?1@AB1C3D8EF9<EADCBAE@<?>=<@F;:9F8D76543C21B?
123456789:;<=>?1@AB1CD25CE6F;AECBAF@<?>=<@;F:9876E5D432D1B?
123456789:;<=>?1@AB1C36BAD6E8F=@EDA@F?>=F<;:98E76DC543C21B?
123456789:;<=>?1@AB1C3D8E:ADCBAE@F:=@?>=F<;:FE98D76543C21B?
123456789:;<=>?1@AB2C5D7EF9<EADCBAE@<?>=<@F;:9F87D65C432B1?
123456789:;<=>?1@AB2C4D7EF9<EADCBAE@<?>=<@F;:9F87D654C32B1?
123456789:;<=>?1@AB2C47BAD7E:F=@EDA@F?>=F<;:E987DC654C32B1?
123456789:;<=>?1@AB2C4D7E:ADCBAE@F:=@?>=F<;:FE987D654C32B1?
123456789:;<=>?1@ABC14B6AD7E:F=@EDA@F?>=F<;:E987D6B54C321C?
123456789:;<=>?1@ABC1D3E6F9BEDCBFA:@<?>=<@;:A9F876E543D21C?
123456789:;<=>?1@ABC14BD5E8F;AEDBAF@<?>=<@;F:98E765D4C321C?
123456789:;<=>?1@AB25AC6DE8;DF<@DCA@F?>=<F;E:98E76C5B432B1?
123456789:;<=>?1@AB2CD36CE8F;AECBAF@<?>=<@;F:98E76D543D2B1?
123456789:;<=>?1@AB2C4DE69DF:ADCBAF@<?>=<@;:F9E876E54C32B1?
123456789:;<=>?1@AB2CD36CE8F:AECBAF@<?>=<@;:F98E76D543D2B1?
123456789:;<=>?1@AB2C47BAD7E:F<@EDA@F?>=<F;:E987DC654C32B1?
123456789:;<=>?1@AB2C5D7E:ADCBAE@F:=@?>=F<;:FE987D65C432B1?
123456789:;<=>?1@ABC14B6AD7E:F<@EDA@F?>=<F;:E987D6B54C321C?
123456789:;<=>?1@ABC1D4E6F9BEDCBFA:@<?>=<@;:A9F876E54D321C?
123456789:;<=>?1@ABC14BD5E8F:AEDBAF@<?>=<@;:F98E765D4C321C?
123456789:;<=>?1@ABC14BD6E8F;AEDBAF@<?>=<@;F:98E76D54C321C?
123456789:;<=>?1@AB2CD47CE8F;AECBAF@<?>=<@;F:98E7D654D32B1?
123456789:;<=>?1@ABC1D3E6F8BEDCBFA:@<?>=<@;:A98F76E543D21C?
123456789:;<=>?1@ABC14B6AD8E:F=@EDA@F?>=F<;:E98D76B54C321C?
123456789:;<=>?1@AB2C5D8EF9<EADCBAE@<?>=<@F;:9F8D765C432B1?
123456789:;<=>?1@AB25ACD58CE9F<@ECA@F?>=<F;:9E8D765DB432B1?
123456789:;<=>?1@AB1C36BAD6E9F<@EDA@F?>=<F;:9E876DC543C21B?
123456789:;<=>?1@AB1C4D7E:ADCBAE@F:=@?>=F<;:FE987D654C321B?
123456789:;<=>?1@AB2CD36CE7F:AECBAF@<?>=<@;:F987E6D543D2B1?
123456789:;<=>?1@AB2C5DE69DF:ADCBAF@<?>=<@;:F9E876E5C432B1?
123456789:;<=>?1@AB2C47BAD7E9F<@EDA@F?>=<F;:9E87DC654C32B1?
123456789:;<=>?1@AB2C5D8E:ADCBAE@F:=@?>=F<;:FE98D765C432B1?
123456789:;<=>?1@ABC14B6AD7E9F<@EDA@F?>=<F;:9E87D6B54C321C?
123456789:;<=>?1@ABC1D4E7F9BEDCBFA:@<?>=<@;:A9F87E654D321C?
123456789:;<=>?1@ABC14BD5E7F:AEDBAF@<?>=<@;:F987E65D4C321C?
123456789:;<=>?1@ABC14BD6E9F;AEDBAF@<?>=<@;F:9E876D54C321C?
123456789:;<=>?1@AB2CD47CE8F:AECBAF@<?>=<@;:F98E7D654D32B1?
123456789:;<=>?1@AB2CD47CE9F;AECBAF@<?>=<@;F:9E87D654D32B1?
123456789:;<=>?1@AB2C5DE7:DF;ADCBAF@<?>=<@;F:E987E65C432B1?
123456789:;<=>?1@ABC1D3E5F8BEDCBFA:@<?>=<@;:A98F765E43D21C?
123456789:;<=>?1@ABC14B6AD8E;F=@EDA@F?>=F<;E:98D76B54C321C?
123456789:;<=>?1@ABC14B6AD8E:F<@EDA@F?>=<F;:E98D76B54C321C?
123456789:;<=>?1@ABC1D4E6F8BEDCBFA:@<?>=<@;:A98F76E54D321C?
123456789:;<=>?1@ABC14BD6E8F:AEDBAF@<?>=<@;:F98E76D54C321C?
123456789:;<=>?1@AB25ACD58EF9G;H=IJK=@JCIEHGFEIDCJA@K?>=KH<;G:9F8D765DB432B1?
123456789:;<=>?1@AB2C4DEF4G6H8IJ9<KADJIEHGFEIDKCBAK@<?>=<@J;:9J8H76G54FC32B1?
123456789:;<=>?1@AB2C47BAD7EFG7H9I;J=FIHGFJEK=@EDA@K?>=KJ<;I:9H87GDC654C32B1?
123456789:;<=>?1@AB2C4DEF4G6H8I:EHGFEIDJ:ADCBAJ@K:=@?>=K<;:KJI98H76G54FC32B1?
123456789:;<=>?1@ABC14B6AD7EFG7H9I;J=FIHGFJEK=@EDA@K?>=KJ<;I:9H87GD6B54C321C?
123456789:;<=>?1@ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKA:@<?>=<@;:A9KJ87I65H43GD21C?
123456789:;<=>?1@ABC14BD5EFG5H7I9J;FIHGFJEK;AEDBAK@<?>=<@;KJ:9I87H65GD4C321C?
123456789:;<=>?1@AB25AC6DEF6G8H:IJ;>K@DJIEHGFEIDKCA@K?>J=<;J:H98G76FC5B432B1?
123456789:;<=>?1@AB2CD36EF7G9H;IJK;AJCIEHGFEIDCJBAK@<?>=<@;KH:9G87F6D543D2B1?
123456789:;<=>?1@AB25AC6DEF6G8HI9<HJ=EHGFEJDK=@DCA@K?>=KJ<I;:9I8G76FC5B432B1?
123456789:;<=>?1@AB2C4DEF4GH58GI9J;EIGFEJDK;ADCBAK@<?>=<@;KJ:9I8H765H4FC32B1?
123456789:;<=>?1@AB25AC6DEF6GH7:GI;J=EIGFEJDK=@DCA@K?>=KJ<;I:H987H6FC5B432B1?
123456789:;<=>?1@AB2C4DEF4G6HI7:HJ;EHGFEJDK;ADCBAK@<?>=<@;KJ:I987I6G54FC32B1?
123456789:;<=>?1@AB1C36BDE6F9G;HIJ;K=@JIAHDGFEDHBAI@K?>=K<;JG:9F876EC543C21B?
123456789:;<=>?1@AB1C3D5EFG5H7I:J@FIHGFJEADCBAE@JK:=@?>=K<;:KI987H65GD43C21B?
123456789:;<=>?1@AB1C4D6EFG6H8I:J@FIHGFJEADCBAE@JK:=@?>=K<;:KI98H76GD54C321B?
123456789:;<=>?1@AB1C36BDE6F8G:HIJ:K<@JIAHDGFEDHBAI@K?>=<K;:JG98F76EC543C21B?
123456789:;<=>?1@AB1C4D6EFG6H8IJ9<IK@FIHGFKEADCBAE@K<?>=<@J;:9J8H76GD54C321B?
123456789:;<=>?1@AB1C3DEF3G5H8IJ9<KADJIEHGFEIDKCBAK@<?>=<@J;:9J8H765G43FC21B?
123456789:;<=>?1@AB1CD25EF6G9H;IJK;AJCIEHGFEIDCJBAK@<?>=<@;KH:9G876F5D432D1B?
123456789:;<=>?1@AB1CDE1F3G6HI7:JK;AJCIHDGFEDHCJBAK@<?>=<@;K:I987I6G543F21EB?
123456789:;<=>?1@AB1C4DE58FG9H;I@JKADJFIHGFJEDKCBAK@I<?>=<@;H:9G8E765E4C321B?
123456789:;<=>?1@AB1C36BAD6EFG6H8I;J=FIHGFJEK=@EDA@K?>=KJ<;I:98H76GDC543C21B?
123456789:;<=>?1@AB1C3DEF3G5H8I:EHGFEIDJ:ADCBAJ@K:=@?>=K<;:KJI98H765G43FC21B?
123456789:;<=>?1@AB1CDE1F3G6H8DGFEDHCI8J:AICBAJ@K:=@?>=K<;:KJ98IH76G543F21EB?
123456789:;<=>?1@AB1C36BAD6E8FGH8I:J=K?GJIHGKF@EDA@F?K>=J<;:I98HE76DC543C21B?
123456789:;<=>?1@AB1CDE1F3G6H8DGFEDHCI8JK9<JAICBAJ@<?>=<@K;:9K8IH76G543F21EB?
123456789:;<=>?1@AB1C3D5EFG5H8IJ9<IK@FIHGFKEADCBAE@K<?>=<@J;:9J8H765GD43C21B?
123456789:;<=>?1@AB1C4DEF4G6H8IJ9<KADJIEHGFEIDKCBAK@<?>=<@J;:9J8H76G54FC321B?
123456789:;<=>?1@AB1C36BAD6EFG6H8I:J<FIHGFJEK<@EDA@K?>=<KJ;:I98H76GDC543C21B?
123456789:;<=>?1@AB1C4DEF4G6H8I:EHGFEIDJ:ADCBAJ@K:=@?>=K<;:KJI98H76G54FC321B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7J:AICBAJ@K:=@?>=K<;:KJ987IH65G43F21EB?
123456789:;<=>?1@AB1C36BAD6E9FGH9I;J=K?GJIHGKF@EDA@F?K>=J<;I:9HE876DC543C21B?
123456789:;<=>?1@AB25ACD58CE9FGH9I;J=K?GJIHGKF@ECA@F?K>=J<;I:9HE8D765DB432B1?
123456789:;<=>?1@AB2CDE2F4G6H8DGFEDHCI8JK9<JAICBAJ@<?>=<@K;:9K8IH76G54F32EB1?
123456789:;<=>?1@AB2CD36CE7FGH7I9J;K@GJIHGKFAECBAF@K<?>=<@;J:9I87HE6D543D2B1?
123456789:;<=>?1@AB25CD6E8F:GHI:JK;>J@IHAGCFEDCGBAH@J?>K=<;K:IF98E76D5B432B1?
123456789:;<=>?1@AB1CDE1F4GH58GI9DGFEDICJ9K;AJCBAK@<?>=<@;K:9JI8H765H4F321EB?
123456789:;<=>?1@AB1C4DEF4GH58GI9J;EIGFEJDK;ADCBAK@<?>=<@;KJ:9I8H765H4FC321B?
123456789:;<=>?1@AB1CDE1FG25FH6I8DHFEDICJ8K;AJCBAK@<?>=<@;K:98JI76H5G432G1EB?
123456789:;<=>?1@AB1CDE1FG25FH6I9DHFEDICJ9K;AJCBAK@<?>=<@;K:9JI876H5G432G1EB?
123456789:;<=>?1@AB2C47BAD7E9FGH9I;J=K?GJIHGKF@EDA@F?K>=J<;I:9HE87DC654C32B1?
123456789:;<=>?1@AB2CDE2F4G6H8DGFEDHCI8J:AICBAJ@K:=@?>=K<;:KJ98IH76G54F32EB1?
123456789:;<=>?1@ABC14B6AD7E9FGH9I;J=K?GJIHGKF@EDA@F?K>=J<;I:9HE87D6B54C321C?
123456789:;<=>?1@ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKA:@<?>=<@;:A9K87JI65H43G21FC?
123456789:;<=>?1@ABC14BD5E7FGH7I9J;K@GJIHGKFAEDBAF@K<?>=<@;J:9I87HE65D4C321C?
123456789:;<=>?1@ABC14DE5F7G9HIJ9K;AJIBHDGFEDHCBIAK@<?>=<@;K:9JG87F65E4C321C?
123456789:;<=>?1@AB25AC6D8EFG8H:IJ;>IK?FIHGFKE@DCA@E?K>J=<;J:H98GD76C5B432B1?
123456789:;<=>?1@AB2CDE2FG36FH7I9DHFEDICJ9K;AJCBAK@<?>=<@;K:9JI87H6G543G2EB1?
123456789:;<=>?1@AB25AC6D8EFG8HI9<HJ=K?FJHGFKE@DCA@E?K>=J<I;:9I8GD76C5B432B1?
123456789:;<=>?1@AB2CDE2F4GH58GI9DGFEDICJ9K;AJCBAK@<?>=<@;K:9JI8H765H4F32EB1?
123456789:;<=>?1@AB25AC6DE7:FG;H=I?JK@DJFIHGFJEDKCA@K?I>=H<;G:E987E6C5B432B1?
123456789:;<=>?1@AB2CDE2F4G6HI7:JK;AJCIHDGFEDHCJBAK@<?>=<@;K:I987I6G54F32EB1?
123456789:;<=>?1@ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAK:@<?>=<@;:A9J87I65HE43D21C?
123456789:;<=>?1@ABC14B6DE7F9G;HIJ;K=@JIAHDGFEDHBAI@K?>=K<;JG:9F87E6B54C321C?
123456789:;<=>?1@AB2C4D6EFG6H8I:J@FIHGFJEADCBAE@JK:=@?>=K<;:KI98H76GD54C32B1?
123456789:;<=>?1@AB2C47BDE7F9G;HIJ;K=@JIAHDGFEDHBAI@K?>=K<;JG:9F87EC654C32B1?
123456789:;<=>?1@AB2C4D6EFG6H8IJ9<IK@FIHGFKEADCBAE@K<?>=<@J;:9J8H76GD54C32B1?
123456789:;<=>?1@AB25CDE58DF9G;HIJ;K=@JIAHCGFDCHBAI@K?>=K<;JG:9F8E765EB432B1?
123456789:;<=>?1@AB2C4D6EFG6HI7:HJ;K@FJHGFKEADCBAE@K<?>=<@;J:I987I6GD54C32B1?
123456789:;<=>?1@AB25CD6EF7:EG;HIJ;K=@JIAHCGEDCHBAI@K?>=K<;JG:F987F6D5B432B1?
123456789:;<=>?1@AB2C4DE58FG9H;I@JKADJFIHGFJEDKCBAK@I<?>=<@;H:9G8E765E4C32B1?
123456789:;<=>?1@AB25CD6E8FG9<HI=@HJAKCFJHGFKEDCKBAJ@I?>=I<G;:9G8E76D5B432B1?
123456789:;<=>?1@AB1C36BAD6EFG6H9I;J=FIHGFJEK=@EDA@K?>=KJ<;I:9H876GDC543C21B?
123456789:;<=>?1@AB1C3DEF3G5H7I:EHGFEIDJ:ADCBAJ@K:=@?>=K<;:KJI987H65G43FC21B?
123456789:;<=>?1@AB1CDE1F4G6H8DGFEDHCI8J:AICBAJ@K:=@?>=K<;:KJ98IH76G54F321EB?
123456789:;<=>?1@AB1C36BAD6E8FGH8I:J<K?GJIHGKF@EDA@F?K>=<J;:I98HE76DC543C21B?
123456789:;<=>?1@AB1CDE1F4G6H8DGFEDHCI8JK9<JAICBAJ@<?>=<@K;:9K8IH76G54F321EB?
123456789:;<=>?1@AB1CDE1F3G5H8DGFEDHCI8JK9<JAICBAJ@<?>=<@K;:9K8IH765G43F21EB?
123456789:;<=>?1@AB1CDE1F4G6HI7:JK;AJCIHDGFEDHCJBAK@<?>=<@;K:I987I6G54F321EB?
123456789:;<=>?1@AB1CD25EF6G8H;IJK;AJCIEHGFEIDCJBAK@<?>=<@;KH:98G76F5D432D1B?
123456789:;<=>?1@AB1C36BAD6E8FGH8I;J=K?GJIHGKF@EDA@F?K>=J<;I:98HE76DC543C21B?
123456789:;<=>?1@AB1CDE1F3G5H8DGFEDHCI8J:AICBAJ@K:=@?>=K<;:KJ98IH765G43F21EB?
123456789:;<=>?1@AB1C3DEF3G6H8I:EHGFEIDJ:ADCBAJ@K:=@?>=K<;:KJI98H76G543FC21B?
123456789:;<=>?1@AB1C36BAD6EFG6H8I:J=FIHGFJEK=@EDA@K?>=KJ<;:I98H76GDC543C21B?
123456789:;<=>?1@AB1C3DEF3G6H8IJ9<KADJIEHGFEIDKCBAK@<?>=<@J;:9J8H76G543FC21B?
123456789:;<=>?1@AB1C3D6EFG6H8IJ9<IK@FIHGFKEADCBAE@K<?>=<@J;:9J8H76GD543C21B?
123456789:;<=>?1@AB1C36BDE6F8G:HIJ:K=@JIAHDGFEDHBAI@K?>=K<;:JG98F76EC543C21B?
123456789:;<=>?1@AB1C3D6EFG6H8I:J@FIHGFJEADCBAE@JK:=@?>=K<;:KI98H76GD543C21B?
123456789:;<=>?1@AB1C3D5EFG5H8I:J@FIHGFJEADCBAE@JK:=@?>=K<;:KI98H765GD43C21B?
123456789:;<=>?1@AB1C36BDE6F8G;HIJ;K=@JIAHDGFEDHBAI@K?>=K<;JG:98F76EC543C21B?
123456789:;<=>?1@8<?>=<@;:98@7654321?
123456789:;<=>?1@8;?>=<;@:98@7654321?
123456789:;<=>?1@58<?>=<@;:98@765@4321?
123456789:;<=>?1@4<?>=<@;:4987654:@321?
123456789:;<=>?1@8<?>=<@;:98@276543281?
123456789:;<=>?1@7<?>=<@;:987@26543271?
123456789:;<=>?1@5<?>=<@;:598765:@4321?
123456789:;<=>?1@7:?>=<;:@987@26543271?
123456789:;<=>?1@58?>=8<;:98=@765@4321?
123456789:;<=>?1@47?>=7<;:987=@654@321?
123456789:;<=>?1@8;?>=<;@:98@276543281?
123456789:;<=>?1@8;?>=<;@:98@716543217?
123456789:;<=>?1@8<?>=<@;:98@716543217?
123456789:;<=>?1@7<?>=<@;:987@61543216?
123456789:;<=>?1@7:?>=<;:@987@61543216?
123456789:;<=>?1@8<?>=<@;:98@376543821?
123456789:;<=>?1@4<?>=<@;:94876549@321?
123456789:;<=>?1@48<?>=<@;:98@7654@321?
123456789:;<=>?1@8;?>=<;@:98@376543821?
123456789:;<=>?1@47?>=<7;:987<@654@321?
123456789:;<=>?1@8;?>=<;@:98@761543216?
123456789:;<=>?1@8<?>=<@;:98@726543271?
123456789:;<=>?1@8<?>=<@;:98@761543216?
123456789:;<=>?1@8;?>=<;@:98@726543271?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8<?>=<@;:98@7E65D43C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8;?>=<;@:98@7E65D43C21B?
123456789:;<=>?1@A2B9C;D=@CBA@D?>=D<;C:9BE2598765E432EA1?
123456789:;<=>?1@A2B9C;D=@CBA@D?>=D<;C:9BE269876E5432EA1?
123456789:;<=>?1@AB14AC9D;E=@DCA@E?>=E<;D:9C4876549B321B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@<?>=<@7;:987<E65D43C21B?
123456789:;<=>?1@AB1C7D9E;ADCBAE@<?>=<@;E:9D87C26543271B?
123456789:;<=>?1@AB1C3D5E;ADCBAE@<?>=<@;E:598765:D43C21B?
123456789:;<=>?1@AB1C3D9E;ADCBAE@<?>=<@;E:9D48765493C21B?
123456789:;<=>?1@AB1C3D9E;ADCBAE@<?>=<@;E:9D83765438C21B?
123456789:;<=>?1@AB1C3D5E;ADCBAE@<?>=<@;E6:9876;5D43C21B?
123456789:;<=>?1@AB1C7D9E;ADCBAE@<?>=<@;E:9D87C61543216B?
123456789:;<=>?1@AB17A9@<?>=<@;:9A87B654321B?
123456789:;<=>?1@AB14A7@9?>=<;:9@87A654B321B?
123456789:;<=>?1@AB15A7@<?>=<@;:987A65B4321B?
123456789:;<=>?1@AB14A9@;?>=<;@:9A87654B321B?
123456789:;<=>?1@A4B6C8<BA@<?>=<@C;:98C76B54A321?
123456789:;<=>?1@A47@BC7;B=@?>=B<;C:987CA654A321?
123456789:;<=>?1@A36@BC6;B=@?>=B<;C:9876CA543A21?
123456789:;<=>?1@A3B5C7<BA@<?>=<@C;:987C65B43A21?
123456789:;<=>?1@AB16A8@C9<@?>=<C;:9C8A76B54321B?
123456789:;<=>?1@AB1C47BA8@:?>=<;:@98A7C654C321B?
123456789:;<=>?1@AB16AC7:A@;?>=<;@:C987C6B54321B?
123456789:;<=>?1@AB16AC7;A@<?>=<@;C:987C6B54321B?
123456789:;<=>?1@AB1C58BA9@;?>=<;@:9A8C765C4321B?
123456789:;<=>?1@AB15A7@C8;@?>=<;C:98C7A65B4321B?
123456789:;<=>?1@A3B5C7D9@CBA@D<?>=<@;:9D87C65B43A21?
123456789:;<=>?1@AB14A7@CD7;C=@?>=C<;D:987DA654B321B?
123456789:;<=>?1@AB1C3D59CBA9@<?>=<@;:9AD8765D43C21B?
123456789:;<=>?1@AB15ACD59C;A@<?>=<@;C:9D8765DB4321B?
123456789:;<=>?1@AB1C37BAD7;A@<?>=<@;D:987DC6543C21B?
123456789:;<=>?1@AB1CD26C8BA9@<?>=<@;:9A8C76D5432D1B?
123456789:;<=>?1@AB1CD25C8BA9@;?>=<;@:9A8C765D432D1B?
123456789:;<=>?1@AB15A7@CD7:C=@?>=C<;:D987DA65B4321B?
123456789:;<=>?1@AB1C3D69CBA9@;?>=<;@:9AD876D543C21B?
123456789:;<=>?1@AB15AC69A@D9=@?>=D<;:9DC876C5B4321B?
123456789:;<=>?1@AB1C37BAD7:A@;?>=<;@:D987DC6543C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE9@<?>=<@;:9A87E65D43C21B?
123456789:;<=>?1@AB14A7C9D;E=@DCA@E?>=E<;D:9C87A654B321B?
123456789:;<=>?1@AB15C7D9E;ADCBAE@<?>=<@;E:9D87C65B4321B?
123456789:;<=>?1@AB1C3D5E7;ADCBAE@<?>=<@;E:987E65D43C21B?
123456789:;<=>?1@AB1C37D9E;ADCBAE@<?>=<@;E:9D87C6543C21B?
123456789:;<=>?1@AB1C3D59E;ADCBAE@<?>=<@;E:9D8765D43C21B?
123456789:;<=>?1@ABC15B7A9@<?>=<@;:9A87B65C4321C?
123456789:;<=>?1@ABC14B7A9@;?>=<;@:9A87B654C321C?
123456789:;<=>?1@AB26A8@C9<@?>=<C;:9C8A76B5432B1?
123456789:;<=>?1@AB2C58BA9@;?>=<;@:9A8C765C432B1?
123456789:;<=>?1@AB26AC7:A@;?>=<;@:C987C6B5432B1?
123456789:;<=>?1@AB1C48BA9@<?>=<@;:9A8C7654C321B?
123456789:;<=>?1@AB15A8@C9<@?>=<C;:9C8A765B4321B?
123456789:;<=>?1@A3B5C8<BA@<?>=<@C;:98C765B43A21?
123456789:;<=>?1@A3B5C8;BA@;?>=<;@C:98C765B43A21?
123456789:;<=>?1@A3B69A@C9=@?>=C<;:9CB876B543A21?
123456789:;<=>?1@A3B6C8<BA@<?>=<@C;:98C76B543A21?
123456789:;<=>?1@AB25A8@C9=@?>=C<;:9C8A765B432B1?
123456789:;<=>?1@AB2C48BA9@<?>=<@;:9A8C7654C32B1?
123456789:;<=>?1@AB26AC7;A@<?>=<@;C:987C6B5432B1?
123456789:;<=>?1@AB25AC6:A@;?>=<;@:C9876C5B432B1?
123456789:;<=>?1@AB1CD2E4F6GH7AGCFEDCGBAH9@<?>=<@;:9A87H6F54E32D1B?
123456789:;<=>?1@AB1CD25C8E:FG;H=@GFAECBAF@H?>=H<;G:E98C765D432D1B?
123456789:;<=>?1@AB1C3D5EFG58FH9=@FEADCBAE@H?>=H<;:9H8G765GD43C21B?
123456789:;<=>?1@AB1C37DE8;DFG;H=@GFADCBAF@H?>=H<;GE:98E7C6543C21B?
123456789:;<=>?1@AB1C3DE47DFG7H9=@GFADCBAF@H?>=H<;:9H87GE654E3C21B?
123456789:;<=>?1@AB1C3DE4F6:G<HADGFEDHCBAH@<?>=<@G;:F9876F54E3C21B?
123456789:;<=>?1@AB1CD2E48F:GH;AGCFEDCGBAH@<?>=<@;H:F98E7654E32D1B?
123456789:;<=>?1@AB1C3DE4F6G8<HADGFEDHCBAH@<?>=<@G;:98G76F54E3C21B?
123456789:;<=>?1@AB1C3DE47DFG7;H=@GFADCBAF@H?>=H<;G:987GE654E3C21B?
123456789:;<=>?1@AB1C3D5E8;DFG;H=@GFADCBAF@H?>=H<;GE:98E765D43C21B?
123456789:;<=>?1@AB1C3D5EFG58F;H=@FEADCBAE@H?>=H<;F:98G765GD43C21B?
123456789:;<=>?1@AB1C3DE47D:FG;H=@GFADCBAF@H?>=H<;G:D987E654E3C21B?
123456789:;<=>?1@AB1C47BD8E:FG;H=@GFAEDBAF@H?>=H<;G:E98D7C654C321B?
123456789:;<=>?1@AB1CD25CE6:FG;H=@GFAECBAF@H?>=H<;G:E9876E5D432D1B?
123456789:;<=>?1@AB1CD2E4F6GH7;AGCFEDCGBAH@<?>=<@;H:987H6F54E32D1B?
123456789:;<=>?1@AB1C3D5EFG58FH9@FEADCBAE@H;?>=<;@:9H8G765GD43C21B?
123456789:;<=>?1@AB15C7DE8;DFG;H=@GFADCBAF@H?>=H<;GE:98E7C65B4321B?
123456789:;<=>?1@AB1C3DE47DFG7H9@GFADCBAF@H;?>=<;@:9H87GE654E3C21B?
123456789:;<=>?1@AB1C3DE48F:G<HADGFEDHCBAH@<?>=<@G;:F98E7654E3C21B?
123456789:;<=>?1@AB1CD2E4F6:GH;AGCFEDCGBAH@<?>=<@;H:F9876F54E32D1B?
123456789:;<=>?1@AB1CD26E8F:GH;AGCFEDCGBAH@<?>=<@;H:F98E76D5432D1B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHC8BA9@<?>=<@;:9A8C7H65G43F21EB?
123456789:;<=>?1@AB1CD2E4F6G8CFEDCGBA8@H9<@?>=<H;:9H8AG76F54E32D1B?
123456789:;<=>?1@AB1CDE14D7C9BAF9G;H=@GFA@H?>=H<;G:9FC87D654E321EB?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7G9H<?GF@?H>=<H;:9G87FE65D43C21B?
123456789:;<=>?1@A2BCD2E4F6G8CFEDCGBH8;BA@;?>=<;@H:98HG76F54E32DA1?
123456789:;<=>?1@A2BCD2E48DCF8;CBG;H=@GBA@H?>=H<;GF:98FE7654E32DA1?
123456789:;<=>?1@AB15A7@CD7E9F;GH<?GCFEDCG@?H>=<H;F:9E87DA65B4321B?
123456789:;<=>?1@AB1CDE14DF5G7H9CGFDCHBA9@;?>=<;@:9AH87G65F4E321EB?
123456789:;<=>?1@AB1CD2EF37E9DCG9H;AGCBAH@<?>=<@;H:9GE87F6543F2D1B?
123456789:;<=>?1@AB1CD2EF36EG7H9CGEDCHBA9@;?>=<;@:9AH87G6F543F2D1B?
123456789:;<=>?1@AB1CD26C8BAE8FG9<FH=@FEA@H?>=H<G;:9G8EC76D5432D1B?
123456789:;<=>?1@AB1CDE1F37ED8CG9H;AGCBAH@<?>=<@;H:9G8D7F6543F21EB?
123456789:;<=>?1@AB1CD26CE7:FG;H=@GFAECBAF@H?>=H<;G:E987E6D5432D1B?
123456789:;<=>?1@AB1CD2E4F6GH7:AGCFEDCGBAH@;?>=<;@:H987H6F54E32D1B?
123456789:;<=>?1@AB37A9@<?>=<@;:9A87B6543B21?
123456789:;<=>?1@AB36A9@;?>=<;@:9A876B543B21?
123456789:;<=>?1@AB14A7@;?>=<;@:987A654B321B?
123456789:;<=>?1@AB15A9@<?>=<@;:9A8765B4321B?
123456789:;<=>?1@AB16A9@<?>=<@;:9A876B54321B?
123456789:;<=>?1@AB14A7@:?>=<;:@987A654B321B?
123456789:;<=>?1@AB25A8@:?>=<;:@98A765B432B1?
123456789:;<=>?1@AB27A9@<?>=<@;:9A87B65432B1?
123456789:;<=>?1@AB26A8@<?>=<@;:98A76B5432B1?
123456789:;<=>?1@AB25A9@;?>=<;@:9A8765B432B1?
123456789:;<=>?1@AB14A8@;?>=<;@:98A7654B321B?
123456789:;<=>?1@AB15A8@<?>=<@;:98A765B4321B?
123456789:;<=>?1@AB2C4D7:EF;G=@FEADCBAE@G?>=G<;F:D987D654C32B1?
123456789:;<=>?1@AB2C4D6EF7:G=@FEADCBAE@G?>=G<;:F987F6D54C32B1?
123456789:;<=>?1@AB2CD36C9BAE9F;G=@FEA@G?>=G<;F:9EC876D543D2B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@F8G;>F@?>G=<;G:98FE76D54C32B1?
123456789:;<=>?1@ABC14BD59BAE9F;G=@FEA@G?>=G<;F:9ED8765D4C321C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFAG7;A@<?>=<@;G:987GF65E43D21C?
123456789:;<=>?1@ABC1D37CBE7F9G;AFEBAG@<?>=<@;G:9F87ED6543D21C?
123456789:;<=>?1@ABC14BD5E7F9AEDBAF@G9=@?>=G<;:9GF87E65D4C321C?
123456789:;<=>?1@AB2C48BAD8E:FG;>F@EDA@F?>G=<;G:E98DC7654C32B1?
123456789:;<=>?1@AB2CD36CE7F9AECBAF@G9=@?>=G<;:9GF87E6D543D2B1?
123456789:;<=>?1@AB2C48BAD8EF9<EG=@EDA@G?>=G<F;:9F8DC7654C32B1?
123456789:;<=>?1@AB2C4DE58DF9ADCBAF@G9=@?>=G<;:9GF8E765E4C32B1?
123456789:;<=>?1@ABC1D47CB8AE9F;G=@FEA@G?>=G<;F:9E8B7D654D321C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFA8@G9<@?>=<G;:9G8A7F65E43D21C?
123456789:;<=>?1@AB1C3D5E7ADCBAE@FG7:F=@?>=F<;:G987GE65D43C21B?
123456789:;<=>?1@AB1C3D69CBAE9F;G=@FEA@G?>=G<;F:9ED876D543C21B?
123456789:;<=>?1@AB1C3D5EF69EADCBAE@G9=@?>=G<;:9GF876F5D43C21B?
123456789:;<=>?1@AB1C3D5EF6G8<FEADCBAE@<?>=<@G;:98G76F5D43C21B?
123456789:;<=>?1@ABC15B7AD8E:FG;>F@EDA@F?>G=<;G:E98D7B65C4321C?
123456789:;<=>?1@ABC1DE25DF6G8BFDCBGA9@;?>=<;@:9A8G76F5E432E1C?
123456789:;<=>?1@ABC15B7AD8EF9<EG=@EDA@G?>=G<F;:9F8D7B65C4321C?
123456789:;<=>?1@ABC1D3EF47EG8BEDCBGA9@;?>=<;@:9A8G7F654F3D21C?
123456789:;<=>?1@ABC15B7ADE7:DF;G=@FDA@G?>=G<;F:E987EB65C4321C?
123456789:;<=>?1@ABC1D3E5FG69FBEDCBFA9@;?>=<;@:9AG876G5E43D21C?
123456789:;<=>?1@ABC15BD69BAE9F;G=@FEA@G?>=G<;F:9ED876D5C4321C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFAG7:A@;?>=<;@:G987GF65E43D21C?
123456789:;<=>?1@AB2C4D6EF7G9@FEADCBAE@G<?>=<@;:9G87F6D54C32B1?
123456789:;<=>?1@AB25C8D:EF;G=@FEADCBAE@G?>=G<;F:D98C765B432B1?
123456789:;<=>?1@AB1CD25C8BAE8F;G=@FEA@G?>=G<;F:98EC765D432D1B?
123456789:;<=>?1@AB1CD2E4F6G9CFEDCGBA9@<?>=<@;:9AG876F54E32D1B?
123456789:;<=>?1@AB15ACD5E8F:G<CFEDCGA@<?>=<@G;:F98E765DB4321B?
123456789:;<=>?1@AB14ACD4E6F8G;CFEDCGA@;?>=<;@G:98F76E54DB321B?
123456789:;<=>?1@AB14ACD4E6:DCF:G=@FCA@G?>=G<;:FE9876E54DB321B?
123456789:;<=>?1@AB1C3D6EFG6:F<EADCBAE@<?>=<@F;:G9876GD543C21B?
123456789:;<=>?1@AB1CD2E48DCF8G;AFCBAG@<?>=<@;G:98FE7654E32D1B?
123456789:;<=>?1@AB1CD25CE6F9AECBAF@G9=@?>=G<;:9GF876E5D432D1B?
123456789:;<=>?1@AB25AC6D8EF9G;?FE@DCA@E?G>=<;G:9F8D76C5B432B1?
123456789:;<=>?1@AB2CDE26D8CF9G;AFCBAG@<?>=<@;G:9F8D76E5432EB1?
123456789:;<=>?1@AB1CD2E5F7G9CFEDCGBA9@<?>=<@;:9AG87F65E432D1B?
123456789:;<=>?1@AB1CD25C8BAE8F:G<@FEA@G?>=<G;:F98EC765D432D1B?
123456789:;<=>?1@AB1C4D6EF7:G=@FEADCBAE@G?>=G<;:F987F6D54C321B?
123456789:;<=>?1@AB1C3D6EF7G9@FEADCBAE@G<?>=<@;:9G87F6D543C21B?
123456789:;<=>?1@AB1CDE15D7CF8G;AFCBAG@<?>=<@;G:98F7D65E4321EB?
123456789:;<=>?1@AB1C4DE5F7;EDG;ADCBAG@<?>=<@;GF:987F65E4C321B?
123456789:;<=>?1@AB25AC6D8EFG8<F>E@DCA@E?>F=<G;:98GD76C5B432B1?
123456789:;<=>?1@AB2CD3E59DCF9G;AFCBAG@<?>=<@;G:9FE8765E43D2B1?
123456789:;<=>?1@AB2C4D6EFG6:F<EADCBAE@<?>=<@F;:G9876GD54C32B1?
123456789:;<=>?1@AB25ACD5E7;DCF;G=@FCA@G?>=G<;FE:987E65DB432B1?
123456789:;<=>?1@AB14ACD4E7F9G;CFEDCGA@;?>=<;@G:9F87E654DB321B?
123456789:;<=>?1@AB15ACD5E7F9G<CFEDCGA@<?>=<@G;:9F87E65DB4321B?
123456789:;<=>?1@AB1C4D6EF7G9@FEADCBAE@G<?>=<@;:9G87F6D54C321B?
123456789:;<=>?1@AB1C3D6EF7:G=@FEADCBAE@G?>=G<;:F987F6D543C21B?
123456789:;<=>?1@AB1CD25C8BAE8F:G=@FEA@G?>=G<;:F98EC765D432D1B?
123456789:;<=>?1@AB1CD2E4F7G9CFEDCGBA9@<?>=<@;:9AG87F654E32D1B?
123456789:;<=>?1@AB15ACD5E7F:G<CFEDCGA@<?>=<@G;:F987E65DB4321B?
123456789:;<=>?1@AB14ACD4E6F9G;CFEDCGA@;?>=<;@G:9F876E54DB321B?
123456789:;<=>?1@AB14ACD4E6:DCF:G<@FCA@G?>=<G;:FE9876E54DB321B?
123456789:;<=>?1@AB1C4D6EFG6:F<EADCBAE@<?>=<@F;:G9876GD54C321B?
123456789:;<=>?1@AB25AC6DE7F9=EDG=@DCA@G?>=GF<;:9F87E6C5B432B1?
123456789:;<=>?1@AB2C4DEF48E:DG;ADCBAG@<?>=<@;G:E98F7654FC32B1?
123456789:;<=>?1@AB2C4DE5F7;EDG;ADCBAG@<?>=<@;GF:987F65E4C32B1?
123456789:;<=>?1@AB25AC6DEF6:E<DG=@DCA@G?>=G<E;:F9876FC5B432B1?
123456789:;<=>?1@A59@<?>=<@;:9A8765A4321?
123456789:;<=>?1@A58@;?>=<;@:98A765A4321?
123456789:;<=>?1@A39@<?>=<@;:9A876543A21?
123456789:;<=>?1@AB26A9@<?>=<@;:9A876B5432B1?
123456789:;<=>?1@AB25A8@;?>=<;@:98A765B432B1?
123456789:;<=>?1@AB1C3DE48DFG8<FADCBAF@<?>=<@G;:98GE7654E3C21B?
123456789:;<=>?1@AB1C3DE47DFG7;FADCBAF@;?>=<;@G:987GE654E3C21B?
123456789:;<=>?1@AB15ACD5E8;DCF;G=@FCA@G?>=G<;FE:98E765DB4321B?
123456789:;<=>?1@AB1C3D5EFG58F;EADCBAE@;?>=<;@F:98G765GD43C21B?
123456789:;<=>?1@AB1C47D:EF;G=@FEADCBAE@G?>=G<;F:D987C654C321B?
123456789:;<=>?1@AB1CD26CEF6:EG;AECBAG@<?>=<@;G:F9876FD5432D1B?
123456789:;<=>?1@AB1C4D7:EF;G=@FEADCBAE@G?>=G<;F:D987D654C321B?
123456789:;<=>?1@AB1C3D5EF69G<@FEADCBAE@G?>=<G;:9F876F5D43C21B?
123456789:;<=>?1@AB25A8@CD8E:F<G>CFEDCG@?>G=<F;:E98DA765B432B1?
123456789:;<=>?1@AB2CD3E5F7G9CFEDCGBA9@<?>=<@;:9AG87F65E43D2B1?
123456789:;<=>?1@AB26ACD6E8F:G<CFEDCGA@<?>=<@G;:F98E76DB5432B1?
123456789:;<=>?1@AB25ACD5E7F9G;CFEDCGA@;?>=<;@G:9F87E65DB432B1?
123456789:;<=>?1@AB14ACD4E7;DCF;G=@FCA@G?>=G<;FE:987E654DB321B?
123456789:;<=>?1@AB1C3D5EFG59F<EADCBAE@<?>=<@F;:9G8765GD43C21B?
123456789:;<=>?1@AB1CD2E59DCF9G;AFCBAG@<?>=<@;G:9FE8765E432D1B?
123456789:;<=>?1@AB1CD25CE6F8AECBAF@G8<@?>=<G;:98GF76E5D432D1B?
123456789:;<=>?1@AB1C48BAD8EF9<EG=@EDA@G?>=G<F;:9F8DC7654C321B?
123456789:;<=>?1@AB1CDE15D8CF9G;AFCBAG@<?>=<@;G:9F8D765E4321EB?
123456789:;<=>?1@AB1C3DE48DFG8;FADCBAF@;?>=<;@G:98GE7654E3C21B?
123456789:;<=>?1@AB1C47BAD7EF8<EG=@EDA@G?>=G<F;:98F7DC654C321B?
123456789:;<=>?1@AB1CDE14D7CF8G:AFCBAG@;?>=<;@:G98F7D654E321EB?
123456789:;<=>?1@AB1CD26CE7F9AECBAF@G9<@?>=<G;:9GF87E6D5432D1B?
123456789:;<=>?1@AB1CD2E58DCF8G:AFCBAG@;?>=<;@:G98FE765E432D1B?
123456789:;<=>?1@AB1CD26CE7FG8;FAECBAF@;?>=<;@G:98G7E6D5432D1B?
123456789:;<=>?1@AB1CD26CEF69EG:AECBAG@;?>=<;@:G9F876FD5432D1B?
123456789:;<=>?1@A49@<?>=<@;:9A87654A321?
123456789:;<=>?1@A47@:?>=<;:@987A654A321?
123456789:;<=>?1@A48@<?>=<@;:98A7654A321?
123456789:;<=>?1@AB37ACD7:CE;F=@ECA@F?>=F<;E:D987DB6543B21?
123456789:;<=>?1@AB3C5D7EF8;EADCBAE@;?>=<;@F:98F7D65C43B21?
123456789:;<=>?1@AB3C69BAD9E;F=@EDA@F?>=F<;E:9DC876C543B21?
123456789:;<=>?1@AB3C5D7E9ADCBAE@F9<@?>=<F;:9FE87D65C43B21?
123456789:;<=>?1@ABC25B8AD9E;F=@EDA@F?>=F<;E:9D8B765C432C1?
123456789:;<=>?1@ABC2D4E6F8BEDCBFA9@<?>=<@;:9A8F76E54D32C1?
123456789:;<=>?1@ABC26BD7E9F;AEDBAF@<?>=<@;F:9E87D6C5432C1?
123456789:;<=>?1@ABC25BD6E8F:AEDBAF@;?>=<;@:F98E76D5C432C1?
123456789:;<=>?1@AB37AC8D:EF;>E@DCA@E?>F=<;F:D98C7B6543B21?
123456789:;<=>?1@AB3CD47CE8F:AECBAF@;?>=<;@:F98E7D654D3B21?
123456789:;<=>?1@AB37AC8DE9<DF=@DCA@F?>=F<E;:9E8C7B6543B21?
123456789:;<=>?1@AB3C5DE69DF:ADCBAF@;?>=<;@:F9E876E5C43B21?
123456789:;<=>?1@AB3C5D7EF8<EADCBAE@<?>=<@F;:98F7D65C43B21?
123456789:;<=>?1@AB36ACD6:CE;F=@ECA@F?>=F<;E:D9876DB543B21?
123456789:;<=>?1@AB1C47BAD7E;F=@EDA@F?>=F<;E:987DC654C321B?
123456789:;<=>?1@AB1C3D5E9ADCBAE@F9<@?>=<F;:9FE8765D43C21B?
123456789:;<=>?1@AB1C5D7E9ADCBAE@F9<@?>=<F;:9FE87D65C4321B?
123456789:;<=>?1@AB1C47BAD7E9F;@EDA@F?>=<;F:9E87DC654C321B?
123456789:;<=>?1@AB1C5D7EF8;EADCBAE@;?>=<;@F:98F7D65C4321B?
123456789:;<=>?1@AB1C3D7EF8<EADCBAE@<?>=<@F;:98F7D6543C21B?
123456789:;<=>?1@AB1CD26CE7F;AECBAF@<?>=<@;F:987E6D5432D1B?
123456789:;<=>?1@AB1CD25CE6F:AECBAF@;?>=<;@:F9876E5D432D1B?
123456789:;<=>?1@AB36AC7D9EF:>E@DCA@E?>F=<;:F9D87C6B543B21?
123456789:;<=>?1@AB3CD48CE9F;AECBAF@<?>=<@;F:9E8D7654D3B21?
123456789:;<=>?1@AB1C5D7EF8<EADCBAE@<?>=<@F;:98F7D65C4321B?
123456789:;<=>?1@AB1C3D7EF8;EADCBAE@;?>=<;@F:98F7D6543C21B?
123456789:;<=>?1@AB1C47BAD7E9F=@EDA@F?>=F<;:9E87DC654C321B?
123456789:;<=>?1@AB1C3D7E9ADCBAE@F9<@?>=<F;:9FE87D6543C21B?
123456789:;<=>?1@AB36AC7DE8<DF=@DCA@F?>=F<E;:98E7C6B543B21?
123456789:;<=>?1@AB3C5DE6:DF;ADCBAF@<?>=<@;F:E9876E5C43B21?
123456789:;<=>?1@AB2C4D6EF8<EADCBAE@<?>=<@F;:98F76D54C32B1?
123456789:;<=>?1@AB2C4D6EF8;EADCBAE@;?>=<;@F:98F76D54C32B1?
123456789:;<=>?1@AB2C58BAD8E;F=@EDA@F?>=F<;E:98DC765C432B1?
123456789:;<=>?1@AB2C4D6E9ADCBAE@F9<@?>=<F;:9FE876D54C32B1?
123456789:;<=>?1@ABC14B7AD8E;F=@EDA@F?>=F<;E:98D7B654C321C?
123456789:;<=>?1@ABC1D3E5F8BEDCBFA9@<?>=<@;:9A8F765E43D21C?
123456789:;<=>?1@ABC15BD6E9F;AEDBAF@<?>=<@;F:9E876D5C4321C?
123456789:;<=>?1@ABC14BD5E7F:AEDBAF@;?>=<;@:F987E65D4C321C?
123456789:;<=>?1@AB26AC7D:EF;>E@DCA@E?>F=<;F:D987C6B5432B1?
123456789:;<=>?1@AB2CD36CE7F:AECBAF@;?>=<;@:F987E6D543D2B1?
123456789:;<=>?1@AB26AC7DE9<DF=@DCA@F?>=F<E;:9E87C6B5432B1?
123456789:;<=>?1@AB2CD37CE9F;AECBAF@<?>=<@;F:9E87D6543D2B1?
123456789:;<=>?1@ABC1D3E6F8BEDCBFA9@<?>=<@;:9A8F76E543D21C?
123456789:;<=>?1@ABC14B7AD8E:F=@EDA@F?>=F<;:E98D7B654C321C?
123456789:;<=>?1@AB2C4D7E9ADCBAE@F9<@?>=<F;:9FE87D654C32B1?
123456789:;<=>?1@AB2C58BAD8E:F=@EDA@F?>=F<;:E98DC765C432B1?
123456789:;<=>?1@AB2C4D7EF8;EADCBAE@;?>=<;@F:98F7D654C32B1?
123456789:;<=>?1@AB26ACD69CE:F=@ECA@F?>=F<;:E9D876DB5432B1?
123456789:;<=>?1@AB2C4DE69DF:ADCBAF@;?>=<;@:F9E876E54C32B1?
123456789:;<=>?1@AB2C4DE6:DF;ADCBAF@<?>=<@;F:E9876E54C32B1?
123456789:;<=>?1@AB2CD36CE8F:AECBAF@;?>=<;@:F98E76D543D2B1?
123456789:;<=>?1@AB26AC7D9EF;>E@DCA@E?>F=<;F:9D87C6B5432B1?
123456789:;<=>?1@ABC14BD5E8F:AEDBAF@;?>=<;@:F98E765D4C321C?
123456789:;<=>?1@ABC15BD6E8F;AEDBAF@<?>=<@;F:98E76D5C4321C?
123456789:;<=>?1@AB2C4D7EF8<EADCBAE@<?>=<@F;:98F7D654C32B1?
123456789:;<=>?1@AB25ACD59CE:F=@ECA@F?>=F<;:E9D8765DB432B1?
123456789:;<=>?1@AB1C47BAD7E:F<@EDA@F?>=<F;:E987DC654C321B?
123456789:;<=>?1@AB1C4D6E9ADCBAE@F9<@?>=<F;:9FE876D54C321B?
123456789:;<=>?1@AB2CD37CE8F;AECBAF@<?>=<@;F:98E7D6543D2B1?
123456789:;<=>?1@AB25AC6D9EF:>E@DCA@E?>F=<;:F9D876C5B432B1?
123456789:;<=>?1@ABC1D3E5F7BEDCBFA9@<?>=<@;:9A87F65E43D21C?
123456789:;<=>?1@ABC14B7AD9E;F=@EDA@F?>=F<;E:9D87B654C321C?
123456789:;<=>?1@ABC15BD7E9F;AEDBAF@<?>=<@;F:9E87D65C4321C?
123456789:;<=>?1@ABC14BD5E7F9AEDBAF@;?>=<;@:9F87E65D4C321C?
123456789:;<=>?1@AB2C4DE58DF9ADCBAF@;?>=<;@:9F8E765E4C32B1?
123456789:;<=>?1@AB2CD36CE7F9AECBAF@;?>=<;@:9F87E6D543D2B1?
123456789:;<=>?1@ABC1D4E6F8BEDCBFA9@<?>=<@;:9A8F76E54D321C?
123456789:;<=>?1@ABC14B7AD8E:F<@EDA@F?>=<F;:E98D7B654C321C?
123456789:;<=>?1@AB2C5D7E9ADCBAE@F9<@?>=<F;:9FE87D65C432B1?
123456789:;<=>?1@AB2C58BAD8E:F<@EDA@F?>=<F;:E98DC765C432B1?
123456789:;<=>?1@AB2C5D7EF8;EADCBAE@;?>=<;@F:98F7D65C432B1?
123456789:;<=>?1@AB26ACD69CE:F<@ECA@F?>=<F;:E9D876DB5432B1?
123456789:;<=>?1@AB2C5DE69DF:ADCBAF@;?>=<;@:F9E876E5C432B1?
123456789:;<=>?1@AB26AC7DE8;DF<@DCA@F?>=<F;E:98E7C6B5432B1?
123456789:;<=>?1@AB2CD47CE8F:AECBAF@;?>=<;@:F98E7D654D32B1?
123456789:;<=>?1@AB2CD48CE9F;AECBAF@<?>=<@;F:9E8D7654D32B1?
123456789:;<=>?1@ABC14BD6E8F:AEDBAF@;?>=<;@:F98E76D54C321C?
123456789:;<=>?1@ABC15BD6E8F:AEDBAF@<?>=<@;:F98E76D5C4321C?
123456789:;<=>?1@AB2C5D7EF8<EADCBAE@<?>=<@F;:98F7D65C432B1?
123456789:;<=>?1@AB25ACD59CE:F<@ECA@F?>=<F;:E9D8765DB432B1?
123456789:;<=>?1@AB1C47BAD7E:F=@EDA@F?>=F<;:E987DC654C321B?
123456789:;<=>?1@AB1C3D6E9ADCBAE@F9<@?>=<F;:9FE876D543C21B?
123456789:;<=>?1@AB1C4D7E9ADCBAE@F9<@?>=<F;:9FE87D654C321B?
123456789:;<=>?1@AB1C47BAD7E9F<@EDA@F?>=<F;:9E87DC654C321B?
123456789:;<=>?1@AB1C4D7EF8;EADCBAE@;?>=<;@F:98F7D654C321B?
123456789:;<=>?1@AB1C4D7EF8<EADCBAE@<?>=<@F;:98F7D654C321B?
123456789:;<=>?1@AB25AC6DE7;DF<@DCA@F?>=<F;E:987E6C5B432B1?
123456789:;<=>?1@AB2C5DE6:DF;ADCBAF@<?>=<@;F:E9876E5C432B1?
123456789:;<=>?1@AB2C4DE59DF:ADCBAF@<?>=<@;:F9E8765E4C32B1?
123456789:;<=>?1@AB2CD37CE8F:AECBAF@<?>=<@;:F98E7D6543D2B1?
123456789:;<=>?1@AB1C3DEF3G5H7IJ8<KADJIEHGFEIDKCBAK@<?>=<@J;:98J7H65G43FC21B?
123456789:;<=>?1@AB1C3D5EFG5H7IJ8;IK@FIHGFKEADCBAE@K;?>=<;@J:98J7H65GD43C21B?
123456789:;<=>?1@AB1C47BDE7F9G;HIJ;K=@JIAHDGFEDHBAI@K?>=K<;JG:9F87EC654C321B?
123456789:;<=>?1@AB1C3D5EFG5H7I9J@FIHGFJEADCBAE@JK9<@?>=<K;:9KI87H65GD43C21B?
123456789:;<=>?1@AB1CD26EF7G9H;IJK;AJCIEHGFEIDCJBAK@<?>=<@;KH:9G87F6D5432D1B?
123456789:;<=>?1@AB1CDE1F3G5HI6:JK;AJCIHDGFEDHCJBAK@<?>=<@;K:I9876I5G43F21EB?
123456789:;<=>?1@AB1C3DE48FG9H;I@JKADJFIHGFJEDKCBAK@I<?>=<@;H:9G8E7654E3C21B?
123456789:;<=>?1@AB1C3D5EFG5H7IJ8<IK@FIHGFKEADCBAE@K<?>=<@J;:98J7H65GD43C21B?
123456789:;<=>?1@AB1C3DEF3G5H7IJ8;KADJIEHGFEIDKCBAK@;?>=<;@J:98J7H65G43FC21B?
123456789:;<=>?1@AB1C47BAD7EFG7H9I;J=FIHGFJEK=@EDA@K?>=KJ<;I:9H87GDC654C321B?
123456789:;<=>?1@AB1C3DEF3G5H7I9EHGFEIDJ9ADCBAJ@K9<@?>=<K;:9KJI87H65G43FC21B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7J9AICBAJ@K9<@?>=<K;:9KJ87IH65G43F21EB?
123456789:;<=>?1@AB1C47BAD7E9FGH9I;J=K?GJIHGKF@EDA@F?K>=J<;I:9HE87DC654C321B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7JK8;JAICBAJ@;?>=<;@K:98K7IH65G43F21EB?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7JK8<JAICBAJ@<?>=<@K;:98K7IH65G43F21EB?
123456789:;<=>?1@AB1CDE1F3G5HI69JK:AJCIHDGFEDHCJBAK@;?>=<;@:K9I876I5G43F21EB?
123456789:;<=>?1@AB1CD25EF6G8H:IJK:AJCIEHGFEIDCJBAK@;?>=<;@:KH98G76F5D432D1B?
123456789:;<=>?1@AB1CDE1F3GH48GI9DGFEDICJ9K;AJCBAK@<?>=<@;K:9JI8H7654H3F21EB?
123456789:;<=>?1@AB1C3DEF3GH48GI9J;EIGFEJDK;ADCBAK@<?>=<@;KJ:9I8H7654H3FC21B?
123456789:;<=>?1@AB1CDE1FG25FH6I8DHFEDICJ8K:AJCBAK@;?>=<;@:K98JI76H5G432G1EB?
123456789:;<=>?1@AB1CDE1FG26FH7I9DHFEDICJ9K;AJCBAK@<?>=<@;K:9JI87H6G5432G1EB?
123456789:;<=>?1@7<?>=<@;:987@654321?
123456789:;<=>?1@7:?>=<;:@987@654321?
123456789:;<=>?1@AB16A8@<?>=<@;:98A76B54321B?
123456789:;<=>?1@AB14A8@:?>=<;:@98A7654B321B?
123456789:;<=>?1@AB1C3D7:EF;G=@FEADCBAE@G?>=G<;F:D987D6543C21B?
123456789:;<=>?1@AB1C3D5EF69G=@FEADCBAE@G?>=G<;:9F876F5D43C21B?
123456789:;<=>?1@AB1CD25C9BAE9F;G=@FEA@G?>=G<;F:9EC8765D432D1B?
123456789:;<=>?1@AB1CD2E4F6G8CFEDCGBA8@<?>=<@;:98AG76F54E32D1B?
123456789:;<=>?1@AB16ACD6E8F:G<CFEDCGA@<?>=<@G;:F98E76DB54321B?
123456789:;<=>?1@AB14ACD4E6F8G:CFEDCGA@:?>=<;:@G98F76E54DB321B?
123456789:;<=>?1@AB14ACD4E6;DCF;G=@FCA@G?>=G<;FE:9876E54DB321B?
123456789:;<=>?1@AB1C3D5EFG5:F<EADCBAE@<?>=<@F;:G98765GD43C21B?
123456789:;<=>?1@AB1CD2E49DCF9G;AFCBAG@<?>=<@;G:9FE87654E32D1B?
123456789:;<=>?1@AB1CD25CE6F8AECBAF@G8=@?>=G<;:98GF76E5D432D1B?
123456789:;<=>?1@AB1C3DE4F6;EDG;ADCBAG@<?>=<@;GF:9876F54E3C21B?
123456789:;<=>?1@AB1CDE16D8CF9G;AFCBAG@<?>=<@;G:9F8D76E54321EB?
123456789:;<=>?1@AB27ACD7:CE;F=@ECA@F?>=F<;E:D987DB65432B1?
123456789:;<=>?1@AB2C4D6EF7:EADCBAE@:?>=<;:@F987F6D54C32B1?
123456789:;<=>?1@AB2C69BAD9E;F=@EDA@F?>=F<;E:9DC876C5432B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@F8;@?>=<;F:98FE76D54C32B1?
123456789:;<=>?1@ABC14B8AD9E;F=@EDA@F?>=F<;E:9D8B7654C321C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFA8@<?>=<@;:98A7F65E43D21C?
123456789:;<=>?1@ABC16BD7E9F;AEDBAF@<?>=<@;F:9E87D6C54321C?
123456789:;<=>?1@ABC14BD5E7F9AEDBAF@:?>=<;:@9F87E65D4C321C?
123456789:;<=>?1@AB27AC8D:EF;>E@DCA@E?>F=<;F:D98C7B65432B1?
123456789:;<=>?1@AB2CD36CE7F9AECBAF@:?>=<;:@9F87E6D543D2B1?
123456789:;<=>?1@AB27AC8DE9<DF=@DCA@F?>=F<E;:9E8C7B65432B1?
123456789:;<=>?1@AB2C4DE58DF9ADCBAF@:?>=<;:@9F8E765E4C32B1?
123456789:;<=>?1@AB2C4D6EF7<EADCBAE@<?>=<@F;:987F6D54C32B1?
123456789:;<=>?1@AB25ACD5:CE;F=@ECA@F?>=F<;E:D98765DB432B1?
123456789:;<=>?1@AB1C58BAD8E;F=@EDA@F?>=F<;E:98DC765C4321B?
123456789:;<=>?1@AB1C3D5E8ADCBAE@F8;@?>=<;F:98FE765D43C21B?
123456789:;<=>?1@AB1C4D6E8ADCBAE@F8;@?>=<;F:98FE76D54C321B?
123456789:;<=>?1@AB1C58BAD8E:F<@EDA@F?>=<F;:E98DC765C4321B?
123456789:;<=>?1@AB1C4D6EF7:EADCBAE@:?>=<;:@F987F6D54C321B?
123456789:;<=>?1@AB1C3D6EF7<EADCBAE@<?>=<@F;:987F6D543C21B?
123456789:;<=>?1@AB1CD27CE8F;AECBAF@<?>=<@;F:98E7D65432D1B?
123456789:;<=>?1@AB1CD25CE6F9AECBAF@:?>=<;:@9F876E5D432D1B?
123456789:;<=>?1@AB25AC6D8EF9>E@DCA@E?>F=<;:9F8D76C5B432B1?
123456789:;<=>?1@AB2CD38CE9F;AECBAF@<?>=<@;F:9E8D76543D2B1?
123456789:;<=>?1@AB1C4D6EF7<EADCBAE@<?>=<@F;:987F6D54C321B?
123456789:;<=>?1@AB1C3D6EF7:EADCBAE@:?>=<;:@F987F6D543C21B?
123456789:;<=>?1@AB1C58BAD8E:F=@EDA@F?>=F<;:E98DC765C4321B?
123456789:;<=>?1@AB1C3D6E8ADCBAE@F8;@?>=<;F:98FE76D543C21B?
123456789:;<=>?1@AB25AC6DE7<DF=@DCA@F?>=F<E;:987E6C5B432B1?
123456789:;<=>?1@AB2C4DE5:DF;ADCBAF@<?>=<@;F:E98765E4C32B1?
123456789:;<=>?1@AB36AC7D9E=@DCA@E?>=E<;:9D87C6B543B21?
123456789:;<=>?1@AB3C5D9E;ADCBAE@<?>=<@;E:9D8765C43B21?
123456789:;<=>?1@AB3C5D7E;ADCBAE@<?>=<@;E:987D65C43B21?
123456789:;<=>?1@AB36AC7D;E=@DCA@E?>=E<;D:987C6B543B21?
123456789:;<=>?1@AB1C5D7E;ADCBAE@<?>=<@;E:987D65C4321B?
123456789:;<=>?1@AB3C5D7E9ADCBAE@<?>=<@;:9E87D65C43B21?
123456789:;<=>?1@AB3C7D9E;ADCBAE@<?>=<@;E:9D87C6543B21?
123456789:;<=>?1@AB36AC7D9E;@DCA@E?>=<;E:9D87C6B543B21?
123456789:;<=>?1@AB1C5D9E;ADCBAE@<?>=<@;E:9D8765C4321B?
123456789:;<=>?1@AB1C3D7E;ADCBAE@<?>=<@;E:987D6543C21B?
123456789:;<=>?1@AB36AC7D9E<@DCA@E?>=<E;:9D87C6B543B21?
123456789:;<=>?1@AB3C6D9E;ADCBAE@<?>=<@;E:9D876C543B21?
123456789:;<=>?1@AB3C5D7E:ADCBAE@<?>=<@;:E987D65C43B21?
123456789:;<=>?1@AB36AC8D;E=@DCA@E?>=E<;D:98C76B543B21?
123456789:;<=>?1@AB2C6D8E:ADCBAE@<?>=<@;:E98D76C5432B1?
123456789:;<=>?1@AB2C4D6E:ADCBAE@<?>=<@;:E9876D54C32B1?
123456789:;<=>?1@AB2C5D9E;ADCBAE@<?>=<@;E:9D8765C432B1?
123456789:;<=>?1@AB25AC6D8E<@DCA@E?>=<E;:98D76C5B432B1?
123456789:;<=>?1@AB1C4D7E;ADCBAE@<?>=<@;E:987D654C321B?
123456789:;<=>?1@AB1C5D8E;ADCBAE@<?>=<@;E:98D765C4321B?
123456789:;<=>?1@AB36AC7D:E=@DCA@E?>=E<;:D987C6B543B21?
123456789:;<=>?1@AB3C5D8E;ADCBAE@<?>=<@;E:98D765C43B21?
123456789:;<=>?1@AB25AC6D:E<@DCA@E?>=<E;:D9876C5B432B1?
123456789:;<=>?1@AB2C5D7E;ADCBAE@<?>=<@;E:987D65C432B1?
123456789:;<=>?1@AB2C4D8E:ADCBAE@<?>=<@;:E98D7654C32B1?
123456789:;<=>?1@AB36AC7D9EFG9H;I=J?FIHGFJE@DCA@E?J>=I<;H:9GD87C6B543B21?
123456789:;<=>?1@AB3CDE3F5G7H9DGFEDHCI9J;AICBAJ@<?>=<@;J:9IH87G65F43EB21?
123456789:;<=>?1@AB3C5D7EFG7H9I;J@FIHGFJEADCBAE@J<?>=<@;I:9H87GD65C43B21?
123456789:;<=>?1@AB36CD7E9F;GHI;J=@IHAGCFEDCGBAH@J?>=J<;IF:9E87D6B543B21?
123456789:;<=>?1@AB1CDE1F5G7H9DGFEDHCI9J;AICBAJ@<?>=<@;J:9IH87G65F4321EB?
123456789:;<=>?1@AB1C3DEF3G5H7I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:987H65G43FC21B?
123456789:;<=>?1@AB1C3DEF3G7H9I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:9H87G6543FC21B?
123456789:;<=>?1@AB1CDE1F3G5H9DGFEDHCI9J;AICBAJ@<?>=<@;J:9IH8765G43F21EB?
123456789:;<=>?1@AB1C3D5EFG5H9I;J@FIHGFJEADCBAE@J<?>=<@;I:9H8765GD43C21B?
123456789:;<=>?1@AB1C3D7EFG7H9I;J@FIHGFJEADCBAE@J<?>=<@;I:9H87GD6543C21B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7J;AICBAJ@<?>=<@;J:987IH65G43F21EB?
123456789:;<=>?1@AB1C5DEF5G7H9I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:9H87G65FC4321B?
123456789:;<=>?1@AB36AC7DEF7G9H;I=EHGFEIDJ=@DCA@J?>=JI<;H:9G87FC6B543B21?
123456789:;<=>?1@AB3C5DEF5G7H9I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:9H87G65FC43B21?
123456789:;<=>?1@AB1C5D7EFG7H9I;J@FIHGFJEADCBAE@J<?>=<@;I:9H87GD65C4321B?
123456789:;<=>?1@AB1C3D5EFG5H7I;J@FIHGFJEADCBAE@J<?>=<@;I:987H65GD43C21B?
123456789:;<=>?1@AB1CDE1F3G7H9DGFEDHCI9J;AICBAJ@<?>=<@;J:9IH87G6543F21EB?
123456789:;<=>?1@AB1C3DEF3G5H9I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:9H8765G43FC21B?
123456789:;<=>?1@AB36AC8D:E=@DCA@E?>=E<;:D98C76B543B21?
123456789:;<=>?1@AB3C5D8E:ADCBAE@<?>=<@;:E98D765C43B21?
123456789:;<=>?1@AB3C6D8E;ADCBAE@<?>=<@;E:98D76C543B21?
123456789:;<=>?1@AB36AC7D:E<@DCA@E?>=<E;:D987C6B543B21?
123456789:;<=>?1@AB25AC6D:E=@DCA@E?>=E<;:D9876C5B432B1?
123456789:;<=>?1@AB2C4D7E;ADCBAE@<?>=<@;E:987D654C32B1?
123456789:;<=>?1@AB2C4D8E;ADCBAE@<?>=<@;E:98D7654C32B1?
123456789:;<=>?1@AB25AC6D9E=@DCA@E?>=E<;:9D876C5B432B1?
123456789:;<=>?1@AB25AC6D9E;@DCA@E?>=<;E:9D876C5B432B1?
123456789:;<=>?1@AB2C6D8E;ADCBAE@<?>=<@;E:98D76C5432B1?
123456789:;<=>?1@AB36AC8D:E<@DCA@E?>=<E;:D98C76B543B21?
123456789:;<=>?1@AB3C6D8E:ADCBAE@<?>=<@;:E98D76C543B21?
123456789:;<=>?1@AB2C6D9E;ADCBAE@<?>=<@;E:9D876C5432B1?
123456789:;<=>?1@AB25AC6D8E;@DCA@E?>=<;E:98D76C5B432B1?
123456789:;<=>?1@AB1C4D8E;ADCBAE@<?>=<@;E:98D7654C321B?
123456789:;<=>?1@6<?>=<@;:9876@54321?
123456789:;<=>?1@AB1C3D5EF6<EADCBAE@<?>=<@F;:9876F5D43C21B?
123456789:;<=>?1@AB1C3D5EF69EADCBAE@9?>=<;:9@F876F5D43C21B?
123456789:;<=>?1@AB1C69BAD9E;F=@EDA@F?>=F<;E:9DC876C54321B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7:@?>=<;:F987FE65D43C21B?
123456789:;<=>?1@AB1CD28CE9F;AECBAF@<?>=<@;F:9E8D765432D1B?
123456789:;<=>?1@AB1CD25CE6F8AECBAF@9?>=<;:9@8F76E5D432D1B?
123456789:;<=>?1@AB47AC8D:E=@DCA@E?>=E<;:D98C7B654B321?
123456789:;<=>?1@AB4C6D9E;ADCBAE@<?>=<@;E:9D876C54B321?
123456789:;<=>?1@AB4C6D8E;ADCBAE@<?>=<@;E:98D76C54B321?
123456789:;<=>?1@AB47AC8D;E=@DCA@E?>=E<;D:98C7B654B321?
123456789:;<=>?1@AB25AC6D;E=@DCA@E?>=E<;D:9876C5B432B1?
123456789:;<=>?1@AB2C4D6E;ADCBAE@<?>=<@;E:9876D54C32B1?
123456789:;<=>?1@AB2C4D9E;ADCBAE@<?>=<@;E:9D87654C32B1?
123456789:;<=>?1@AB25AC6D8E=@DCA@E?>=E<;:98D76C5B432B1?
123456789:;<=>?1@AB1C4D6E;ADCBAE@<?>=<@;E:9876D54C321B?
123456789:;<=>?1@AB1C6D8E;ADCBAE@<?>=<@;E:98D76C54321B?
123456789:;<=>?1@AB47AC9D;E=@DCA@E?>=E<;D:9C87B654B321?
123456789:;<=>?1@AB4C6D8E:ADCBAE@<?>=<@;:E98D76C54B321?
123456789:;<=>?1@AB4C7D9E;ADCBAE@<?>=<@;E:9D87C654B321?
123456789:;<=>?1@AB47AC8D:E<@DCA@E?>=<E;:D98C7B654B321?
123456789:;<=>?1@AB1C6D9E;ADCBAE@<?>=<@;E:9D876C54321B?
123456789:;<=>?1@AB1C3D6E;ADCBAE@<?>=<@;E:9876D543C21B?
123456789:;<=>?1@AB1C3D8E;ADCBAE@<?>=<@;E:98D76543C21B?
123456789:;<=>?1@AB1C4D9E;ADCBAE@<?>=<@;E:9D87654C321B?
123456789:;<=>?1@AB25AC6D8E:@DCA@E?>=<;:E98D76C5B432B1?
123456789:;<=>?1@AB2C7D9E;ADCBAE@<?>=<@;E:9D87C65432B1?
123456789:;<=>?1@AB58AC9D;E=@DCA@E?>=E<;D:9C8B765B4321?
123456789:;<=>?1@AB5C7D9E;ADCBAE@<?>=<@;E:9D87C65B4321?
123456789:;<=>?1@AB1C7D9E;ADCBAE@<?>=<@;E:9D87C654321B?
123456789:;<=>?1@AB1C3D5E;ADCBAE@<?>=<@;E:98765D43C21B?
123456789:;<=>?1@AB1C3D9E;ADCBAE@<?>=<@;E:9D876543C21B?
123456789:;<=>?1@AB25AC6DEF6G9H;I=EHGFEIDJ=@DCA@J?>=JI<;H:9G876FC5B432B1?
123456789:;<=>?1@AB2C4DEF4G6H8I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:98H76G54FC32B1?
123456789:;<=>?1@AB2C4DEF4G7H9I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:9H87G654FC32B1?
123456789:;<=>?1@AB25AC6DEF6G8H:I=EHGFEIDJ=@DCA@J?>=JI<;:H98G76FC5B432B1?
123456789:;<=>?1@AB1C4D6EFG6H9I;J@FIHGFJEADCBAE@J<?>=<@;I:9H876GD54C321B?
123456789:;<=>?1@AB1C3D6EFG6H8I;J@FIHGFJEADCBAE@J<?>=<@;I:98H76GD543C21B?
123456789:;<=>?1@AB1CDE1F3G6H8DGFEDHCI8J;AICBAJ@<?>=<@;J:98IH76G543F21EB?
123456789:;<=>?1@AB1C4DEF4G6H9I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:9H876G54FC321B?
123456789:;<=>?1@AB25AC6D8EFG8H:I=J?FIHGFJE@DCA@E?J>=I<;:H98GD76C5B432B1?
123456789:;<=>?1@AB2CDE2F4G7H9DGFEDHCI9J;AICBAJ@<?>=<@;J:9IH87G654F32EB1?
123456789:;<=>?1@AB2C4D6EFG6H8I;J@FIHGFJEADCBAE@J<?>=<@;I:98H76GD54C32B1?
123456789:;<=>?1@AB25CD6E9F;GHI;J=@IHAGCFEDCGBAH@J?>=J<;IF:9E876D5B432B1?
123456789:;<=>?1@AB1CDE1F4G6H8DGFEDHCI8J;AICBAJ@<?>=<@;J:98IH76G54F321EB?
123456789:;<=>?1@AB1C4DEF4G6H8I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:98H76G54FC321B?
123456789:;<=>?1@AB25AC6D8EFG8H;I=J?FIHGFJE@DCA@E?J>=I<;H:98GD76C5B432B1?
123456789:;<=>?1@AB2CDE2F4G6H9DGFEDHCI9J;AICBAJ@<?>=<@;J:9IH876G54F32EB1?
123456789:;<=>?1@AB2C4D6EFG6H9I;J@FIHGFJEADCBAE@J<?>=<@;I:9H876GD54C32B1?
123456789:;<=>?1@AB25CD6E8F;GHI;J=@IHAGCFEDCGBAH@J?>=J<;IF:98E76D5B432B1?
123456789:;<=>?1@AB2C4D6EFG6H8I:J@FIHGFJEADCBAE@J<?>=<@;:I98H76GD54C32B1?
123456789:;<=>?1@AB2CDE2F5G7H9DGFEDHCI9J;AICBAJ@<?>=<@;J:9IH87G65F432EB1?
123456789:;<=>?1@AB25AC6D8EFG8H:I<J?FIHGFJE@DCA@E?J>=<I;:H98GD76C5B432B1?
123456789:;<=>?1@AB1C4DEF4G7H9I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:9H87G654FC321B?
123456789:;<=>?1@AB1CDE1F3G5H8DGFEDHCI8J;AICBAJ@<?>=<@;J:98IH765G43F21EB?
123456789:;<=>?1@AB1C3D6EFG6H9I;J@FIHGFJEADCBAE@J<?>=<@;I:9H876GD543C21B?
123456789:;<=>?1@AB25AC6DEF6G8H;I=EHGFEIDJ=@DCA@J?>=JI<;H:98G76FC5B432B1?
123456789:;<=>?1@AB2C4DEF4G6H9I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:9H876G54FC32B1?
123456789:;<=>?1@AB1C4D6EFG6H8I;J@FIHGFJEADCBAE@J<?>=<@;I:98H76GD54C321B?
123456789:;<=>?1@AB2C5D8E:ADCBAE@<?>=<@;:E98D765C432B1?
123456789:;<=>?1@AB2C4D7E:ADCBAE@<?>=<@;:E987D654C32B1?
123456789:;<=>?1@AB2C5D8E;ADCBAE@<?>=<@;E:98D765C432B1?
123456789:;<=>?1@AB25AC6D9E<@DCA@E?>=<E;:9D876C5B432B1?
123456789:;<=>?1@AB2C5D7E:ADCBAE@<?>=<@;:E987D65C432B1?
123456789:;<=>?1@AB2CDE2F4G6H8DGFEDHCI8J:AICBAJ@<?>=<@;:J98IH76G54F32EB1?
123456789:;<=>?1@AB2C4DEF4G6H8I:EHGFEIDJ:ADCBAJ@<?>=<@;:JI98H76G54FC32B1?
123456789:;<=>?1@AB2C5DEF5G7H9I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:9H87G65FC432B1?
123456789:;<=>?1@AB25AC6DEF6G8H:I<EHGFEIDJ<@DCA@J?>=<JI;:H98G76FC5B432B1?
123456789:;<=>?1@AB1C4D7EFG7H9I;J@FIHGFJEADCBAE@J<?>=<@;I:9H87GD654C321B?
123456789:;<=>?1@AB1C3D5EFG5H8I;J@FIHGFJEADCBAE@J<?>=<@;I:98H765GD43C21B?
123456789:;<=>?1@AB1CDE1F3G6H9DGFEDHCI9J;AICBAJ@<?>=<@;J:9IH876G543F21EB?
123456789:;<=>?1@AB1C3DEF3G6H9I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:9H876G543FC21B?
123456789:;<=>?1@AB1C3DEF3G5H8I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:98H765G43FC21B?
123456789:;<=>?1@AB1CDE1F4G7H9DGFEDHCI9J;AICBAJ@<?>=<@;J:9IH87G654F321EB?
123456789:;<=>?1@AB25CD6E8F:GHI:J<@IHAGCFEDCGBAH@J?>=<J;:IF98E76D5B432B1?
123456789:;<=>?1@AB2C5D7EFG7H9I;J@FIHGFJEADCBAE@J<?>=<@;I:9H87GD65C432B1?
123456789:;<=>?1@AB2CDE2F4G6H8DGFEDHCI8J;AICBAJ@<?>=<@;J:98IH76G54F32EB1?
123456789:;<=>?1@AB25AC6D9EFG9H;I=J?FIHGFJE@DCA@E?J>=I<;H:9GD876C5B432B1?
123456789:;<=>?1@AB2C4D7EFG7H9I;J@FIHGFJEADCBAE@J<?>=<@;I:9H87GD654C32B1?
123456789:;<=>?1@AB25CD6E8F:GHI:J=@IHAGCFEDCGBAH@J?>=J<;:IF98E76D5B432B1?
123456789:;<=>?1@AB1CDE1F4G6H9DGFEDHCI9J;AICBAJ@<?>=<@;J:9IH876G54F321EB?
123456789:;<=>?1@AB1C3DEF3G6H8I;EHGFEIDJ;ADCBAJ@<?>=<@;JI:98H76G543FC21B?
123456789:;<=>?1@AB1C3D5EFG5HI6J8K:L<HKJIHLGF<EADCBAE@<?>=<@FL;:K98J76I5GD43C21B?
123456789:;<=>?1@AB1CDE1F3G5HI69HDGFEDHC9BAJ9K;L=@KJA@L?>=L<;K:9JCI876I5G43F21EB?
123456789:;<=>?1@AB1C3D5EF69GHI9J;K=L?HKJIHLG@FEADCBAE@G?L>=K<;J:9IF876F5D43C21B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7:JK;L=@KJAICBAJ@L?>=L<;K:I987IH65G43F21EB?
123456789:;<=>?1@AB1CDE1FG2H4I6J8FIHGFJED8CK9L;AKCBAL@<?>=<@;L:9K8DJ76I54H32G1EB?
123456789:;<=>?1@AB1CDE1FG25FH6I8DHFEDIC9BAJ9K;L=@KJA@L?>=L<;K:9JC8I76H5G432G1EB?
123456789:;<=>?1@AB1CD25CE6F8AECBAF@G8HI9J;K=L?HKJIHLG@?L>=K<;J:9I8GF76E5D432D1B?
123456789:;<=>?1@AB1CDE1F3GH47GI8DGFEDIC9BAJ9K;L=@KJA@L?>=L<;K:9JC8I7H654H3F21EB?
123456789:;<=>?1@AB1C3D5EF6G8H:I<EHGFEIADCBAE@<?>=<@I;:H98G76F5D43C21B?
123456789:;<=>?1@AB1C3D5EF69EADCBAEG9H;I=@HGA@I?>=I<;H:9GF876F5D43C21B?
123456789:;<=>?1@AB1CD2E4F6G8CFEDCGH9I;AHCBAI@<?>=<@;I:9H8G76F54E32D1B?
123456789:;<=>?1@AB1CD25CE6F8AECBAFG9H;I=@HGA@I?>=I<;H:9G8F76E5D432D1B?
123456789:;<=>?1@AB1CD2E4F6G8CFEDCGHI8;HJK;L=@KJAHCBAJ@L?>=L<;KI:98IG76F54E32D1B?
123456789:;<=>?1@AB1CD2E4F6GHI69HAGCFEDCGBAHJ9K;L=@KJA@L?>=L<;K:9JI876IF54E32D1B?
123456789:;<=>?1@AB1CD2E4F6GH7:GCFEDCGI:JK;L=@KJAICBAJ@L?>=L<;K:IH987H6F54E32D1B?
123456789:;<=>?1@AB1CDE14DF5G7H9CGFDCHI:JK;L=@KJAICBAJ@L?>=L<;K:I9H87G65F4E321EB?
123456789:;<=>?1@AB1CD2EF3G5H7IJ8CIEHGFEIDCJK9L;AKCBAL@<?>=<@;L:9K8J7H65G43F2D1B?
123456789:;<=>?1@AB1CD2EF36EG7H9CGEDCHI:JK;L=@KJAICBAJ@L?>=L<;K:I9H87G6F543F2D1B?
123456789:;<=>?1@AB1CD2E4FG58FHI8AHCFEDCHBAIJ9K;L=@KJA@L?>=L<;K:9J8IG765G4E32D1B?
123456789:;<=>?1@AB1CDE14DF5G7HI8AHCGFDCHBAIJ9K;L=@KJA@L?>=L<;K:9J8I7G65F4E321EB?
123456789:;<=>?1@AB1CD2EF3G5H7I9EHGFEIJ:KL;AKCJEDCKBAL@<?>=<@;L:J9I87H65G43F2D1B?
123456789:;<=>?1@AB1C3DE4F6GH7I9J;K@GJIHGKLADGFEDLCBAL@K<?>=<@;J:9I87H6F54E3C21B?
123456789:;<=>?1@AB1C3DE4F6GH7:IJ;K=@JIAHGLADGFEDLCBALI@K?>=K<;J:H987H6F54E3C21B?
123456789:;<=>?1@AB1CDE1F3G5HI6J8CIHDGFEDHCJK9L;AKCBAL@<?>=<@;L:9K8J76I5G43F21EB?
123456789:;<=>?1@AB1C3DE4F6GH7I9J;KDGJIHGKFEDKL;ADCBAL@<?>=<@;LJ:9I87H6F54E3C21B?
123456789:;<=>?1@AB1CD25CE6F8AECBAFGH8I:J<KL=@KGJIHGKA@L?>=L<J;:I98HF76E5D432D1B?
123456789:;<=>?1@AB1CD2E4FG5H7I9JCFIHGFJEDCJK9L;AKCBAL@<?>=<@;L:9KI87H65G4E32D1B?
123456789:;<=>?1@AB1C3DEF36EG7H9I;DHGEDIJK;L=@KJADCBAJ@L?>=L<;KI:9H87G6F543FC21B?
123456789:;<=>?1@AB1C3D5EFG5H7I9JK:=JFIHGFJL=@FEADCBAE@L?>=LK<;:K9I87H65GD43C21B?
123456789:;<=>?1@AB1CD25CEF5G7H9I;EHGFEIJK;L=@KJAECBAJ@L?>=L<;KI:9H87G65FD432D1B?
123456789:;<=>?1@AB1CD2E4F6GHI6J8K:L<HKJIHLAGCFEDCGBAH@<?>=<@L;:K98J76IF54E32D1B?
123456789:;<=>?1@AB1CD2E4F6G8CFEDCGHI8J:K<LAHKJIHLCBAL@<?>=<@K;:J98IG76F54E32D1B?
123456789:;<=>?1@AB1CD25CEF5G7H9IAEHGFEICBAIJ9K;L=@KJA@L?>=L<;K:9JH87G65FD432D1B?
123456789:;<=>?1@AB1C3D5E7ADCBAEFG7H9IJ:=IKL=@KFIHGFKA@L?>=LJ<;:J9H87GE65D43C21B?
123456789:;<=>?1@AB1C3DEF3G5H7I9EHGFEIJ:K<LADKJEDLCBAL@<?>=<@K;:J9I87H65G43FC21B?
123456789:;<=>?1@AB1CD2E4FG5H7I9J;FIHGFJKL;AKCFEDCKBAL@<?>=<@;LJ:9I87H65G4E32D1B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHI8J:KL;AKCJIDCKBAL@<?>=<@;L:J98I7H65G43F21EB?
123456789:;<=>?1@ABC2D4E6FG7:HI;J=@IHAGFBEDCBFAH@J?>=J<;I:G987G6E54D32C1?
123456789:;<=>?1@ABC2D4EF58EG9BEDCBGAH9I;J=@IHA@J?>=J<;I:9HG8F765F4D32C1?
123456789:;<=>?1@ABC2D4E6F8BEDCBFAG8HI9<HJ=@HGA@J?>=J<I;:9I8GF76E54D32C1?
123456789:;<=>?1@ABC2DE36DF7G9BFDCBGAH9I;J=@IHA@J?>=J<;I:9HG87F6E543E2C1?
123456789:;<=>?1@ABC2D4E6F8BEDCBFAG8H:IJ;>I@HGA@I?>J=<;J:H98GF76E54D32C1?
123456789:;<=>?1@ABCD14CE5F7G9BFECBGAH9I;J=@IHA@J?>=J<;I:9HG87F65E4D321D?
123456789:;<=>?1@ABCD1E3F5G7CFEDCGBH7I9J;AIHBAJ@<?>=<@;J:9I87HG65F43E21D?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7JKL7M9N;O@KNMLKOJAICBAJ@O<?>=<@;N:9M87LIH65G43F21EB?
123456789:;<=>?1@AB1C3D5EFG5HIJ5K7L9M;ILKJIMHN;O@FNHGFOEADCBAE@O<?>=<@;NM:9L87K65JGD43C21B?
123456789:;<=>?1@AB1CDE1F3GHI3J5K7L9HKJIHLGM9DGFEDMCN9O;ANCBAO@<?>=<@;O:9NML87K65J43IF21EB?
123456789:;<=>?1@AB1C3DEF3GHI3J5K7L9HKJIHLGM9N;EMGFENDO;ADCBAO@<?>=<@;ON:9ML87K65J43IFC21B?
123456789:;<=>?1@AB1C3DEF3G5HIJ5K7L9M;ILKJIMHN;EHGFENDO;ADCBAO@<?>=<@;ONM:9L87K65JG43FC21B?
123456789:;<=>?1@AB1CDE1FGH1I3J5K7GJIHGKFL7M9DLFEDMCN9O;ANCBAO@<?>=<@;O:9NM87LK65J43I21HEB?
123456789:;<=>?1@AB1C3D5EFG5H7IJK7L9M;N@JMLKJNIO@FIHGFOEADCBAE@ON<?>=<@;M:9L87KH65GD43C21B?
123456789:;<=>?1@AB1C3DEF3G5H7IJK7L9M;N@JMLKJNOADJIEHGFEIDOCBAO@N<?>=<@;M:9L87KH65G43FC21B?
123456789:;<=>?1@AB1C3D5EFG5H7I9JKL9M;N@OEKNMLKOJFIHGFJEOADCBAE@N<?>=<@;M:9LI87H65GD43C21B?
123456789:;<=>?1@AB1CDE1F3G5HIJ5K7L9MCILKJIMHDGFEDHCMN9O;ANCBAO@<?>=<@;O:9NL87K65JG43F21EB?
123456789:;<=>?1@AB1C3DEF3G5H7IJK7L9M;NDJMLKJNIEHGFEIDNO;ADCBAO@<?>=<@;OM:9L87KH65G43FC21B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHIJ7K9L;MNO;ANCMILKJIMDCNBAO@<?>=<@;OL:9K87JH65G43F21EB?
123456789:;<=>?1@AB1CDE1F3G5HIJ5K7L9M;ILKJIMNO;ANCIHDGFEDHCNBAO@<?>=<@;OM:9L87K65JG43F21EB?
123456789:;<=>?1@AB1C3DEF3G5H7I9EHGFEIJK9L;M@NOADNJMLKJNEDOCBAO@M<?>=<@;L:9KI87H65G43FC21B?
123456789:;<=>?1@AB1C3D5E7F9G;AFEDCBAG@<?>=<@;G:9F87E65D43C21B?
123456789:;<=>?1>=<;:98761543216?
123456789:;<=>?1>=<;:9148765493219?
123456789:;<=>?1>=<;:9187615432169?
123456789:;<=>?1>=<;:9183765438219?
123456789:;<=>?1>=<;:9187265432719?
123456789:;<=>?1@A29@;?>=<;@:9A487654932A1?
123456789:;<=>?1@A29@;?>=<;@:9A872654327A1?
123456789:;<=>?1@A29@;?>=<;@:9A837654382A1?
123456789:;<=>?1@7;?>=<;@:987@26543271?
123456789:;<=>?1@4;?>=<;@:94876549@321?
123456789:;<=>?1@7;?>=<;@:987@61543216?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8?:>=<;:?98@7E65D43C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8?>=8<;:98=@7E65D43C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8?>9=<;:9>8@7E65D43C21B?
123456789:;<=>?1>=<;6:9876;1543216?
123456789:;<=>?1>=<;:1598765:4321:?
123456789:;<=>?1>=<;:198761543216:?
123456789:;<=>?1>=<;:194876549321:?
123456789:;<=>?1>=<;:198726543271:?
123456789:;<=>?1>=<;:198376543821:?
123456789:;<=>?1>=<;1:98726543271;?
123456789:;<=>?1>=<;1:98376543821;?
123456789:;<=>?1@A3B9C;D=@CBA@D?>=D<;C:9B83765438A21?
123456789:;<=>?1@A6B9C;D=@CBA@D?>=D<;C:9B876A1543216?
123456789:;<=>?1@A7B9C;D=@CBA@D?>=D<;C:9B87A26543271?
123456789:;<=>?1@A2B9C;D=@CBA@D?>=D<;C:9B872654327A1?
123456789:;<=>?1@A7B9C;D=@CBA@D?>=D<;C:9B87A61543216?
123456789:;<=>?1@A3B5C7D9@CBA@D?>9=<;:9>D87C65B43A21?
123456789:;<=>?1@A6B8C:D<@CBA@D?>=<D;:C98B76A1543216?
123456789:;<=>?1@A6B8C;D=@CBA@D?>=D<;C:98B76A1543216?
123456789:;<=>?1@A3B5C;D=@CBA@D?>=D<;C:598765:B43A21?
123456789:;<=>?1@A3B5C7D=@CBA@D?>=D<7;:987<C65B43A21?
123456789:;<=>?1@A6B8C:D=@CBA@D?>=D<;:C98B76A1543216?
123456789:;<=>?1@A29@;?>=<;@:9A8765432A1?
123456789:;<=>?1@AB17A9@;?>=<;@:9A87B654321B?
123456789:;<=>?1@AB15A7@9?>=<;:9@87A65B4321B?
123456789:;<=>?1@A2B4C6:BA@:?>=<;:@C9876C54B32A1?
123456789:;<=>?1@A2B4C6;BA@;?>=<;@C:9876C54B32A1?
123456789:;<=>?1@AB16A8@C9=@?>=C<;:9C8A76B54321B?
123456789:;<=>?1@AB1C38BA9@;?>=<;@:9A8C76543C21B?
123456789:;<=>?1@A3B59C;D=@CBA@D?>=D<;C:9B8765B43A21?
123456789:;<=>?1@A3B5C7D9=@CBA@D?>=D<;:9D87C65B43A21?
123456789:;<=>?1@A3B5C7;D=@CBA@D?>=D<;C:987C65B43A21?
123456789:;<=>?1@A3B5C7D9@CBA@D;?>=<;@:9D87C65B43A21?
123456789:;<=>?1@A37B9C;D=@CBA@D?>=D<;C:9B87A6543A21?
123456789:;<=>?1@AB15A7@CD7;C=@?>=C<;D:987DA65B4321B?
123456789:;<=>?1@AB1C3D59CBA9@;?>=<;@:9AD8765D43C21B?
123456789:;<=>?1@AB1CD26C8BA9@;?>=<;@:9A8C76D5432D1B?
123456789:;<=>?1@AB1C3D5E7ADCBAE9@;?>=<;@:9A87E65D43C21B?
123456789:;<=>?1@AB15A7C9D;E=@DCA@E?>=E<;D:9C87A65B4321B?
123456789:;<=>?1@ABC15B7A9@;?>=<;@:9A87B65C4321C?
123456789:;<=>?1@AB26A8@C9=@?>=C<;:9C8A76B5432B1?
123456789:;<=>?1@AB2C48BA9@;?>=<;@:9A8C7654C32B1?
123456789:;<=>?1@AB1C48BA9@;?>=<;@:9A8C7654C321B?
123456789:;<=>?1@AB15A8@C9=@?>=C<;:9C8A765B4321B?
123456789:;<=>?1@A37@BC7;B=@?>=B<;C:987CA6543A21?
123456789:;<=>?1@A3B5C7;BA@;?>=<;@C:987C65B43A21?
123456789:;<=>?1@AB1CD2E4F6GH7AGCFEDCGBAH9@;?>=<;@:9A87H6F54E32D1B?
123456789:;<=>?1@AB1CD26C8E:FG;H=@GFAECBAF@H?>=H<;G:E98C76D5432D1B?
123456789:;<=>?1@AB1C3D5E7;DFG;H=@GFADCBAF@H?>=H<;GE:987E65D43C21B?
123456789:;<=>?1@AB1C3D5EFG59F;H=@FEADCBAE@H?>=H<;F:9G8765GD43C21B?
123456789:;<=>?1@AB1C3DE48D:FG;H=@GFADCBAF@H?>=H<;G:D98E7654E3C21B?
123456789:;<=>?1@AB1C3DE4F6G8HADGFEDHCBAH9@;?>=<;@:9A8G76F54E3C21B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHC8BA9@;?>=<;@:9A8C7H65G43F21EB?
123456789:;<=>?1@AB1CD2E4F6G8CFEDCGBA8@H9=@?>=H<;:9H8AG76F54E32D1B?
123456789:;<=>?1@AB1CDE15D7C9BAF9G;H=@GFA@H?>=H<;G:9FC87D65E4321EB?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7G9H;?GF@?H>=<;H:9G87FE65D43C21B?
123456789:;<=>?1@AB37A9@;?>=<;@:9A87B6543B21?
123456789:;<=>?1@AB15A7@;?>=<;@:987A65B4321B?
123456789:;<=>?1@AB15A9@;?>=<;@:9A8765B4321B?
123456789:;<=>?1@AB16A9@;?>=<;@:9A876B54321B?
123456789:;<=>?1@AB15A7@:?>=<;:@987A65B4321B?
123456789:;<=>?1@AB26A8@:?>=<;:@98A76B5432B1?
123456789:;<=>?1@AB27A9@;?>=<;@:9A87B65432B1?
123456789:;<=>?1@AB2C48D:EF;G=@FEADCBAE@G?>=G<;F:D98C7654C32B1?
123456789:;<=>?1@AB2C4D6EF7G9=@FEADCBAE@G?>=G<;:9G87F6D54C32B1?
123456789:;<=>?1@AB2C4D6:EF;G=@FEADCBAE@G?>=G<;F:D9876D54C32B1?
123456789:;<=>?1@AB2C4D6EF7;G=@FEADCBAE@G?>=G<;F:987F6D54C32B1?
123456789:;<=>?1@AB2CD37C9BAE9F;G=@FEA@G?>=G<;F:9EC87D6543D2B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@F8G:>F@?>G=<;:G98FE76D54C32B1?
123456789:;<=>?1@ABC1D37CB8AE9F;G=@FEA@G?>=G<;F:9E8B7D6543D21C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFA8@G9=@?>=G<;:9G8A7F65E43D21C?
123456789:;<=>?1@AB1C3D5E7ADCBAE@FG7;F=@?>=F<;G:987GE65D43C21B?
123456789:;<=>?1@AB1C3D59CBAE9F;G=@FEA@G?>=G<;F:9ED8765D43C21B?
123456789:;<=>?1@AB2C4D6EF7G9@FEADCBAE@G;?>=<;@:9G87F6D54C32B1?
123456789:;<=>?1@AB26C8D:EF;G=@FEADCBAE@G?>=G<;F:D98C76B5432B1?
123456789:;<=>?1@AB1CD26C8BAE8F;G=@FEA@G?>=G<;F:98EC76D5432D1B?
123456789:;<=>?1@AB1CD2E4F6G9CFEDCGBA9@;?>=<;@:9AG876F54E32D1B?
123456789:;<=>?1@AB1CD2E5F7G9CFEDCGBA9@;?>=<;@:9AG87F65E432D1B?
123456789:;<=>?1@AB1CD26C8BAE8F:G<@FEA@G?>=<G;:F98EC76D5432D1B?
123456789:;<=>?1@AB1C4D6EF7;G=@FEADCBAE@G?>=G<;F:987F6D54C321B?
123456789:;<=>?1@AB1C3D6EF7G9@FEADCBAE@G;?>=<;@:9G87F6D543C21B?
123456789:;<=>?1@AB1C4D6EF7G9=@FEADCBAE@G?>=G<;:9G87F6D54C321B?
123456789:;<=>?1@AB1C3D6EF7G9=@FEADCBAE@G?>=G<;:9G87F6D543C21B?
123456789:;<=>?1@AB1C4D6EF7G9@FEADCBAE@G;?>=<;@:9G87F6D54C321B?
123456789:;<=>?1@AB1C3D6EF7;G=@FEADCBAE@G?>=G<;F:987F6D543C21B?
123456789:;<=>?1@AB1CD26C8BAE8F:G=@FEA@G?>=G<;:F98EC76D5432D1B?
123456789:;<=>?1@AB1CD2E4F7G9CFEDCGBA9@;?>=<;@:9AG87F654E32D1B?
123456789:;<=>?1@A59@;?>=<;@:9A8765A4321?
123456789:;<=>?1@A37@9?>=<;:9@87A6543A21?
123456789:;<=>?1@A39@;?>=<;@:9A876543A21?
123456789:;<=>?1@A3B59A@C9=@?>=C<;:9CB8765B43A21?
123456789:;<=>?1@AB26A9@;?>=<;@:9A876B5432B1?
123456789:;<=>?1@AB26A8@;?>=<;@:98A76B5432B1?
123456789:;<=>?1@AB15ACD5E7;DCF;G=@FCA@G?>=G<;FE:987E65DB4321B?
123456789:;<=>?1@AB1C3D5EFG59F;EADCBAE@;?>=<;@F:9G8765GD43C21B?
123456789:;<=>?1@AB1C48D:EF;G=@FEADCBAE@G?>=G<;F:D98C7654C321B?
123456789:;<=>?1@AB1C3D5EF6G8<@FEADCBAE@G?>=<G;:98G76F5D43C21B?
123456789:;<=>?1@AB1C4D6:EF;G=@FEADCBAE@G?>=G<;F:D9876D54C321B?
123456789:;<=>?1@AB1C3D5EF6:G<@FEADCBAE@G?>=<G;:F9876F5D43C21B?
123456789:;<=>?1@AB26A8@CD8E:F<G>CFEDCG@?>G=<F;:E98DA76B5432B1?
123456789:;<=>?1@AB2CD3E5F7G9CFEDCGBA9@;?>=<;@:9AG87F65E43D2B1?
123456789:;<=>?1@AB1C3DE4F6:EDG:ADCBAG@;?>=<;@:GF9876F54E3C21B?
123456789:;<=>?1@AB1CDE15D7CF8G:AFCBAG@;?>=<;@:G98F7D65E4321EB?
123456789:;<=>?1@AB1CD26CE7F9AECBAF@G9=@?>=G<;:9GF87E6D5432D1B?
123456789:;<=>?1@AB1CD2E48DCF8G:AFCBAG@;?>=<;@:G98FE7654E32D1B?
123456789:;<=>?1@A49@;?>=<;@:9A87654A321?
123456789:;<=>?1@A48@:?>=<;:@98A7654A321?
123456789:;<=>?1@AB3C59BAD9E;F=@EDA@F?>=F<;E:9DC8765C43B21?
123456789:;<=>?1@AB3C5D7E9ADCBAE@F9=@?>=F<;:9FE87D65C43B21?
123456789:;<=>?1@ABC26B8AD9E;F=@EDA@F?>=F<;E:9D8B76C5432C1?
123456789:;<=>?1@ABC2D4E6F8BEDCBFA9@;?>=<;@:9A8F76E54D32C1?
123456789:;<=>?1@AB1C37BAD7E;F=@EDA@F?>=F<;E:987DC6543C21B?
123456789:;<=>?1@AB1C3D5E9ADCBAE@F9=@?>=F<;:9FE8765D43C21B?
123456789:;<=>?1@AB1C5D7E9ADCBAE@F9=@?>=F<;:9FE87D65C4321B?
123456789:;<=>?1@AB1C37BAD7E9F;@EDA@F?>=<;F:9E87DC6543C21B?
123456789:;<=>?1@AB1C37BAD7E9F=@EDA@F?>=F<;:9E87DC6543C21B?
123456789:;<=>?1@AB1C3D7E9ADCBAE@F9=@?>=F<;:9FE87D6543C21B?
123456789:;<=>?1@AB2C48BAD8E;F=@EDA@F?>=F<;E:98DC7654C32B1?
123456789:;<=>?1@AB2C4D6E9ADCBAE@F9=@?>=F<;:9FE876D54C32B1?
123456789:;<=>?1@ABC15B7AD8E;F=@EDA@F?>=F<;E:98D7B65C4321C?
123456789:;<=>?1@ABC1D3E5F8BEDCBFA9@;?>=<;@:9A8F765E43D21C?
123456789:;<=>?1@ABC1D3E6F8BEDCBFA9@;?>=<;@:9A8F76E543D21C?
123456789:;<=>?1@ABC15B7AD8E:F=@EDA@F?>=F<;:E98D7B65C4321C?
123456789:;<=>?1@AB2C4D7E9ADCBAE@F9=@?>=F<;:9FE87D654C32B1?
123456789:;<=>?1@AB2C48BAD8E:F=@EDA@F?>=F<;:E98DC7654C32B1?
123456789:;<=>?1@AB1C37BAD7E:F<@EDA@F?>=<F;:E987DC6543C21B?
123456789:;<=>?1@AB1C4D6E9ADCBAE@F9=@?>=F<;:9FE876D54C321B?
123456789:;<=>?1@ABC1D3E5F7BEDCBFA9@;?>=<;@:9A87F65E43D21C?
123456789:;<=>?1@ABC15B7AD9E;F=@EDA@F?>=F<;E:9D87B65C4321C?
123456789:;<=>?1@ABC1D4E6F8BEDCBFA9@;?>=<;@:9A8F76E54D321C?
123456789:;<=>?1@ABC15B7AD8E:F<@EDA@F?>=<F;:E98D7B65C4321C?
123456789:;<=>?1@AB2C5D7E9ADCBAE@F9=@?>=F<;:9FE87D65C432B1?
123456789:;<=>?1@AB2C48BAD8E:F<@EDA@F?>=<F;:E98DC7654C32B1?
123456789:;<=>?1@AB1C37BAD7E:F=@EDA@F?>=F<;:E987DC6543C21B?
123456789:;<=>?1@AB1C3D6E9ADCBAE@F9=@?>=F<;:9FE876D543C21B?
123456789:;<=>?1@AB1C4D7E9ADCBAE@F9=@?>=F<;:9FE87D654C321B?
123456789:;<=>?1@AB1C37BAD7E9F<@EDA@F?>=<F;:9E87DC6543C21B?
123456789:;<=>?1@AB1C37BDE7F9G;HIJ;K=@JIAHDGFEDHBAI@K?>=K<;JG:9F87EC6543C21B?
123456789:;<=>?1@AB1C3D5EFG5H7I9J@FIHGFJEADCBAE@JK9=@?>=K<;:9KI87H65GD43C21B?
123456789:;<=>?1@AB1C37BAD7EFG7H9I;J=FIHGFJEK=@EDA@K?>=KJ<;I:9H87GDC6543C21B?
123456789:;<=>?1@AB1C3DEF3G5H7I9EHGFEIDJ9ADCBAJ@K9=@?>=K<;:9KJI87H65G43FC21B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7J9AICBAJ@K9=@?>=K<;:9KJ87IH65G43F21EB?
123456789:;<=>?1@AB1C37BAD7E9FGH9I;J=K?GJIHGKF@EDA@F?K>=J<;I:9HE87DC6543C21B?
123456789:;<=>?1@7;?>=<;@:987@654321?
123456789:;<=>?1@AB16A8@;?>=<;@:98A76B54321B?
123456789:;<=>?1@AB15A8@:?>=<;:@98A765B4321B?
123456789:;<=>?1@AB15AC6:A@;?>=<;@:C9876C5B4321B?
123456789:;<=>?1@AB15A8@;?>=<;@:98A765B4321B?
123456789:;<=>?1@AB1C3D6:EF;G=@FEADCBAE@G?>=G<;F:D9876D543C21B?
123456789:;<=>?1@AB1C3D5EF6:G=@FEADCBAE@G?>=G<;:F9876F5D43C21B?
123456789:;<=>?1@AB1CD26C9BAE9F;G=@FEA@G?>=G<;F:9EC876D5432D1B?
123456789:;<=>?1@AB1CD2E4F6G8CFEDCGBA8@;?>=<;@:98AG76F54E32D1B?
123456789:;<=>?1@AB15ACD5E7F9G;CFEDCGA@;?>=<;@G:9F87E65DB4321B?
123456789:;<=>?1@A48@;?>=<;@:98A7654A321?
123456789:;<=>?1@A38@;?>=<;@:98A76543A21?
123456789:;<=>?1@AB26ACD6:CE;F=@ECA@F?>=F<;E:D9876DB5432B1?
123456789:;<=>?1@AB2C4D6EF7;EADCBAE@;?>=<;@F:987F6D54C32B1?
123456789:;<=>?1@AB2C59BAD9E;F=@EDA@F?>=F<;E:9DC8765C432B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@F8<@?>=<F;:98FE76D54C32B1?
123456789:;<=>?1@ABC15B8AD9E;F=@EDA@F?>=F<;E:9D8B765C4321C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFA8@;?>=<;@:98A7F65E43D21C?
123456789:;<=>?1@ABC15BD6E8F:AEDBAF@;?>=<;@:F98E76D5C4321C?
123456789:;<=>?1@AB26AC7D9EF:>E@DCA@E?>F=<;:F9D87C6B5432B1?
123456789:;<=>?1@AB2CD37CE8F:AECBAF@;?>=<;@:F98E7D6543D2B1?
123456789:;<=>?1@AB26AC7DE8<DF=@DCA@F?>=F<E;:98E7C6B5432B1?
123456789:;<=>?1@AB2C4DE59DF:ADCBAF@;?>=<;@:F9E8765E4C32B1?
123456789:;<=>?1@AB1C48BAD8E;F=@EDA@F?>=F<;E:98DC7654C321B?
123456789:;<=>?1@AB1C3D5E8ADCBAE@F8<@?>=<F;:98FE765D43C21B?
123456789:;<=>?1@AB1C4D6E8ADCBAE@F8<@?>=<F;:98FE76D54C321B?
123456789:;<=>?1@AB1C48BAD8E:F<@EDA@F?>=<F;:E98DC7654C321B?
123456789:;<=>?1@AB1C4D6EF7;EADCBAE@;?>=<;@F:987F6D54C321B?
123456789:;<=>?1@AB1C3D6EF7;EADCBAE@;?>=<;@F:987F6D543C21B?
123456789:;<=>?1@AB1CD26CE7F:AECBAF@;?>=<;@:F987E6D5432D1B?
123456789:;<=>?1@AB1C48BAD8E:F=@EDA@F?>=F<;:E98DC7654C321B?
123456789:;<=>?1@AB1C3D6E8ADCBAE@F8<@?>=<F;:98FE76D543C21B?
123456789:;<=>?1@6;?>=<;@:9876@54321?
123456789:;<=>?1@6:?>=<;:@9876@54321?
123456789:;<=>?1@AB1C3D5EF6;EADCBAE@;?>=<;@F:9876F5D43C21B?
123456789:;<=>?1@AB1C3D5EF6:EADCBAE@:?>=<;:@F9876F5D43C21B?
123456789:;<=>?1@AB1C59BAD9E;F=@EDA@F?>=F<;E:9DC8765C4321B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7;@?>=<;F:987FE65D43C21B?
123456789:;<=>?1@AB1CD27CE8F:AECBAF@;?>=<;@:F98E7D65432D1B?
123456789:;<=>?1@AB1CD26CE7F9AECBAF@:?>=<;:@9F87E6D5432D1B?
123456789:;<=>?1@AB37AC8D:E=@DCA@E?>=E<;:D98C7B6543B21?
123456789:;<=>?1@AB3C5D8E:ADCBAE@;?>=<;@:E98D765C43B21?
123456789:;<=>?1@AB3C5D7E:ADCBAE@;?>=<;@:E987D65C43B21?
123456789:;<=>?1@AB37AC8D;E=@DCA@E?>=E<;D:98C7B6543B21?
123456789:;<=>?1@AB26AC7D;E=@DCA@E?>=E<;D:987C6B5432B1?
123456789:;<=>?1@AB2C4D6E:ADCBAE@;?>=<;@:E9876D54C32B1?
123456789:;<=>?1@AB2C4D8E:ADCBAE@;?>=<;@:E98D7654C32B1?
123456789:;<=>?1@AB26AC7D9E=@DCA@E?>=E<;:9D87C6B5432B1?
123456789:;<=>?1@AB1C4D6E:ADCBAE@;?>=<;@:E9876D54C321B?
123456789:;<=>?1@AB1C5D7E:ADCBAE@;?>=<;@:E987D65C4321B?
123456789:;<=>?1@AB37AC9D;E=@DCA@E?>=E<;D:9C87B6543B21?
123456789:;<=>?1@AB3C5D7E9ADCBAE@;?>=<;@:9E87D65C43B21?
123456789:;<=>?1@AB3C6D8E:ADCBAE@;?>=<;@:E98D76C543B21?
123456789:;<=>?1@AB37AC8D:E<@DCA@E?>=<E;:D98C7B6543B21?
123456789:;<=>?1@AB1C5D8E:ADCBAE@;?>=<;@:E98D765C4321B?
123456789:;<=>?1@AB1C3D6E:ADCBAE@;?>=<;@:E9876D543C21B?
123456789:;<=>?1@AB1C3D7E:ADCBAE@;?>=<;@:E987D6543C21B?
123456789:;<=>?1@AB1C4D8E:ADCBAE@;?>=<;@:E98D7654C321B?
123456789:;<=>?1@AB26AC7D9E;@DCA@E?>=<;E:9D87C6B5432B1?
123456789:;<=>?1@AB2C6D8E:ADCBAE@;?>=<;@:E98D76C5432B1?
123456789:;<=>?1@AB48AC9D;E=@DCA@E?>=E<;D:9C8B7654B321?
123456789:;<=>?1@AB4C6D8E:ADCBAE@;?>=<;@:E98D76C54B321?
123456789:;<=>?1@AB1C6D8E:ADCBAE@;?>=<;@:E98D76C54321B?
123456789:;<=>?1@AB1C3D5E:ADCBAE@;?>=<;@:E98765D43C21B?
123456789:;<=>?1@AB1C3D8E:ADCBAE@;?>=<;@:E98D76543C21B?
123456789:;<=>?1@AB26AC7D:E=@DCA@E?>=E<;:D987C6B5432B1?
123456789:;<=>?1@AB2C4D7E:ADCBAE@;?>=<;@:E987D654C32B1?
123456789:;<=>?1@AB26AC7D:E<@DCA@E?>=<E;:D987C6B5432B1?
123456789:;<=>?1@AB2C5D7E:ADCBAE@;?>=<;@:E987D65C432B1?
123456789:;<=>?1@AB2C4D7E9ADCBAE@;?>=<;@:9E87D654C32B1?
123456789:;<=>?1@AB1C4D7E:ADCBAE@;?>=<;@:E987D654C321B?
123456789:;<=>?1@AB26AC7D9E<@DCA@E?>=<E;:9D87C6B5432B1?
123456789:;<=>?1@AB2C5D8E:ADCBAE@;?>=<;@:E98D765C432B1?
123456789:;<=>?1@AB2C4D6E9ADCBAE@;?>=<;@:9E876D54C32B1?
123456789:;<=>?1@AB2C5D7E9ADCBAE@;?>=<;@:9E87D65C432B1?
123456789:;<=>?1@AB26AC7DEF7G9H;I=EHGFEIDJ=@DCA@J?>=JI<;H:9G87FC6B5432B1?
123456789:;<=>?1@AB2C4DEF4G6H8I:EHGFEIDJ:ADCBAJ@;?>=<;@:JI98H76G54FC32B1?
123456789:;<=>?1@AB1C4D6EFG6H8I:J@FIHGFJEADCBAE@J;?>=<;@:I98H76GD54C321B?
123456789:;<=>?1@AB1C3D5EFG5H7I:J@FIHGFJEADCBAE@J;?>=<;@:I987H65GD43C21B?
123456789:;<=>?1@AB1CDE1F3G6H8DGFEDHCI8J:AICBAJ@;?>=<;@:J98IH76G543F21EB?
123456789:;<=>?1@AB1C3DEF3G5H8I:EHGFEIDJ:ADCBAJ@;?>=<;@:JI98H765G43FC21B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7J:AICBAJ@;?>=<;@:J987IH65G43F21EB?
123456789:;<=>?1@AB1C4DEF4G6H8I:EHGFEIDJ:ADCBAJ@;?>=<;@:JI98H76G54FC321B?
123456789:;<=>?1@AB26AC7D9EFG9H;I=J?FIHGFJE@DCA@E?J>=I<;H:9GD87C6B5432B1?
123456789:;<=>?1@AB2CDE2F4G6H8DGFEDHCI8J:AICBAJ@;?>=<;@:J98IH76G54F32EB1?
123456789:;<=>?1@AB2C4D6EFG6H8I:J@FIHGFJEADCBAE@J;?>=<;@:I98H76GD54C32B1?
123456789:;<=>?1@AB26CD7E9F;GHI;J=@IHAGCFEDCGBAH@J?>=J<;IF:9E87D6B5432B1?
123456789:;<=>?1@AB1CDE1F4G6H8DGFEDHCI8J:AICBAJ@;?>=<;@:J98IH76G54F321EB?
123456789:;<=>?1@AB1C3DEF3G5H7I:EHGFEIDJ:ADCBAJ@;?>=<;@:JI987H65G43FC21B?
123456789:;<=>?1@AB1C3DEF3G6H8I:EHGFEIDJ:ADCBAJ@;?>=<;@:JI98H76G543FC21B?
123456789:;<=>?1@AB1CDE1F3G5H8DGFEDHCI8J:AICBAJ@;?>=<;@:J98IH765G43F21EB?
123456789:;<=>?1@AB1C3D5EFG5H8I:J@FIHGFJEADCBAE@J;?>=<;@:I98H765GD43C21B?
123456789:;<=>?1@AB1C3D6EFG6H8I:J@FIHGFJEADCBAE@J;?>=<;@:I98H76GD543C21B?
123456789:;<=>?1>=<;:98716543217?
123456789:;<=>?1>=<;:198716543217:?
123456789:;<=>?1>=<;:198276543281:?
123456789:;<=>?1@A7B9C;D=@CBA@D?>=D<;C:9B87A16543217?
123456789:;<=>?1@A2B9C;D=@CBA@D?>=D<;C:9B827654328A1?
123456789:;<=>?1@A28@:?>=<;:@98A765432A1?
123456789:;<=>?1@AB16A8@:?>=<;:@98A76B54321B?
123456789:;<=>?1@A2B4C6D8@CBA@D:?>=<;:@98D76C54B32A1?
123456789:;<=>?1@AB1C3D5EF6G8=@FEADCBAE@G?>=G<;:98G76F5D43C21B?
123456789:;<=>?1@AB1C3D5EF6G8@FEADCBAE@G:?>=<;:@98G76F5D43C21B?
123456789:;<=>?1@AB1C3D5EF6;G=@FEADCBAE@G?>=G<;F:9876F5D43C21B?
123456789:;<=>?1@AB1CD27C9BAE9F;G=@FEA@G?>=G<;F:9EC87D65432D1B?
123456789:;<=>?1@AB1CD2E4F6G8CFEDCGBA8@:?>=<;:@98AG76F54E32D1B?
123456789:;<=>?1@A38@:?>=<;:@98A76543A21?
123456789:;<=>?1@AB2C49BAD9E;F=@EDA@F?>=F<;E:9DC87654C32B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@F8=@?>=F<;:98FE76D54C32B1?
123456789:;<=>?1@ABC16B8AD9E;F=@EDA@F?>=F<;E:9D8B76C54321C?
123456789:;<=>?1@ABC1D3E5F7BEDCBFA8@:?>=<;:@98A7F65E43D21C?
123456789:;<=>?1@AB1C38BAD8E;F=@EDA@F?>=F<;E:98DC76543C21B?
123456789:;<=>?1@AB1C3D5E8ADCBAE@F8=@?>=F<;:98FE765D43C21B?
123456789:;<=>?1@AB1C4D6E8ADCBAE@F8=@?>=F<;:98FE76D54C321B?
123456789:;<=>?1@AB1C38BAD8E:F<@EDA@F?>=<F;:E98DC76543C21B?
123456789:;<=>?1@AB1C38BAD8E:F=@EDA@F?>=F<;:E98DC76543C21B?
123456789:;<=>?1@AB1C3D6E8ADCBAE@F8=@?>=F<;:98FE76D543C21B?
123456789:;<=>?1@AB1C49BAD9E;F=@EDA@F?>=F<;E:9DC87654C321B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7<@?>=<F;:987FE65D43C21B?
123456789:;<=>?1@5:?>=<;:@98765@4321?
123456789:;<=>?1@AB38AC9D;E=@DCA@E?>=E<;D:9C8B76543B21?
123456789:;<=>?1@AB3C5D7E9ADCBAE@:?>=<;:@9E87D65C43B21?
123456789:;<=>?1@AB1C5D7E9ADCBAE@:?>=<;:@9E87D65C4321B?
123456789:;<=>?1@AB1C3D5E9ADCBAE@:?>=<;:@9E8765D43C21B?
123456789:;<=>?1@AB1C3D7E9ADCBAE@:?>=<;:@9E87D6543C21B?
123456789:;<=>?1@AB27AC8D;E=@DCA@E?>=E<;D:98C7B65432B1?
123456789:;<=>?1@AB2C4D6E9ADCBAE@:?>=<;:@9E876D54C32B1?
123456789:;<=>?1@AB2C4D7E9ADCBAE@:?>=<;:@9E87D654C32B1?
123456789:;<=>?1@AB27AC8D:E=@DCA@E?>=E<;:D98C7B65432B1?
123456789:;<=>?1@AB1C4D6E9ADCBAE@:?>=<;:@9E876D54C321B?
123456789:;<=>?1@AB2C4D6E8ADCBAE@:?>=<;:@98E76D54C32B1?
123456789:;<=>?1@AB2C5D7E9ADCBAE@:?>=<;:@9E87D65C432B1?
123456789:;<=>?1@AB27AC8D:E<@DCA@E?>=<E;:D98C7B65432B1?
123456789:;<=>?1@AB1C4D7E9ADCBAE@:?>=<;:@9E87D654C321B?
123456789:;<=>?1@AB1C3D6E9ADCBAE@:?>=<;:@9E876D543C21B?
123456789:;<=>?1@AB1C3D5EFG5H7I9J@FIHGFJEADCBAE@J:?>=<;:@9I87H65GD43C21B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHCI7J9AICBAJ@:?>=<;:@9J87IH65G43F21EB?
123456789:;<=>?1@AB1C3DEF3G5H7I9EHGFEIDJ9ADCBAJ@:?>=<;:@9JI87H65G43FC21B?
123456789:;<=>?1@A5B7C;D=@CBA@D?>=D<;C:987B65A4321?
123456789:;<=>?1@A5B7C9D=@CBA@D?>=D<;:9C87B65A4321?
123456789:;<=>?1@A5B7C9D;@CBA@D?>=<;D:9C87B65A4321?
123456789:;<=>?1@A5B9C;D=@CBA@D?>=D<;C:9B8765A4321?
123456789:;<=>?1@A4B7C;D=@CBA@D?>=D<;C:987B654A321?
123456789:;<=>?1@A4B7C9D=@CBA@D?>=D<;:9C87B654A321?
123456789:;<=>?1@A4B6C:D<@CBA@D?>=<D;:C9876B54A321?
123456789:;<=>?1@A4B8C;D=@CBA@D?>=D<;C:98B7654A321?
123456789:;<=>?1@A4B8C:D<@CBA@D?>=<D;:C98B7654A321?
123456789:;<=>?1@A4B6C8DEF8G;H=I?EHGFEID@CBA@D?I>=H<;G:98FC76B54A321?
123456789:;<=>?1@A4BCD4E6F8G;CFEDCGBH;I=@HBA@I?>=I<;HG:98F76E54DA321?
123456789:;<=>?1@A4B6CDE6F9G;H=DGFEDHCI=@CBA@I?>=IH<;G:9F876EB54A321?
123456789:;<=>?1@A4B6CDE6F8G:H=DGFEDHCI=@CBA@I?>=IH<;:G98F76EB54A321?
123456789:;<=>?1@A4BCD4E7F9G;CFEDCGBH;I=@HBA@I?>=I<;HG:9F87E654DA321?
123456789:;<=>?1@A4B6C8DEF8G:H<I?EHGFEID@CBA@D?I>=<H;:G98FC76B54A321?
123456789:;<=>?1@A4B6C8DEF8G:H=I?EHGFEID@CBA@D?I>=H<;:G98FC76B54A321?
123456789:;<=>?1@A4BCD4E6F9G;CFEDCGBH;I=@HBA@I?>=I<;HG:9F876E54DA321?
123456789:;<=>?1@A4B6CDE6F8G;H=DGFEDHCI=@CBA@I?>=IH<;G:98F76EB54A321?
123456789:;<=>?1@A4B8C:D=@CBA@D?>=D<;:C98B7654A321?
123456789:;<=>?1@A4B6C9D<@CBA@D?>=<D;:9C876B54A321?
123456789:;<=>?1@A4B7C:D=@CBA@D?>=D<;:C987B654A321?
123456789:;<=>?1@A4B6C9DEF9G;H=I?EHGFEID@CBA@D?I>=H<;G:9FC876B54A321?
123456789:;<=>?1@A4BCD4E6F8G:CFEDCGBH:I=@HBA@I?>=I<;:HG98F76E54DA321?
123456789:;<=>?1@A4B7CDE7F9G;H=DGFEDHCI=@CBA@I?>=IH<;G:9F87EB654A321?
123456789:;<=>?1@A4B6CDE6F8G:H<DGFEDHCI<@CBA@I?>=<IH;:G98F76EB54A321?
123456789:;<=>?1@A4B7C9D<@CBA@D?>=<D;:9C87B654A321?
123456789:;<=>?1@A4B7C:D<@CBA@D?>=<D;:C987B654A321?
123456789:;<=>?1@A4B7C9DEF9G;H=I?EHGFEID@CBA@D?I>=H<;G:9FC87B654A321?
123456789:;<=>?1@A4BCD4E6F8G:CFEDCGBH:I<@HBA@I?>=<I;:HG98F76E54DA321?
123456789:;<=>?1>=<;:98176543218?
123456789:;<=>?1@AB1C39BAD9E;F=@EDA@F?>=F<;E:9DC876543C21B?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7=@?>=F<;:987FE65D43C21B?
123456789:;<=>?1@AB28AC9D;E=@DCA@E?>=E<;D:9C8B765432B1?
123456789:;<=>?1@AB2C4D6E8ADCBAE@9?>=<;:9@8E76D54C32B1?
123456789:;<=>?1@AB1C4D6E8ADCBAE@9?>=<;:9@8E76D54C321B?
123456789:;<=>?1@AB1C3D5E8ADCBAE@9?>=<;:9@8E765D43C21B?
123456789:;<=>?1@AB1C3D6E8ADCBAE@9?>=<;:9@8E76D543C21B?
123456789:;<=>?1@A5B7C9D<@CBA@D?>=<D;:9C87B65A4321?
123456789:;<=>?1@A5B8C;D=@CBA@D?>=D<;C:98B765A4321?
123456789:;<=>?1@A5B7C:D=@CBA@D?>=D<;:C987B65A4321?
123456789:;<=>?1@A5B7C9DEF9G;H=I?EHGFEID@CBA@D?I>=H<;G:9FC87B65A4321?
123456789:;<=>?1@A5BCD5E7F9G;CFEDCGBH;I=@HBA@I?>=I<;HG:9F87E65DA4321?
123456789:;<=>?1@A5B7CDE7F9G;H=DGFEDHCI=@CBA@I?>=IH<;G:9F87EB65A4321?
123456789:;<=>?1@A5B8C:D=@CBA@D?>=D<;:C98B765A4321?
123456789:;<=>?1@A5B7C:D<@CBA@D?>=<D;:C987B65A4321?
123456789:;<=>?1@A5B8C:D<@CBA@D?>=<D;:C98B765A4321?
123456789:;<=>?1@AB1C3D5E7ADCBAE@8?>=<;:98@7E65D43C21B?
123456789:;<=>?1@A6B8C:D=@CBA@D?>=D<;:C98B76A54321?
123456789:;<=>?1@A6B8C;D=@CBA@D?>=D<;C:98B76A54321?
123456789:;<=>?1@A6B9C;D=@CBA@D?>=D<;C:9B876A54321?
123456789:;<=>?1@A6B8C:D<@CBA@D?>=<D;:C98B76A54321?
123456789:;<=>?1@A3B5C7D9E;F=@EDCBA@F?>=F<;E:9D87C65B43A21?
123456789:;<=>?1@AB1C3D6E8ADCBAEF9G;H=@GFA@H?>=H<;G:9F8E76D543C21B?
123456789:;<=>?1@AB1C4D6E8ADCBAEF9G;H=@GFA@H?>=H<;G:9F8E76D54C321B?
123456789:;<=>?1@AB1C3D5E8ADCBAEF9G;H=@GFA@H?>=H<;G:9F8E765D43C21B?
123456789:;<=>?1@AB1CD2E4F7G9CFEDCGH:IJ;K=@JIAHCBAI@K?>=K<;J:H9G87F654E32D1B?
123456789:;<=>?1@AB1CD2E5F7G9CFEDCGH:IJ;K=@JIAHCBAI@K?>=K<;J:H9G87F65E432D1B?
123456789:;<=>?1@AB1CD2E4F6GH7AGCFEDCGBAHI8J:K<@JIA@K?>=<K;:J98I7H6F54E32D1B?
123456789:;<=>?1@AB1C3DE4F6G9H;DGFEDHIJ;K=@JIADCBAI@K?>=K<;JH:9G876F54E3C21B?
123456789:;<=>?1@AB1C3DE4F6G8HADGFEDHCBAHI8J:K=@JIA@K?>=K<;:J98IG76F54E3C21B?
123456789:;<=>?1@AB1C4D6E8ADCBAEFG8H:I<JK=@JFIHGFJA@K?>=K<I;:H98GE76D54C321B?
123456789:;<=>?1@AB1C3DE4F6G8HADGFEDHCBAHI8J:K<@JIA@K?>=<K;:J98IG76F54E3C21B?
123456789:;<=>?1@AB1C3DE4F6G8H;DGFEDHIJ;K=@JIADCBAI@K?>=K<;JH:98G76F54E3C21B?
123456789:;<=>?1@AB1C3DE4F6G8HADGFEDHCBAHI8J;K=@JIA@K?>=K<;J:98IG76F54E3C21B?
123456789:;<=>?1@AB1CDE1F3G6H8DGFEDHC9BAI9J;K=@JIA@K?>=K<;J:9IC8H76G543F21EB?
123456789:;<=>?1@AB1C3D6E8ADCBAE@F8GH9I;J=K?GJIHGKF@?K>=J<;I:9H8FE76D543C21B?
123456789:;<=>?1@AB1CDE1F4G6H8DGFEDHC9BAI9J;K=@JIA@K?>=K<;J:9IC8H76G54F321EB?
123456789:;<=>?1@AB1C3D5E8ADCBAE@F8GH9I;J=K?GJIHGKF@?K>=J<;I:9H8FE765D43C21B?
123456789:;<=>?1@AB1CDE1F3G5H8DGFEDHC9BAI9J;K=@JIA@K?>=K<;J:9IC8H765G43F21EB?
123456789:;<=>?1@AB1C4D6E8ADCBAE@F8GH9I;J=K?GJIHGKF@?K>=J<;I:9H8FE76D54C321B?
123456789:;<=>?1@ABC2D4E7F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF87E654D32C1?
123456789:;<=>?1@ABC2D4E6F8BEDCBFAG8H:I=@HGA@I?>=I<;:H98GF76E54D32C1?
123456789:;<=>?1@ABC2D5E7F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF87E65D432C1?
123456789:;<=>?1@ABC2D4E6F8BEDCBFAG8H:I<@HGA@I?>=<I;:H98GF76E54D32C1?
123456789:;<=>?1@ABC2D4E6F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF876E54D32C1?
123456789:;<=>?1@ABC2D4E6F8BEDCBFAG8H;I=@HGA@I?>=I<;H:98GF76E54D32C1?
123456789:;<=>?1@A3BCD3E5F8G:CFEDCGBH:I=@HBA@I?>=I<;:HG98F765E43DA21?
123456789:;<=>?1@A3BCD3E6F8G:CFEDCGBH:I=@HBA@I?>=I<;:HG98F76E543DA21?
123456789:;<=>?1@A3BCD3E6F8G;CFEDCGBH;I=@HBA@I?>=I<;HG:98F76E543DA21?
123456789:;<=>?1@A3B6C8DEF8G:H=I?EHGFEID@CBA@D?I>=H<;:G98FC76B543A21?
123456789:;<=>?1@A3BCD3E5F8G:CFEDCGBH:I<@HBA@I?>=<I;:HG98F765E43DA21?
123456789:;<=>?1@A3B6C8DEF8G;H=I?EHGFEID@CBA@D?I>=H<;G:98FC76B543A21?
123456789:;<=>?1@A3BCD3E5F8G;CFEDCGBH;I=@HBA@I?>=I<;HG:98F765E43DA21?
123456789:;<=>?1@A3BCD3E6F9G;CFEDCGBH;I=@HBA@I?>=I<;HG:9F876E543DA21?
123456789:;<=>?1@A3BCD3E6F8G:CFEDCGBH:I<@HBA@I?>=<I;:HG98F76E543DA21?
123456789:;<=>?1@A3B5CDE5F7G9HIJ9K;L=MCILKJIMHDGFEDHCMN=@CBA@N?>=NL<;K:9JG87F65EB43A21?
123456789:;<=>?1@A3B5C7DEF7G9H;IJK;L=M?NDJMLKJNIEHGFEIDN@CBA@D?M>=L<;KH:9G87FC65B43A21?
123456789:;<=>?1@A3BCD3E5F7GHI7J9K;LBHKJIHLGCFEDCGBLM;N=@MBA@N?>=N<;MK:9J87IF65E43DA21?
123456789:;<=>?1@A3B5CDE5FGH5I7J9K;GJIHGKFL;M=DLFEDMCN=@CBA@N?>=NM<;LK:9J87I65HEB43A21?
123456789:;<=>?1@A3B5CDE5F7GHI7J9K;L=HKJIHLGM=DGFEDMCN=@CBA@N?>=NML<;K:9J87IF65EB43A21?
123456789:;<=>?1@A3B5C7DEF7GHI7J9K;L=HKJIHLGM=N?EMGFEND@CBA@D?N>=ML<;K:9J87IFC65B43A21?
123456789:;<=>?1@A3BCD3E5FGH5I7J9K;GJIHGKFL;CFEDCLBM;N=@MBA@N?>=N<;MLK:9J87I65HE43DA21?
123456789:;<=>?1@A3BCD3EFG3H5I7J9FIHGFJEK9L;CKEDCLBM;N=@MBA@N?>=N<;ML:9KJ87I65H43GDA21?
123456789:;<=>?1@A3B5C7DEF7G9HIJ9K;L=M?ILKJIMHN?EHGFEND@CBA@D?NM>=L<;K:9JG87FC65B43A21?
123456789:;<=>?1@AB1C3DE4F6G8H:DGFEDHIJ:K<@JIADCBAI@K?>=<K;:JH98G76F54E3C21B?
123456789:;<=>?1@AB1C4D6EFG6H8I:J<FIHGFJK=@FEADCBAE@K?>=K<J;:I98H76GD54C321B?
123456789:;<=>?1@AB1C3DE4F6G9HADGFEDHCBAHI9J;K=@JIA@K?>=K<;J:9IG876F54E3C21B?
123456789:;<=>?1@AB1C3DE4F6G8H:DGFEDHIJ:K=@JIADCBAI@K?>=K<;:JH98G76F54E3C21B?
123456789:;<=>?1@AB1CD2E4F7GH8AGCFEDCGBAHI9J;K=@JIA@K?>=K<;J:9I8H7F654E32D1B?
123456789:;<=>?1@AB1CD2E5F7GH8AGCFEDCGBAHI9J;K=@JIA@K?>=K<;J:9I8H7F65E432D1B?
123456789:;<=>?1@A3BCD3E5F7G9CFEDCGHI9J;K=LMN=@MBLHKJIHLCBMA@N?>=NK<;J:9IG87F65E43DA21?
123456789:;<=>?1@A3B5CDE5F7G9HIJ9K;L=M?ILKJIMN@CIHDGFEDHCNBA@N?M>=L<;K:9JG87F65EB43A21?
123456789:;<=>?1@A3B5CDE5F7G9H;DGFEDHIJ;K=L?MN@CMILKJIMDCNBA@N?L>=K<;JH:9G87F65EB43A21?
123456789:;<=>?1@A3BCD3E5F7GHI7J9K;L=HKJIHLMN=@MBHGCFEDCGBMA@N?>=NL<;K:9J87IF65E43DA21?
123456789:;<=>?1@A7B9C;D=@CBA@D?>=D<;C:9B87A654321?
123456789:;<=>?1@AB1C3D5E7ADCBAE@F7G9H;I=@HGF@I?>=I<;H:9G87FE65D43C21B?
123456789:;<=>?1@AB1C3D5E7F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF87E65D43C21B?
123456789:;<=>?1@AB1C3DE4F6G8H:DGFEDHCI:JK;L=@KJAICBAJ@L?>=L<;K:IH98G76F54E3C21B?
123456789:;<=>?1@AB1CDE1F3G5H7DGFEDHC8I:JK;L=@KJAICBAJ@L?>=L<;K:I98C7H65G43F21EB?
123456789:;<=>?1@AB1CD2EF3G5H7I9EHGFEIDC9BAJ9K;L=@KJA@L?>=L<;K:9JCI87H65G43F2D1B?
123456789:;<=>?1@AB1CD2E4F6G8CFEDCGBH8I:JK;L=@KJAIHBAJ@L?>=L<;K:I98HG76F54E32D1B?
123456789:;<=>?1@AB1CD2E4F6GH7I9BHGCFEDCGBIAJ9K;L=@KJA@L?>=L<;K:9JI87H6F54E32D1B?
123456789:;<=>?1@AB2C4D6E8ADCBAE@F8GH9I;J=K?GJIHGKF@?K>=J<;I:9H8FE76D54C32B1?
123456789:;<=>?1@AB2CDE2F4G6H8DGFEDHC9BAI9J;K=@JIA@K?>=K<;J:9IC8H76G54F32EB1?
123456789:;<=>?1@AB2C4D6E8ADCBAEF9G;H=@GFA@H?>=H<;G:9F8E76D54C32B1?
123456789:;<=>?1@AB1C3D5E7F9G;H=@GIADGFEDICBAI@H?>=H<;G:9F87E65D43C21B?
123456789:;<=>?1@AB2CD3E5F7G9CFEDCGH:IJ;K=@JIAHCBAI@K?>=K<;J:H9G87F65E43D2B1?
123456789:;<=>?1@AB2C4D6EF7GH8I:J<K>GJIHGK@FEADCBAE@G?>K=<J;:I98H7F6D54C32B1?
123456789:;<=>?1@AB2C4DE5F7G9H;DGFEDHIJ;K=@JIADCBAI@K?>=K<;JH:9G87F65E4C32B1?
123456789:;<=>?1@AB2C4D6EFG6H8I:J<FIHGFJK=@FEADCBAE@K?>=K<J;:I98H76GD54C32B1?
123456789:;<=>?1@AB2C4D6E8ADCBAEF9GH:I<J>K@GJIHGKFA@K?>J=<I;:H9F8E76D54C32B1?
123456789:;<=>?1@AB2CD3E5F7GH8AGCFEDCGBAHI9J;K=@JIA@K?>=K<;J:9I8H7F65E43D2B1?
123456789:;<=>?1@AB1C4DE5F7G9H;DGFEDHIJ;K=@JIADCBAI@K?>=K<;JH:9G87F65E4C321B?
123456789:;<=>?1@AB1C4DE5F7G9HADGFEDHCBAHI9J;K=@JIA@K?>=K<;J:9IG87F65E4C321B?
123456789:;<=>?1@ABCD1E3F5G7CFEDCGB8AH9I;J=@IHA@J?>=J<;I:9H8B7G65F43E21D?
123456789:;<=>?1@AB2C4D6E8ADCBAEFG8H:I<JK=@JFIHGFJA@K?>=K<I;:H98GE76D54C32B1?
123456789:;<=>?1@AB2C4DE5F7G9HADGFEDHCBAHI9J;K=@JIA@K?>=K<;J:9IG87F65E4C32B1?
123456789:;<=>?1@ABC3D5E7F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF87E65D43C21?
123456789:;<=>?1@A3BCD3E5F7G9CFEDCGBH9I<@HBA@I?>=<I;:9HG87F65E43DA21?
123456789:;<=>?1@A3BCD3E5F7G9CFEDCGBH9IJK9L;M=N?JMLKJNI@HBA@I?N>=M<;L:9KHG87F65E43DA21?
123456789:;<=>?1@A3B6C9D<@CBA@D?>=<D;:9C876B543A21?
123456789:;<=>?1@AB1C3D5EF6G8H:IJ;K=@JLADJIEHGFEIDLCBAL@K?>=K<;J:H98G76F5D43C21B?
123456789:;<=>?@1?>=<;:98765143215@
123456789:;<=>?@1?>=<;:9587659143215@
123456789:;<=>?@1?>=<;:9814765483218@
123456789:;<=>?@1?>=<;:9817651432158@
123456789:;<=>?@1?>=<;:9817365437218@
123456789:;<=>?@1?>=<;:9817625432618@
123456789:;<=>?@1?>=<;:69876:5143215@
123456789:;<=>?@1?>=<;7:987;65143215@
123456789:;<=>?@1?>=<8;:98<765143215@
123456789:;<=>?@1?>=9<;:9=8765143215@
123456789:;<=>?@1?>=9<;:9=587659143215@
123456789:;<=>?@1?>=<58;:98<765<143215@
123456789:;<=>?@1?>=<8;:98<17651432158@
123456789:;<=>?@1?>=<5;7:987;65<143215@
123456789:;<=>?@1?>=<8;:98<17625432618@
123456789:;<=>?@1?>=<5;:69876:5<143215@
123456789:;<=>?@1?>=<8;:98<17365437218@
123456789:;<=>?@1?>=<5;:9587659<143215@
123456789:;<=>?@1?>=<8;:98<14765483218@
123456789:;<=>?@1?>=1<;:69876:2543261=@
123456789:;<=>?@1?>=1<;:69876:5143215=@
123456789:;<=>?@1?>=1<;7:987;65143215=@
123456789:;<=>?@1?>=<;147:987;654;321;@
123456789:;<=>?@1?>=<;1:9817651432158;@
123456789:;<=>?@1?>=<;14:69876:54;321;@
123456789:;<=>?@1?>=<;1:9817625432618;@
123456789:;<=>?@1?>=<;14:95876594;321;@
123456789:;<=>?@1?>=<;1:9817365437218;@
123456789:;<=>?@1?>=<;14:98476548;321;@
123456789:;<=>?@1?>=<;1:9814765483218;@
123456789:;<=>?@1?>=<;17:987;36543721;@
123456789:;<=>?@1?>=<;1:9587659143215;@
123456789:;<=>?@1?>=<;17:987;62543261;@
123456789:;<=>?@1?>=<;1:69876:5143215;@
123456789:;<=>?@1?>=<;17:987;65143215;@
123456789:;<=>?@1?>=69<;:9=876=5143215@
123456789:;<=>?@1?>=9<;:9=817651432158@
123456789:;<=>?@1?>=1<;:369876:543:21=@
123456789:;<=>?@1?>=1<;4:98476548;321=@
123456789:;<=>?@1?>=1<;:198736543721:=@
123456789:;<=>?@1?>=1<;:3987365437:21=@
123456789:;<=>?@1?>=9<;:9=814765483218@
123456789:;<=>?@1?>=6<;:69876:=5143215@
123456789:;<=>?@1?>=<;1:369876:543:21;@
123456789:;<=>?@1?>=<;1:9287625432691;@
123456789:;<=>?@1?>=<;1:3958765943:21;@
123456789:;<=>?@1?>=<;1:9287365437291;@
123456789:;<=>?@1?>=<;1:3984765483:21;@
123456789:;<=>?@1?>=<;1:9284765483291;@
123456789:;<=>?@1?>=<;1:3987365437:21;@
123456789:;<=>?@1?>=<;1:9258765943291;@
123456789:;<=>?@1?>=<;1:69876:2543261;@
123456789:;<=>?@1?>=6<8;:98<76=5143215@
123456789:;<=>?@1?>=9<;:9=817625432618@
123456789:;<=>?@1?>=1<;:3958765943:21=@
123456789:;<=>?@1?>=1<;4:95876594;321=@
123456789:;<=>?@1?>=1<;4:69876:54;321=@
123456789:;<=>?@1?>=1<;:3984765483:21=@
123456789:;<=>?@1?>=9<;:9=817365437218@
123456789:;<=>?@1?>=6<;7:987;6=5143215@
123456789:;<=>?@1?>=1<;7:987;62543261=@
123456789:;<=>?@1A3=@?>=A<;7:987;365437A21@
123456789:;<=>?@1A:=@?>=A<;:A69876:2543261@
123456789:;<=>?@1A3=@?>=A<;:369876:543:A21@
123456789:;<=>?@1A:=@?>=A<;:A3987365437:21@
123456789:;<=>?@1A3=@?>=A<;:3958765943:A21@
123456789:;<=>?@1A:=@?>=A<;:A3984765483:21@
123456789:;<=>?@1A3=@?>=A<;:3984765483:A21@
123456789:;<=>?@1A:=@?>=A<;:A3958765943:21@
123456789:;<=>?@1A3=@?>=A<;:3987365437:A21@
123456789:;<=>?@1A:=@?>=A<;:A369876:543:21@
123456789:;<=>?@1A6=@?>=A<;:69876:A2543261@
123456789:;<=>?@1A7=@?>=A<;7:987;A36543721@
123456789:;<=>?@1A6=@?>=A<;:69876:A5143215@
123456789:;<=>?@1A7=@?>=A<8;:98<7A36543721@
123456789:;<=>?@1A39@?>=9<;:9=A87365437A21@
123456789:;<=>?@1A7=@?>=A9<;:9=87A36543721@
123456789:;<=>?@1A69@?>=9<;:9=A876A2543261@
123456789:;<=>?@1A7:@?>:=<;:>A987A36543721@
123456789:;<=>?@1A69@?>=9<;:9=A876A5143215@
123456789:;<=>?@1A7:@?;>=<;?:A987A36543721@
123456789:;<=>?@1A3:@?>:=<;:>A987365437A21@
123456789:;<=>?@1A7:@<?>=<@;:A987A36543721@
123456789:;<=>?@1A3=@?>=A9<;:9=87365437A21@
123456789:;<=>?@1A3=@?>=A<8;:98<7365437A21@
123456789:;<=>?@1A:=@?>=A<;:A69876:5143215@
123456789:;<=>?@1A9=@?>=A<;:9A258765943291@
123456789:;<=>?@1A4=@?>=A<;4:98476548;A321@
123456789:;<=>?@1A9=@?>=A<;:9A284765483291@
123456789:;<=>?@1A4=@?>=A<;4:95876594;A321@
123456789:;<=>?@1A9=@?>=A<;:9A287365437291@
123456789:;<=>?@1A4=@?>=A<;4:69876:54;A321@
123456789:;<=>?@1A9=@?>=A<;:9A287625432691@
123456789:;<=>?@1A4=@?>=A<;47:987;654;A321@
123456789:;<=>?@1A9=@?>=A<;:9A587659143215@
123456789:;<=>?@1A4=@?>=A<8;:98<476548A321@
123456789:;<=>?@1A47@<?>=<@;7:987;A654A321@
123456789:;<=>?@1A4=@?>=A9<;:9=8476548A321@
123456789:;<=>?@1A6<@?>=<A8;:98<76A2543261@
123456789:;<=>?@1A4:@?>:=<;:>A98476548A321@
123456789:;<=>?@1A6<@?>=<A8;:98<76A5143215@
123456789:;<=>?@1A6:@?>:=<;:>A9876A5143215@
123456789:;<=>?@1A6:@?>:=<;:>A9876A2543261@
123456789:;<=>?@1A7:@<?>=<@;:A987A62543261@
123456789:;<=>?@1A7=@?>=A<;7:987;A65143215@
123456789:;<=>?@1A7:@<?>=<@;:A987A65143215@
123456789:;<=>?@1A7=@?>=A<;7:987;A62543261@
123456789:;<=>?@1A9=@?>=A<;:9A814765483218@
123456789:;<=>?@1A9<@?>=<A;:9A817651432158@
123456789:;<=>?@1A9=@?>=A<;:9A817365437218@
123456789:;<=>?@1A9<@?>=<A;:9A817625432618@
123456789:;<=>?@1A9=@?>=A<;:9A817625432618@
123456789:;<=>?@1A9<@?>=<A;:9A817365437218@
123456789:;<=>?@1A9=@?>=A<;:9A817651432158@
123456789:;<=>?@1A9<@?>=<A;:9A814765483218@
123456789:;<=>?@1A47@?;>=<;?7:987;A654A321@
123456789:;<=>?@1A9<@?>=<A;:9A587659143215@
123456789:;<=>?@1A6<@?>=<A;7:987;6A2543261@
123456789:;<=>?@1A6<@?>=<A;:69876:A5143215@
123456789:;<=>?@1A6<@?>=<A;7:987;6A5143215@
123456789:;<=>?@1A7:@?;>=<;?:A987A62543261@
123456789:;<=>?@1A7=@?>=A<8;:98<7A65143215@
123456789:;<=>?@1A7:@?;>=<;?:A987A65143215@
123456789:;<=>?@1A7=@?>=A<8;:98<7A62543261@
123456789:;<=>?@1A47@?>7:=<;:>987>A654A321@
123456789:;<=>?@1A9<@?>=<A;:9A287625432691@
123456789:;<=>?@1A47@?>7=9<;:9=87>A654A321@
123456789:;<=>?@1A9<@?>=<A;:9A287365437291@
123456789:;<=>?@1A47@?>7=<8;:98<7>A654A321@
123456789:;<=>?@1A9<@?>=<A;:9A284765483291@
123456789:;<=>?@1A47@?>7=<;7:987;>A654A321@
123456789:;<=>?@1A9<@?>=<A;:9A258765943291@
123456789:;<=>?@1A6<@?>=<A;:69876:A2543261@
123456789:;<=>?@1A7:@?>:=<;:>A987A62543261@
123456789:;<=>?@1A7=@?>=A9<;:9=87A65143215@
123456789:;<=>?@1A7:@?>:=<;:>A987A65143215@
123456789:;<=>?@1A7=@?>=A9<;:9=87A62543261@
123456789:;<=>?@1A:=@?>=A<;:A9258765943291@
123456789:;<=>?@1A:=@?>=A<;:A9817651432158@
123456789:;<=>?@1A:=@?>=A<;:A9284765483291@
123456789:;<=>?@1A:=@?>=A<;:A9817625432618@
123456789:;<=>?@1A:=@?>=A<;:A9287365437291@
123456789:;<=>?@1A:=@?>=A<;:A9817365437218@
123456789:;<=>?@1A:=@?>=A<;:A9287625432691@
123456789:;<=>?@1A:=@?>=A<;:A9814765483218@
123456789:;<=>?@1A:=@?>=A<;:A9587659143215@
123456789:;<=>?@1AB25A=@?>=A9<;:9=587659B432B1@
123456789:;<=>?@1AB25A=@?>=A<58;:98<765<B432B1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B17651432158@
123456789:;<=>?@1AB25A=@?>=A<5;7:987;65<B432B1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B17625432618@
123456789:;<=>?@1AB25A=@?>=A<5;:69876:5<B432B1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B17365437218@
123456789:;<=>?@1AB25A=@?>=A<5;:9587659<B432B1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B14765483218@
123456789:;<=>?@1AB28A=@?>=A<8;:98<B47654832B1@
123456789:;<=>?@1AB5;A=@?>=A<;B:9587659B143215@
123456789:;<=>?@1AB28A=@?>=A<8;:98<B73654372B1@
123456789:;<=>?@1AB5;A=@?>=A<;B:69876:5B143215@
123456789:;<=>?@1AB28A=@?>=A<8;:98<B76254326B1@
123456789:;<=>?@1AB5;A=@?>=A<;B7:987;65B143215@
123456789:;<=>?@1AB58A=@?>=A<8;:98<B765B143215@
123456789:;<=>?@1A3B8;A@?;>=<;?B:98B7365437A21@
123456789:;<=>?@1AB58A=@?>=A9<;:9=8B765B143215@
123456789:;<=>?@1AB25A:@<?>=<@;:A9587659B432B1@
123456789:;<=>?@1AB58A:@?>:=<;:>A98B765B143215@
123456789:;<=>?@1AB25A:@?;>=<;?:A9587659B432B1@
123456789:;<=>?@1AB58A:@?;>=<;?:A98B765B143215@
123456789:;<=>?@1AB25A:@?>:=<;:>A9587659B432B1@
123456789:;<=>?@1AB58A:@<?>=<@;:A98B765B143215@
123456789:;<=>?@1AB2;A=@?>=A<;B47:987;654;32B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:928762543269B1@
123456789:;<=>?@1AB2;A=@?>=A<;B4:69876:54;32B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:928736543729B1@
123456789:;<=>?@1AB2;A=@?>=A<;B4:95876594;32B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:928476548329B1@
123456789:;<=>?@1AB2;A=@?>=A<;B4:98476548;32B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:925876594329B1@
123456789:;<=>?@1AB2;A=@?>=A<;B7:987;3654372B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:69876:254326B1@
123456789:;<=>?@1AB2;A=@?>=A<;B7:987;6254326B1@
123456789:;<=>?@1AB28A:@<?>=<@;:A98B47654832B1@
123456789:;<=>?@1AB28A:@?>:=<;:>A98B76254326B1@
123456789:;<=>?@1AB28A:@?;>=<;?:A98B47654832B1@
123456789:;<=>?@1AB28A:@?>:=<;:>A98B73654372B1@
123456789:;<=>?@1AB28A:@?>:=<;:>A98B47654832B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:369876:543:2B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:3987365437:2B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:3958765943:2B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:3984765483:2B1@
123456789:;<=>?@1AB28A:@?;>=<;?:A98B73654372B1@
123456789:;<=>?@1?>=<1;:9587659143215<@
123456789:;<=>?@1?>=<18;:98<476548321<@
123456789:;<=>?@1?>=<1;:9814765483218<@
123456789:;<=>?@1?>=<15;:9587659<4321<@
123456789:;<=>?@1?>=<1;:9817365437218<@
123456789:;<=>?@1?>=<15;:69876:5<4321<@
123456789:;<=>?@1?>=<1;:9817625432618<@
123456789:;<=>?@1?>=<15;7:987;65<4321<@
123456789:;<=>?@1?>=<1;:9817651432158<@
123456789:;<=>?@1?>=<158;:98<765<4321<@
123456789:;<=>?@1?>=9<;:9=158765943219@
123456789:;<=>?@1?>=9<;:9=184765483219@
123456789:;<=>?@1?>=5<;:69876:5=143215@
123456789:;<=>?@1?>=9<;:9=187365437219@
123456789:;<=>?@1?>=5<;7:987;65=143215@
123456789:;<=>?@1?>=9<;:9=187625432619@
123456789:;<=>?@1?>=5<8;:98<765=143215@
123456789:;<=>?@1?>=9<;:9=187651432159@
123456789:;<=>?@1?>=59<;:9=8765=143215@
123456789:;<=>?@1?>=<18;:98<765143215<@
123456789:;<=>?@1?>=<1;7:987;65143215<@
123456789:;<=>?@1?>=<18;:98<762543261<@
123456789:;<=>?@1?>=<1;:69876:5143215<@
123456789:;<=>?@1?>=<18;:98<736543721<@
123456789:;<=>?@1?>=<1;47:987;654;321<@
123456789:;<=>?@1?>=<1;:9287625432691<@
123456789:;<=>?@1?>=<1;4:69876:54;321<@
123456789:;<=>?@1?>=<1;:9287365437291<@
123456789:;<=>?@1?>=<1;4:95876594;321<@
123456789:;<=>?@1?>=<1;:9284765483291<@
123456789:;<=>?@1?>=<1;4:98476548;321<@
123456789:;<=>?@1?>=<1;:9258765943291<@
123456789:;<=>?@1?>=<1;7:987;36543721<@
123456789:;<=>?@1?>=<1;:69876:2543261<@
123456789:;<=>?@1?>=<1;7:987;62543261<@
123456789:;<=>?@1?>=1<;:29587659432:1=@
123456789:;<=>?@1?>=1<4;:95876594<321=@
123456789:;<=>?@1?>=1<;:29847654832:1=@
123456789:;<=>?@1?>=1<;3:984765483;21=@
123456789:;<=>?@1?>=1<;:29873654372:1=@
123456789:;<=>?@1?>=<1;:369876:543:21<@
123456789:;<=>?@1?>=<1;:3987365437:21<@
123456789:;<=>?@1?>=<1;:3958765943:21<@
123456789:;<=>?@1?>=<1;:3984765483:21<@
123456789:;<=>?@1?>=1<;3:958765943;21=@
123456789:;<=>?@1AB5C:D<E>ADCBAE@?>E=<D;:C9587659B143215@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B14765483218@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C928762543269B1@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B17365437218@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C928736543729B1@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B17625432618@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C928476548329B1@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B17651432158@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C925876594329B1@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C69876:254326B1@
123456789:;<=>?@1AB5C:D<E>ADCBAE@?>E=<D;:C69876:5B143215@
123456789:;<=>?@1AB2C7D<E>ADCBAE@?>E=<D;7:987;C6254326B1@
123456789:;<=>?@1AB5C7D9E;ADCBAE@?;>=<;?E:9D87C65B143215@
123456789:;<=>?@1AB5C7D<E>ADCBAE@?>E=<D8;:98<7C65B143215@
123456789:;<=>?@1AB2C7D9E>ADCBAE@?>E=9<;:9=D87C6254326B1@
123456789:;<=>?@1AB5C7D9E>ADCBAE@?>E=9<;:9=D87C65B143215@
123456789:;<=>?@1AB5C7D<E>ADCBAE@?>E=<D;7:987;C65B143215@
123456789:;<=>?@1A3=@?>=A<;:987365437A21@
123456789:;<=>?@1A:=@?>=A<;:A69876:54321@
123456789:;<=>?@1A7:@<?>=<@;:A987A654321@
123456789:;<=>?@1A7=@?>=A<;7:987;A654321@
123456789:;<=>?@1A7:@?;>=<;?:A987A654321@
123456789:;<=>?@1A7=@?>=A<8;:98<7A654321@
123456789:;<=>?@1A7:@?>:=<;:>A987A654321@
123456789:;<=>?@1A7=@?>=A9<;:9=87A654321@
123456789:;<=>?@1A:=@?>=A<;:A95876594321@
123456789:;<=>?@1A:=@?>=A<;:A98765143215@
123456789:;<=>?@1A:=@?>=A<;:A98476548321@
123456789:;<=>?@1A:=@?>=A<;:A98762543261@
123456789:;<=>?@1A:=@?>=A<;:A98736543721@
123456789:;<=>?@1A47:@?>:=<;:>A987A654A321@
123456789:;<=>?@1A69<@?>=<A;:9A876A2543261@
123456789:;<=>?@1A69=@?>=A<;:9A876A2543261@
123456789:;<=>?@1A47=@?>=A<;7:987;A654A321@
123456789:;<=>?@1A69=@?>=A<;:9A876A5143215@
123456789:;<=>?@1A69<@?>=<A;:9A876A5143215@
123456789:;<=>?@1A6:=@?>=A<;:A9876A5143215@
123456789:;<=>?@1A4:=@?>=A<;:A98476548A321@
123456789:;<=>?@1A6:=@?>=A<;:A9876A2543261@
123456789:;<=>?@1A7:=@?>=A<;:A987A36543721@
123456789:;<=>?@1A3:=@?>=A<;:A987365437A21@
123456789:;<=>?@1A7:=@?>=A<;:A987A62543261@
123456789:;<=>?@1A7:=@?>=A<;:A987A65143215@
123456789:;<=>?@1A39@?>9=<;:9>A87365437A21@
123456789:;<=>?@1A7=@?>=A9<;:9=87A26543271@
123456789:;<=>?@1A69@?>9=<;:9>A876A2543261@
123456789:;<=>?@1A7:@?>:=<;:>A987A26543271@
123456789:;<=>?@1A69@?>9=<;:9>A876A5143215@
123456789:;<=>?@1A7:@?;>=<;?:A987A26543271@
123456789:;<=>?@1A3:@?>:=<;:>A983765438A21@
123456789:;<=>?@1A7:@<?>=<@;:A987A26543271@
123456789:;<=>?@1A3=@?>=A9<;:9=83765438A21@
123456789:;<=>?@1A3=@?>=A8<;:98=7365437A21@
123456789:;<=>?@1A3=@?>=A<8;:98<3765438A21@
123456789:;<=>?@1A:=@?>=A<;:A598765:143215@
123456789:;<=>?@1A3=@?>=A<;37:987;6543;A21@
123456789:;<=>?@1A:=@?>=A<;:A29876254326:1@
123456789:;<=>?@1A3=@?>=A<;3:69876:543;A21@
123456789:;<=>?@1A:=@?>=A<;:A29873654372:1@
123456789:;<=>?@1A3=@?>=A<;3:958765943;A21@
123456789:;<=>?@1A:=@?>=A<;:A29847654832:1@
123456789:;<=>?@1A3=@?>=A<;3:984765483;A21@
123456789:;<=>?@1A:=@?>=A<;:A29587659432:1@
123456789:;<=>?@1A3=@?>=A<;3:987365437;A21@
123456789:;<=>?@1A:=@?>=A<;:A269876:5432:1@
123456789:;<=>?@1A6=@?>=A<;6:9876;A2543261@
123456789:;<=>?@1A7=@?>=A<;7:987;A26543271@
123456789:;<=>?@1A6=@?>=A<;6:9876;A5143215@
123456789:;<=>?@1A7=@?>=A<8;:98<7A26543271@
123456789:;<=>?@1A7:@?>:=<;:>A987A61543216@
123456789:;<=>?@1A7=@?>=A9<;:9=87A61543216@
123456789:;<=>?@1A7=@?>=A<8;:98<7A61543216@
123456789:;<=>?@1A7:@?;>=<;?:A987A61543216@
123456789:;<=>?@1A7=@?>=A<;7:987;A61543216@
123456789:;<=>?@1A7:@<?>=<@;:A987A61543216@
123456789:;<=>?@1A:=@?>=A<;:A69876:1543216@
123456789:;<=>?@1A3=@?>=A<7;:987<365437A21@
123456789:;<=>?@1A:=@?>=A<;:A9158765943219@
123456789:;<=>?@1A:=@?>=A<;:A9187651432159@
123456789:;<=>?@1A:=@?>=A<;:A9184765483219@
123456789:;<=>?@1A:=@?>=A<;:A9187625432619@
123456789:;<=>?@1A:=@?>=A<;:A9187365437219@
123456789:;<=>?@1A3=@?>=AB7:=<;:B987B365437A21@
123456789:;<=>?@1A7:@<?>=<@;:A987AB147654B321B@
123456789:;<=>?@1A:=@?>=A<;:AB17:987B65143215B@
123456789:;<=>?@1A7:@?;>=<;?:A987AB147654B321B@
123456789:;<=>?@1A:=@?>=A<;:AB17:987B62543261B@
123456789:;<=>?@1A7:@?>:=<;:>A987AB147654B321B@
123456789:;<=>?@1A:=@?>=A<;:AB17:987B36543721B@
123456789:;<=>?@1A7=@?>=A9<;:9=87AB147654B321B@
123456789:;<=>?@1A:=@?>=A<;:AB14:98476548B321B@
123456789:;<=>?@1A7=@?>=A<8;:98<7AB147654B321B@
123456789:;<=>?@1A:=@?>=A<;:AB14:95876594B321B@
123456789:;<=>?@1A7=@?>=A<;7:987;AB147654B321B@
123456789:;<=>?@1A:=@?>=A<;:AB14:69876:54B321B@
123456789:;<=>?@1AB25A7:@?>:=<;:>A987A65B432B1@
123456789:;<=>?@1AB28;A=@?>=A<;B:98B47654832B1@
123456789:;<=>?@1AB28;A=@?>=A<;B:98B73654372B1@
123456789:;<=>?@1AB25A7:@?;>=<;?:A987A65B432B1@
123456789:;<=>?@1AB28;A=@?>=A<;B:98B76254326B1@
123456789:;<=>?@1AB25A7:@<?>=<@;:A987A65B432B1@
123456789:;<=>?@1AB58;A=@?>=A<;B:98B765B143215@
123456789:;<=>?@1AB258A=@?>=A<8;:98<B765B432B1@
123456789:;<=>?@1AB25A:=@?>=A<;:A9587659B432B1@
123456789:;<=>?@1AB58A:=@?>=A<;:A98B765B143215@
123456789:;<=>?@1AB28A:=@?>=A<;:A98B47654832B1@
123456789:;<=>?@1AB28A:=@?>=A<;:A98B76254326B1@
123456789:;<=>?@1AB28A:=@?>=A<;:A98B73654372B1@
123456789:;<=>?@1AB25A=@?>=A<;:9587659B432B1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B476548321@
123456789:;<=>?@1AB58A:@<?>=<@;:A98B765B4321@
123456789:;<=>?@1AB5;A=@?>=A<;B:9587659B4321@
123456789:;<=>?@1AB58A:@?;>=<;?:A98B765B4321@
123456789:;<=>?@1AB5;A=@?>=A<;B:69876:5B4321@
123456789:;<=>?@1AB58A:@?>:=<;:>A98B765B4321@
123456789:;<=>?@1AB5;A=@?>=A<;B7:987;65B4321@
123456789:;<=>?@1AB58A=@?>=A<;:98B765B143215@
123456789:;<=>?@1AB58A=@?>=A<8;:98<B765B4321@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B736543721@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B765143215@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B762543261@
123456789:;<=>?@1AB25A:@?>=<;:A9587659B432B1@
123456789:;<=>?@1AB58A:@?>=<;:A98B765B143215@
123456789:;<=>?@1AB28A:@?>=<;:A98B47654832B1@
123456789:;<=>?@1AB28A:@?>=<;:A98B76254326B1@
123456789:;<=>?@1AB28A:@?>=<;:A98B73654372B1@
123456789:;<=>?@1AB28A=@?>=A<8;:98<B765432B1@
123456789:;<=>?@1AB5;A=@?>=A<;B:98765B143215@
123456789:;<=>?@1AB2;A=@?>=A<;B7:987;65432B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:9876254326B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:69876:5432B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:9873654372B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:9587659432B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:9847654832B1@
123456789:;<=>?@1AB2C47BA=@?>=A<;7:987;C654C32B1@
123456789:;<=>?@1ABC69B;A=@?>=A<;B:9C876C2543261@
123456789:;<=>?@1ABC36B8A:@<?>=<@;:A98B76C543C21@
123456789:;<=>?@1ABC39B;A=@?>=A<;B:9C87365437C21@
123456789:;<=>?@1ABC36B8A:@?;>=<;?:A98B76C543C21@
123456789:;<=>?@1ABC39B;A=@?>=A<;B:9C84765483C21@
123456789:;<=>?@1ABC36B8A:@?>:=<;:>A98B76C543C21@
123456789:;<=>?@1ABC39B;A=@?>=A<;B:9C58765943C21@
123456789:;<=>?@1ABC36B8A=@?>=A9<;:9=8B76C543C21@
123456789:;<=>?@1ABC36B;A=@?>=A<;B:69876:C543C21@
123456789:;<=>?@1ABC36B8A=@?>=A<8;:98<B76C543C21@
123456789:;<=>?@1ABC36B;A=@?>=A<;B7:987;6C543C21@
123456789:;<=>?@1ABC69B;A=@?>=A<;B:9C876C5143215@
123456789:;<=>?@1ABC14B9A=@?>=A<;:9B8476548C321C@
123456789:;<=>?@1ABC14B8A=@?>=A9<;:9=8B7654C321C@
123456789:;<=>?@1ABC17B9A=@?>=A<;:9B87C36543721C@
123456789:;<=>?@1ABC14B8A:@?>:=<;:>A98B7654C321C@
123456789:;<=>?@1ABC17B9A=@?>=A<;:9B87C62543261C@
123456789:;<=>?@1ABC14B8A:@?;>=<;?:A98B7654C321C@
123456789:;<=>?@1ABC17B9A=@?>=A<;:9B87C65143215C@
123456789:;<=>?@1ABC14B8A:@<?>=<@;:A98B7654C321C@
123456789:;<=>?@1AB47AC;>A@?>C=<;C7:987;B654B321@
123456789:;<=>?@1AB4C69BA=@?>=A9<;:9=C876C54B321@
123456789:;<=>?@1ABC14B6A:@<?>=<@;:A9876B54C321C@
123456789:;<=>?@1ABC17B;A=@?>=A<;B:987C65143215C@
123456789:;<=>?@1ABC14B6A:@?;>=<;?:A9876B54C321C@
123456789:;<=>?@1ABC17B;A=@?>=A<;B:987C62543261C@
123456789:;<=>?@1ABC14B6A:@?>:=<;:>A9876B54C321C@
123456789:;<=>?@1ABC17B;A=@?>=A<;B:987C36543721C@
123456789:;<=>?@1ABC14B6A=@?>=A9<;:9=876B54C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;B:98476548C321C@
123456789:;<=>?@1ABC14B6A=@?>=A<8;:98<76B54C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;B:95876594C321C@
123456789:;<=>?@1ABC14B6A=@?>=A<;7:987;6B54C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;B:69876:54C321C@
123456789:;<=>?@1ABC14B6A=@?>=A<;:69876:B54C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;B7:987;654C321C@
123456789:;<=>?@1ABC14B9A=@?>=A<;:9B5876594C321C@
123456789:;<=>?@1ABC14B8A=@?>=A<8;:98<B7654C321C@
123456789:;<=>?@1AB2C47BA;@?>=<;A7:987;C654C32B1@
123456789:;<=>?@1AB2C49BA=@?>=A9<;:9=C87654C32B1@
123456789:;<=>?@1ABC16B8A:@<?>=<@;:A98B76C54321C@
123456789:;<=>?@1ABC17B9A;@?>=<;A:9B87C65143215C@
123456789:;<=>?@1ABC16B8A:@?;>=<;?:A98B76C54321C@
123456789:;<=>?@1ABC17B9A;@?>=<;A:9B87C62543261C@
123456789:;<=>?@1ABC16B8A:@?>:=<;:>A98B76C54321C@
123456789:;<=>?@1ABC17B9A;@?>=<;A:9B87C36543721C@
123456789:;<=>?@1ABC16B8A=@?>=A9<;:9=8B76C54321C@
123456789:;<=>?@1ABC14B9A;@?>=<;A:9B8476548C321C@
123456789:;<=>?@1ABC16B8A=@?>=A<8;:98<B76C54321C@
123456789:;<=>?@1ABC14B9A;@?>=<;A:9B5876594C321C@
123456789:;<=>?@1ABC16B;A=@?>=A<;B7:987;6C54321C@
123456789:;<=>?@1ABC14B6A;@?>=<;A:69876:B54C321C@
123456789:;<=>?@1ABC16B;A=@?>=A<;B:69876:C54321C@
123456789:;<=>?@1ABC14B6A;@?>=<;A7:987;6B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C5876594321C@
123456789:;<=>?@1ABC14B6A8@?>=<8;:98<A76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8476548321C@
123456789:;<=>?@1ABC14B6A8@?>=9<;:9=8A76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8736543721C@
123456789:;<=>?@1ABC14B6A8@?>:=<;:>98A76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8762543261C@
123456789:;<=>?@1ABC14B6A8@?;>=<;?:98A76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8765143215C@
123456789:;<=>?@1ABC14B6A8@<?>=<@;:98A76B54C321C@
123456789:;<=>?@1AB2C4D69CBA=@?>=A9<;:9=D876D54C32B1@
123456789:;<=>?@1ABCD14C6B8A:@<?>=<@;:A98B76C54D321D@
123456789:;<=>?@1ABCD17C9B;A=@?>=A<;B:9C87D65143215D@
123456789:;<=>?@1ABCD14C6B8A:@?;>=<;?:A98B76C54D321D@
123456789:;<=>?@1ABCD17C9B;A=@?>=A<;B:9C87D62543261D@
123456789:;<=>?@1ABCD14C6B8A:@?>:=<;:>A98B76C54D321D@
123456789:;<=>?@1ABCD17C9B;A=@?>=A<;B:9C87D36543721D@
123456789:;<=>?@1ABCD14C6B8A=@?>=A9<;:9=8B76C54D321D@
123456789:;<=>?@1ABCD14C9B;A=@?>=A<;B:9C8476548D321D@
123456789:;<=>?@1ABCD14C6B8A=@?>=A<8;:98<B76C54D321D@
123456789:;<=>?@1ABCD14C9B;A=@?>=A<;B:9C5876594D321D@
123456789:;<=>?@1ABCD14C6B;A=@?>=A<;B7:987;6C54D321D@
123456789:;<=>?@1ABCD14C6B;A=@?>=A<;B:69876:C54D321D@
123456789:;<=>?@1ABC25B7AD8;A@?;>=<;?D:98D7B65C432C1@
123456789:;<=>?@1ABC2D7:CB;A=@?>=A<;B:D987D3654372C1@
123456789:;<=>?@1ABC25B7AD8>A@?>D:=<;:>98D7B65C432C1@
123456789:;<=>?@1ABC2D4:CB;A=@?>=A<;B:D98476548D32C1@
123456789:;<=>?@1ABC25B7AD8>A@?>D=9<;:9=8D7B65C432C1@
123456789:;<=>?@1ABC2D4:CB;A=@?>=A<;B:D95876594D32C1@
123456789:;<=>?@1ABC25B7AD8>A@?>D=<8;:98<D7B65C432C1@
123456789:;<=>?@1ABC2D4:CB;A=@?>=A<;B:D69876:54D32C1@
123456789:;<=>?@1ABC25B7AD;>A@?>D=<;D7:987;B65C432C1@
123456789:;<=>?@1ABC2D47CB;A=@?>=A<;B7:987;D654D32C1@
123456789:;<=>?@1ABC25B:AD;>A@?>D=<;D:B69876:5C432C1@
123456789:;<=>?@1ABC2D47CB8A=@?>=A<8;:98<B7D654D32C1@
123456789:;<=>?@1ABC25B:AD;>A@?>D=<;D:B9587659C432C1@
123456789:;<=>?@1ABC2D47CB8A=@?>=A9<;:9=8B7D654D32C1@
123456789:;<=>?@1ABC28B:AD;>A@?>D=<;D:B98C47654832C1@
123456789:;<=>?@1ABC2D47CB8A:@?>:=<;:>A98B7D654D32C1@
123456789:;<=>?@1ABC28B:AD;>A@?>D=<;D:B98C73654372C1@
123456789:;<=>?@1ABC2D47CB8A:@?;>=<;?:A98B7D654D32C1@
123456789:;<=>?@1ABC28B:AD;>A@?>D=<;D:B98C76254326C1@
123456789:;<=>?@1ABC2D47CB8A:@<?>=<@;:A98B7D654D32C1@
123456789:;<=>?@1ABC58B:AD;>A@?>D=<;D:B98C765C143215@
123456789:;<=>?@1ABC1D36CB;A=@?>=A<;B:69876:D543D21C@
123456789:;<=>?@1ABC14B6AD;>A@?>D=<;D:69876:B54C321C@
123456789:;<=>?@1ABC5D7:CB;A=@?>=A<;B:D987D65C143215@
123456789:;<=>?@1ABC25B7AD8;A@<?>=<@;D:98D7B65C432C1@
123456789:;<=>?@1ABC2D7:CB;A=@?>=A<;B:D987D6254326C1@
123456789:;<=>?@1ABC25BD69BA=@?>=A9<;:9=D876D5C432C1@
123456789:;<=>?@1ABC25BD9<BA=@?>=A<D;:9D587659C432C1@
123456789:;<=>?@1ABC25BD6<BA=@?>=A<D8;:98<76D5C432C1@
123456789:;<=>?@1ABC25BD6<BA=@?>=A<D;:69876:D5C432C1@
123456789:;<=>?@1ABC25BD6<BA=@?>=A<D;7:987;6D5C432C1@
123456789:;<=>?@1ABC28BD9<BA=@?>=A<D;:9D8C47654832C1@
123456789:;<=>?@1ABC25BD69BA:@?>:=<;:>A9D876D5C432C1@
123456789:;<=>?@1ABC28BD9<BA=@?>=A<D;:9D8C73654372C1@
123456789:;<=>?@1ABC25BD69BA:@?;>=<;?:A9D876D5C432C1@
123456789:;<=>?@1ABC28BD9<BA=@?>=A<D;:9D8C76254326C1@
123456789:;<=>?@1ABC25BD69BA:@<?>=<@;:A9D876D5C432C1@
123456789:;<=>?@1ABC58BD9<BA=@?>=A<D;:9D8C765C143215@
123456789:;<=>?@1ABC14BD9<BA=@?>=A<D;:9D8476548C321C@
123456789:;<=>?@1ABC1D36CB:A=@?>=A<;:B69876:D543D21C@
123456789:;<=>?@1ABC14B7AD;>A@?>D=<;D7:987;B654C321C@
123456789:;<=>?@1ABC1D47CB8A:@<?>=<@;:A98B7D654D321C@
123456789:;<=>?@1ABC17B9AD:=A@?>=D<;:D9B87C65143215C@
123456789:;<=>?@1ABC1D47CB8A:@?;>=<;?:A98B7D654D321C@
123456789:;<=>?@1ABC17B9AD:=A@?>=D<;:D9B87C62543261C@
123456789:;<=>?@1ABC1D47CB8A:@?>:=<;:>A98B7D654D321C@
123456789:;<=>?@1ABC17B9AD:=A@?>=D<;:D9B87C36543721C@
123456789:;<=>?@1ABC1D69CB:A=@?>=A<;:B9D876D2543261C@
123456789:;<=>?@1ABC14B9AD:=A@?>=D<;:D9B8476548C321C@
123456789:;<=>?@1ABC1D69CB:A=@?>=A<;:B9D876D5143215C@
123456789:;<=>?@1ABC14B9AD:=A@?>=D<;:D9B5876594C321C@
123456789:;<=>?@1ABC1D47CB;A=@?>=A<;B7:987;D654D321C@
123456789:;<=>?@1ABC14B6AD:=A@?>=D<;:D69876:B54C321C@
123456789:;<=>?@1ABC1D4:CB;A=@?>=A<;B:D69876:54D321C@
123456789:;<=>?@1ABC17B:AD;>A@?>D=<;D:B987C65143215C@
123456789:;<=>?@1ABC1D4:CB;A=@?>=A<;B:D95876594D321C@
123456789:;<=>?@1ABC17B:AD;>A@?>D=<;D:B987C62543261C@
123456789:;<=>?@1ABC1D4:CB;A=@?>=A<;B:D98476548D321C@
123456789:;<=>?@1ABC17B:AD;>A@?>D=<;D:B987C36543721C@
123456789:;<=>?@1ABC1D7:CB;A=@?>=A<;B:D987D36543721C@
123456789:;<=>?@1ABC14B:AD;>A@?>D=<;D:B98476548C321C@
123456789:;<=>?@1ABC1D7:CB;A=@?>=A<;B:D987D62543261C@
123456789:;<=>?@1ABC14B:AD;>A@?>D=<;D:B95876594C321C@
123456789:;<=>?@1ABC1D7:CB;A=@?>=A<;B:D987D65143215C@
123456789:;<=>?@1ABC14B:AD;>A@?>D=<;D:B69876:54C321C@
123456789:;<=>?@1AB36ACD69C>A@?>C=9<;:9=D876DB543B21@
123456789:;<=>?@1AB58ACD8;C>A@?>C=<;D:98DB765B143215@
123456789:;<=>?@1AB36ACD6<C>A@?>C=<D8;:98<76DB543B21@
123456789:;<=>?@1AB3C5D7=CBA=@?>=AD<;7:987;D65C43B21@
123456789:;<=>?@1AB36ACD6<C>A@?>C=<D;7:987;6DB543B21@
123456789:;<=>?@1AB3C5D7=CBA=@?>=AD<8;:98<7D65C43B21@
123456789:;<=>?@1AB36ACD6<C>A@?>C=<D;:69876:DB543B21@
123456789:;<=>?@1AB3C5D7=CBA=@?>=AD9<;:9=87D65C43B21@
123456789:;<=>?@1AB39ACD9<C>A@?>C=<D;:9DB58765943B21@
123456789:;<=>?@1AB3C5D7:CBA:@?>:=<;:>AD987D65C43B21@
123456789:;<=>?@1AB39ACD9<C>A@?>C=<D;:9DB84765483B21@
123456789:;<=>?@1AB3C5D7:CBA:@?;>=<;?:AD987D65C43B21@
123456789:;<=>?@1AB39ACD9<C>A@?>C=<D;:9DB87365437B21@
123456789:;<=>?@1AB3C5D7:CBA:@<?>=<@;:AD987D65C43B21@
123456789:;<=>?@1AB69ACD9<C>A@?>C=<D;:9DB876B2543261@
123456789:;<=>?@1AB2C47BAD7:A@?>:=<;:>D987DC654C32B1@
123456789:;<=>?@1AB69ACD9<C>A@?>C=<D;:9DB876B5143215@
123456789:;<=>?@1AB6C8D:=CBA=@?>=AD<;:D98C76B5143215@
123456789:;<=>?@1AB2C8;BAD;>A@?>D=<;DC:98C76254326B1@
123456789:;<=>?@1AB6C8D:=CBA=@?>=AD<;:D98C76B2543261@
123456789:;<=>?@1AB5C8;BAD;>A@?>D=<;DC:98C765B143215@
123456789:;<=>?@1AB3C8D:=CBA=@?>=AD<;:D98C7365437B21@
123456789:;<=>?@1AB36ACD69C;A@?;>=<;?C:9D876DB543B21@
123456789:;<=>?@1AB5C7:BAD:=A@?>=D<;:DC987C65B143215@
123456789:;<=>?@1AB5C7D:=CBA=@?>=AD<;:D987C65B143215@
123456789:;<=>?@1AB3C5D:=CBA=@?>=AD<;:D9587659C43B21@
123456789:;<=>?@1AB3C58BAD8>A@?>D=<8;:98<DC765C43B21@
123456789:;<=>?@1AB3C5;BAD;>A@?>D=<;DC7:987;65C43B21@
123456789:;<=>?@1AB3C5;BAD;>A@?>D=<;DC:69876:5C43B21@
123456789:;<=>?@1AB3C58BAD8>A@?>D=9<;:9=8DC765C43B21@
123456789:;<=>?@1AB3C5;BAD;>A@?>D=<;DC:9587659C43B21@
123456789:;<=>?@1AB3C58BAD8>A@?>D:=<;:>98DC765C43B21@
123456789:;<=>?@1AB58ACD8;C=A@?>=C<;D:98DB765B143215@
123456789:;<=>?@1AB3C58BAD8;A@?;>=<;?D:98DC765C43B21@
123456789:;<=>?@1AB3C8;BAD;>A@?>D=<;DC:98C7365437B21@
123456789:;<=>?@1AB5C8D:=CBA=@?>=AD<;:D98C765B143215@
123456789:;<=>?@1AB6C8;BAD;>A@?>D=<;DC:98C76B2543261@
123456789:;<=>?@1AB2C8D:=CBA=@?>=AD<;:D98C76254326B1@
123456789:;<=>?@1AB6C8;BAD;>A@?>D=<;DC:98C76B5143215@
123456789:;<=>?@1AB2C4D69CBA9@?>=9<;:9=AD876D54C32B1@
123456789:;<=>?@1AB2C4D6=CBA=@?>=AD9<;:9=876D54C32B1@
123456789:;<=>?@1AB2C4D6<CBA<@?>=<AD8;:98<76D54C32B1@
123456789:;<=>?@1AB2C4D6:CBA:@?>:=<;:>AD9876D54C32B1@
123456789:;<=>?@1AB2C4D6<CBA<@?>=<AD;7:987;6D54C32B1@
123456789:;<=>?@1AB2C4D6:CBA:@?;>=<;?:AD9876D54C32B1@
123456789:;<=>?@1AB2C4D6<CBA<@?>=<AD;:69876:D54C32B1@
123456789:;<=>?@1AB2C4D6:CBA:@<?>=<@;:AD9876D54C32B1@
123456789:;<=>?@1AB58ACD8<C>A@?>C=<D;:98DB765B143215@
123456789:;<=>?@1AB2C48BAD8;A@?;>=<;?D:98DC7654C32B1@
123456789:;<=>?@1AB2C7:BAD:>A@?>D=<;:DC987C6254326B1@
123456789:;<=>?@1AB5C7D9=CBA=@?>=AD<;:9D87C65B143215@
123456789:;<=>?@1AB5C7:BAD:>A@?>D=<;:DC987C65B143215@
123456789:;<=>?@1AB2C7D9=CBA=@?>=AD<;:9D87C6254326B1@
123456789:;<=>?@1AB2C7D9<CBA<@?>=<AD;:9D87C6254326B1@
123456789:;<=>?@1AB5C7;BAD;>A@?>D=<;DC:987C65B143215@
123456789:;<=>?@1AB5C7D9<CBA<@?>=<AD;:9D87C65B143215@
123456789:;<=>?@1AB2C7;BAD;>A@?>D=<;DC:987C6254326B1@
123456789:;<=>?@1AB2C47BAD7;A@?;>=<;?D:987DC654C32B1@
123456789:;<=>?@1AB59ACD9<C>A@?>C=<D;:9DB8765B143215@
123456789:;<=>?@1AB2C4D69CBA9@<?>=<@;:9AD876D54C32B1@
123456789:;<=>?@1AB2C4D6=CBA=@?>=AD<;:69876:D54C32B1@
123456789:;<=>?@1AB2C4D69CBA9@?;>=<;?:9AD876D54C32B1@
123456789:;<=>?@1AB2C4D6=CBA=@?>=AD<;7:987;6D54C32B1@
123456789:;<=>?@1AB2C4D69CBA9@?>:=<;:>9AD876D54C32B1@
123456789:;<=>?@1AB2C4D6=CBA=@?>=AD<8;:98<76D54C32B1@
123456789:;<=>?@1ABC15B7AD8;A@?;>=<;?D:98D7B65C4321C@
123456789:;<=>?@1ABC1D69CB:A<@?>=<A;:B9D876D2543261C@
123456789:;<=>?@1ABC17B9AD:>A@?>D=<;:D9B87C36543721C@
123456789:;<=>?@1ABC1D39CB:A<@?>=<A;:B9D87365437D21C@
123456789:;<=>?@1ABC17B9AD:>A@?>D=<;:D9B87C62543261C@
123456789:;<=>?@1ABC1D39CB:A<@?>=<A;:B9D84765483D21C@
123456789:;<=>?@1ABC17B9AD:>A@?>D=<;:D9B87C65143215C@
123456789:;<=>?@1ABC1D39CB:A<@?>=<A;:B9D58765943D21C@
123456789:;<=>?@1ABC15B7AD;>A@?>D=<;D7:987;B65C4321C@
123456789:;<=>?@1ABC1D36CB:A<@?>=<A;:B69876:D543D21C@
123456789:;<=>?@1ABC15B:AD;>A@?>D=<;D:B69876:5C4321C@
123456789:;<=>?@1ABC1D6:CB;A=@?>=A<;B:D9876D5143215C@
123456789:;<=>?@1ABC15B:AD;>A@?>D=<;D:B9587659C4321C@
123456789:;<=>?@1ABC1D6:CB;A=@?>=A<;B:D9876D2543261C@
123456789:;<=>?@1ABC18B:AD;>A@?>D=<;D:B98C476548321C@
123456789:;<=>?@1ABC1D3:CB;A=@?>=A<;B:D987365437D21C@
123456789:;<=>?@1ABC18B:AD;>A@?>D=<;D:B98C736543721C@
123456789:;<=>?@1ABC1D3:CB;A=@?>=A<;B:D984765483D21C@
123456789:;<=>?@1ABC18B:AD;>A@?>D=<;D:B98C762543261C@
123456789:;<=>?@1ABC1D3:CB;A=@?>=A<;B:D958765943D21C@
123456789:;<=>?@1ABC18B:AD;>A@?>D=<;D:B98C765143215C@
123456789:;<=>?@1ABC1D3:CB;A=@?>=A<;B:D69876:543D21C@
123456789:;<=>?@1ABC14B6AD:>A@?>D=<;:D69876:B54C321C@
123456789:;<=>?@1ABC1D37CB;A=@?>=A<;B7:987;D6543D21C@
123456789:;<=>?@1ABC15B7AD8;A@<?>=<@;D:98D7B65C4321C@
123456789:;<=>?@1ABC1D69CB:A<@?>=<A;:B9D876D5143215C@
123456789:;<=>?@1ABC15BD69BA=@?>=A9<;:9=D876D5C4321C@
123456789:;<=>?@1ABC17BD8;BA<@?>=<A;D:98D7C36543721C@
123456789:;<=>?@1ABC17BD8<BA=@?>=A<D;:98D7C65143215C@
123456789:;<=>?@1ABC17BD8;BA<@?>=<A;D:98D7C62543261C@
123456789:;<=>?@1ABC17BD8<BA=@?>=A<D;:98D7C62543261C@
123456789:;<=>?@1ABC17BD8;BA<@?>=<A;D:98D7C65143215C@
123456789:;<=>?@1ABC17BD8<BA=@?>=A<D;:98D7C36543721C@
123456789:;<=>?@1ABC15BD9<BA=@?>=A<D;:9D587659C4321C@
123456789:;<=>?@1ABC14BD8<BA=@?>=A<D;:98D476548C321C@
123456789:;<=>?@1ABC18BD9<BA=@?>=A<D;:9D8C476548321C@
123456789:;<=>?@1ABC18BD9<BA=@?>=A<D;:9D8C765143215C@
123456789:;<=>?@1ABC18BD9<BA=@?>=A<D;:9D8C736543721C@
123456789:;<=>?@1ABC18BD9<BA=@?>=A<D;:9D8C762543261C@
123456789:;<=>?@1AB2C47BAD7E9<DA@<?>=<@E;:9E87DC654C32B1@
123456789:;<=>?@1AB2CDE25D7C9BA=@?>=A9<;:9=C87D65E432EB1@
123456789:;<=>?@1ABC1D3E58DCB8A:@<?>=<@;:A98BE765E43D21C@
123456789:;<=>?@1ABC17B9ADE9<D>A@?>D=<E;:9EB87C65143215C@
123456789:;<=>?@1ABC1D3E58DCB8A:@?;>=<;?:A98BE765E43D21C@
123456789:;<=>?@1ABC17B9ADE9<D>A@?>D=<E;:9EB87C62543261C@
123456789:;<=>?@1ABC1D3E58DCB8A:@?>:=<;:>A98BE765E43D21C@
123456789:;<=>?@1ABC17B9ADE9<D>A@?>D=<E;:9EB87C36543721C@
123456789:;<=>?@1ABC1D3E58DCB8A=@?>=A9<;:9=8BE765E43D21C@
123456789:;<=>?@1ABC14B9ADE9<D>A@?>D=<E;:9EB8476548C321C@
123456789:;<=>?@1ABC1D3E58DCB8A=@?>=A<8;:98<BE765E43D21C@
123456789:;<=>?@1ABC14B9ADE9<D>A@?>D=<E;:9EB5876594C321C@
123456789:;<=>?@1ABC1D3E5;DCB;A=@?>=A<;BE7:987;65E43D21C@
123456789:;<=>?@1ABC14B6ADE6<D>A@?>D=<E;:69876:EB54C321C@
123456789:;<=>?@1ABC1D3E5;DCB;A=@?>=A<;BE:69876:5E43D21C@
123456789:;<=>?@1ABC14B6ADE6<D>A@?>D=<E;7:987;6EB54C321C@
123456789:;<=>?@1ABC1D3E5;DCB;A=@?>=A<;BE:9587659E43D21C@
123456789:;<=>?@1ABC14B6ADE6<D>A@?>D=<E8;:98<76EB54C321C@
123456789:;<=>?@1ABC1D3E8;DCB;A=@?>=A<;BE:98E4765483D21C@
123456789:;<=>?@1ABC14B6ADE69D>A@?>D=9<;:9=E876EB54C321C@
123456789:;<=>?@1ABC1D3E8;DCB;A=@?>=A<;BE:98E7365437D21C@
123456789:;<=>?@1ABC14B6ADE69D>A@?>D:=<;:>9E876EB54C321C@
123456789:;<=>?@1ABC1D6E8;DCB;A=@?>=A<;BE:98E76D2543261C@
123456789:;<=>?@1ABC14B6ADE69D;A@?;>=<;?D:9E876EB54C321C@
123456789:;<=>?@1ABC1D6E8;DCB;A=@?>=A<;BE:98E76D5143215C@
123456789:;<=>?@1ABC14B6ADE69D;A@<?>=<@;D:9E876EB54C321C@
123456789:;<=>?@1AB2C4D6E8;ADCBAE@?;>=<;?E:98E76D54C32B1@
123456789:;<=>?@1AB58C:D<E>ADCBAE@?>E=<D;:C98B765B143215@
123456789:;<=>?@1AB2C4D6E8ADCBAE:@<?>=<@;:A98E76D54C32B1@
123456789:;<=>?@1AB2C4D6E8ADCBAE:@?>:=<;:>A98E76D54C32B1@
123456789:;<=>?@1AB2C4D6E8ADCBAE:@?;>=<;?:A98E76D54C32B1@
123456789:;<=>?@1AB2C7:D<E>ADCBAE@?>E=<D;:C987C6254326B1@
123456789:;<=>?@1AB5C7D9E;ADCBAE=@?>=A<;E:9D87C65B143215@
123456789:;<=>?@1AB5C7:D<E>ADCBAE@?>E=<D;:C987C65B143215@
123456789:;<=>?@1AB2C7D9E;ADCBAE=@?>=A<;E:9D87C6254326B1@
123456789:;<=>?@1AB2C7D9<E>ADCBAE@?>E=<D;:9D87C6254326B1@
123456789:;<=>?@1AB5C7D9E;>ADCBAE@?>E=<;E:9D87C65B143215@
123456789:;<=>?@1AB5C7D9<E>ADCBAE@?>E=<D;:9D87C65B143215@
123456789:;<=>?@1AB2C7D9E;>ADCBAE@?>E=<;E:9D87C6254326B1@
123456789:;<=>?@1ABC14BD8;BAE;>A@?>E=<;ED:98D476548C321C@
123456789:;<=>?@1ABC1D36CBE69BA=@?>=A9<;:9=E876ED543D21C@
123456789:;<=>?@1ABC17BD8;BAE;>A@?>E=<;ED:98D7C36543721C@
123456789:;<=>?@1ABC1D36CBE69BA:@?>:=<;:>A9E876ED543D21C@
123456789:;<=>?@1ABC17BD8;BAE;>A@?>E=<;ED:98D7C62543261C@
123456789:;<=>?@1ABC1D36CBE69BA:@?;>=<;?:A9E876ED543D21C@
123456789:;<=>?@1ABC17BD8;BAE;>A@?>E=<;ED:98D7C65143215C@
123456789:;<=>?@1ABC1D36CBE69BA:@<?>=<@;:A9E876ED543D21C@
123456789:;<=>?@1ABC14BDE47D9BA=@?>=A9<;:9=D87E654EC321C@
123456789:;<=>?@1ABC14BD8E:=DBA=@?>=AE<;:E98D476548C321C@
123456789:;<=>?@1ABC14BDE47D<BA=@?>=A<D8;:98<7E654EC321C@
123456789:;<=>?@1ABC1D69CBE9<BA=@?>=A<E;:9ED876D5143215C@
123456789:;<=>?@1ABC14BDE47D<BA=@?>=A<D;7:987;E654EC321C@
123456789:;<=>?@1ABC1D69CBE9<BA=@?>=A<E;:9ED876D2543261C@
123456789:;<=>?@1ABC14BDE4:D<BA=@?>=A<D;:E69876:54EC321C@
123456789:;<=>?@1ABC1D39CBE9<BA=@?>=A<E;:9ED87365437D21C@
123456789:;<=>?@1ABC14BDE4:D<BA=@?>=A<D;:E95876594EC321C@
123456789:;<=>?@1ABC1D39CBE9<BA=@?>=A<E;:9ED84765483D21C@
123456789:;<=>?@1ABC14BDE4:D<BA=@?>=A<D;:E98476548EC321C@
123456789:;<=>?@1ABC1D39CBE9<BA=@?>=A<E;:9ED58765943D21C@
123456789:;<=>?@1ABC17BDE7:D<BA=@?>=A<D;:E987EC36543721C@
123456789:;<=>?@1ABC1D36CBE6<BA=@?>=A<E;:69876:ED543D21C@
123456789:;<=>?@1ABC17BDE7:D<BA=@?>=A<D;:E987EC62543261C@
123456789:;<=>?@1ABC1D36CBE6<BA=@?>=A<E;7:987;6ED543D21C@
123456789:;<=>?@1ABC17BDE7:D<BA=@?>=A<D;:E987EC65143215C@
123456789:;<=>?@1ABC1D36CBE6<BA=@?>=A<E8;:98<76ED543D21C@
123456789:;<=>?@1ABC1D36CB:AE;>A@?>E=<;E:B69876:D543D21C@
123456789:;<=>?@1ABC1DE58D:CB;A=@?>=A<;B:D98E765E143215C@
123456789:;<=>?@1ABC1DE25D7CB8A:@<?>=<@;:A98B7D65E432E1C@
123456789:;<=>?@1ABC1DE28D:CB;A=@?>=A<;B:D98E76254326E1C@
123456789:;<=>?@1ABC1DE25D7CB8A:@?;>=<;?:A98B7D65E432E1C@
123456789:;<=>?@1ABC1DE28D:CB;A=@?>=A<;B:D98E73654372E1C@
123456789:;<=>?@1ABC1DE25D7CB8A:@?>:=<;:>A98B7D65E432E1C@
123456789:;<=>?@1ABC1DE28D:CB;A=@?>=A<;B:D98E47654832E1C@
123456789:;<=>?@1ABC1DE25D7CB8A=@?>=A9<;:9=8B7D65E432E1C@
123456789:;<=>?@1ABC1DE25D:CB;A=@?>=A<;B:D9587659E432E1C@
123456789:;<=>?@1ABC1DE25D7CB8A=@?>=A<8;:98<B7D65E432E1C@
123456789:;<=>?@1ABC1DE25D:CB;A=@?>=A<;B:D69876:5E432E1C@
123456789:;<=>?@1ABC1DE25D7CB;A=@?>=A<;B7:987;D65E432E1C@
123456789:;<=>?@1AB2C47BA<@?>=<A;7:987;C654C32B1@
123456789:;<=>?@1ABC58B:A<@?>=<A;:B98C765C143215@
123456789:;<=>?@1ABC26B8A:@<?>=<@;:A98B76C5432C1@
123456789:;<=>?@1ABC28B:A<@?>=<A;:B98C76254326C1@
123456789:;<=>?@1ABC26B8A:@?;>=<;?:A98B76C5432C1@
123456789:;<=>?@1ABC28B:A<@?>=<A;:B98C73654372C1@
123456789:;<=>?@1ABC26B8A:@?>:=<;:>A98B76C5432C1@
123456789:;<=>?@1ABC28B:A<@?>=<A;:B98C47654832C1@
123456789:;<=>?@1ABC26B8A=@?>=A9<;:9=8B76C5432C1@
123456789:;<=>?@1ABC25B:A<@?>=<A;:B9587659C432C1@
123456789:;<=>?@1ABC26B8A=@?>=A<8;:98<B76C5432C1@
123456789:;<=>?@1ABC25B:A<@?>=<A;:B69876:5C432C1@
123456789:;<=>?@1ABC26B;A=@?>=A<;B7:987;6C5432C1@
123456789:;<=>?@1ABC25B7A<@?>=<A;7:987;B65C432C1@
123456789:;<=>?@1ABC26B;A=@?>=A<;B:69876:C5432C1@
123456789:;<=>?@1ABC25B7A<@?>=<A8;:98<7B65C432C1@
123456789:;<=>?@1ABC29B;A=@?>=A<;B:9C587659432C1@
123456789:;<=>?@1ABC25B7A9@?>=9<;:9=A87B65C432C1@
123456789:;<=>?@1ABC29B;A=@?>=A<;B:9C847654832C1@
123456789:;<=>?@1ABC25B7A9@?>:=<;:>9A87B65C432C1@
123456789:;<=>?@1ABC29B;A=@?>=A<;B:9C873654372C1@
123456789:;<=>?@1ABC25B7A9@?;>=<;?:9A87B65C432C1@
123456789:;<=>?@1ABC29B;A=@?>=A<;B:9C876254326C1@
123456789:;<=>?@1ABC25B7A9@<?>=<@;:9A87B65C432C1@
123456789:;<=>?@1ABC59B;A=@?>=A<;B:9C8765C143215@
123456789:;<=>?@1AB2C48BA=@?>=A<8;:98<C7654C32B1@
123456789:;<=>?@1ABC14B9A<@?>=<A;:9B8476548C321C@
123456789:;<=>?@1ABC15B8A=@?>=A9<;:9=8B765C4321C@
123456789:;<=>?@1ABC17B9A<@?>=<A;:9B87C36543721C@
123456789:;<=>?@1ABC15B8A:@?>:=<;:>A98B765C4321C@
123456789:;<=>?@1ABC17B9A<@?>=<A;:9B87C62543261C@
123456789:;<=>?@1ABC15B8A:@?;>=<;?:A98B765C4321C@
123456789:;<=>?@1ABC17B9A<@?>=<A;:9B87C65143215C@
123456789:;<=>?@1ABC15B8A:@<?>=<@;:A98B765C4321C@
123456789:;<=>?@1AB37AC;>A@?>C=<;C7:987;B6543B21@
123456789:;<=>?@1AB3C58BA<@?>=<A8;:98<C765C43B21@
123456789:;<=>?@1ABC14B6A9@<?>=<@;:9A876B54C321C@
123456789:;<=>?@1ABC18B;A=@?>=A<;B:98C765143215C@
123456789:;<=>?@1ABC14B6A9@?;>=<;?:9A876B54C321C@
123456789:;<=>?@1ABC18B;A=@?>=A<;B:98C762543261C@
123456789:;<=>?@1ABC14B6A9@?>:=<;:>9A876B54C321C@
123456789:;<=>?@1ABC18B;A=@?>=A<;B:98C736543721C@
123456789:;<=>?@1ABC14B6A9@?>=9<;:9=A876B54C321C@
123456789:;<=>?@1ABC18B;A=@?>=A<;B:98C476548321C@
123456789:;<=>?@1ABC14B6A<@?>=<A8;:98<76B54C321C@
123456789:;<=>?@1ABC15B;A=@?>=A<;B:9587659C4321C@
123456789:;<=>?@1ABC14B6A<@?>=<A;7:987;6B54C321C@
123456789:;<=>?@1ABC15B;A=@?>=A<;B:69876:5C4321C@
123456789:;<=>?@1ABC14B6A<@?>=<A;:69876:B54C321C@
123456789:;<=>?@1ABC15B;A=@?>=A<;B7:987;65C4321C@
123456789:;<=>?@1ABC14B9A<@?>=<A;:9B5876594C321C@
123456789:;<=>?@1ABC15B8A=@?>=A<8;:98<B765C4321C@
123456789:;<=>?@1AB3C69BA=@?>=A9<;:9=C876C543B21@
123456789:;<=>?@1ABC14B7A:@<?>=<@;:A987B654C321C@
123456789:;<=>?@1ABC17B:A=@?>=A<;:B987C65143215C@
123456789:;<=>?@1ABC14B7A:@?;>=<;?:A987B654C321C@
123456789:;<=>?@1ABC17B:A=@?>=A<;:B987C62543261C@
123456789:;<=>?@1ABC14B7A:@?>:=<;:>A987B654C321C@
123456789:;<=>?@1ABC17B:A=@?>=A<;:B987C36543721C@
123456789:;<=>?@1ABC14B7A=@?>=A9<;:9=87B654C321C@
123456789:;<=>?@1ABC14B:A=@?>=A<;:B98476548C321C@
123456789:;<=>?@1ABC14B7A=@?>=A<8;:98<7B654C321C@
123456789:;<=>?@1ABC14B:A=@?>=A<;:B95876594C321C@
123456789:;<=>?@1ABC14B7A=@?>=A<;7:987;B654C321C@
123456789:;<=>?@1ABC14B:A=@?>=A<;:B69876:54C321C@
123456789:;<=>?@1ABC25B;A=@?>=A<;B:9587659C432C1@
123456789:;<=>?@1ABC25B7A=@?>=A9<;:9=87B65C432C1@
123456789:;<=>?@1ABC28B;A=@?>=A<;B:98C47654832C1@
123456789:;<=>?@1ABC25B7A:@?>:=<;:>A987B65C432C1@
123456789:;<=>?@1ABC28B;A=@?>=A<;B:98C73654372C1@
123456789:;<=>?@1ABC25B7A:@?;>=<;?:A987B65C432C1@
123456789:;<=>?@1ABC28B;A=@?>=A<;B:98C76254326C1@
123456789:;<=>?@1ABC25B7A:@<?>=<@;:A987B65C432C1@
123456789:;<=>?@1ABC58B;A=@?>=A<;B:98C765C143215@
123456789:;<=>?@1AB36AC;>A@?>C=<;C:69876:B543B21@
123456789:;<=>?@1AB3C58BA=@?>=A<8;:98<C765C43B21@
123456789:;<=>?@1ABC58B:A=@?>=A<;:B98C765C143215@
123456789:;<=>?@1ABC25B8A:@<?>=<@;:A98B765C432C1@
123456789:;<=>?@1ABC28B:A=@?>=A<;:B98C76254326C1@
123456789:;<=>?@1ABC25B8A:@?;>=<;?:A98B765C432C1@
123456789:;<=>?@1ABC28B:A=@?>=A<;:B98C73654372C1@
123456789:;<=>?@1ABC25B8A:@?>:=<;:>A98B765C432C1@
123456789:;<=>?@1ABC28B:A=@?>=A<;:B98C47654832C1@
123456789:;<=>?@1ABC25B8A=@?>=A9<;:9=8B765C432C1@
123456789:;<=>?@1ABC25B:A=@?>=A<;:B9587659C432C1@
123456789:;<=>?@1ABC25B8A=@?>=A<8;:98<B765C432C1@
123456789:;<=>?@1ABC25B:A=@?>=A<;:B69876:5C432C1@
123456789:;<=>?@1ABC25B;A=@?>=A<;B7:987;65C432C1@
123456789:;<=>?@1ABC25B7A=@?>=A<;7:987;B65C432C1@
123456789:;<=>?@1ABC25B;A=@?>=A<;B:69876:5C432C1@
123456789:;<=>?@1ABC25B7A=@?>=A<8;:98<7B65C432C1@
123456789:;<=>?@1ABC14BDE47DFG7:FH>AFDBAH@?>H:=<;:>G987GE654EC321C@
123456789:;<=>?@1ABC1D3EF7:EGH:=GBEDCBGA=@?>=AH<;:HF987F365437D21C@
123456789:;<=>?@1ABC1D3EF47EGH7:GBEDCBGA:@<?>=<@;:AH987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4:EGH:=GBEDCBGA=@?>=AH<;:HF98476548F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7:GBEDCBGA:@?;>=<;?:AH987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4:EGH:=GBEDCBGA=@?>=AH<;:HF95876594F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7:GBEDCBGA:@?>:=<;:>AH987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4:EGH:=GBEDCBGA=@?>=AH<;:HF69876:54F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7=GBEDCBGA=@?>=AH9<;:9=87HF654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7=GBEDCBGA=@?>=AH<;7:987;HF654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7=GBEDCBGA=@?>=AH<8;:98<7HF654F3D21C@
123456789:;<=>?@1ABC1D6EF7:EGH:=GBEDCBGA=@?>=AH<;:HF987F6D2543261C@
123456789:;<=>?@1ABC1D6EF7:EGH:=GBEDCBGA=@?>=AH<;:HF987F6D5143215C@
123456789:;<=>?@1ABC14BDE4F69EDG9H>AGDBAH@?>H=9<;:9=GF876F54EC321C@
123456789:;<=>?@1ABC1D3E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE4765483D21C@
123456789:;<=>?@1ABC14BDE4F6<EDG<H>AGDBAH@?>H=<GF8;:98<76F54EC321C@
123456789:;<=>?@1ABC1D3E5FGH5;G=FBEDCBFA=@?>=AG<;H:9587659HE43D21C@
123456789:;<=>?@1ABC14BDE4F6<EDG<H>AGDBAH@?>H=<GF;7:987;6F54EC321C@
123456789:;<=>?@1ABC1D3E5FGH5;G=FBEDCBFA=@?>=AG<;H:69876:5HE43D21C@
123456789:;<=>?@1ABC14BDE4F6<EDG<H>AGDBAH@?>H=<GF;:69876:F54EC321C@
123456789:;<=>?@1ABC1D3E5FGH5;G=FBEDCBFA=@?>=AG<;H7:987;65HE43D21C@
123456789:;<=>?@1ABC14BDE4F9<EDG<H>AGDBAH@?>H=<GF;:9F5876594EC321C@
123456789:;<=>?@1ABC1D3E5FGH58G=FBEDCBFA=@?>=AG<8;:98<H765HE43D21C@
123456789:;<=>?@1ABC14BDE4F9<EDG<H>AGDBAH@?>H=<GF;:9F8476548EC321C@
123456789:;<=>?@1ABC1D3E5FGH58G=FBEDCBFA=@?>=AG9<;:9=8H765HE43D21C@
123456789:;<=>?@1ABC17BDE7F9<EDG<H>AGDBAH@?>H=<GF;:9F87EC36543721C@
123456789:;<=>?@1ABC1D3E5FGH58G:FBEDCBFA:@?>:=<;:>AG98H765HE43D21C@
123456789:;<=>?@1ABC17BDE7F9<EDG<H>AGDBAH@?>H=<GF;:9F87EC62543261C@
123456789:;<=>?@1ABC1D3E5FGH58G:FBEDCBFA:@?;>=<;?:AG98H765HE43D21C@
123456789:;<=>?@1ABC17BDE7F9<EDG<H>AGDBAH@?>H=<GF;:9F87EC65143215C@
123456789:;<=>?@1ABC1D3E5FGH58G:FBEDCBFA:@<?>=<@;:AG98H765HE43D21C@
123456789:;<=>?@1AB2CD69CEF9G;>FEH>AECBAH@?>HG=<;G:9FD876D254326B1@
123456789:;<=>?@1AB2CDE25DF9G;H=CGFDCHBA=@?>=AH<;G:9F587659E432EB1@
123456789:;<=>?@1ABC14BDE4F69EDG9H;AGDBAH@<?>=<@;H:9GF876F54EC321C@
123456789:;<=>?@1ABC1D6E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE76D5143215C@
123456789:;<=>?@1ABC14BDE4F69EDG9H;AGDBAH@?;>=<;?H:9GF876F54EC321C@
123456789:;<=>?@1ABC1D6E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE76D2543261C@
123456789:;<=>?@1ABC14BDE4F69EDG9H>AGDBAH@?>H:=<;:>9GF876F54EC321C@
123456789:;<=>?@1ABC1D3E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE7365437D21C@
123456789:;<=>?@1ABC1D3E5FG6H8;AGFBEDCBFAH@?;>=<;?H:98H76G5E43D21C@
123456789:;<=>?@1ABC1D69E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D876D2543261C@
123456789:;<=>?@1ABC1D3E5FG6H8>AGFBEDCBFAH@?>H:=<;:>98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8>AGFBEDCBFAH@?>H=<8;:98<H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8>AGFBEDCBFAH@?>H=9<;:9=8H76G5E43D21C@
123456789:;<=>?@1ABC1D69E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D876D5143215C@
123456789:;<=>?@1ABC1D3E5FG6H8;AGFBEDCBFAH@<?>=<@;H:98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG9H;>AGFBEDCBFAH@?>H=<;H:9G587659E43D21C@
123456789:;<=>?@1ABC1D36E8FG<H>AGFBEDCBFAH@?>H=<G8;:98<E76D543D21C@
123456789:;<=>?@1ABC1D3E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E4765483D21C@
123456789:;<=>?@1ABC1D6E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E76D5143215C@
123456789:;<=>?@1ABC1D3E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E7365437D21C@
123456789:;<=>?@1ABC1D6E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E76D2543261C@
123456789:;<=>?@1ABC1DE25DF9GH:=GBFDCBGA=@?>=AH<;:H9F587659E432E1C@
123456789:;<=>?@1ABC1DE58DF9GH:=GBFDCBGA=@?>=AH<;:H9F8E765E143215C@
123456789:;<=>?@1ABC1DE28DF9GH:=GBFDCBGA=@?>=AH<;:H9F8E47654832E1C@
123456789:;<=>?@1ABC1DE28DF9GH:=GBFDCBGA=@?>=AH<;:H9F8E76254326E1C@
123456789:;<=>?@1ABC1DE28DF9GH:=GBFDCBGA=@?>=AH<;:H9F8E73654372E1C@
123456789:;<=>?@1ABC1DE25DFG58FH<BFDCBHA=@?>=A<H8;:98<G765GE432E1C@
123456789:;<=>?@1ABC1DE58DFG8;FH<BFDCBHA=@?>=A<H;G:98GE765E143215C@
123456789:;<=>?@1ABC1DE25DFG5;FH<BFDCBHA=@?>=A<H;G7:987;65GE432E1C@
123456789:;<=>?@1ABC1DE28DFG8;FH<BFDCBHA=@?>=A<H;G:98GE76254326E1C@
123456789:;<=>?@1ABC1DE25DFG5;FH<BFDCBHA=@?>=A<H;G:69876:5GE432E1C@
123456789:;<=>?@1ABC1DE28DFG8;FH<BFDCBHA=@?>=A<H;G:98GE73654372E1C@
123456789:;<=>?@1ABC1DE25DFG5;FH<BFDCBHA=@?>=A<H;G:9587659GE432E1C@
123456789:;<=>?@1ABC1DE28DFG8;FH<BFDCBHA=@?>=A<H;G:98GE47654832E1C@
123456789:;<=>?@1ABC1D3E58FG<H>AGFBEDCBFAH@?>H=<G8;:98<E765E43D21C@
123456789:;<=>?@1ABC1D3E5FG9<H>AGFBEDCBFAH@?>H=<G;:9G587659E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8AGFBEDCBFAH:@<?>=<@;:A98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6<H>AGFBEDCBFAH@?>H=<G;:69876:G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8AGFBEDCBFAH:@?;>=<;?:A98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6<H>AGFBEDCBFAH@?>H=<G;7:987;6G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8AGFBEDCBFAH:@?>:=<;:>A98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6<H>AGFBEDCBFAH@?>H=<G8;:98<76G5E43D21C@
123456789:;<=>?@1ABC1D3E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E4765483D21C@
123456789:;<=>?@1ABC1D3E5FG69H>AGFBEDCBFAH@?>H=9<;:9=G876G5E43D21C@
123456789:;<=>?@1ABC1D3E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E7365437D21C@
123456789:;<=>?@1ABC1D3E5FG69H>AGFBEDCBFAH@?>H:=<;:>9G876G5E43D21C@
123456789:;<=>?@1ABC1D6E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E76D2543261C@
123456789:;<=>?@1ABC1D3E5FG69H;AGFBEDCBFAH@?;>=<;?H:9G876G5E43D21C@
123456789:;<=>?@1ABC1D6E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E76D5143215C@
123456789:;<=>?@1ABC1D3E5FG69H;AGFBEDCBFAH@<?>=<@;H:9G876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG9H;AGFBEDCBFAH=@?>=A<;H:9G587659E43D21C@
123456789:;<=>?@1ABC14D6E8FG<H>AGFBEDCBFAH@?>H=<G8;:98<E76D54C321C@
123456789:;<=>?@1ABC1D3E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E4765483D21C@
123456789:;<=>?@1ABC1D6E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E76D5143215C@
123456789:;<=>?@1ABC1D3E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E7365437D21C@
123456789:;<=>?@1ABC1D6E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E76D2543261C@
123456789:;<=>?@1ABC1D6E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E76D2543261C@
123456789:;<=>?@1ABC1D3E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E7365437D21C@
123456789:;<=>?@1ABC1D6E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E76D5143215C@
123456789:;<=>?@1ABC1D3E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E4765483D21C@
123456789:;<=>?@1ABC1DE25D:CBF:G<H>AGFBAH@?>H=<G;:FD9587659E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8A=@?>=A9<;:9=8BH76G54F32E1C@
123456789:;<=>?@1ABC1DE28D:CBF:G<H>AGFBAH@?>H=<G;:FD98E47654832E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8A:@?>:=<;:>A98BH76G54F32E1C@
123456789:;<=>?@1ABC1DE28D:CBF:G<H>AGFBAH@?>H=<G;:FD98E73654372E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8A:@?;>=<;?:A98BH76G54F32E1C@
123456789:;<=>?@1ABC1DE28D:CBF:G<H>AGFBAH@?>H=<G;:FD98E76254326E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8A:@<?>=<@;:A98BH76G54F32E1C@
123456789:;<=>?@1ABC1DE58D:CBF:G<H>AGFBAH@?>H=<G;:FD98E765E143215C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9<GA@<?>=<@H;:9H87GF65E43D21C@
123456789:;<=>?@1ABC14B6ADE6F8G:H<DGFEDHA@<?>=<@H;:G98F76EB54C321C@
123456789:;<=>?@1ABC1DE5F7G9H;DGFEDHCB;A=@?>=A<;BH:9G87F65E143215C@
123456789:;<=>?@1ABC1DE25D7CBF7G9H;AGFBAH@<?>=<@;H:9G87FD65E432E1C@
123456789:;<=>?@1ABC1DE2F7G9H;DGFEDHCB;A=@?>=A<;BH:9G87F6254326E1C@
123456789:;<=>?@1ABC1DE25D7CBF7G9H;AGFBAH@?;>=<;?H:9G87FD65E432E1C@
123456789:;<=>?@1ABC1DE2F7G9H;DGFEDHCB;A=@?>=A<;BH:9G87F3654372E1C@
123456789:;<=>?@1ABC1DE25D7CBF7G9H>AGFBAH@?>H:=<;:>9G87FD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G9H;DGFEDHCB;A=@?>=A<;BH:9G8476548F32E1C@
123456789:;<=>?@1ABC1DE25D7CBF7G9H>AGFBAH@?>H=9<;:9=G87FD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G9H;DGFEDHCB;A=@?>=A<;BH:9G5876594F32E1C@
123456789:;<=>?@1ABC1DE25D7CBF7G<H>AGFBAH@?>H=<G8;:98<7FD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H;DGFEDHCB;A=@?>=A<;BH:69876:G54F32E1C@
123456789:;<=>?@1ABC1DE25D7CBF7G<H>AGFBAH@?>H=<G;7:987;FD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H;DGFEDHCB;A=@?>=A<;BH7:987;6G54F32E1C@
123456789:;<=>?@1ABC1DE25D:CBF:G<H>AGFBAH@?>H=<G;:FD69876:5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8A=@?>=A<8;:98<BH76G54F32E1C@
123456789:;<=>?@1AB2CDE25DF9<DCG<H>AGCBAH@?>H=<GF;:9F587659E432EB1@
123456789:;<=>?@1ABC14BDE4F6G8H:DGFEDHBA:@<?>=<@;:AH98G76F54EC321C@
123456789:;<=>?@1ABC17BDE7F9G;H=DGFEDHBA=@?>=AH<;G:9F87EC65143215C@
123456789:;<=>?@1ABC14BDE4F6G8H:DGFEDHBA:@?;>=<;?:AH98G76F54EC321C@
123456789:;<=>?@1ABC17BDE7F9G;H=DGFEDHBA=@?>=AH<;G:9F87EC62543261C@
123456789:;<=>?@1ABC14BDE4F6G8H:DGFEDHBA:@?>:=<;:>AH98G76F54EC321C@
123456789:;<=>?@1ABC17BDE7F9G;H=DGFEDHBA=@?>=AH<;G:9F87EC36543721C@
123456789:;<=>?@1ABC14BDE4F6G8H=DGFEDHBA=@?>=AH9<;:9=8G76F54EC321C@
123456789:;<=>?@1ABC14BDE4F9G;H=DGFEDHBA=@?>=AH<;G:9F8476548EC321C@
123456789:;<=>?@1ABC14BDE4F6G8H=DGFEDHBA=@?>=AH<8;:98<G76F54EC321C@
123456789:;<=>?@1ABC14BDE4F9G;H=DGFEDHBA=@?>=AH<;G:9F5876594EC321C@
123456789:;<=>?@1ABC14BDE4F6G;H=DGFEDHBA=@?>=AH<;G7:987;6F54EC321C@
123456789:;<=>?@1ABC14BDE4F6G;H=DGFEDHBA=@?>=AH<;G:69876:F54EC321C@
123456789:;<=>?@1ABC1D36CBE6F8GH9<GAFEBAG@<?>=<@H;:9H8F76ED543D21C@
123456789:;<=>?@1ABC1DE58DF9G;BFDCBGAH;>A@?>H=<;HG:9F8E765E143215C@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHA:@<?>=<@;:A9H87GF654F32E1C@
123456789:;<=>?@1ABC1DE28DF9G;BFDCBGAH;>A@?>H=<;HG:9F8E76254326E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHA:@?;>=<;?:A9H87GF654F32E1C@
123456789:;<=>?@1ABC1DE28DF9G;BFDCBGAH;>A@?>H=<;HG:9F8E73654372E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHA:@?>:=<;:>A9H87GF654F32E1C@
123456789:;<=>?@1ABC1DE28DF9G;BFDCBGAH;>A@?>H=<;HG:9F8E47654832E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHA=@?>=A9<;:9=H87GF654F32E1C@
123456789:;<=>?@1ABC1DE25DF9G;BFDCBGAH;>A@?>H=<;HG:9F587659E432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H<BGDCBHA=@?>=A<H8;:98<7GF654F32E1C@
123456789:;<=>?@1ABC1DE25DF6G;BFDCBGAH;>A@?>H=<;HG:69876:F5E432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H<BGDCBHA=@?>=A<H;7:987;GF654F32E1C@
123456789:;<=>?@1ABC1DE25DF6G;BFDCBGAH;>A@?>H=<;HG7:987;6F5E432E1C@
123456789:;<=>?@1ABC1DE2F4:EDG:H<BGDCBHA=@?>=A<H;:GF69876:54F32E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8>A@?>H=<8;:98<HG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4:EDG:H<BGDCBHA=@?>=A<H;:GF95876594F32E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8>A@?>H=9<;:9=8HG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4:EDG:H<BGDCBHA=@?>=A<H;:GF98476548F32E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8>A@?>H:=<;:>98HG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F7:EDG:H<BGDCBHA=@?>=A<H;:GF987F3654372E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8;A@?;>=<;?H:98HG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F7:EDG:H<BGDCBHA=@?>=A<H;:GF987F6254326E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8;A@<?>=<@;H:98HG76F5E432E1C@
123456789:;<=>?@1ABC1DE5F7:EDG:H<BGDCBHA=@?>=A<H;:GF987F65E143215C@
123456789:;<=>?@1ABC1D3EFG36F8EH<BEDCBHA=@?>=A<H8;:98<F76G543GD21C@
123456789:;<=>?@1ABC1D36CBE6FG7:FH>AFEBAH@?>H:=<;:>G987G6ED543D21C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHA=@?>=A9<;:9=H87G6E54F321FC@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHA:@<?>=<@;:A9HG876G54F3D21C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHA:@?>:=<;:>A9H87G6E54F321FC@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHA:@?;>=<;?:A9HG876G54F3D21C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHA:@?;>=<;?:A9H87G6E54F321FC@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHA:@?>:=<;:>A9HG876G54F3D21C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHA:@<?>=<@;:A9H87G6E54F321FC@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHA=@?>=A9<;:9=HG876G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EG;BEDCBGAH;>A@?>H=<;HG7:987;F654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6<FEH<BEDCBHA=@?>=A<HG8;:98<76G54F3D21C@
123456789:;<=>?@1ABC1DEF17E9DG:H<BGDCBHA=@?>=A<H;:G9E87F65143215FC@
123456789:;<=>?@1ABC1D3EF4G6<FEH<BEDCBHA=@?>=A<HG;7:987;6G54F3D21C@
123456789:;<=>?@1ABC1DEF17E9DG:H<BGDCBHA=@?>=A<H;:G9E87F62543261FC@
123456789:;<=>?@1ABC1D3EF4G6<FEH<BEDCBHA=@?>=A<HG;:69876:G54F3D21C@
123456789:;<=>?@1ABC1DEF17E9DG:H<BGDCBHA=@?>=A<H;:G9E87F36543721FC@
123456789:;<=>?@1ABC1D69CBE9FG:=FH>AFEBAH@?>H=G<;:G9ED876D2543261C@
123456789:;<=>?@1ABC1DEF14E9DG:H<BGDCBHA=@?>=A<H;:G9E8476548F321FC@
123456789:;<=>?@1ABC1D69CBE9FG:=FH>AFEBAH@?>H=G<;:G9ED876D5143215C@
123456789:;<=>?@1ABC1DEF14E9DG:H<BGDCBHA=@?>=A<H;:G9E5876594F321FC@
123456789:;<=>?@1ABC1D3EF7G9<FEH<BEDCBHA=@?>=A<HG;:9G87F365437D21C@
123456789:;<=>?@1ABC1DEF14E6DG:H<BGDCBHA=@?>=A<H;:G69876:E54F321FC@
123456789:;<=>?@1ABC1D6EF7G9<FEH<BEDCBHA=@?>=A<HG;:9G87F6D2543261C@
123456789:;<=>?@1ABC1DEF14E6DG7H<BGDCBHA=@?>=A<H;7:987;G6E54F321FC@
123456789:;<=>?@1ABC1D6EF7G9<FEH<BEDCBHA=@?>=A<HG;:9G87F6D5143215C@
123456789:;<=>?@1ABC1DEF14E6DG7H<BGDCBHA=@?>=A<H8;:98<7G6E54F321FC@
123456789:;<=>?@1AB25A<@?>=<A;:9587659B432B1@
123456789:;<=>?@1AB7:A<@?>=<A;:B987B36543721@
123456789:;<=>?@1AB48A:@<?>=<@;:A98B7654B321@
123456789:;<=>?@1AB4:A<@?>=<A;:B98476548B321@
123456789:;<=>?@1AB48A:@?;>=<;?:A98B7654B321@
123456789:;<=>?@1AB4:A<@?>=<A;:B95876594B321@
123456789:;<=>?@1AB48A:@?>:=<;:>A98B7654B321@
123456789:;<=>?@1AB4:A<@?>=<A;:B69876:54B321@
123456789:;<=>?@1AB58A<@?>=<A;:98B765B143215@
123456789:;<=>?@1AB47A<@?>=<A;7:987;B654B321@
123456789:;<=>?@1AB48A=@?>=A<8;:98<B7654B321@
123456789:;<=>?@1AB59A=@?>=A<;:9B8765B143215@
123456789:;<=>?@1AB4;A=@?>=A<;B7:987;654B321@
123456789:;<=>?@1AB47A9@?>=9<;:9=A87B654B321@
123456789:;<=>?@1AB4;A=@?>=A<;B:69876:54B321@
123456789:;<=>?@1AB47A9@?>:=<;:>9A87B654B321@
123456789:;<=>?@1AB4;A=@?>=A<;B:95876594B321@
123456789:;<=>?@1AB47A9@?;>=<;?:9A87B654B321@
123456789:;<=>?@1AB4;A=@?>=A<;B:98476548B321@
123456789:;<=>?@1AB47A9@<?>=<@;:9A87B654B321@
123456789:;<=>?@1AB7;A=@?>=A<;B:987B36543721@
123456789:;<=>?@1AB26A=@?>=A<;:69876:B5432B1@
123456789:;<=>?@1AB7;A=@?>=A<;B:987B62543261@
123456789:;<=>?@1AB7:A<@?>=<A;:B987B65143215@
123456789:;<=>?@1AB7;A=@?>=A<;B:987B65143215@
123456789:;<=>?@1AB7:A<@?>=<A;:B987B62543261@
123456789:;<=>?@1AB36A;@?>=<;A:69876:B543B21@
123456789:;<=>?@1AB58A;@?>=<;A:98B765B143215@
123456789:;<=>?@1AB39A;@?>=<;A:9B58765943B21@
123456789:;<=>?@1AB38A:@?>:=<;:>A98B76543B21@
123456789:;<=>?@1AB39A;@?>=<;A:9B84765483B21@
123456789:;<=>?@1AB38A:@?;>=<;?:A98B76543B21@
123456789:;<=>?@1AB39A;@?>=<;A:9B87365437B21@
123456789:;<=>?@1AB38A:@<?>=<@;:A98B76543B21@
123456789:;<=>?@1AB69A;@?>=<;A:9B876B2543261@
123456789:;<=>?@1AB25A;@?>=<;A:9587659B432B1@
123456789:;<=>?@1AB69A;@?>=<;A:9B876B5143215@
123456789:;<=>?@1AB6;A=@?>=A<;B:9876B5143215@
123456789:;<=>?@1AB27A=@?>=A<;7:987;B65432B1@
123456789:;<=>?@1AB6;A=@?>=A<;B:9876B2543261@
123456789:;<=>?@1AB36A8@<?>=<@;:98A76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B:987365437B21@
123456789:;<=>?@1AB36A8@?;>=<;?:98A76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B:984765483B21@
123456789:;<=>?@1AB36A8@?>:=<;:>98A76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B:958765943B21@
123456789:;<=>?@1AB36A8@?>=9<;:9=8A76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B:69876:543B21@
123456789:;<=>?@1AB36A8@?>=<8;:98<A76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B7:987;6543B21@
123456789:;<=>?@1AB5:A=@?>=A<;:B98765B143215@
123456789:;<=>?@1AB38A=@?>=A<8;:98<B76543B21@
123456789:;<=>?@1AB47A=@?>=A<;7:987;B654B321@
123456789:;<=>?@1AB69A=@?>=A<;:9B876B2543261@
123456789:;<=>?@1AB4:A=@?>=A<;:B69876:54B321@
123456789:;<=>?@1AB47A:@?>:=<;:>A987B654B321@
123456789:;<=>?@1AB4:A=@?>=A<;:B95876594B321@
123456789:;<=>?@1AB47A:@?;>=<;?:A987B654B321@
123456789:;<=>?@1AB4:A=@?>=A<;:B98476548B321@
123456789:;<=>?@1AB47A:@<?>=<@;:A987B654B321@
123456789:;<=>?@1AB7:A=@?>=A<;:B987B36543721@
123456789:;<=>?@1AB36A=@?>=A<;:69876:B543B21@
123456789:;<=>?@1AB7:A=@?>=A<;:B987B62543261@
123456789:;<=>?@1AB7:A=@?>=A<;:B987B65143215@
123456789:;<=>?@1AB69A=@?>=A<;:9B876B5143215@
123456789:;<=>?@1ABC25BDE58DF<G>AFDBAG@?>G=<F8;:98<E765EC432C1@
123456789:;<=>?@1ABC2D4E6FG:=FBEDCBFA=@?>=AG<;:G69876:E54D32C1@
123456789:;<=>?@1ABC25BDE5;DF<G>AFDBAG@?>G=<F;E7:987;65EC432C1@
123456789:;<=>?@1ABC2D4E6FG7=FBEDCBFA=@?>=AG<;7:987;G6E54D32C1@
123456789:;<=>?@1ABC25BDE5;DF<G>AFDBAG@?>G=<F;E:69876:5EC432C1@
123456789:;<=>?@1ABC2D4E6FG7=FBEDCBFA=@?>=AG<8;:98<7G6E54D32C1@
123456789:;<=>?@1ABC25BDE5;DF<G>AFDBAG@?>G=<F;E:9587659EC432C1@
123456789:;<=>?@1ABC2D4E6FG7=FBEDCBFA=@?>=AG9<;:9=87G6E54D32C1@
123456789:;<=>?@1ABC28BDE8;DF<G>AFDBAG@?>G=<F;E:98EC47654832C1@
123456789:;<=>?@1ABC2D4E6FG7:FBEDCBFA:@?>:=<;:>AG987G6E54D32C1@
123456789:;<=>?@1ABC28BDE8;DF<G>AFDBAG@?>G=<F;E:98EC73654372C1@
123456789:;<=>?@1ABC2D4E6FG7:FBEDCBFA:@?;>=<;?:AG987G6E54D32C1@
123456789:;<=>?@1ABC28BDE8;DF<G>AFDBAG@?>G=<F;E:98EC76254326C1@
123456789:;<=>?@1ABC2D4E6FG7:FBEDCBFA:@<?>=<@;:AG987G6E54D32C1@
123456789:;<=>?@1ABC58BDE8;DF<G>AFDBAG@?>G=<F;E:98EC765C143215@
123456789:;<=>?@1ABC14BDE47DF<G>AFDBAG@?>G=<F;7:987;E654EC321C@
123456789:;<=>?@1ABC1D3E5FG:=FBEDCBFA=@?>=AG<;:G9587659E43D21C@
123456789:;<=>?@1ABC5D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D65C143215@
123456789:;<=>?@1ABC25BDE58DF9G;AFDBAG@<?>=<@;G:9F8E765EC432C1@
123456789:;<=>?@1ABC2D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D6254326C1@
123456789:;<=>?@1ABC25BDE58DF9G;AFDBAG@?;>=<;?G:9F8E765EC432C1@
123456789:;<=>?@1ABC2D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D3654372C1@
123456789:;<=>?@1ABC25BDE58DF9G>AFDBAG@?>G:=<;:>9F8E765EC432C1@
123456789:;<=>?@1ABC2D4E9FG:=FBEDCBFA=@?>=AG<;:G9E8476548D32C1@
123456789:;<=>?@1ABC25BDE58DF9G>AFDBAG@?>G=9<;:9=F8E765EC432C1@
123456789:;<=>?@1ABC2D4E9FG:=FBEDCBFA=@?>=AG<;:G9E5876594D32C1@
123456789:;<=>?@1ABC2D47CBE7F<G>AFEBAG@?>G=<F;7:987;ED654D32C1@
123456789:;<=>?@1ABC2D4E6F;BEDCBFAG;>A@?>G=<;GF7:987;6E54D32C1@
123456789:;<=>?@1ABC2D4:CBE:F<G>AFEBAG@?>G=<F;:ED69876:54D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8>A@?>G=<8;:98<GF76E54D32C1@
123456789:;<=>?@1ABC2D4:CBE:F<G>AFEBAG@?>G=<F;:ED95876594D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8>A@?>G=9<;:9=8GF76E54D32C1@
123456789:;<=>?@1ABC2D4:CBE:F<G>AFEBAG@?>G=<F;:ED98476548D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8>A@?>G:=<;:>98GF76E54D32C1@
123456789:;<=>?@1ABC2D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D3654372C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8;A@?;>=<;?G:98GF76E54D32C1@
123456789:;<=>?@1ABC2D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D6254326C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8;A@<?>=<@;G:98GF76E54D32C1@
123456789:;<=>?@1ABC5D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D65C143215@
123456789:;<=>?@1AB2CDE25D7CF<G>AFCBAG@?>G=<F;7:987;D65E432EB1@
123456789:;<=>?@1AB2CD7E9<DCF<G>AFCBAG@?>G=<FE;:9E87D6254326B1@
123456789:;<=>?@1ABC5D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D65C143215@
123456789:;<=>?@1ABC2D47CBE7F9G;AFEBAG@<?>=<@;G:9F87ED654D32C1@
123456789:;<=>?@1ABC2D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D6254326C1@
123456789:;<=>?@1ABC2D47CBE7F9G;AFEBAG@?;>=<;?G:9F87ED654D32C1@
123456789:;<=>?@1ABC2D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D3654372C1@
123456789:;<=>?@1ABC2D47CBE7F9G>AFEBAG@?>G:=<;:>9F87ED654D32C1@
123456789:;<=>?@1ABC2D4E9F;BEDCBFAG;>A@?>G=<;GF:9E8476548D32C1@
123456789:;<=>?@1ABC2D47CBE7F9G>AFEBAG@?>G=9<;:9=F87ED654D32C1@
123456789:;<=>?@1ABC2D4E9F;BEDCBFAG;>A@?>G=<;GF:9E5876594D32C1@
123456789:;<=>?@1ABC2D47CBE7F<G>AFEBAG@?>G=<F8;:98<7ED654D32C1@
123456789:;<=>?@1ABC2D4E6F;BEDCBFAG;>A@?>G=<;GF:69876:E54D32C1@
123456789:;<=>?@1ABCD14C9BE:F<G>AFEBAG@?>G=<F;:E9C8476548D321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8A=@?>=A9<;:9=8B7G65F43E21D@
123456789:;<=>?@1ABCD17C9BE:F<G>AFEBAG@?>G=<F;:E9C87D36543721D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8A:@?>:=<;:>A98B7G65F43E21D@
123456789:;<=>?@1ABCD17C9BE:F<G>AFEBAG@?>G=<F;:E9C87D62543261D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8A:@?;>=<;?:A98B7G65F43E21D@
123456789:;<=>?@1ABCD17C9BE:F<G>AFEBAG@?>G=<F;:E9C87D65143215D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8A:@<?>=<@;:A98B7G65F43E21D@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG;>A@?>G=<;G7:987;F65E43D21C@
123456789:;<=>?@1ABC1D36CBE:F<G>AFEBAG@?>G=<F;:E69876:D543D21C@
123456789:;<=>?@1ABCD14C6BE7F9G;AFEBAG@<?>=<@;G:9F87E6C54D321D@
123456789:;<=>?@1ABCD1E6F8G:CFEDCGB;A=@?>=A<;B:G98F76E5143215D@
123456789:;<=>?@1ABCD14C6BE7F9G;AFEBAG@?;>=<;?G:9F87E6C54D321D@
123456789:;<=>?@1ABCD1E6F8G:CFEDCGB;A=@?>=A<;B:G98F76E2543261D@
123456789:;<=>?@1ABCD14C6BE7F9G>AFEBAG@?>G:=<;:>9F87E6C54D321D@
123456789:;<=>?@1ABCD1E3F8G:CFEDCGB;A=@?>=A<;B:G98F7365437E21D@
123456789:;<=>?@1ABCD14C6BE7F9G>AFEBAG@?>G=9<;:9=F87E6C54D321D@
123456789:;<=>?@1ABCD1E3F8G:CFEDCGB;A=@?>=A<;B:G98F4765483E21D@
123456789:;<=>?@1ABCD14C6BE7F<G>AFEBAG@?>G=<F8;:98<7E6C54D321D@
123456789:;<=>?@1ABCD1E3F5G:CFEDCGB;A=@?>=A<;B:G9587659F43E21D@
123456789:;<=>?@1ABCD14C6BE7F<G>AFEBAG@?>G=<F;7:987;E6C54D321D@
123456789:;<=>?@1ABCD1E3F5G:CFEDCGB;A=@?>=A<;B:G69876:5F43E21D@
123456789:;<=>?@1ABCD14C6BE:F<G>AFEBAG@?>G=<F;:E69876:C54D321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB;A=@?>=A<;B7:987;G65F43E21D@
123456789:;<=>?@1ABCD14C9BE:F<G>AFEBAG@?>G=<F;:E9C5876594D321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8A=@?>=A<8;:98<B7G65F43E21D@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA=@?>=A9<;:9=G876G5E43D21C@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGA:@<?>=<@;:A9G87F65E4D321D@
123456789:;<=>?@1ABCD17CE8F:G<BFECBGA=@?>=A<G;:F98E7D65143215D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGA:@?;>=<;?:A9G87F65E4D321D@
123456789:;<=>?@1ABCD17CE8F:G<BFECBGA=@?>=A<G;:F98E7D62543261D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGA:@?>:=<;:>A9G87F65E4D321D@
123456789:;<=>?@1ABCD17CE8F:G<BFECBGA=@?>=A<G;:F98E7D36543721D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGA=@?>=A9<;:9=G87F65E4D321D@
123456789:;<=>?@1ABCD14CE8F:G<BFECBGA=@?>=A<G;:F98E476548D321D@
123456789:;<=>?@1ABCD14CE5F7G<BFECBGA=@?>=A<G8;:98<7F65E4D321D@
123456789:;<=>?@1ABCD14CE5F:G<BFECBGA=@?>=A<G;:F9587659E4D321D@
123456789:;<=>?@1ABCD14CE5F7G<BFECBGA=@?>=A<G;7:987;F65E4D321D@
123456789:;<=>?@1ABCD14CE5F:G<BFECBGA=@?>=A<G;:F69876:5E4D321D@
123456789:;<=>?@1ABC25BD6E8FG9<FAEDBAF@<?>=<@G;:9G8E76D5C432C1@
123456789:;<=>?@1ABC2DE69DF:G<BFDCBGA=@?>=A<G;:F9E876E254326C1@
123456789:;<=>?@1ABC25BD6E8FG9?FAEDBAF@?G;>=<;?:9G8E76D5C432C1@
123456789:;<=>?@1ABC2DE39DF:G<BFDCBGA=@?>=A<G;:F9E87365437E2C1@
123456789:;<=>?@1ABC25BD6E8FG9?FAEDBAF@?G>:=<;:>9G8E76D5C432C1@
123456789:;<=>?@1ABC2DE39DF:G<BFDCBGA=@?>=A<G;:F9E84765483E2C1@
123456789:;<=>?@1ABC25BD6E8FG9?FAEDBAF@?G>=9<;:9=G8E76D5C432C1@
123456789:;<=>?@1ABC2DE39DF:G<BFDCBGA=@?>=A<G;:F9E58765943E2C1@
123456789:;<=>?@1ABC25BD6E8FG<?FAEDBAF@?G>=<G8;:98<E76D5C432C1@
123456789:;<=>?@1ABC2DE36DF:G<BFDCBGA=@?>=A<G;:F69876:E543E2C1@
123456789:;<=>?@1ABC25BD6E;FG<?FAEDBAF@?G>=<G;E7:987;6D5C432C1@
123456789:;<=>?@1ABC2DE36DF7G<BFDCBGA=@?>=A<G;7:987;F6E543E2C1@
123456789:;<=>?@1ABC25BD6E;FG<?FAEDBAF@?G>=<G;E:69876:D5C432C1@
123456789:;<=>?@1ABC2DE36DF7G<BFDCBGA=@?>=A<G8;:98<7F6E543E2C1@
123456789:;<=>?@1ABC25BD9E;FG<?FAEDBAF@?G>=<G;E:9D587659C432C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGA=@?>=A9<;:9=G87F6E543E2C1@
123456789:;<=>?@1ABC28BD9E;FG<?FAEDBAF@?G>=<G;E:9D8C47654832C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGA:@?>:=<;:>A9G87F6E543E2C1@
123456789:;<=>?@1ABC28BD9E;FG<?FAEDBAF@?G>=<G;E:9D8C73654372C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGA:@?;>=<;?:A9G87F6E543E2C1@
123456789:;<=>?@1ABC28BD9E;FG<?FAEDBAF@?G>=<G;E:9D8C76254326C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGA:@<?>=<@;:A9G87F6E543E2C1@
123456789:;<=>?@1ABC58BD9E;FG<?FAEDBAF@?G>=<G;E:9D8C765C143215@
123456789:;<=>?@1ABC1D3EF47EG<BEDCBGA=@?>=A<G;7:987;F654F3D21C@
123456789:;<=>?@1ABC1DE69DF:G<BFDCBGA=@?>=A<G;:F9E876E5143215C@
123456789:;<=>?@1ABC5DE69DF:G<BFDCBGA=@?>=A<G;:F9E876E5C143215@
123456789:;<=>?@1ABC25BD6EF7:EG>AEDBAG@?>G:=<;:>F987F6D5C432C1@
123456789:;<=>?@1ABC2D4EF8;EG<BEDCBGA=@?>=A<G;F:98F476548D32C1@
123456789:;<=>?@1ABC25BD6EF7=EG>AEDBAG@?>G=F9<;:9=87F6D5C432C1@
123456789:;<=>?@1ABC2D4EF5;EG<BEDCBGA=@?>=A<G;F:9587659F4D32C1@
123456789:;<=>?@1ABC25BD6EF7=EG>AEDBAG@?>G=F<8;:98<7F6D5C432C1@
123456789:;<=>?@1ABC2D4EF5;EG<BEDCBGA=@?>=A<G;F:69876:5F4D32C1@
123456789:;<=>?@1ABC25BD6EF7=EG>AEDBAG@?>G=F<;7:987;F6D5C432C1@
123456789:;<=>?@1ABC2D4EF5;EG<BEDCBGA=@?>=A<G;F7:987;65F4D32C1@
123456789:;<=>?@1ABC25BD6EF:=EG>AEDBAG@?>G=F<;:F69876:D5C432C1@
123456789:;<=>?@1ABC2D4EF58EG<BEDCBGA=@?>=A<G8;:98<F765F4D32C1@
123456789:;<=>?@1ABC25BD9EF:=EG>AEDBAG@?>G=F<;:F9D587659C432C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGA=@?>=A9<;:9=G8F765F4D32C1@
123456789:;<=>?@1ABC28BD9EF:=EG>AEDBAG@?>G=F<;:F9D8C47654832C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGA:@?>:=<;:>A9G8F765F4D32C1@
123456789:;<=>?@1ABC28BD9EF:=EG>AEDBAG@?>G=F<;:F9D8C73654372C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGA:@?;>=<;?:A9G8F765F4D32C1@
123456789:;<=>?@1ABC28BD9EF:=EG>AEDBAG@?>G=F<;:F9D8C76254326C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGA:@<?>=<@;:A9G8F765F4D32C1@
123456789:;<=>?@1ABC58BD9EF:=EG>AEDBAG@?>G=F<;:F9D8C765C143215@
123456789:;<=>?@1ABC1DE25DF:G<BFDCBGA=@?>=A<G;:F9587659E432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA=@?>=A<8;:98<G76F5E432E1C@
123456789:;<=>?@1ABC5D7EF8;EG<BEDCBGA=@?>=A<G;F:98F7D65C143215@
123456789:;<=>?@1ABC25BD6EF7:EG;AEDBAG@<?>=<@;G:F987F6D5C432C1@
123456789:;<=>?@1ABC2D7EF8;EG<BEDCBGA=@?>=A<G;F:98F7D6254326C1@
123456789:;<=>?@1ABC25BD6EF7:EG;AEDBAG@?;>=<;?G:F987F6D5C432C1@
123456789:;<=>?@1ABC2D7EF8;EG<BEDCBGA=@?>=A<G;F:98F7D3654372C1@
123456789:;<=>?@1ABC1D36CBE6F<G>AFEBAG@?>G=<F;:69876:ED543D21C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFAG;>A@?>G=<;GF7:987;65E43D21C@
123456789:;<=>?@1ABC1D39CBE9F<G>AFEBAG@?>G=<F;:9ED58765943D21C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8>A@?>G=<8;:98<GF765E43D21C@
123456789:;<=>?@1ABC1D39CBE9F<G>AFEBAG@?>G=<F;:9ED84765483D21C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8>A@?>G=9<;:9=8GF765E43D21C@
123456789:;<=>?@1ABC1D39CBE9F<G>AFEBAG@?>G=<F;:9ED87365437D21C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8>A@?>G:=<;:>98GF765E43D21C@
123456789:;<=>?@1ABC1D69CBE9F<G>AFEBAG@?>G=<F;:9ED876D2543261C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8;A@?;>=<;?G:98GF765E43D21C@
123456789:;<=>?@1ABC1D69CBE9F<G>AFEBAG@?>G=<F;:9ED876D5143215C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8;A@<?>=<@;G:98GF765E43D21C@
123456789:;<=>?@1AB3C5D7EF;G=@FEADCBAE@G?>=G<;F7:987;D65C43B21@
123456789:;<=>?@1AB3CDE36D8CF<G>AFCBAG@?>G=<F8;:98<D76E543EB21@
123456789:;<=>?@1ABC1D36CBE6F9G;AFEBAG@<?>=<@;G:9F876ED543D21C@
123456789:;<=>?@1ABC1D6E8F;BEDCBFAG;>A@?>G=<;GF:98E76D5143215C@
123456789:;<=>?@1ABC1D36CBE6F9G;AFEBAG@?;>=<;?G:9F876ED543D21C@
123456789:;<=>?@1ABC1D6E8F;BEDCBFAG;>A@?>G=<;GF:98E76D2543261C@
123456789:;<=>?@1ABC1D36CBE6F9G>AFEBAG@?>G:=<;:>9F876ED543D21C@
123456789:;<=>?@1ABC1D3E8F;BEDCBFAG;>A@?>G=<;GF:98E7365437D21C@
123456789:;<=>?@1ABC1D36CBE6F9G>AFEBAG@?>G=9<;:9=F876ED543D21C@
123456789:;<=>?@1ABC1D3E8F;BEDCBFAG;>A@?>G=<;GF:98E4765483D21C@
123456789:;<=>?@1ABC1D36CBE6F<G>AFEBAG@?>G=<F8;:98<76ED543D21C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFAG;>A@?>G=<;GF:9587659E43D21C@
123456789:;<=>?@1ABC1D36CBE6F<G>AFEBAG@?>G=<F;7:987;6ED543D21C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFAG;>A@?>G=<;GF:69876:5E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8;A@?;>=<;?G:98GF76E54D321C@
123456789:;<=>?@1ABC1D69CBE9F;G=AFEBAG@?>=G<;F:9ED876D2543261C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8>A@?>G:=<;:>98GF76E54D321C@
123456789:;<=>?@1ABC1D39CBE9F;G=AFEBAG@?>=G<;F:9ED87365437D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8>A@?>G=9<;:9=8GF76E54D321C@
123456789:;<=>?@1ABC1D39CBE9F;G=AFEBAG@?>=G<;F:9ED84765483D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8>A@?>G=<8;:98<GF76E54D321C@
123456789:;<=>?@1ABC1D39CBE9F;G=AFEBAG@?>=G<;F:9ED58765943D21C@
123456789:;<=>?@1ABC1D4E6F;BEDCBFAG;>A@?>G=<;GF7:987;6E54D321C@
123456789:;<=>?@1ABC1D36CBE6F;G=AFEBAG@?>=G<;F:69876:ED543D21C@
123456789:;<=>?@1ABC1D4E6F;BEDCBFAG;>A@?>G=<;GF:69876:E54D321C@
123456789:;<=>?@1ABC1D36CBE6F;G=AFEBAG@?>=G<;F7:987;6ED543D21C@
123456789:;<=>?@1ABC1D4E9F;BEDCBFAG;>A@?>G=<;GF:9E5876594D321C@
123456789:;<=>?@1ABC1D36CBE6F8G=AFEBAG@?>=G<8;:98<F76ED543D21C@
123456789:;<=>?@1ABC1D4E9F;BEDCBFAG;>A@?>G=<;GF:9E8476548D321C@
123456789:;<=>?@1ABC1D36CBE6F8G=AFEBAG@?>=G9<;:9=8F76ED543D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D36543721C@
123456789:;<=>?@1ABC1D36CBE6F8G:AFEBAG@?>:=<;:>G98F76ED543D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D62543261C@
123456789:;<=>?@1ABC1D36CBE6F8G:AFEBAG@?;>=<;?:G98F76ED543D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D65143215C@
123456789:;<=>?@1ABC1D36CBE6F8G:AFEBAG@<?>=<@;:G98F76ED543D21C@
123456789:;<=>?@1AB3C5D7EFG7:F<EADCBAE@<?>=<@F;:G987GD65C43B21@
123456789:;<=>?@1AB3CD7E9<DCF<G>AFCBAG@?>G=<FE;:9E87D365437B21@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8;A@<?>=<@;G:98GF76E54D321C@
123456789:;<=>?@1ABC1D69CBE9F;G=AFEBAG@?>=G<;F:9ED876D5143215C@
123456789:;<=>?@1ABC1D4E6FG7:FBEDCBFA:@?>:=<;:>AG987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7=FBEDCBFA=@?>=AG9<;:9=87G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG7=FBEDCBFA=@?>=AG9<;:9=87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7:FBEDCBFA:@?>:=<;:>AG987G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG7=FBEDCBFA=@?>=AG<8;:98<7G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7:FBEDCBFA:@?;>=<;?:AG987G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG7=FBEDCBFA=@?>=AG<;7:987;G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7:FBEDCBFA:@<?>=<@;:AG987G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG:=FBEDCBFA=@?>=AG<;:G69876:E54D321C@
123456789:;<=>?@1ABC14BDE47DF;G=AFDBAG@?>=G<;F7:987;E654EC321C@
123456789:;<=>?@1ABC1D4E9FG:=FBEDCBFA=@?>=AG<;:G9E5876594D321C@
123456789:;<=>?@1ABC1D6E9FG:=FBEDCBFA=@?>=AG<;:G9E876D5143215C@
123456789:;<=>?@1ABC1D4E9FG:=FBEDCBFA=@?>=AG<;:G9E8476548D321C@
123456789:;<=>?@1ABC1D6E9FG:=FBEDCBFA=@?>=AG<;:G9E876D2543261C@
123456789:;<=>?@1ABC1D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D36543721C@
123456789:;<=>?@1ABC1D3E9FG:=FBEDCBFA=@?>=AG<;:G9E87365437D21C@
123456789:;<=>?@1ABC1D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D62543261C@
123456789:;<=>?@1ABC1D3E9FG:=FBEDCBFA=@?>=AG<;:G9E84765483D21C@
123456789:;<=>?@1ABC1D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D65143215C@
123456789:;<=>?@1ABC1D3E9FG:=FBEDCBFA=@?>=AG<;:G9E58765943D21C@
123456789:;<=>?@1ABC14BDE47DF;G>AFDBAG@?>G=<;F7:987;E654EC321C@
123456789:;<=>?@1ABC1D3E6FG:=FBEDCBFA=@?>=AG<;:G69876:E543D21C@
123456789:;<=>?@1ABC1D4E6FG7:FBEDCBFA:@<?>=<@;:AG987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7=FBEDCBFA=@?>=AG<;7:987;G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG7:FBEDCBFA:@?;>=<;?:AG987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7=FBEDCBFA=@?>=AG<8;:98<7G6E543D21C@
123456789:;<=>?@1ABC1D4EF58EG<BEDCBGA=@?>=A<G8;:98<F765F4D321C@
123456789:;<=>?@1ABC1DE58DF9G<BFDCBGA=@?>=A<G;:9F8E765E143215C@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGA:@<?>=<@;:A9G876F5E432E1C@
123456789:;<=>?@1ABC1DE28DF9G<BFDCBGA=@?>=A<G;:9F8E76254326E1C@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGA:@?;>=<;?:A9G876F5E432E1C@
123456789:;<=>?@1ABC1DE28DF9G<BFDCBGA=@?>=A<G;:9F8E73654372E1C@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGA:@?>:=<;:>A9G876F5E432E1C@
123456789:;<=>?@1ABC1DE28DF9G<BFDCBGA=@?>=A<G;:9F8E47654832E1C@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGA=@?>=A9<;:9=G876F5E432E1C@
123456789:;<=>?@1ABC1DE25DF9G<BFDCBGA=@?>=A<G;:9F587659E432E1C@
123456789:;<=>?@1ABC1DE25DF6G<BFDCBGA=@?>=A<G8;:98<76F5E432E1C@
123456789:;<=>?@1ABC1DE25DF6G<BFDCBGA=@?>=A<G;:69876:F5E432E1C@
123456789:;<=>?@1ABC1DE25DF6G<BFDCBGA=@?>=A<G;7:987;6F5E432E1C@
123456789:;<=>?@1ABC1D36CBE6F;G>AFEBAG@?>G=<;F:69876:ED543D21C@
123456789:;<=>?@1ABC1D3E6F;BEDCBFAG;>A@?>G=<;GF7:987;6E543D21C@
123456789:;<=>?@1ABC1D39CBE9F;G>AFEBAG@?>G=<;F:9ED58765943D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8>A@?>G=<8;:98<GF76E543D21C@
123456789:;<=>?@1ABC1D39CBE9F;G>AFEBAG@?>G=<;F:9ED84765483D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8>A@?>G=9<;:9=8GF76E543D21C@
123456789:;<=>?@1ABC1D39CBE9F;G>AFEBAG@?>G=<;F:9ED87365437D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8>A@?>G:=<;:>98GF76E543D21C@
123456789:;<=>?@1ABC1D69CBE9F;G>AFEBAG@?>G=<;F:9ED876D2543261C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8;A@?;>=<;?G:98GF76E543D21C@
123456789:;<=>?@1ABC1D69CBE9F;G>AFEBAG@?>G=<;F:9ED876D5143215C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8;A@<?>=<@;G:98GF76E543D21C@
123456789:;<=>?@1AB3C5DE9F;>EDG>ADCBAG@?>GF=<;F:9E587659C43B21@
123456789:;<=>?@1AB3C5DEF58E:DG>ADCBAG@?>G:=<;:>E98F765FC43B21@
123456789:;<=>?@1ABC1D36CBE6F8G;AFEBAG@<?>=<@;G:98F76ED543D21C@
123456789:;<=>?@1ABC1D6E9F;BEDCBFAG;>A@?>G=<;GF:9E876D5143215C@
123456789:;<=>?@1ABC1D36CBE6F8G;AFEBAG@?;>=<;?G:98F76ED543D21C@
123456789:;<=>?@1ABC1D6E9F;BEDCBFAG;>A@?>G=<;GF:9E876D2543261C@
123456789:;<=>?@1ABC1D36CBE6F8G>AFEBAG@?>G:=<;:>98F76ED543D21C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFAG;>A@?>G=<;GF:9E87365437D21C@
123456789:;<=>?@1ABC1D36CBE6F8G>AFEBAG@?>G=9<;:9=8F76ED543D21C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFAG;>A@?>G=<;GF:9E84765483D21C@
123456789:;<=>?@1ABC1D36CBE6F8G>AFEBAG@?>G=<8;:98<F76ED543D21C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFAG;>A@?>G=<;GF:9E58765943D21C@
123456789:;<=>?@1ABC1D36CBE6F;G>AFEBAG@?>G=<;F7:987;6ED543D21C@
123456789:;<=>?@1ABC1D3E6F;BEDCBFAG;>A@?>G=<;GF:69876:E543D21C@
123456789:;<=>?@1A47@?>=<;7:987;A654A321@
123456789:;<=>?@1A9<@?>=<A;:9A5876594321@
123456789:;<=>?@1A6<@?>=<A;:9876A2543261@
123456789:;<=>?@1A6<@?>=<A;:69876:A54321@
123456789:;<=>?@1A6<@?>=<A;:9876A5143215@
123456789:;<=>?@1A6<@?>=<A;7:987;6A54321@
123456789:;<=>?@1A6:@?>:=<;:>A9876A54321@
123456789:;<=>?@1A6<@?>=<A8;:98<76A54321@
123456789:;<=>?@1A7:@?>=<;:A987A36543721@
123456789:;<=>?@1A69@?>=9<;:9=A876A54321@
123456789:;<=>?@1A7:@?>=<;:A987A62543261@
123456789:;<=>?@1A7=@?>=A<;:987A65143215@
123456789:;<=>?@1A7:@?>=<;:A987A65143215@
123456789:;<=>?@1A7=@?>=A<;:987A62543261@
123456789:;<=>?@1A6=@?>=A<;:69876:A54321@
123456789:;<=>?@1A7=@?>=A<;:987A36543721@
123456789:;<=>?@1A9=@?>=A<;:9A5876594321@
123456789:;<=>?@1A4=@?>=A<;:98476548A321@
123456789:;<=>?@1A9=@?>=A<;:9A8476548321@
123456789:;<=>?@1A9<@?>=<A;:9A8765143215@
123456789:;<=>?@1A9=@?>=A<;:9A8736543721@
123456789:;<=>?@1A9<@?>=<A;:9A8762543261@
123456789:;<=>?@1A9=@?>=A<;:9A8762543261@
123456789:;<=>?@1A9<@?>=<A;:9A8736543721@
123456789:;<=>?@1A9=@?>=A<;:9A8765143215@
123456789:;<=>?@1A9<@?>=<A;:9A8476548321@
123456789:;<=>?@1AB36AC:>A@?>C=<;:C69876:B543B21@
123456789:;<=>?@1AB3C59BA=@?>=A9<;:9=C8765C43B21@
123456789:;<=>?@1ABC15B7A:@<?>=<@;:A987B65C4321C@
123456789:;<=>?@1ABC17B:A<@?>=<A;:B987C65143215C@
123456789:;<=>?@1ABC15B7A:@?;>=<;?:A987B65C4321C@
123456789:;<=>?@1ABC17B:A<@?>=<A;:B987C62543261C@
123456789:;<=>?@1ABC15B7A:@?>:=<;:>A987B65C4321C@
123456789:;<=>?@1ABC17B:A<@?>=<A;:B987C36543721C@
123456789:;<=>?@1ABC15B7A=@?>=A9<;:9=87B65C4321C@
123456789:;<=>?@1ABC14B:A<@?>=<A;:B98476548C321C@
123456789:;<=>?@1ABC15B7A=@?>=A<8;:98<7B65C4321C@
123456789:;<=>?@1ABC14B:A<@?>=<A;:B95876594C321C@
123456789:;<=>?@1ABC15B7A=@?>=A<;7:987;B65C4321C@
123456789:;<=>?@1ABC14B:A<@?>=<A;:B69876:54C321C@
123456789:;<=>?@1ABC15B:A=@?>=A<;:B69876:5C4321C@
123456789:;<=>?@1ABC14B7A<@?>=<A;7:987;B654C321C@
123456789:;<=>?@1ABC15B:A=@?>=A<;:B9587659C4321C@
123456789:;<=>?@1ABC14B7A<@?>=<A8;:98<7B654C321C@
123456789:;<=>?@1ABC18B:A=@?>=A<;:B98C476548321C@
123456789:;<=>?@1ABC14B7A9@?>=9<;:9=A87B654C321C@
123456789:;<=>?@1ABC18B:A=@?>=A<;:B98C736543721C@
123456789:;<=>?@1ABC14B7A9@?>:=<;:>9A87B654C321C@
123456789:;<=>?@1ABC18B:A=@?>=A<;:B98C762543261C@
123456789:;<=>?@1ABC14B7A9@?;>=<;?:9A87B654C321C@
123456789:;<=>?@1ABC18B:A=@?>=A<;:B98C765143215C@
123456789:;<=>?@1ABC14B7A9@<?>=<@;:9A87B654C321C@
123456789:;<=>?@1AB36A<@?>=<A;:69876:B543B21@
123456789:;<=>?@1AB69A<@?>=<A;:9B876B2543261@
123456789:;<=>?@1AB39A<@?>=<A;:9B58765943B21@
123456789:;<=>?@1AB39A<@?>=<A;:9B87365437B21@
123456789:;<=>?@1AB39A<@?>=<A;:9B84765483B21@
123456789:;<=>?@1AB69A<@?>=<A;:9B876B5143215@
123456789:;<=>?@1AB6:A=@?>=A<;:B9876B5143215@
123456789:;<=>?@1AB37A=@?>=A<;7:987;B6543B21@
123456789:;<=>?@1AB6:A=@?>=A<;:B9876B2543261@
123456789:;<=>?@1AB3:A=@?>=A<;:B69876:543B21@
123456789:;<=>?@1AB3:A=@?>=A<;:B987365437B21@
123456789:;<=>?@1AB3:A=@?>=A<;:B958765943B21@
123456789:;<=>?@1AB3:A=@?>=A<;:B984765483B21@
123456789:;<=>?@1ABC15BDE58DF<G>AFDBAG@?>G=<F8;:98<E765EC4321C@
123456789:;<=>?@1ABC1D3E5FG9<FBEDCBFA<@?>=<AG;:9G587659E43D21C@
123456789:;<=>?@1ABC1D3E5FG6:FBEDCBFA:@<?>=<@;:AG9876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6<FBEDCBFA<@?>=<AG;:69876:G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6:FBEDCBFA:@?;>=<;?:AG9876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6<FBEDCBFA<@?>=<AG;7:987;6G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6:FBEDCBFA:@?>:=<;:>AG9876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6<FBEDCBFA<@?>=<AG8;:98<76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6=FBEDCBFA=@?>=AG9<;:9=876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9@?>=9<;:9=AG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6=FBEDCBFA=@?>=AG<8;:98<76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9@?>:=<;:>9AG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6=FBEDCBFA=@?>=AG<;7:987;6G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9@?;>=<;?:9AG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6=FBEDCBFA=@?>=AG<;:69876:G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9@<?>=<@;:9AG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG9=FBEDCBFA=@?>=AG<;:9G587659E43D21C@
123456789:;<=>?@1ABC14BDE48DF<G>AFDBAG@?>G=<F8;:98<E7654EC321C@
123456789:;<=>?@1ABC1D3E8FG9=FBEDCBFA=@?>=AG<;:9G8E4765483D21C@
123456789:;<=>?@1ABC1D6E8FG9<FBEDCBFA<@?>=<AG;:9G8E76D5143215C@
123456789:;<=>?@1ABC1D3E8FG9=FBEDCBFA=@?>=AG<;:9G8E7365437D21C@
123456789:;<=>?@1ABC1D6E8FG9<FBEDCBFA<@?>=<AG;:9G8E76D2543261C@
123456789:;<=>?@1ABC1D6E8FG9=FBEDCBFA=@?>=AG<;:9G8E76D2543261C@
123456789:;<=>?@1ABC1D3E8FG9<FBEDCBFA<@?>=<AG;:9G8E7365437D21C@
123456789:;<=>?@1ABC1D6E8FG9=FBEDCBFA=@?>=AG<;:9G8E76D5143215C@
123456789:;<=>?@1ABC1D3E8FG9<FBEDCBFA<@?>=<AG;:9G8E4765483D21C@
123456789:;<=>?@1ABC1D47CBE7F<G>AFEBAG@?>G=<F;7:987;ED654D321C@
123456789:;<=>?@1ABC1D3E5F:BEDCBFAG:=A@?>=G<;:GF69876:5E43D21C@
123456789:;<=>?@1ABC1D4:CBE:F<G>AFEBAG@?>G=<F;:ED69876:54D321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7=A@?>=G<;7:987;GF65E43D21C@
123456789:;<=>?@1ABC1D4:CBE:F<G>AFEBAG@?>G=<F;:ED95876594D321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7=A@?>=G<8;:98<7GF65E43D21C@
123456789:;<=>?@1ABC1D4:CBE:F<G>AFEBAG@?>G=<F;:ED98476548D321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7=A@?>=G9<;:9=87GF65E43D21C@
123456789:;<=>?@1ABC1D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D36543721C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7:A@?>:=<;:>G987GF65E43D21C@
123456789:;<=>?@1ABC1D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D62543261C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7:A@?;>=<;?:G987GF65E43D21C@
123456789:;<=>?@1ABC1D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D65143215C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7:A@<?>=<@;:G987GF65E43D21C@
123456789:;<=>?@1AB36ACD6E8F:G<CFEDCGA@<?>=<@G;:F98E76DB543B21@
123456789:;<=>?@1AB3CD7E9F;G=CFEDCGBA=@?>=AG<;F:9E87D365437B21@
123456789:;<=>?@1ABC1D47CBE7F9G;AFEBAG@<?>=<@;G:9F87ED654D321C@
123456789:;<=>?@1ABC1D6E8F:BEDCBFAG:=A@?>=G<;:GF98E76D5143215C@
123456789:;<=>?@1ABC1D47CBE7F9G;AFEBAG@?;>=<;?G:9F87ED654D321C@
123456789:;<=>?@1ABC1D6E8F:BEDCBFAG:=A@?>=G<;:GF98E76D2543261C@
123456789:;<=>?@1ABC1D47CBE7F9G>AFEBAG@?>G:=<;:>9F87ED654D321C@
123456789:;<=>?@1ABC1D3E8F:BEDCBFAG:=A@?>=G<;:GF98E7365437D21C@
123456789:;<=>?@1ABC1D47CBE7F9G>AFEBAG@?>G=9<;:9=F87ED654D321C@
123456789:;<=>?@1ABC1D3E8F:BEDCBFAG:=A@?>=G<;:GF98E4765483D21C@
123456789:;<=>?@1ABC1D47CBE7F<G>AFEBAG@?>G=<F8;:98<7ED654D321C@
123456789:;<=>?@1ABC1D3E5F:BEDCBFAG:=A@?>=G<;:GF9587659E43D21C@
123456789:;<=>?@1ABC1D3EF47EG;BEDCBGA<@?>=<A;G7:987;F654F3D21C@
123456789:;<=>?@1ABC1DE58DF9G;BFDCBGA<@?>=<A;G:9F8E765E143215C@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGA:@<?>=<@;:A9G87F6E5432E1C@
123456789:;<=>?@1ABC1DE28DF9G;BFDCBGA<@?>=<A;G:9F8E76254326E1C@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGA:@?;>=<;?:A9G87F6E5432E1C@
123456789:;<=>?@1ABC1DE28DF9G;BFDCBGA<@?>=<A;G:9F8E73654372E1C@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGA:@?>:=<;:>A9G87F6E5432E1C@
123456789:;<=>?@1ABC1DE28DF9G;BFDCBGA<@?>=<A;G:9F8E47654832E1C@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGA=@?>=A9<;:9=G87F6E5432E1C@
123456789:;<=>?@1ABC1DE25DF9G;BFDCBGA<@?>=<A;G:9F587659E432E1C@
123456789:;<=>?@1ABC1DE26DF7G<BFDCBGA=@?>=A<G8;:98<7F6E5432E1C@
123456789:;<=>?@1ABC1DE25DF6G;BFDCBGA<@?>=<A;G:69876:F5E432E1C@
123456789:;<=>?@1ABC1DE26DF7G<BFDCBGA=@?>=A<G;7:987;F6E5432E1C@
123456789:;<=>?@1ABC1DE25DF6G;BFDCBGA<@?>=<A;G7:987;6F5E432E1C@
123456789:;<=>?@1ABC1DE26DF:G<BFDCBGA=@?>=A<G;:F69876:E5432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA<@?>=<A8;:98<G76F5E432E1C@
123456789:;<=>?@1ABC1DE29DF:G<BFDCBGA=@?>=A<G;:F9E587659432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9@?>=9<;:9=A8G76F5E432E1C@
123456789:;<=>?@1ABC1DE29DF:G<BFDCBGA=@?>=A<G;:F9E847654832E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9@?>:=<;:>9A8G76F5E432E1C@
123456789:;<=>?@1ABC1DE29DF:G<BFDCBGA=@?>=A<G;:F9E873654372E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9@?;>=<;?:9A8G76F5E432E1C@
123456789:;<=>?@1ABC1DE29DF:G<BFDCBGA=@?>=A<G;:F9E876254326E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9@<?>=<@;:9A8G76F5E432E1C@
123456789:;<=>?@1ABC1DE59DF:G<BFDCBGA=@?>=A<G;:F9E8765E143215C@
123456789:;<=>?@1ABC1D3EF48EG<BEDCBGA=@?>=A<G8;:98<F7654F3D21C@
123456789:;<=>?@1A58@?>=<8;:98<A765A4321@
123456789:;<=>?@1A8;@?>=<;A:98A476548321@
123456789:;<=>?@1A6;@?>=<;A:9876A2543261@
123456789:;<=>?@1A5;@?>=<;A:9587659A4321@
123456789:;<=>?@1A6;@?>=<;A:9876A5143215@
123456789:;<=>?@1A8;@?>=<;A:98A736543721@
123456789:;<=>?@1A8=@?>=A<;:98A765143215@
123456789:;<=>?@1A8;@?>=<;A:98A762543261@
123456789:;<=>?@1A8=@?>=A<;:98A762543261@
123456789:;<=>?@1A8;@?>=<;A:98A765143215@
123456789:;<=>?@1A8=@?>=A<;:98A736543721@
123456789:;<=>?@1A5=@?>=A<;:9587659A4321@
123456789:;<=>?@1A8=@?>=A<;:98A476548321@
123456789:;<=>?@1ABC36BD:E<F>AEDBAF@?>F=<E;:D69876:C543C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFA=@?>=A9<;:9=F87E65D43C21@
123456789:;<=>?@1ABC39BD:E<F>AEDBAF@?>F=<E;:D9C58765943C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFA:@?>:=<;:>A9F87E65D43C21@
123456789:;<=>?@1ABC39BD:E<F>AEDBAF@?>F=<E;:D9C84765483C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFA:@?;>=<;?:A9F87E65D43C21@
123456789:;<=>?@1ABC39BD:E<F>AEDBAF@?>F=<E;:D9C87365437C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFA:@<?>=<@;:A9F87E65D43C21@
123456789:;<=>?@1ABC69BD:E<F>AEDBAF@?>F=<E;:D9C876C2543261@
123456789:;<=>?@1ABC14BD:E<F>AEDBAF@?>F=<E;:D98476548C321C@
123456789:;<=>?@1ABC69BD:E<F>AEDBAF@?>F=<E;:D9C876C5143215@
123456789:;<=>?@1ABC6D8E:F<BEDCBFA=@?>=A<F;:E98D76C5143215@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA=@?>=A<;7:987;F65E43D21C@
123456789:;<=>?@1ABC6D8E:F<BEDCBFA=@?>=A<F;:E98D76C2543261@
123456789:;<=>?@1ABC36BD7E9F;AEDBAF@<?>=<@;F:9E87D6C543C21@
123456789:;<=>?@1ABC3D8E:F<BEDCBFA=@?>=A<F;:E98D7365437C21@
123456789:;<=>?@1ABC36BD7E9F;AEDBAF@?;>=<;?F:9E87D6C543C21@
123456789:;<=>?@1ABC3D8E:F<BEDCBFA=@?>=A<F;:E98D4765483C21@
123456789:;<=>?@1ABC36BD7E9F>AEDBAF@?>F:=<;:>9E87D6C543C21@
123456789:;<=>?@1ABC3D5E:F<BEDCBFA=@?>=A<F;:E9587659D43C21@
123456789:;<=>?@1ABC36BD7E9F>AEDBAF@?>F=9<;:9=E87D6C543C21@
123456789:;<=>?@1ABC3D5E:F<BEDCBFA=@?>=A<F;:E69876:5D43C21@
123456789:;<=>?@1ABC36BD7E<F>AEDBAF@?>F=<E8;:98<7D6C543C21@
123456789:;<=>?@1ABC3D5E7F<BEDCBFA=@?>=A<F;7:987;E65D43C21@
123456789:;<=>?@1ABC36BD7E<F>AEDBAF@?>F=<E;7:987;D6C543C21@
123456789:;<=>?@1ABC3D5E7F<BEDCBFA=@?>=A<F8;:98<7E65D43C21@
123456789:;<=>?@1ABC14BD8E<F>AEDBAF@?>F=<E;:98D476548C321C@
123456789:;<=>?@1ABC1D3E5F9BEDCBFA=@?>=A9<;:9=F8765E43D21C@
123456789:;<=>?@1ABC1D5E7F9BEDCBFA:@<?>=<@;:A9F87E65D4321C@
123456789:;<=>?@1ABC1D3E5F9BEDCBFA:@?>:=<;:>A9F8765E43D21C@
123456789:;<=>?@1ABC1D5E7F9BEDCBFA:@?;>=<;?:A9F87E65D4321C@
123456789:;<=>?@1ABC1D3E5F9BEDCBFA:@?;>=<;?:A9F8765E43D21C@
123456789:;<=>?@1ABC1D5E7F9BEDCBFA:@?>:=<;:>A9F87E65D4321C@
123456789:;<=>?@1ABC1D3E5F9BEDCBFA:@<?>=<@;:A9F8765E43D21C@
123456789:;<=>?@1ABC1D5E7F9BEDCBFA=@?>=A9<;:9=F87E65D4321C@
123456789:;<=>?@1ABC14BD8E:F<AEDBAF@?>=<F;:E98D476548C321C@
123456789:;<=>?@1ABC1D5E7F<BEDCBFA=@?>=A<F8;:98<7E65D4321C@
123456789:;<=>?@1ABC1D6E8F<BEDCBFA=@?>=A<F;:98E76D5143215C@
123456789:;<=>?@1ABC1D5E7F<BEDCBFA=@?>=A<F;7:987;E65D4321C@
123456789:;<=>?@1ABC1D6E8F<BEDCBFA=@?>=A<F;:98E76D2543261C@
123456789:;<=>?@1ABC1D5E:F<BEDCBFA=@?>=A<F;:E69876:5D4321C@
123456789:;<=>?@1ABC1D3E8F<BEDCBFA=@?>=A<F;:98E7365437D21C@
123456789:;<=>?@1ABC1D5E:F<BEDCBFA=@?>=A<F;:E9587659D4321C@
123456789:;<=>?@1ABC1D3E8F<BEDCBFA=@?>=A<F;:98E4765483D21C@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98D476548321C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<F;:9587659E43D21C@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98D736543721C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<F;:69876:5E43D21C@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98D762543261C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<F;7:987;65E43D21C@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98D765143215C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<F8;:98<765E43D21C@
123456789:;<=>?@1ABC14BD8E:F>AEDBAF@?>F=<;:E98D476548C321C@
123456789:;<=>?@1ABC1D3E7F9BEDCBFA=@?>=A9<;:9=F87E6543D21C@
123456789:;<=>?@1ABC1D3E7F9BEDCBFA:@<?>=<@;:A9F87E6543D21C@
123456789:;<=>?@1ABC1D3E7F9BEDCBFA:@?>:=<;:>A9F87E6543D21C@
123456789:;<=>?@1ABC1D3E7F9BEDCBFA:@?;>=<;?:A9F87E6543D21C@
123456789:;<=>?@1ABC1D3E7F<BEDCBFA=@?>=A<F8;:98<7E6543D21C@
123456789:;<=>?@1ABC1D6E:F<BEDCBFA=@?>=A<F;:E9876D5143215C@
123456789:;<=>?@1ABC1D3E7F<BEDCBFA=@?>=A<F;7:987;E6543D21C@
123456789:;<=>?@1ABC1D6E:F<BEDCBFA=@?>=A<F;:E9876D2543261C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:E69876:543D21C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:E987365437D21C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:E958765943D21C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:E984765483D21C@
123456789:;<=>?@1ABC25BD9E<F>AEDBAF@?>F=<E;:9D587659C432C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFA=@?>=A9<;:9=F876E54D32C1@
123456789:;<=>?@1ABC28BD9E<F>AEDBAF@?>F=<E;:9D8C47654832C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFA:@?>:=<;:>A9F876E54D32C1@
123456789:;<=>?@1ABC28BD9E<F>AEDBAF@?>F=<E;:9D8C73654372C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFA:@?;>=<;?:A9F876E54D32C1@
123456789:;<=>?@1ABC28BD9E<F>AEDBAF@?>F=<E;:9D8C76254326C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFA:@<?>=<@;:A9F876E54D32C1@
123456789:;<=>?@1ABC58BD9E<F>AEDBAF@?>F=<E;:9D8C765C143215@
123456789:;<=>?@1ABC14BD9E;F=AEDBAF@?>=F<;E:9D8476548C321C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA=@?>=A<8;:98<F76E54D321C@
123456789:;<=>?@1ABC5D7E9F<BEDCBFA=@?>=A<F;:9E87D65C143215@
123456789:;<=>?@1ABC25BD6E9F;AEDBAF@<?>=<@;F:9E876D5C432C1@
123456789:;<=>?@1ABC2D7E9F<BEDCBFA=@?>=A<F;:9E87D6254326C1@
123456789:;<=>?@1ABC25BD6E9F;AEDBAF@?;>=<;?F:9E876D5C432C1@
123456789:;<=>?@1ABC2D7E9F<BEDCBFA=@?>=A<F;:9E87D3654372C1@
123456789:;<=>?@1ABC25BD6E9F>AEDBAF@?>F:=<;:>9E876D5C432C1@
123456789:;<=>?@1ABC2D4E9F<BEDCBFA=@?>=A<F;:9E8476548D32C1@
123456789:;<=>?@1ABC25BD6E9F>AEDBAF@?>F=9<;:9=E876D5C432C1@
123456789:;<=>?@1ABC2D4E9F<BEDCBFA=@?>=A<F;:9E5876594D32C1@
123456789:;<=>?@1ABC25BD6E<F>AEDBAF@?>F=<E8;:98<76D5C432C1@
123456789:;<=>?@1ABC2D4E6F<BEDCBFA=@?>=A<F;:69876:E54D32C1@
123456789:;<=>?@1ABC25BD6E<F>AEDBAF@?>F=<E;7:987;6D5C432C1@
123456789:;<=>?@1ABC2D4E6F<BEDCBFA=@?>=A<F;7:987;6E54D32C1@
123456789:;<=>?@1ABC25BD6E<F>AEDBAF@?>F=<E;:69876:D5C432C1@
123456789:;<=>?@1ABC2D4E6F<BEDCBFA=@?>=A<F8;:98<76E54D32C1@
123456789:;<=>?@1ABC14BD9E;F>AEDBAF@?>F=<;E:9D8476548C321C@
123456789:;<=>?@1ABC58BD9E;F>AEDBAF@?>F=<;E:9D8C765C143215@
123456789:;<=>?@1ABC2D4E7F9BEDCBFA:@<?>=<@;:A9F87E654D32C1@
123456789:;<=>?@1ABC28BD9E;F>AEDBAF@?>F=<;E:9D8C76254326C1@
123456789:;<=>?@1ABC2D4E7F9BEDCBFA:@?;>=<;?:A9F87E654D32C1@
123456789:;<=>?@1ABC28BD9E;F>AEDBAF@?>F=<;E:9D8C73654372C1@
123456789:;<=>?@1ABC2D4E7F9BEDCBFA:@?>:=<;:>A9F87E654D32C1@
123456789:;<=>?@1ABC28BD9E;F>AEDBAF@?>F=<;E:9D8C47654832C1@
123456789:;<=>?@1ABC2D4E7F9BEDCBFA=@?>=A9<;:9=F87E654D32C1@
123456789:;<=>?@1ABC25BD9E;F>AEDBAF@?>F=<;E:9D587659C432C1@
123456789:;<=>?@1ABC2D4E7F<BEDCBFA=@?>=A<F8;:98<7E654D32C1@
123456789:;<=>?@1ABC25BD6E;F>AEDBAF@?>F=<;E:69876:D5C432C1@
123456789:;<=>?@1ABC2D4E7F<BEDCBFA=@?>=A<F;7:987;E654D32C1@
123456789:;<=>?@1ABC25BD6E;F>AEDBAF@?>F=<;E7:987;6D5C432C1@
123456789:;<=>?@1ABC2D4E:F<BEDCBFA=@?>=A<F;:E69876:54D32C1@
123456789:;<=>?@1ABC25BD6E8F>AEDBAF@?>F=<8;:98<E76D5C432C1@
123456789:;<=>?@1ABC2D4E:F<BEDCBFA=@?>=A<F;:E95876594D32C1@
123456789:;<=>?@1ABC25BD6E8F>AEDBAF@?>F=9<;:9=8E76D5C432C1@
123456789:;<=>?@1ABC2D4E:F<BEDCBFA=@?>=A<F;:E98476548D32C1@
123456789:;<=>?@1ABC25BD6E8F>AEDBAF@?>F:=<;:>98E76D5C432C1@
123456789:;<=>?@1ABC2D7E:F<BEDCBFA=@?>=A<F;:E987D3654372C1@
123456789:;<=>?@1ABC25BD6E8F;AEDBAF@?;>=<;?F:98E76D5C432C1@
123456789:;<=>?@1ABC2D7E:F<BEDCBFA=@?>=A<F;:E987D6254326C1@
123456789:;<=>?@1ABC25BD6E8F;AEDBAF@<?>=<@;F:98E76D5C432C1@
123456789:;<=>?@1ABC5D7E:F<BEDCBFA=@?>=A<F;:E987D65C143215@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA=@?>=A<8;:98<F76E543D21C@
123456789:;<=>?@1ABC14BD8E;F=AEDBAF@?>=F<;E:98D476548C321C@
123456789:;<=>?@1ABC1D4E6F9BEDCBFA=@?>=A9<;:9=F876E54D321C@
123456789:;<=>?@1ABC1D4E6F9BEDCBFA:@<?>=<@;:A9F876E54D321C@
123456789:;<=>?@1ABC1D4E6F9BEDCBFA:@?>:=<;:>A9F876E54D321C@
123456789:;<=>?@1ABC1D4E6F9BEDCBFA:@?;>=<;?:A9F876E54D321C@
123456789:;<=>?@1ABC1D4E6F<BEDCBFA=@?>=A<F8;:98<76E54D321C@
123456789:;<=>?@1ABC1D7E9F<BEDCBFA=@?>=A<F;:9E87D65143215C@
123456789:;<=>?@1ABC1D4E6F<BEDCBFA=@?>=A<F;7:987;6E54D321C@
123456789:;<=>?@1ABC1D7E9F<BEDCBFA=@?>=A<F;:9E87D62543261C@
123456789:;<=>?@1ABC1D4E6F<BEDCBFA=@?>=A<F;:69876:E54D321C@
123456789:;<=>?@1ABC1D7E9F<BEDCBFA=@?>=A<F;:9E87D36543721C@
123456789:;<=>?@1ABC1D4E9F<BEDCBFA=@?>=A<F;:9E5876594D321C@
123456789:;<=>?@1ABC1D4E9F<BEDCBFA=@?>=A<F;:9E8476548D321C@
123456789:;<=>?@1ABC25BD:E<F>AEDBAF@?>F=<E;:D9587659C432C1@
123456789:;<=>?@1ABC58BD:E<F>AEDBAF@?>F=<E;:D98C765C143215@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA:@<?>=<@;:A98F76E54D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA:@?>:=<;:>A98F76E54D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA:@?;>=<;?:A98F76E54D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA=@?>=A<8;:98<F76E54D32C1@
123456789:;<=>?@1ABC5D7E9F;BEDCBFA=@?>=A<;F:9E87D65C143215@
123456789:;<=>?@1ABC2D4E6F;BEDCBFA=@?>=A<;F7:987;6E54D32C1@
123456789:;<=>?@1ABC2D7E9F;BEDCBFA=@?>=A<;F:9E87D6254326C1@
123456789:;<=>?@1ABC2D4E6F;BEDCBFA=@?>=A<;F:69876:E54D32C1@
123456789:;<=>?@1ABC2D7E9F;BEDCBFA=@?>=A<;F:9E87D3654372C1@
123456789:;<=>?@1ABC2D4E9F;BEDCBFA=@?>=A<;F:9E5876594D32C1@
123456789:;<=>?@1ABC2D4E9F;BEDCBFA=@?>=A<;F:9E8476548D32C1@
123456789:;<=>?@1ABC14BD9E<F>AEDBAF@?>F=<E;:9D8476548C321C@
123456789:;<=>?@1ABC58BD9E;F=AEDBAF@?>=F<;E:9D8C765C143215@
123456789:;<=>?@1ABC2D5E7F9BEDCBFA:@<?>=<@;:A9F87E65D432C1@
123456789:;<=>?@1ABC28BD9E;F=AEDBAF@?>=F<;E:9D8C76254326C1@
123456789:;<=>?@1ABC2D5E7F9BEDCBFA:@?;>=<;?:A9F87E65D432C1@
123456789:;<=>?@1ABC28BD9E;F=AEDBAF@?>=F<;E:9D8C73654372C1@
123456789:;<=>?@1ABC2D5E7F9BEDCBFA:@?>:=<;:>A9F87E65D432C1@
123456789:;<=>?@1ABC28BD9E;F=AEDBAF@?>=F<;E:9D8C47654832C1@
123456789:;<=>?@1ABC2D5E7F9BEDCBFA=@?>=A9<;:9=F87E65D432C1@
123456789:;<=>?@1ABC25BD9E;F=AEDBAF@?>=F<;E:9D587659C432C1@
123456789:;<=>?@1ABC2D5E7F<BEDCBFA=@?>=A<F8;:98<7E65D432C1@
123456789:;<=>?@1ABC25BD6E;F=AEDBAF@?>=F<;E:69876:D5C432C1@
123456789:;<=>?@1ABC2D5E7F<BEDCBFA=@?>=A<F;7:987;E65D432C1@
123456789:;<=>?@1ABC25BD6E;F=AEDBAF@?>=F<;E7:987;6D5C432C1@
123456789:;<=>?@1ABC2D5E:F<BEDCBFA=@?>=A<F;:E69876:5D432C1@
123456789:;<=>?@1ABC25BD6E8F=AEDBAF@?>=F<8;:98<E76D5C432C1@
123456789:;<=>?@1ABC2D5E:F<BEDCBFA=@?>=A<F;:E9587659D432C1@
123456789:;<=>?@1ABC25BD6E8F=AEDBAF@?>=F9<;:9=8E76D5C432C1@
123456789:;<=>?@1ABC2D8E:F<BEDCBFA=@?>=A<F;:E98D47654832C1@
123456789:;<=>?@1ABC25BD6E8F:AEDBAF@?>:=<;:>F98E76D5C432C1@
123456789:;<=>?@1ABC2D8E:F<BEDCBFA=@?>=A<F;:E98D73654372C1@
123456789:;<=>?@1ABC25BD6E8F:AEDBAF@?;>=<;?:F98E76D5C432C1@
123456789:;<=>?@1ABC2D8E:F<BEDCBFA=@?>=A<F;:E98D76254326C1@
123456789:;<=>?@1ABC25BD6E8F:AEDBAF@<?>=<@;:F98E76D5C432C1@
123456789:;<=>?@1ABC5D8E:F<BEDCBFA=@?>=A<F;:E98D765C143215@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA=@?>=A<8;:98<F765E43D21C@
123456789:;<=>?@1ABC14BD8E;F>AEDBAF@?>F=<;E:98D476548C321C@
123456789:;<=>?@1ABC1D3E6F9BEDCBFA=@?>=A9<;:9=F876E543D21C@
123456789:;<=>?@1ABC1D4E7F9BEDCBFA:@<?>=<@;:A9F87E654D321C@
123456789:;<=>?@1ABC1D3E6F9BEDCBFA:@?>:=<;:>A9F876E543D21C@
123456789:;<=>?@1ABC1D4E7F9BEDCBFA:@?;>=<;?:A9F87E654D321C@
123456789:;<=>?@1ABC1D3E6F9BEDCBFA:@?;>=<;?:A9F876E543D21C@
123456789:;<=>?@1ABC1D4E7F9BEDCBFA:@?>:=<;:>A9F87E654D321C@
123456789:;<=>?@1ABC1D3E6F9BEDCBFA:@<?>=<@;:A9F876E543D21C@
123456789:;<=>?@1ABC1D4E7F9BEDCBFA=@?>=A9<;:9=F87E654D321C@
123456789:;<=>?@1ABC14BD8E:F=AEDBAF@?>=F<;:E98D476548C321C@
123456789:;<=>?@1ABC1D4E7F<BEDCBFA=@?>=A<F8;:98<7E654D321C@
123456789:;<=>?@1ABC1D6E9F<BEDCBFA=@?>=A<F;:9E876D5143215C@
123456789:;<=>?@1ABC1D4E7F<BEDCBFA=@?>=A<F;7:987;E654D321C@
123456789:;<=>?@1ABC1D6E9F<BEDCBFA=@?>=A<F;:9E876D2543261C@
123456789:;<=>?@1ABC1D4E:F<BEDCBFA=@?>=A<F;:E69876:54D321C@
123456789:;<=>?@1ABC1D3E9F<BEDCBFA=@?>=A<F;:9E87365437D21C@
123456789:;<=>?@1ABC1D4E:F<BEDCBFA=@?>=A<F;:E95876594D321C@
123456789:;<=>?@1ABC1D3E9F<BEDCBFA=@?>=A<F;:9E84765483D21C@
123456789:;<=>?@1ABC1D4E:F<BEDCBFA=@?>=A<F;:E98476548D321C@
123456789:;<=>?@1ABC1D3E9F<BEDCBFA=@?>=A<F;:9E58765943D21C@
123456789:;<=>?@1ABC1D7E:F<BEDCBFA=@?>=A<F;:E987D36543721C@
123456789:;<=>?@1ABC1D3E6F<BEDCBFA=@?>=A<F;:69876:E543D21C@
123456789:;<=>?@1ABC1D7E:F<BEDCBFA=@?>=A<F;:E987D62543261C@
123456789:;<=>?@1ABC1D3E6F<BEDCBFA=@?>=A<F;7:987;6E543D21C@
123456789:;<=>?@1ABC1D7E:F<BEDCBFA=@?>=A<F;:E987D65143215C@
123456789:;<=>?@1ABC1D3E6F<BEDCBFA=@?>=A<F8;:98<76E543D21C@
123456789:;<=>?@1ABC14DE8F:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F98E476548C321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAK=@?>=A9<;:9=J87I65HE43D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAK:@<?>=<@;:A9J87I65HE43D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAK:@?>:=<;:>A9J87I65HE43D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAK:@?;>=<;?:A9J87I65HE43D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J<KAGJIHGKFBEDCBFAK=@?>=A<J8;:98<7I65HE43D21C@
123456789:;<=>?@1ABC1D6E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE76D5143215C@
123456789:;<=>?@1ABC1D3E5FGH5I7J<KAGJIHGKFBEDCBFAK=@?>=A<J;7:987;I65HE43D21C@
123456789:;<=>?@1ABC1D6E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE76D2543261C@
123456789:;<=>?@1ABC1D3E5FGH5I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I69876:5HE43D21C@
123456789:;<=>?@1ABC1D3E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE7365437D21C@
123456789:;<=>?@1ABC1D3E5FGH5I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I9587659HE43D21C@
123456789:;<=>?@1ABC1D3E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE4765483D21C@
123456789:;<=>?@1ABC14BD8EFG8H:I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:H98GD476548C321C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKA=@?>=A9<;:9=KJ87I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKA:@<?>=<@;:A9K87JI65H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKA:@?>:=<;:>A9KJ87I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKA:@?;>=<;?:A9K87JI65H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKA:@?;>=<;?:A9KJ87I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKA:@?>:=<;:>A9K87JI65H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKA:@<?>=<@;:A9KJ87I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKA=@?>=A9<;:9=K87JI65H43G21FC@
123456789:;<=>?@1ABC14BD8E:FGH:I<J>K@GJIHGKFAEDBAF@K?>J=<I;:HE98D476548C321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K<BJDCBKA=@?>=A<K8;:98<7JI65H43G21FC@
123456789:;<=>?@1ABC1D6EFG6H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H76GD5143215C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K<BJDCBKA=@?>=A<K;7:987;JI65H43G21FC@
123456789:;<=>?@1ABC1D6EFG6H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H76GD2543261C@
123456789:;<=>?@1ABC1DEF1G3H5I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI69876:5H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H7365437GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI9587659H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H4765483GD21C@
123456789:;<=>?@1ABC1DEF1G3H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H4765483G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I9587659H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H7365437G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I69876:5H43GD21C@
123456789:;<=>?@1ABC1DEF1G6H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H76G2543261FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J<FIHGFJEK<BEDCBKA=@?>=A<KJ;7:987;I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G6H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H76G5143215FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J<FIHGFJEK<BEDCBKA=@?>=A<KJ8;:98<7I65H43GD21C@
123456789:;<=>?@1?>=<;:69876:1543216@
123456789:;<=>?@1?>=<;:598765:143215@
123456789:;<=>?@1?>=<;:9158765943219@
123456789:;<=>?@1?>=<;:9187651432159@
123456789:;<=>?@1?>=<;:9184765483219@
123456789:;<=>?@1?>=<;:9187625432619@
123456789:;<=>?@1?>=<;:9187365437219@
123456789:;<=>?@1?>=<;6:9876;5143215@
123456789:;<=>?@1?>=<;7:987;61543216@
123456789:;<=>?@1?>=<7;:987<65143215@
123456789:;<=>?@1?>=<8;:98<761543216@
123456789:;<=>?@1?>=<1;:95876594321<@
123456789:;<=>?@1?>=<1;:98476548321<@
123456789:;<=>?@1?>=<1;:9187651432159<@
123456789:;<=>?@1?>=<148;:98<7654<321<@
123456789:;<=>?@1?>=<14;7:987;654<321<@
123456789:;<=>?@1?>=<1;:9187625432619<@
123456789:;<=>?@1?>=<14;:69876:54<321<@
123456789:;<=>?@1?>=<1;:9187365437219<@
123456789:;<=>?@1?>=<14;:95876594<321<@
123456789:;<=>?@1?>=<1;:9184765483219<@
123456789:;<=>?@1?>=<14;:98476548<321<@
123456789:;<=>?@1?>=<1;:9158765943219<@
123456789:;<=>?@1?>=<18;:98<761543216<@
123456789:;<=>?@1?>=<1;:69876:1543216<@
123456789:;<=>?@1?>=<1;7:987;61543216<@
123456789:;<=>?@1?>=<1;:598765:143215<@
123456789:;<=>?@1?>=<1;37:987;6543;21<@
123456789:;<=>?@1?>=<1;:29876254326:1<@
123456789:;<=>?@1?>=<1;3:69876:543;21<@
123456789:;<=>?@1?>=<1;:29873654372:1<@
123456789:;<=>?@1?>=<1;3:958765943;21<@
123456789:;<=>?@1?>=<1;:29847654832:1<@
123456789:;<=>?@1?>=<1;3:984765483;21<@
123456789:;<=>?@1?>=<1;:29587659432:1<@
123456789:;<=>?@1?>=<1;3:987365437;21<@
123456789:;<=>?@1?>=<1;:269876:5432:1<@
123456789:;<=>?@1?>=<1;6:9876;2543261<@
123456789:;<=>?@1?>=<1;7:987;26543271<@
123456789:;<=>?@1AB26A;@?>=<;A:69876:B5432B1@
123456789:;<=>?@1AB59A;@?>=<;A:9B8765B143215@
123456789:;<=>?@1AB29A;@?>=<;A:9B587659432B1@
123456789:;<=>?@1AB29A;@?>=<;A:9B876254326B1@
123456789:;<=>?@1AB29A;@?>=<;A:9B847654832B1@
123456789:;<=>?@1AB29A;@?>=<;A:9B873654372B1@
123456789:;<=>?@1AB27A<@?>=<A;7:987;B65432B1@
123456789:;<=>?@1AB5:A<@?>=<A;:B98765B143215@
123456789:;<=>?@1AB2:A<@?>=<A;:B69876:5432B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B9876254326B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B9587659432B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B9873654372B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B9847654832B1@
123456789:;<=>?@1AB2C48BA<@?>=<A8;:98<C7654C32B1@
123456789:;<=>?@1ABC15B7A9@<?>=<@;:9A87B65C4321C@
123456789:;<=>?@1ABC18B:A<@?>=<A;:B98C765143215C@
123456789:;<=>?@1ABC15B7A9@?;>=<;?:9A87B65C4321C@
123456789:;<=>?@1ABC18B:A<@?>=<A;:B98C762543261C@
123456789:;<=>?@1ABC15B7A9@?>:=<;:>9A87B65C4321C@
123456789:;<=>?@1ABC18B:A<@?>=<A;:B98C736543721C@
123456789:;<=>?@1ABC15B7A9@?>=9<;:9=A87B65C4321C@
123456789:;<=>?@1ABC18B:A<@?>=<A;:B98C476548321C@
123456789:;<=>?@1ABC15B7A<@?>=<A8;:98<7B65C4321C@
123456789:;<=>?@1ABC15B:A<@?>=<A;:B9587659C4321C@
123456789:;<=>?@1ABC15B7A<@?>=<A;7:987;B65C4321C@
123456789:;<=>?@1ABC15B:A<@?>=<A;:B69876:5C4321C@
123456789:;<=>?@1AB26A<@?>=<A;:69876:B5432B1@
123456789:;<=>?@1AB6:A<@?>=<A;:B9876B2543261@
123456789:;<=>?@1AB37A9@<?>=<@;:9A87B6543B21@
123456789:;<=>?@1AB3:A<@?>=<A;:B987365437B21@
123456789:;<=>?@1AB37A9@?;>=<;?:9A87B6543B21@
123456789:;<=>?@1AB3:A<@?>=<A;:B984765483B21@
123456789:;<=>?@1AB37A9@?>:=<;:>9A87B6543B21@
123456789:;<=>?@1AB3:A<@?>=<A;:B958765943B21@
123456789:;<=>?@1AB37A9@?>=9<;:9=A87B6543B21@
123456789:;<=>?@1AB3:A<@?>=<A;:B69876:543B21@
123456789:;<=>?@1AB59A<@?>=<A;:9B8765B143215@
123456789:;<=>?@1AB37A<@?>=<A;7:987;B6543B21@
123456789:;<=>?@1AB6:A<@?>=<A;:B9876B5143215@
123456789:;<=>?@1ABC1D37CBE7F<G>AFEBAG@?>G=<F;7:987;ED6543D21C@
123456789:;<=>?@1ABC1D3E5F:BEDCBFAG:>A@?>G=<;:GF69876:5E43D21C@
123456789:;<=>?@1ABC1D3:CBE:F<G>AFEBAG@?>G=<F;:ED69876:543D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7>A@?>G=<;7:987;GF65E43D21C@
123456789:;<=>?@1ABC1D3:CBE:F<G>AFEBAG@?>G=<F;:ED958765943D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7>A@?>G=<8;:98<7GF65E43D21C@
123456789:;<=>?@1ABC1D3:CBE:F<G>AFEBAG@?>G=<F;:ED984765483D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7>A@?>G=9<;:9=87GF65E43D21C@
123456789:;<=>?@1ABC1D3:CBE:F<G>AFEBAG@?>G=<F;:ED987365437D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7>A@?>G:=<;:>987GF65E43D21C@
123456789:;<=>?@1ABC1D6:CBE:F<G>AFEBAG@?>G=<F;:ED9876D2543261C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7;A@?;>=<;?G:987GF65E43D21C@
123456789:;<=>?@1ABC1D6:CBE:F<G>AFEBAG@?>G=<F;:ED9876D5143215C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7;A@<?>=<@;G:987GF65E43D21C@
123456789:;<=>?@1AB2CD6E8<DCF<G>AFCBAG@?>G=<FE;:98E76D254326B1@
123456789:;<=>?@1AB2CDE26D8CF<G>AFCBAG@?>G=<F8;:98<D76E5432EB1@
123456789:;<=>?@1ABC1D37CBE7F9G;AFEBAG@<?>=<@;G:9F87ED6543D21C@
123456789:;<=>?@1ABC1D6E8F:BEDCBFAG:>A@?>G=<;:GF98E76D5143215C@
123456789:;<=>?@1ABC1D37CBE7F9G;AFEBAG@?;>=<;?G:9F87ED6543D21C@
123456789:;<=>?@1ABC1D6E8F:BEDCBFAG:>A@?>G=<;:GF98E76D2543261C@
123456789:;<=>?@1ABC1D37CBE7F9G>AFEBAG@?>G:=<;:>9F87ED6543D21C@
123456789:;<=>?@1ABC1D3E8F:BEDCBFAG:>A@?>G=<;:GF98E7365437D21C@
123456789:;<=>?@1ABC1D37CBE7F9G>AFEBAG@?>G=9<;:9=F87ED6543D21C@
123456789:;<=>?@1ABC1D3E8F:BEDCBFAG:>A@?>G=<;:GF98E4765483D21C@
123456789:;<=>?@1ABC1D37CBE7F<G>AFEBAG@?>G=<F8;:98<7ED6543D21C@
123456789:;<=>?@1ABC1D3E5F:BEDCBFAG:>A@?>G=<;:GF9587659E43D21C@
123456789:;<=>?@1A4<@?>=<A;:98476548A321@
123456789:;<=>?@1A8<@?>=<A;:98A476548321@
123456789:;<=>?@1A7<@?>=<A;:987A36543721@
123456789:;<=>?@1A5<@?>=<A;:9587659A4321@
123456789:;<=>?@1A7<@?>=<A;:987A62543261@
123456789:;<=>?@1A7;@?>=<;A:987A65143215@
123456789:;<=>?@1A7<@?>=<A;:987A65143215@
123456789:;<=>?@1A7;@?>=<;A:987A62543261@
123456789:;<=>?@1A59@?>=9<;:9=A8765A4321@
123456789:;<=>?@1A7;@?>=<;A:987A36543721@
123456789:;<=>?@1A8<@?>=<A;:98A736543721@
123456789:;<=>?@1A8<@?>=<A;:98A765143215@
123456789:;<=>?@1A8<@?>=<A;:98A762543261@
123456789:;<=>?@1ABC26BD:E<F>AEDBAF@?>F=<E;:D69876:C5432C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA<@?>=<A8;:98<F76E54D32C1@
123456789:;<=>?@1ABC29BD:E<F>AEDBAF@?>F=<E;:D9C587659432C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9@?>=9<;:9=A8F76E54D32C1@
123456789:;<=>?@1ABC29BD:E<F>AEDBAF@?>F=<E;:D9C847654832C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9@?>:=<;:>9A8F76E54D32C1@
123456789:;<=>?@1ABC29BD:E<F>AEDBAF@?>F=<E;:D9C873654372C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9@?;>=<;?:9A8F76E54D32C1@
123456789:;<=>?@1ABC29BD:E<F>AEDBAF@?>F=<E;:D9C876254326C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9@<?>=<@;:9A8F76E54D32C1@
123456789:;<=>?@1ABC59BD:E<F>AEDBAF@?>F=<E;:D9C8765C143215@
123456789:;<=>?@1ABC15BD:E<F>AEDBAF@?>F=<E;:D9587659C4321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA<@?>=<A;7:987;F65E43D21C@
123456789:;<=>?@1ABC5D7E9F;BEDCBFA<@?>=<A;F:9E87D65C143215@
123456789:;<=>?@1ABC26BD7E9F;AEDBAF@<?>=<@;F:9E87D6C5432C1@
123456789:;<=>?@1ABC2D7E9F;BEDCBFA<@?>=<A;F:9E87D6254326C1@
123456789:;<=>?@1ABC26BD7E9F;AEDBAF@?;>=<;?F:9E87D6C5432C1@
123456789:;<=>?@1ABC2D7E9F;BEDCBFA<@?>=<A;F:9E87D3654372C1@
123456789:;<=>?@1ABC26BD7E9F>AEDBAF@?>F:=<;:>9E87D6C5432C1@
123456789:;<=>?@1ABC2D4E9F;BEDCBFA<@?>=<A;F:9E8476548D32C1@
123456789:;<=>?@1ABC26BD7E9F>AEDBAF@?>F=9<;:9=E87D6C5432C1@
123456789:;<=>?@1ABC2D4E9F;BEDCBFA<@?>=<A;F:9E5876594D32C1@
123456789:;<=>?@1ABC26BD7E<F>AEDBAF@?>F=<E8;:98<7D6C5432C1@
123456789:;<=>?@1ABC2D4E6F;BEDCBFA<@?>=<A;F:69876:E54D32C1@
123456789:;<=>?@1ABC26BD7E<F>AEDBAF@?>F=<E;7:987;D6C5432C1@
123456789:;<=>?@1ABC2D4E6F;BEDCBFA<@?>=<A;F7:987;6E54D32C1@
123456789:;<=>?@1ABC15BD9E<F>AEDBAF@?>F=<E;:9D587659C4321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA<@?>=<A8;:98<F765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9@<?>=<@;:9A8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9@?>=9<;:9=A8F765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9@?;>=<;?:9A8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9@?>:=<;:>9A8F765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9@?>:=<;:>9A8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9@?;>=<;?:9A8F765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9@?>=9<;:9=A8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9@<?>=<@;:9A8F765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA<@?>=<A8;:98<F76E54D321C@
123456789:;<=>?@1ABC15BD9E;F=AEDBAF@?>=F<;E:9D587659C4321C@
123456789:;<=>?@1ABC1D4E6F;BEDCBFA<@?>=<A;F7:987;6E54D321C@
123456789:;<=>?@1ABC1D6E8F;BEDCBFA<@?>=<A;F:98E76D5143215C@
123456789:;<=>?@1ABC1D4E6F;BEDCBFA<@?>=<A;F:69876:E54D321C@
123456789:;<=>?@1ABC1D6E8F;BEDCBFA<@?>=<A;F:98E76D2543261C@
123456789:;<=>?@1ABC1D4E9F;BEDCBFA<@?>=<A;F:9E5876594D321C@
123456789:;<=>?@1ABC1D3E8F;BEDCBFA<@?>=<A;F:98E7365437D21C@
123456789:;<=>?@1ABC1D4E9F;BEDCBFA<@?>=<A;F:9E8476548D321C@
123456789:;<=>?@1ABC1D3E8F;BEDCBFA<@?>=<A;F:98E4765483D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFA<@?>=<A;F:9E87D36543721C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFA<@?>=<A;F:9587659E43D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFA<@?>=<A;F:9E87D62543261C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFA<@?>=<A;F:69876:5E43D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFA<@?>=<A;F:9E87D65143215C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFA<@?>=<A;F7:987;65E43D21C@
123456789:;<=>?@1ABC15BD9E;F>AEDBAF@?>F=<;E:9D587659C4321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA<@?>=<A8;:98<F76E543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9@<?>=<@;:9A8F76E543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9@?>=9<;:9=A8F76E543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9@?;>=<;?:9A8F76E543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9@?>:=<;:>9A8F76E543D21C@
123456789:;<=>?@1ABC1D3E6F;BEDCBFA<@?>=<A;F7:987;6E543D21C@
123456789:;<=>?@1ABC1D6E9F;BEDCBFA<@?>=<A;F:9E876D5143215C@
123456789:;<=>?@1ABC1D3E6F;BEDCBFA<@?>=<A;F:69876:E543D21C@
123456789:;<=>?@1ABC1D6E9F;BEDCBFA<@?>=<A;F:9E876D2543261C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFA<@?>=<A;F:9E58765943D21C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFA<@?>=<A;F:9E87365437D21C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFA<@?>=<A;F:9E84765483D21C@
123456789:;<=>?@1?>=<;7:987;16543217@
123456789:;<=>?@1?>=<;5:98765;143215@
123456789:;<=>?@1?>=<;:169876:54321:@
123456789:;<=>?@1?>=<;:198765143215:@
123456789:;<=>?@1?>=<;:195876594321:@
123456789:;<=>?@1?>=<;:198762543261:@
123456789:;<=>?@1?>=<;:198476548321:@
123456789:;<=>?@1?>=<;:198736543721:@
123456789:;<=>?@1?>=<;1:69876:54321;@
123456789:;<=>?@1?>=<;1:98762543261;@
123456789:;<=>?@1?>=<;1:95876594321;@
123456789:;<=>?@1?>=<;1:98736543721;@
123456789:;<=>?@1?>=<;1:98476548321;@
123456789:;<=>?@1ABC16BD:E<F>AEDBAF@?>F=<E;:D69876:C54321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA;@?>=<;A7:987;F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@<?>=<@;:98A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?>=<8;:98<A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?;>=<;?:98A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?>=9<;:9=8A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?>:=<;:>98A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F:BEDCBFA;@?>=<;A:F69876:5E43D21C@
123456789:;<=>?@1ABC1D6E8F:BEDCBFA;@?>=<;A:F98E76D5143215C@
123456789:;<=>?@1ABC1D3E5F:BEDCBFA;@?>=<;A:F9587659E43D21C@
123456789:;<=>?@1ABC1D6E8F:BEDCBFA;@?>=<;A:F98E76D2543261C@
123456789:;<=>?@1ABC1D3E8F:BEDCBFA;@?>=<;A:F98E4765483D21C@
123456789:;<=>?@1ABC1D3E8F:BEDCBFA;@?>=<;A:F98E7365437D21C@
123456789:;<=>?@1AB4C9D;E>ADCBAE@?>E=<;D:9C8476548B321@
123456789:;<=>?@1AB5C9D;E>ADCBAE@?>E=<;D:9C8765B143215@
123456789:;<=>?@1AB7C9D;E>ADCBAE@?>E=<;D:9C87B36543721@
123456789:;<=>?@1AB3C5D7E>ADCBAE@?>E=<;7:987;D65C43B21@
123456789:;<=>?@1AB7C9D;E>ADCBAE@?>E=<;D:9C87B62543261@
123456789:;<=>?@1AB7C9D<E>ADCBAE@?>E=<D;:9C87B65143215@
123456789:;<=>?@1AB7C9D;E>ADCBAE@?>E=<;D:9C87B65143215@
123456789:;<=>?@1AB7C9D<E>ADCBAE@?>E=<D;:9C87B62543261@
123456789:;<=>?@1AB3C5D<E>ADCBAE@?>E=<D;:9587659C43B21@
123456789:;<=>?@1AB7C9D<E>ADCBAE@?>E=<D;:9C87B36543721@
123456789:;<=>?@1AB5C9D;E=ADCBAE@?>=E<;D:9C8765B143215@
123456789:;<=>?@1AB4C9D<E>ADCBAE@?>E=<D;:9C8476548B321@
123456789:;<=>?@1AB4C6D8E;ADCBAE@?;>=<;?E:98D76C54B321@
123456789:;<=>?@1AB5C8D:E<ADCBAE@?>=<E;:D98C765B143215@
123456789:;<=>?@1AB6C8D<E>ADCBAE@?>E=<D;:98C76B2543261@
123456789:;<=>?@1AB4C6D<E>ADCBAE@?>E=<D;:69876:C54B321@
123456789:;<=>?@1AB6C8D<E>ADCBAE@?>E=<D;:98C76B5143215@
123456789:;<=>?@1AB6C8D:E>ADCBAE@?>E=<;:D98C76B5143215@
123456789:;<=>?@1AB4C6D8E>ADCBAE@?>E=<8;:98<D76C54B321@
123456789:;<=>?@1AB6C8D:E>ADCBAE@?>E=<;:D98C76B2543261@
123456789:;<=>?@1AB5C8D:E>ADCBAE@?>E=<;:D98C765B143215@
123456789:;<=>?@1AB4C6D9E>ADCBAE@?>E=9<;:9=D876C54B321@
123456789:;<=>?@1AB4C6D;E>ADCBAE@?>E=<;D:69876:C54B321@
123456789:;<=>?@1AB5C7D;E=ADCBAE@?>=E<;D:987C65B143215@
123456789:;<=>?@1AB5C7D:E<ADCBAE@?>=<E;:D987C65B143215@
123456789:;<=>?@1AB4C6D9E;ADCBAE@?;>=<;?E:9D876C54B321@
123456789:;<=>?@1AB4C:D<E>ADCBAE@?>E=<D;:C98476548B321@
123456789:;<=>?@1AB6C:D<E>ADCBAE@?>E=<D;:C9876B2543261@
123456789:;<=>?@1AB7C:D<E>ADCBAE@?>E=<D;:C987B36543721@
123456789:;<=>?@1AB3C:D<E>ADCBAE@?>E=<D;:C987365437B21@
123456789:;<=>?@1AB7C:D<E>ADCBAE@?>E=<D;:C987B62543261@
123456789:;<=>?@1AB7C9D;E=ADCBAE@?>=E<;D:9C87B65143215@
123456789:;<=>?@1AB7C:D<E>ADCBAE@?>E=<D;:C987B65143215@
123456789:;<=>?@1AB7C9D;E=ADCBAE@?>=E<;D:9C87B62543261@
123456789:;<=>?@1AB3C5D7E9ADCBAE@?>=9<;:9=E87D65C43B21@
123456789:;<=>?@1AB7C9D;E=ADCBAE@?>=E<;D:9C87B36543721@
123456789:;<=>?@1AB5C9D<E>ADCBAE@?>E=<D;:9C8765B143215@
123456789:;<=>?@1AB4C9D;E=ADCBAE@?>=E<;D:9C8476548B321@
123456789:;<=>?@1AB4C7D9E;ADCBAE@?;>=<;?E:9D87C654B321@
123456789:;<=>?@1AB5C7D9E<ADCBAE@?>=<E;:9D87C65B143215@
123456789:;<=>?@1AB5C7D;E>ADCBAE@?>E=<;D:987C65B143215@
123456789:;<=>?@1AB4C6D;E=ADCBAE@?>=E<;D:69876:C54B321@
123456789:;<=>?@1AB4C7D9E>ADCBAE@?>E=9<;:9=D87C654B321@
123456789:;<=>?@1AB5C7D:E>ADCBAE@?>E=<;:D987C65B143215@
123456789:;<=>?@1AB5C7D9E=ADCBAE@?>=E<;:9D87C65B143215@
123456789:;<=>?@1AB4C6D8E=ADCBAE@?>=E<8;:98<D76C54B321@
123456789:;<=>?@1AB4C7D<E>ADCBAE@?>E=<D;7:987;C654B321@
123456789:;<=>?@1AB5C8D<E>ADCBAE@?>E=<D;:98C765B143215@
123456789:;<=>?@1AB6C8D:E<ADCBAE@?>=<E;:D98C76B2543261@
123456789:;<=>?@1AB4C6D8E:ADCBAE@?>:=<;:>E98D76C54B321@
123456789:;<=>?@1AB6C8D:E<ADCBAE@?>=<E;:D98C76B5143215@
123456789:;<=>?@1AB6C:D<E>ADCBAE@?>E=<D;:C9876B5143215@
123456789:;<=>?@1AB5C:D<E>ADCBAE@?>E=<D;:C9587659B4321@
123456789:;<=>?@1AB5C:D<E>ADCBAE@?>E=<D;:C98765B143215@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B476548321@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C9876254326B1@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B736543721@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B765143215@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B762543261@
123456789:;<=>?@1AB5C7D9E;ADCBAE@?;>=<;?E:9D87C65B4321@
123456789:;<=>?@1AB5C:D<E>ADCBAE@?>E=<D;:C69876:5B4321@
123456789:;<=>?@1AB5C7D<E>ADCBAE@?>E=<D;:987C65B143215@
123456789:;<=>?@1AB5C7D<E>ADCBAE@?>E=<D;7:987;C65B4321@
123456789:;<=>?@1AB5C7D9E>ADCBAE@?>E=9<;:9=D87C65B4321@
123456789:;<=>?@1AB5C7D<E>ADCBAE@?>E=<D8;:98<7C65B4321@
123456789:;<=>?@1AB3C8D;E>ADCBAE@?>E=<;D:98C7365437B21@
123456789:;<=>?@1AB5C8D:E=ADCBAE@?>=E<;:D98C765B143215@
123456789:;<=>?@1AB6C8D;E>ADCBAE@?>E=<;D:98C76B2543261@
123456789:;<=>?@1AB3C6D8E>ADCBAE@?>E=<8;:98<D76C543B21@
123456789:;<=>?@1AB6C8D;E>ADCBAE@?>E=<;D:98C76B5143215@
123456789:;<=>?@1AB3C8D;E=ADCBAE@?>=E<;D:98C7365437B21@
123456789:;<=>?@1AB5C8D;E=ADCBAE@?>=E<;D:98C765B143215@
123456789:;<=>?@1AB6C8D;E=ADCBAE@?>=E<;D:98C76B2543261@
123456789:;<=>?@1AB3C5D;E>ADCBAE@?>E=<;D:9587659C43B21@
123456789:;<=>?@1AB6C8D;E=ADCBAE@?>=E<;D:98C76B5143215@
123456789:;<=>?@1AB6C9D;E>ADCBAE@?>E=<;D:9C876B5143215@
123456789:;<=>?@1AB3C9D;E>ADCBAE@?>E=<;D:9C87365437B21@
123456789:;<=>?@1AB6C9D;E>ADCBAE@?>E=<;D:9C876B2543261@
123456789:;<=>?@1AB3C6D9E;ADCBAE@?;>=<;?E:9D876C543B21@
123456789:;<=>?@1AB5C7D:E=ADCBAE@?>=E<;:D987C65B143215@
123456789:;<=>?@1AB3C8D:E=ADCBAE@?>=E<;:D98C7365437B21@
123456789:;<=>?@1AB5C8D;E>ADCBAE@?>E=<;D:98C765B143215@
123456789:;<=>?@1AB6C8D:E=ADCBAE@?>=E<;:D98C76B2543261@
123456789:;<=>?@1AB3C6D8E:ADCBAE@?>:=<;:>E98D76C543B21@
123456789:;<=>?@1AB6C8D:E=ADCBAE@?>=E<;:D98C76B5143215@
123456789:;<=>?@1AB6C9D<E>ADCBAE@?>E=<D;:9C876B5143215@
123456789:;<=>?@1AB3C9D;E=ADCBAE@?>=E<;D:9C87365437B21@
123456789:;<=>?@1AB6C9D<E>ADCBAE@?>E=<D;:9C876B2543261@
123456789:;<=>?@1AB6C9D;E=ADCBAE@?>=E<;D:9C876B2543261@
123456789:;<=>?@1AB3C9D<E>ADCBAE@?>E=<D;:9C87365437B21@
123456789:;<=>?@1AB6C9D;E=ADCBAE@?>=E<;D:9C876B5143215@
123456789:;<=>?@1AB3C8DEF8G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G98FC7365437B21@
123456789:;<=>?@1AB5C8D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD98C765B143215@
123456789:;<=>?@1AB6C8DEF8G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G98FC76B2543261@
123456789:;<=>?@1AB2CDE2F4G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98476548F32EB1@
123456789:;<=>?@1AB6C8DEF8G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G98FC76B5143215@
123456789:;<=>?@1AB3C5DEF5G7H9I;EHGFEIDJ;ADCBAJ@?;>=<;?JI:9H87G65FC43B21@
123456789:;<=>?@1AB5CDE5F7G9H;DGFEDHCI;J=AICBAJ@?>=J<;IH:9G87F65EB143215@
123456789:;<=>?@1AB5CDE5F7G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G987F65EB143215@
123456789:;<=>?@1AB3C5DEF5G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G9587659FC43B21@
123456789:;<=>?@1AB3C5DEF5G7H9I>EHGFEIDJ>ADCBAJ@?>JI=9<;:9=H87G65FC43B21@
123456789:;<=>?@1AB5C7D9EFG9H;I>J@FIHGFJEADCBAE@J?>I=<;H:9GD87C65B143215@
123456789:;<=>?@1AB5C7DEF7G9H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:9G87FC65B143215@
123456789:;<=>?@1AB3C5DEF5G7H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;7:987;G65FC43B21@
123456789:;<=>?@1AB3C5D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD9587659C43B21@
123456789:;<=>?@1AB5C7D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD987C65B143215@
123456789:;<=>?@1AB5C7DEF7G9H;I=EHGFEIDJ=ADCBAJ@?>=JI<;H:9G87FC65B143215@
123456789:;<=>?@1AB3CDE3F5G7H9DGFEDHCI9J;AICBAJ@?;>=<;?J:9IH87G65F43EB21@
123456789:;<=>?@1AB3C8D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD98C7365437B21@
123456789:;<=>?@1AB5C8DEF8G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G98FC765B143215@
123456789:;<=>?@1AB6C8D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD98C76B2543261@
123456789:;<=>?@1AB2CDE2F4G6H<DGFEDHCI<J>AICBAJ@?>J=<IH;:69876:G54F32EB1@
123456789:;<=>?@1AB6C8D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD98C76B5143215@
123456789:;<=>?@1AB6CDE6F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F76EB5143215@
123456789:;<=>?@1AB2CDE2F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F76254326EB1@
123456789:;<=>?@1AB6CDE6F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F76EB2543261@
123456789:;<=>?@1AB5CDE5F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F765EB143215@
123456789:;<=>?@1AB3CDE3F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F7365437EB21@
123456789:;<=>?@1AB3C5D7EFG7H9I;J@FIHGFJEADCBAE@J?;>=<;?I:9H87GD65C43B21@
123456789:;<=>?@1AB5C7D9EFG9H;I=J@FIHGFJEADCBAE@J?>=I<;H:9GD87C65B143215@
123456789:;<=>?@1AB5C7DEF7G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G987FC65B143215@
123456789:;<=>?@1AB3CDE3F5G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G9587659F43EB21@
123456789:;<=>?@1AB3C5D7EFG7H9I>J@FIHGFJEADCBAE@J?>I=9<;:9=H87GD65C43B21@
123456789:;<=>?@1AB5C7DEF7G9H;I>EHGFEIDJ>ADCBAJ@?>JI=<;H:9G87FC65B143215@
123456789:;<=>?@1AB5C7D9EFG9H<I>J@FIHGFJEADCBAE@J?>I=<H;:9GD87C65B143215@
123456789:;<=>?@1AB3CDE3F5G7H<DGFEDHCI<J>AICBAJ@?>J=<IH;7:987;G65F43EB21@
123456789:;<=>?@1AB3C5D7EFG7H<I>J@FIHGFJEADCBAE@J?>I=<H;7:987;GD65C43B21@
123456789:;<=>?@1AB5CDE5F7G9H<DGFEDHCI<J>AICBAJ@?>J=<IH;:9G87F65EB143215@
123456789:;<=>?@1AB5CDE5F7G9H;DGFEDHCI;J>AICBAJ@?>J=<;IH:9G87F65EB143215@
123456789:;<=>?@1AB3CDE3F5G7H9DGFEDHCI9J>AICBAJ@?>J=9<;:9=IH87G65F43EB21@
123456789:;<=>?@1A:=@?>=A<;:A987654321@
123456789:;<=>?@1A7:=@?>=A<;:A987A654321@
123456789:;<=>?@1A3=@?>=A<;3:9876543;A21@
123456789:;<=>?@1A:=@?>=A<;:A298765432:1@
123456789:;<=>?@1A:=@?>=A<;:A91876543219@
123456789:;<=>?@1A47:=@?>=A<;:A987A654A321@
123456789:;<=>?@1A3=@?>=A<;3:983765438;A21@
123456789:;<=>?@1A:=@?>=A<;:A2598765:432:1@
123456789:;<=>?@1A:=@?>=A<;:A9187615432169@
123456789:;<=>?@1A:=@?>=A<;:A9148765493219@
123456789:;<=>?@1A:=@?>=A<;:A29872654327:1@
123456789:;<=>?@1A3=@?>=A<;36:9876;543;A21@
123456789:;<=>?@1A3:=@?>=A<;:A983765438A21@
123456789:;<=>?@1A7:=@?>=A<;:A987A26543271@
123456789:;<=>?@1A3=@?>=A<;3:948765493;A21@
123456789:;<=>?@1A:=@?>=A<;:A29487654932:1@
123456789:;<=>?@1A:=@?>=A<;:A9187265432719@
123456789:;<=>?@1A:=@?>=A<;:A9183765438219@
123456789:;<=>?@1A:=@?>=A<;:A29837654382:1@
123456789:;<=>?@1A3=@?>=A<;3:598765:43;A21@
123456789:;<=>?@1A7:=@?>=A<;:A987A61543216@
123456789:;<=>?@1A7:=@?>=A<;:A987AB147654B321B@
123456789:;<=>?@1A:=@?>=A<;:AB147:987B654B321B@
123456789:;<=>?@1A3=@?>=A<;3B58;:98B765B43;A21@
123456789:;<=>?@1A:=@?>=A<;:A298B258765B432B:1@
123456789:;<=>?@1A:=@?>=A<;:A91B369876B543B219@
123456789:;<=>?@1A:=@?>=A<;:A9187B147654B321B9@
123456789:;<=>?@1A:=@?>=A<;:A2B47:987B654B32:1@
123456789:;<=>?@1AB25A7:=@?>=A<;:A987A65B432B1@
123456789:;<=>?@1A:=@?>=A<;:A918B258765B432B19@
123456789:;<=>?@1A:=@?>=A<;:AB47:987B654B321@
123456789:;<=>?@1AB58A:=@?>=A<;:A98B765B4321@
123456789:;<=>?@1AB58;A=@?>=A<;B:98B765B4321@
123456789:;<=>?@1A7=@?>=A<;:987AB147654B321B@
123456789:;<=>?@1A:=@?>=A<;:AB14:987654B321B@
123456789:;<=>?@1A:=@?>=A<;:AB17:987B654321B@
123456789:;<=>?@1A7:@?>=<;:A987AB147654B321B@
123456789:;<=>?@1AB28A:=@?>=A<;:A98B765432B1@
123456789:;<=>?@1A:=@?>=A<;:A9B369876B543B21@
123456789:;<=>?@1A:=@?>=A<;:A98B258765B432B1@
123456789:;<=>?@1AB258A:=@?>=A<;:A98B765B432B1@
123456789:;<=>?@1AB25A=@?>=A<;C58;:98C765CB432B1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98BC258765C432C1@
123456789:;<=>?@1ABC36B8A:=@?>=A<;:A98B76C543C21@
123456789:;<=>?@1ABC369B;A=@?>=A<;B:9C876C543C21@
123456789:;<=>?@1AB47A9@C:=@?>=C<;:C9A87B654B321@
123456789:;<=>?@1AB4;A=@?>=A<;B:C47:987C654CB321@
123456789:;<=>?@1AB47A9@?C9<?>=<C;:9CA87B654B321@
123456789:;<=>?@1AB4;A=@?>=A<;BC58;:98C765C4B321@
123456789:;<=>?@1ABC147B9A=@?>=A<;:9B87C654C321C@
123456789:;<=>?@1ABC14B8A:=@?>=A<;:A98B7654C321C@
123456789:;<=>?@1AB47A=@?>=AC7:=<;:C987CB654B321@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B7C147654C321C@
123456789:;<=>?@1AB25A;@?>=<;AC58;:98C765CB432B1@
123456789:;<=>?@1AB27A=@?>=AC7:=<;:C987CB65432B1@
123456789:;<=>?@1ABC16B8A:=@?>=A<;:A98B76C54321C@
123456789:;<=>?@1ABC147B9A;@?>=<;A:9B87C654C321C@
123456789:;<=>?@1AB29A;@?>=<;A:9BC369876C543C2B1@
123456789:;<=>?@1AB29A;@?>=<;A:9B8C258765C432CB1@
123456789:;<=>?@1ABC14B6A:=@?>=A<;:A9876B54C321C@
123456789:;<=>?@1ABC147B;A=@?>=A<;B:987C654C321C@
123456789:;<=>?@1AB2;A=@?>=A<;BC58;:98C765C432B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:98C258765C432CB1@
123456789:;<=>?@1AB2;A=@?>=A<;B:C47:987C654C32B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:9C369876C543C2B1@
123456789:;<=>?@1AB2C47BA=@?>=AD7:=<;:D987DC654C32B1@
123456789:;<=>?@1ABCD14C6B8A:=@?>=A<;:A98B76C54D321D@
123456789:;<=>?@1ABCD147C9B;A=@?>=A<;B:9C87D654D321D@
123456789:;<=>?@1ABC25B7A9@D:=@?>=D<;:D9A87B65C432C1@
123456789:;<=>?@1ABC29B;A=@?>=A<;B:9C8D258765D432DC1@
123456789:;<=>?@1ABC25B7A9@?D9<?>=<D;:9DA87B65C432C1@
123456789:;<=>?@1ABC29B;A=@?>=A<;B:9CD369876D543D2C1@
123456789:;<=>?@1ABC25B7AD8;>A@?>D=<;D:98D7B65C432C1@
123456789:;<=>?@1ABC2D47:CB;A=@?>=A<;B:D987D654D32C1@
123456789:;<=>?@1ABC25B7A=@?>=AD7:=<;:D987DB65C432C1@
123456789:;<=>?@1ABC25B;A=@?>=A<;BD58;:98D765DC432C1@
123456789:;<=>?@1ABC25BD69<BA=@?>=A<D;:9D876D5C432C1@
123456789:;<=>?@1ABC14B:A=@?>=A<;:BD47:987D654DC321C@
123456789:;<=>?@1ABC14B7A=@?>=AD7:=<;:D987DB654C321C@
123456789:;<=>?@1ABC1D47CB8A:=@?>=A<;:A98B7D654D321C@
123456789:;<=>?@1ABC14B7AD8;>A@?>D=<;D:98D7B654C321C@
123456789:;<=>?@1ABC18B:A=@?>=A<;:B98CD258765D432D1C@
123456789:;<=>?@1ABC14B7A9@?D9<?>=<D;:9DA87B654C321C@
123456789:;<=>?@1ABC18B:A=@?>=A<;:B98C7D147654D321DC@
123456789:;<=>?@1ABC14B7A9@D:=@?>=D<;:D9A87B654C321C@
123456789:;<=>?@1AB36ACD69<C>A@?>C=<D;:9D876DB543B21@
123456789:;<=>?@1AB3C5D7:=CBA=@?>=AD<;:D987D65C43B21@
123456789:;<=>?@1AB3C58;BAD;>A@?>D=<;DC:98C765C43B21@
123456789:;<=>?@1AB3C58BAD8;>A@?>D=<;D:98DC765C43B21@
123456789:;<=>?@1ABC14B6A9@D:=@?>=D<;:D9A876B54C321C@
123456789:;<=>?@1ABC18B;A=@?>=A<;B:98C7D147654D321DC@
123456789:;<=>?@1ABC14B6A9@?D9<?>=<D;:9DA876B54C321C@
123456789:;<=>?@1ABC18B;A=@?>=A<;B:98CD258765D432D1C@
123456789:;<=>?@1ABC258B:AD;>A@?>D=<;D:B98C765C432C1@
123456789:;<=>?@1ABC2D47CB8A:=@?>=A<;:A98B7D654D32C1@
123456789:;<=>?@1ABC14B6A=@?>=AD7:=<;:D987D6B54C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;B:D47:987D654DC321C@
123456789:;<=>?@1ABC14B6A=@?>=A<D69<;:9D876DB54C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;BD58;:98D765D4C321C@
123456789:;<=>?@1ABC25BD69BA:=@?>=A<;:A9D876D5C432C1@
123456789:;<=>?@1ABC258BD9<BA=@?>=A<D;:9D8C765C432C1@
123456789:;<=>?@1AB3C5D7:CBA:=@?>=A<;:AD987D65C43B21@
123456789:;<=>?@1AB369ACD9<C>A@?>C=<D;:9DB876B543B21@
123456789:;<=>?@1AB2C4D69<CBA<@?>=<AD;:9D876D54C32B1@
123456789:;<=>?@1AB2C4D6:CBA:=@?>=A<;:AD9876D54C32B1@
123456789:;<=>?@1ABC15B7A9@D:=@?>=D<;:D9A87B65C4321C@
123456789:;<=>?@1ABC18B:A<@?>=<A;:B98C7D147654D321DC@
123456789:;<=>?@1ABC15B7A9@?D9<?>=<D;:9DA87B65C4321C@
123456789:;<=>?@1ABC18B:A<@?>=<A;:B98CD258765D432D1C@
123456789:;<=>?@1ABC15B7AD8;>A@?>D=<;D:98D7B65C4321C@
123456789:;<=>?@1ABC1D37CB8A:=@?>=A<;:A98B7D6543D21C@
123456789:;<=>?@1ABC15B7A=@?>=AD7:=<;:D987DB65C4321C@
123456789:;<=>?@1ABC14B:A<@?>=<A;:BD47:987D654DC321C@
123456789:;<=>?@1ABC15BD69<BA=@?>=A<D;:9D876D5C4321C@
123456789:;<=>?@1ABC15BD69BA:=@?>=A<;:A9D876D5C4321C@
123456789:;<=>?@1ABC15B;A=@?>=A<;BD58;:98D765DC4321C@
123456789:;<=>?@1ABC14B6A<@?>=<AD69<;:9D876DB54C321C@
123456789:;<=>?@1ABC1D47:CB;A=@?>=A<;B:D987D654D321C@
123456789:;<=>?@1ABC14B6AD7:=A@?>=D<;:D987D6B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9CD369876D543D21C@
123456789:;<=>?@1ABC14B6A8@?>D8;>=<;D:98DA76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8D258765D432D1C@
123456789:;<=>?@1ABC14B6A8@?D9<?>=<D;:9D8A76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C87D147654D321DC@
123456789:;<=>?@1ABC14B6A8@D:=@?>=D<;:D98A76B54C321C@
123456789:;<=>?@1AB2C47BAD7:A@E:=@?>=E<;:ED987DC654C32B1@
123456789:;<=>?@1AB2C8;BAD;>A@?>D=<;DC:98CE258765E432EB1@
123456789:;<=>?@1ABC1D3E58DCB8A:=@?>=A<;:A98BE765E43D21C@
123456789:;<=>?@1ABC147B9ADE9<D>A@?>D=<E;:9EB87C654C321C@
123456789:;<=>?@1AB2C4D69CBA9@E:=@?>=E<;:E9AD876D54C32B1@
123456789:;<=>?@1AB2C4D6=CBA=@?>=AD<E69<;:9E876ED54C32B1@
123456789:;<=>?@1AB2C4D69CBA9@?E9<?>=<E;:9EAD876D54C32B1@
123456789:;<=>?@1AB2C4D6=CBA=@?>=ADE7:=<;:E987E6D54C32B1@
123456789:;<=>?@1AB2C4D6E8ADCBAE:=@?>=A<;:A98E76D54C32B1@
123456789:;<=>?@1ABC14BDE47D9BA:=@?>=A<;:A9D87E654EC321C@
123456789:;<=>?@1ABC1D36CBE69BA:=@?>=A<;:A9E876ED543D21C@
123456789:;<=>?@1AB2C8D:=CBA=@?>=AD<;:D98CE258765E432EB1@
123456789:;<=>?@1ABC14B:AD;>A@?>D=<;D:BE47:987E654EC321C@
123456789:;<=>?@1ABC1D7:CB;A=@?>=A<;B:D987DE147654E321EC@
123456789:;<=>?@1ABC1DE25D7CB8A:=@?>=A<;:A98B7D65E432E1C@
123456789:;<=>?@1ABC1DE258D:CB;A=@?>=A<;B:D98E765E432E1C@
123456789:;<=>?@1ABC18B:AD;>A@?>D=<;D:B98CE258765E432E1C@
123456789:;<=>?@1ABC1D3:CB;A=@?>=A<;B:D9E369876E543ED21C@
123456789:;<=>?@1ABC18B:AD;>A@?>D=<;D:B98C7E147654E321EC@
123456789:;<=>?@1ABC1D3:CB;A=@?>=A<;B:DE47:987E654E3D21C@
123456789:;<=>?@1ABC14B6ADE69<D>A@?>D=<E;:9E876EB54C321C@
123456789:;<=>?@1ABC1D3E58;DCB;A=@?>=A<;BE:98E765E43D21C@
123456789:;<=>?@1ABC14BD58;BAE;>A@?>E=<;ED:98D765D4C321C@
123456789:;<=>?@1ABC1D36CBE69<BA=@?>=A<E;:9E876ED543D21C@
123456789:;<=>?@1ABC14BDE47:D<BA=@?>=A<D;:E987E654EC321C@
123456789:;<=>?@1ABC1D369CBE9<BA=@?>=A<E;:9ED876D543D21C@
123456789:;<=>?@1ABC18BD9<BA=@?>=A<D;:9D8CE258765E432E1C@
123456789:;<=>?@1ABC18BD9<BA=@?>=A<D;:9D8C7E147654E321EC@
123456789:;<=>?@1AB25A<@?>=<A;C58;:98C765CB432B1@
123456789:;<=>?@1AB7:A<@?>=<A;:B987BC147654C321C@
123456789:;<=>?@1ABC26B8A:=@?>=A<;:A98B76C5432C1@
123456789:;<=>?@1ABC258B:A<@?>=<A;:B98C765C432C1@
123456789:;<=>?@1AB37A9@C:=@?>=C<;:C9A87B6543B21@
123456789:;<=>?@1AB3:A<@?>=<A;:B9C369876C543CB21@
123456789:;<=>?@1AB37A9@?C9<?>=<C;:9CA87B6543B21@
123456789:;<=>?@1AB3:A<@?>=<A;:BC47:987C654C3B21@
123456789:;<=>?@1ABC147B9A<@?>=<A;:9B87C654C321C@
123456789:;<=>?@1ABC15B8A:=@?>=A<;:A98B765C4321C@
123456789:;<=>?@1AB37A=@?>=AC7:=<;:C987CB6543B21@
123456789:;<=>?@1AB36A<@?>=<AC69<;:9C876CB543B21@
123456789:;<=>?@1ABC14B7A:=@?>=A<;:A987B654C321C@
123456789:;<=>?@1ABC147B:A=@?>=A<;:B987C654C321C@
123456789:;<=>?@1AB3;A=@?>=A<;BC58;:98C765C43B21@
123456789:;<=>?@1AB36A8@?>C8;>=<;C:98CA76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B:C47:987C654C3B21@
123456789:;<=>?@1AB36A8@?C9<?>=<C;:9C8A76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B:9C369876C543CB21@
123456789:;<=>?@1AB36A8@C:=@?>=C<;:C98A76B543B21@
123456789:;<=>?@1ABC258B;A=@?>=A<;B:98C765C432C1@
123456789:;<=>?@1ABC25B7A:=@?>=A<;:A987B65C432C1@
123456789:;<=>?@1AB7;A=@?>=A<;B:987BC147654C321C@
123456789:;<=>?@1AB26A=@?>=A<C69<;:9C876CB5432B1@
123456789:;<=>?@1AB36A=@?>=A<C69<;:9C876CB543B21@
123456789:;<=>?@1AB7:A=@?>=A<;:B987BC147654C321C@
123456789:;<=>?@1ABC25B8A:=@?>=A<;:A98B765C432C1@
123456789:;<=>?@1ABC258B:A=@?>=A<;:B98C765C432C1@
123456789:;<=>?@1AB3:A=@?>=A<;:BC47:987C654C3B21@
123456789:;<=>?@1AB3:A=@?>=A<;:B9C369876C543CB21@
123456789:;<=>?@1ABC1D3EF47EGH7:GBEDCBGA:=@?>=A<;:AH987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF47:EGH:=GBEDCBGA=@?>=AH<;:HF987F654F3D21C@
123456789:;<=>?@1ABC14BDE4F69<EDG<H>AGDBAH@?>H=<GF;:9F876F54EC321C@
123456789:;<=>?@1ABC1D3E5FGH58;G=FBEDCBFA=@?>=AG<;H:98H765HE43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9@H:=@?>=H<;:H9AG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6=FBEDCBFA=@?>=AG<H69<;:9H876HG5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9@?H9<?>=<H;:9HAG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6=FBEDCBFA=@?>=AGH7:=<;:H987H6G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8;>AGFBEDCBFAH@?>H=<;H:98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E9FG:=FBEDCBFA=@?>=AG<;:G9EH369876H543HD21C@
123456789:;<=>?@1ABC1D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87DH147654H321HC@
123456789:;<=>?@1ABC1DE25DFG58FH9BFDCBHA:=@?>=A<;:A9H8G765GE432E1C@
123456789:;<=>?@1ABC1D36CBE6F<G>AFEBAG@?>G=<FH69<;:9H876HED543D21C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFAG;>A@?>G=<;GFH58;:98H765HE43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8AGFBEDCBFAH:=@?>=A<;:A98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69<H>AGFBEDCBFAH@?>H=<G;:9G876G5E43D21C@
123456789:;<=>?@1ABC1D3:CBE:F<G>AFEBAG@?>G=<F;:EDH47:987H654H3D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7>A@?>G=H7:=<;:H987HGF65E43D21C@
123456789:;<=>?@1ABC1D3:CBE:F<G>AFEBAG@?>G=<F;:ED9H369876H543HD21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7>A@?>GH8;>=<;H:98H7GF65E43D21C@
123456789:;<=>?@1ABC1DE258D:CBF:G<H>AGFBAH@?>H=<G;:FD98E765E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8A:=@?>=A<;:A98BH76G54F32E1C@
123456789:;<=>?@1ABC1D7:CBE:F<G>AFEBAG@?>G=<F;:ED987DH147654H321HC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7:A@H:=@?>=H<;:HG987GF65E43D21C@
123456789:;<=>?@1ABC14BDE4F6G8H:DGFEDHBA:=@?>=A<;:AH98G76F54EC321C@
123456789:;<=>?@1ABC147BDE7F9G;H=DGFEDHBA=@?>=AH<;G:9F87EC654C321C@
123456789:;<=>?@1ABC147BDE7F9<EDG<H>AGDBAH@?>H=<GF;:9F87EC654C321C@
123456789:;<=>?@1ABC1D3E5FGH58G:FBEDCBFA:=@?>=A<;:AG98H765HE43D21C@
123456789:;<=>?@1ABC1D36CBE6F8G:AFEBAG@H:=@?>=H<;:HG98F76ED543D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87DH147654H321HC@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHA:=@?>=A<;:A9H87GF654F32E1C@
123456789:;<=>?@1ABC1DE258DF9G;BFDCBGAH;>A@?>H=<;HG:9F8E765E432E1C@
123456789:;<=>?@1ABC1D36CBE6F8G>AFEBAG@?>GH8;>=<;H:98HF76ED543D21C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFAG;>A@?>G=<;GF:9EH369876H543HD21C@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHA:=@?>=A<;:A9HG876G54F3D21C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHA:=@?>=A<;:A9H87G6E54F321FC@
123456789:;<=>?@1ABC1D3EF47EGH7:=GBEDCBGA=@?>=AH<;:H987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4G69<FEH<BEDCBHA=@?>=A<HG;:9G876G54F3D21C@
123456789:;<=>?@1ABC1DEF147E9DG:H<BGDCBHA=@?>=A<H;:G9E87F654F321FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9@H:=@?>=H<;:H9A8G76F5E432E1C@
123456789:;<=>?@1ABC1DE29DF:G<BFDCBGA=@?>=A<G;:F9E8H258765H432HE1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9@?H9<?>=<H;:9HA8G76F5E432E1C@
123456789:;<=>?@1ABC1DE29DF:G<BFDCBGA=@?>=A<G;:F9EH369876H543H2E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8;>A@?>H=<;H:98HG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F47:EDG:H<BGDCBHA=@?>=A<H;:GF987F654F32E1C@
123456789:;<=>?@1ABC1DE25DF6GH7:=GBFDCBGA=@?>=AH<;:H987H6F5E432E1C@
123456789:;<=>?@1ABC1DE25DFG58;FH<BFDCBHA=@?>=A<H;G:98G765GE432E1C@
123456789:;<=>?@1ABC1DE25DF6G<BFDCBGA=@?>=A<GH69<;:9H876HF5E432E1C@
123456789:;<=>?@1A:=@?>=A<;:AB37:987B6543B21@
123456789:;<=>?@1A9<@?>=<A;:9AB369876B543B21@
123456789:;<=>?@1AB48A:=@?>=A<;:A98B7654B321@
123456789:;<=>?@1AB47:A<@?>=<A;:B987B654B321@
123456789:;<=>?@1A7<@?>=<A;:987AB147654B321B@
123456789:;<=>?@1A:=@?>=A<;:AB15:98765B4321B@
123456789:;<=>?@1A:=@?>=A<;:AB16:9876B54321B@
123456789:;<=>?@1A7;@?>=<;A:987AB147654B321B@
123456789:;<=>?@1AB369A;@?>=<;A:9B876B543B21@
123456789:;<=>?@1AB38A:=@?>=A<;:A98B76543B21@
123456789:;<=>?@1A8;@?>=<;A:98AB258765B432B1@
123456789:;<=>?@1A:=@?>=A<;:AB27:987B65432B1@
123456789:;<=>?@1A:=@?>=A<;:A9B14987654B321B@
123456789:;<=>?@1A:=@?>=A<;:A9B169876B54321B@
123456789:;<=>?@1A:=@?>=A<;:AB25:98765B432B1@
123456789:;<=>?@1A8=@?>=A<;:98AB258765B432B1@
123456789:;<=>?@1AB47:A=@?>=A<;:B987B654B321@
123456789:;<=>?@1AB47A:=@?>=A<;:A987B654B321@
123456789:;<=>?@1A9=@?>=A<;:9AB369876B543B21@
123456789:;<=>?@1A:=@?>=A<;:AB36:9876B543B21@
123456789:;<=>?@1A:=@?>=A<;:A98B158765B4321B@
123456789:;<=>?@1A:=@?>=A<;:A9B2598765B432B1@
123456789:;<=>?@1A:=@?>=A<;:A9B269876B5432B1@
123456789:;<=>?@1A:=@?>=A<;:A98B1487654B321B@
123456789:;<=>?@1ABC25BDE58;DF<G>AFDBAG@?>G=<F;E:98E765EC432C1@
123456789:;<=>?@1ABC2D4E6FG7:=FBEDCBFA=@?>=AG<;:G987G6E54D32C1@
123456789:;<=>?@1ABC2D47:CBE:F<G>AFEBAG@?>G=<F;:ED987D654D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8;>A@?>G=<;G:98GF76E54D32C1@
123456789:;<=>?@1ABC29BD:E<F>AEDBAF@?>F=<E;:D9CG369876G543G2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9@?G9<?>=<G;:9GA8F76E54D32C1@
123456789:;<=>?@1ABC29BD:E<F>AEDBAF@?>F=<E;:D9C8G258765G432GC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9@G:=@?>=G<;:G9A8F76E54D32C1@
123456789:;<=>?@1ABCD147C9BE:F<G>AFEBAG@?>G=<F;:E9C87D654D321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8A:=@?>=A<;:A98B7G65F43E21D@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA=@?>=AG7:=<;:G987GF65E43D21C@
123456789:;<=>?@1ABC14BD:E<F>AEDBAF@?>F=<E;:DG47:987G654GC321C@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGA:=@?>=A<;:A9G87F65E4D321D@
123456789:;<=>?@1ABCD147CE8F:G<BFECBGA=@?>=A<G;:F98E7D654D321D@
123456789:;<=>?@1ABC25BD6E8F:AEDBAF@G:=@?>=G<;:GF98E76D5C432C1@
123456789:;<=>?@1ABC2D8E:F<BEDCBFA=@?>=A<F;:E98DG258765G432GC1@
123456789:;<=>?@1ABC25BD6E8FG9<?FAEDBAF@?G>=<G;:9G8E76D5C432C1@
123456789:;<=>?@1ABC2DE369DF:G<BFDCBGA=@?>=A<G;:F9E876E543E2C1@
123456789:;<=>?@1ABC25BD6E8F>AEDBAF@?>FG8;>=<;G:98GE76D5C432C1@
123456789:;<=>?@1ABC2D4E:F<BEDCBFA=@?>=A<F;:EG47:987G654GD32C1@
123456789:;<=>?@1ABC25BD6EF7:=EG>AEDBAG@?>G=F<;:F987F6D5C432C1@
123456789:;<=>?@1ABC2D4EF58;EG<BEDCBGA=@?>=A<G;F:98F765F4D32C1@
123456789:;<=>?@1ABC25BD6E<F>AEDBAF@?>F=<EG69<;:9G876GD5C432C1@
123456789:;<=>?@1ABC2D4E6F<BEDCBFA=@?>=A<FG69<;:9G876GE54D32C1@
123456789:;<=>?@1ABC2D4E6FG7:FBEDCBFA:=@?>=A<;:AG987G6E54D32C1@
123456789:;<=>?@1ABC258BDE8;DF<G>AFDBAG@?>G=<F;E:98EC765C432C1@
123456789:;<=>?@1ABC1D369CBE9F<G>AFEBAG@?>G=<F;:9ED876D543D21C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8;>A@?>G=<;G:98GF765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9@G:=@?>=G<;:G9A8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9@?G9<?>=<G;:9GA8F765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9@?G9<?>=<G;:9GA8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9@G:=@?>=G<;:G9A8F765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8;>A@?>G=<;G:98GF76E54D321C@
123456789:;<=>?@1ABC1D369CBE9F;G=AFEBAG@?>=G<;F:9ED876D543D21C@
123456789:;<=>?@1ABC1D4E6FG7:=FBEDCBFA=@?>=AG<;:G987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7:FBEDCBFA:=@?>=A<;:AG987G6E543D21C@
123456789:;<=>?@1ABC1D4E6F<BEDCBFA=@?>=A<FG69<;:9G876GE54D321C@
123456789:;<=>?@1ABC1D7E9F<BEDCBFA=@?>=A<F;:9E87DG147654G321GC@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGA:=@?>=A<;:A9G876F5E432E1C@
123456789:;<=>?@1ABC1DE258DF9G<BFDCBGA=@?>=A<G;:9F8E765E432E1C@
123456789:;<=>?@1ABC1D4E:F<BEDCBFA=@?>=A<F;:EG47:987G654GD321C@
123456789:;<=>?@1ABC1D3E9F<BEDCBFA=@?>=A<F;:9EG369876G543GD21C@
123456789:;<=>?@1ABC258BD9E;FG<?FAEDBAF@?G>=<G;E:9D8C765C432C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGA:=@?>=A<;:A9G87F6E543E2C1@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98DG258765G432G1C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<F;G58;:98G765GE43D21C@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98D7G147654G321GC@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<FG69<;:9G876G5E43D21C@
123456789:;<=>?@1ABC1D4E6FG7:FBEDCBFA:=@?>=A<;:AG987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7:=FBEDCBFA=@?>=AG<;:G987G6E543D21C@
123456789:;<=>?@1ABC1D369CBE9F;G>AFEBAG@?>G=<;F:9ED876D543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8;>A@?>G=<;G:98GF76E543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9@G:=@?>=G<;:G9A8F76E543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9@?G9<?>=<G;:9GA8F76E543D21C@
123456789:;<=>?@1ABC1D3E6F<BEDCBFA=@?>=A<FG69<;:9G876GE543D21C@
123456789:;<=>?@1ABC1D7E:F<BEDCBFA=@?>=A<F;:E987DG147654G321GC@
123456789:;<=>?@1ABC258BD9EF:=EG>AEDBAG@?>G=F<;:F9D8C765C432C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGA:=@?>=A<;:A9G8F765F4D32C1@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:EG47:987G654G3D21C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:E9G369876G543GD21C@
123456789:;<=>?@1A:=@?>=A<;:A598765:4321@
123456789:;<=>?@1A3=@?>=A<;:983765438A21@
123456789:;<=>?@1A6:=@?>=A<;:A9876A54321@
123456789:;<=>?@1A69<@?>=<A;:9A876A54321@
123456789:;<=>?@1A3=@?>=A<;:39876543:A21@
123456789:;<=>?@1A:=@?>=A<;:A39876543:21@
123456789:;<=>?@1A:=@?>=A<;:A98176543218@
123456789:;<=>?@1A:=@?>=A<;:A92876543291@
123456789:;<=>?@1A:=@?>=A<;:A98761543216@
123456789:;<=>?@1A:=@?>=A<;:A94876549321@
123456789:;<=>?@1A:=@?>=A<;:A98726543271@
123456789:;<=>?@1A:=@?>=A<;:A98376543821@
123456789:;<=>?@1AB26A<@?>=<AC69<;:9C876CB5432B1@
123456789:;<=>?@1ABC15B7A:=@?>=A<;:A987B65C4321C@
123456789:;<=>?@1ABC147B:A<@?>=<A;:B987C654C321C@
123456789:;<=>?@1AB2:A<@?>=<A;:BC47:987C654C32B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B98C258765C432CB1@
123456789:;<=>?@1AB2:A<@?>=<A;:B9C369876C543C2B1@
123456789:;<=>?@1A:=@?>=A<;:AB26:9876B5432B1@
123456789:;<=>?@1A8<@?>=<A;:98AB258765B432B1@
123456789:;<=>?@1AB37A:=@?>=A<;:A987B6543B21@
123456789:;<=>?@1A:=@?>=A<;:A9B1598765B4321B@
123456789:;<=>?@1ABC1D3E5FG6:FBEDCBFA:=@?>=A<;:AG9876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69<FBEDCBFA<@?>=<AG;:9G876G5E43D21C@
123456789:;<=>?@1ABC1D47:CBE:F<G>AFEBAG@?>G=<F;:ED987D654D321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7:=A@?>=G<;:G987GF65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@G:=@?>=G<;:G98A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?>G8;>=<;G:98GA7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?G9<?>=<G;:9G8A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFA<@?>=<A;FG58;:98G765GE43D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFA<@?>=<A;F:9E87DG147654G321GC@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGA:=@?>=A<;:A9G87F6E5432E1C@
123456789:;<=>?@1ABC1DE258DF9G;BFDCBGA<@?>=<A;G:9F8E765E432E1C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFA<@?>=<A;F:9EG369876G543GD21C@
123456789:;<=>?@1A:=@?>=A<;:A4987654:321@
123456789:;<=>?@1A3=@?>=A<;:938765439A21@
123456789:;<=>?@1A5:=@?>=A<;:A98765A4321@
123456789:;<=>?@1A:=@?>=A<;:A98716543217@
123456789:;<=>?@1A:=@?>=A<;:A93876543921@
123456789:;<=>?@1A:=@?>=A<;:A98276543281@
123456789:;<=>?@1AB4C:D<E>ADCBAE@?>E=<D;:CF47:987F654FB321@
123456789:;<=>?@1AB4C6D8E:ADCBAE@F:=@?>=F<;:FE98D76C54B321@
123456789:;<=>?@1ABC369BD:E<F>AEDBAF@?>F=<E;:D9C876C543C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFA:=@?>=A<;:A9F87E65D43C21@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98BF258765F432F1@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C98F258765F432FB1@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B7F147654F321F@
123456789:;<=>?@1ABC1D5E7F9BEDCBFA:=@?>=A<;:A9F87E65D4321C@
123456789:;<=>?@1ABC1D3E5F9BEDCBFA:=@?>=A<;:A9F8765E43D21C@
123456789:;<=>?@1AB4C6D8E>ADCBAE@?>EF8;>=<;F:98FD76C54B321@
123456789:;<=>?@1AB4C6D<E>ADCBAE@?>E=<DF69<;:9F876FC54B321@
123456789:;<=>?@1ABC1D3E7F9BEDCBFA:=@?>=A<;:A9F87E6543D21C@
123456789:;<=>?@1AB3C9D<E>ADCBAE@?>E=<D;:9CF369876F543FB21@
123456789:;<=>?@1ABC258BD9E<F>AEDBAF@?>F=<E;:9D8C765C432C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFA:=@?>=A<;:A9F876E54D32C1@
123456789:;<=>?@1AB7C9D<E>ADCBAE@?>E=<D;:9C87BF147654F321F@
123456789:;<=>?@1AB3C5D<E>ADCBAE@?>E=<D;F58;:98F765FC43B21@
123456789:;<=>?@1AB3C5D7E>ADCBAE@?>E=F7:=<;:F987FD65C43B21@
123456789:;<=>?@1AB7C9D;E>ADCBAE@?>E=<;D:9C87BF147654F321F@
123456789:;<=>?@1ABC2D4E7F9BEDCBFA:=@?>=A<;:A9F87E654D32C1@
123456789:;<=>?@1ABC258BD9E;F>AEDBAF@?>F=<;E:9D8C765C432C1@
123456789:;<=>?@1AB3C5D;E>ADCBAE@?>E=<;DF58;:98F765FC43B21@
123456789:;<=>?@1AB3C9D;E>ADCBAE@?>E=<;D:9CF369876F543FB21@
123456789:;<=>?@1ABC1D4E6F9BEDCBFA:=@?>=A<;:A9F876E54D321C@
123456789:;<=>?@1AB3C:D<E>ADCBAE@?>E=<D;:C9F369876F543FB21@
123456789:;<=>?@1AB7C:D<E>ADCBAE@?>E=<D;:C987BF147654F321F@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA:=@?>=A<;:A98F76E54D32C1@
123456789:;<=>?@1AB3C5D7E9ADCBAE@?F9<?>=<F;:9FE87D65C43B21@
123456789:;<=>?@1AB7C9D;E=ADCBAE@?>=E<;D:9C87BF147654F321F@
123456789:;<=>?@1ABC2D5E7F9BEDCBFA:=@?>=A<;:A9F87E65D432C1@
123456789:;<=>?@1ABC258BD9E;F=AEDBAF@?>=F<;E:9D8C765C432C1@
123456789:;<=>?@1AB3C6D8E:ADCBAE@F:=@?>=F<;:FE98D76C543B21@
123456789:;<=>?@1AB3C9D;E=ADCBAE@?>=E<;D:9CF369876F543FB21@
123456789:;<=>?@1ABC1D4E7F9BEDCBFA:=@?>=A<;:A9F87E654D321C@
123456789:;<=>?@1ABC1D3E6F9BEDCBFA:=@?>=A<;:A9F876E543D21C@
123456789:;<=>?@1AB3C6D8E>ADCBAE@?>EF8;>=<;F:98FD76C543B21@
123456789:;<=>?@1AB2CDE2F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98FK258765K432KEB1@
123456789:;<=>?@1AB2CDE2F4G6H<DGFEDHCI<J>AICBAJ@?>J=<IHK69<;:9K876KG54F32EB1@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAK:=@?>=A<;:A9J87I65HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKA:=@?>=A<;:A9K87JI65H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKA:=@?>=A<;:A9KJ87I65H43GD21C@
123456789:;<=>?@1AB2CDE2F4G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:GK47:987K654KF32EB1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B7654321@
123456789:;<=>?@1AB2;A=@?>=A<;B:98765432B1@
123456789:;<=>?@1AB28;A=@?>=A<;B:98B765432B1@
123456789:;<=>?@1AB25A7:@?>=<;:A987A65B432B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:9287654329B1@
123456789:;<=>?@1AB2;A=@?>=A<;B4:987654;32B1@
123456789:;<=>?@1AB25A=@?>=A<5;:98765<B432B1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B176543218@
123456789:;<=>?@1AB2;A=@?>=A<;B:39876543:2B1@
123456789:;<=>?@1ABC36B8;A=@?>=A<;B:98B76C543C21@
123456789:;<=>?@1AB47A9C;>A@?>C=<;C:9A87B654B321@
123456789:;<=>?@1AB4C69B;A=@?>=A<;B:9C876C54B321@
123456789:;<=>?@1ABC14B69A=@?>=A<;:9B876B54C321C@
123456789:;<=>?@1ABC14B8;A=@?>=A<;B:98B7654C321C@
123456789:;<=>?@1AB2;A=@?>=A<;B:C27:987C65432CB1@
123456789:;<=>?@1AB2;A=@?>=A<;BC36;:9876C543C2B1@
123456789:;<=>?@1AB25A=@?>=AC5:=<;:C98765CB432B1@
123456789:;<=>?@1AB25A=@?>=AC58=<;:98C765CB432B1@
123456789:;<=>?@1AB2;A=@?>=A<;BC38;:98C76543C2B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:C25:98765C432CB1@
123456789:;<=>?@1ABC16B8;A=@?>=A<;B:98B76C54321C@
123456789:;<=>?@1ABC14B69A;@?>=<;A:9B876B54C321C@
123456789:;<=>?@1AB2C49B;A=@?>=A<;B:9C87654C32B1@
123456789:;<=>?@1AB25A=@?>=ACD58C:=<;:C98D765DB432B1@
123456789:;<=>?@1AB2;A=@?>=A<;BCD36C8;:98C76D543D2B1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98BC1D36C876D543D21C@
123456789:;<=>?@1ABCD14C6B8;A=@?>=A<;B:98B76C54D321D@
123456789:;<=>?@1ABCD14C69B;A=@?>=A<;B:9C876C54D321D@
123456789:;<=>?@1ABC25B7A9D;>A@?>D=<;D:9A87B65C432C1@
123456789:;<=>?@1ABC2D47C9B;A=@?>=A<;B:9C87D654D32C1@
123456789:;<=>?@1ABC25B7AD8;A=@?>=A<;D:98D7B65C432C1@
123456789:;<=>?@1ABC25D7:CB;A=@?>=A<;B:D987D65C432C1@
123456789:;<=>?@1AB36A8@C9D;>C@?>D=<;D:9C8A76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B:C3D58C:98D765D43CB21@
123456789:;<=>?@1AB36A8@CD8;C=@?>=C<;D:98DA76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;BCD36C8;:98C76D543DB21@
123456789:;<=>?@1AB36A8@?C8D:=C?>=D<;:D98CA76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;BC4D69C;:9D876D54C3B21@
123456789:;<=>?@1ABC1D47CB8;A=@?>=A<;B:98B7D654D321C@
123456789:;<=>?@1ABC14B7AD8;A=@?>=A<;D:98D7B654C321C@
123456789:;<=>?@1ABC1D36C8B:A=@?>=A<;:B98C76D543D21C@
123456789:;<=>?@1ABC14B7A9D;>A@?>D=<;D:9A87B654C321C@
123456789:;<=>?@1AB36ACD69C;>A@?>C=<;C:9D876DB543B21@
123456789:;<=>?@1AB3C58D:=CBA=@?>=AD<;:D98C765C43B21@
123456789:;<=>?@1AB36A=@?>=AC6D8;C=<;D:98D76CB543B21@
123456789:;<=>?@1AB3C58BAD8;A=@?>=A<;D:98DC765C43B21@
123456789:;<=>?@1AB36C8;BAD;>A@?>D=<;DC:98C76B543B21@
123456789:;<=>?@1AB2;A=@?>=A<;BCD26C8;:98C76D5432DB1@
123456789:;<=>?@1AB2;A=@?>=A<;BCD25C7;:987C65D432DB1@
123456789:;<=>?@1AB2C47D9<CBA<@?>=<AD;:9D87C654C32B1@
123456789:;<=>?@1AB2C48BAD8;A=@?>=A<;D:98DC7654C32B1@
123456789:;<=>?@1ABC15B7A9D;>A@?>D=<;D:9A87B65C4321C@
123456789:;<=>?@1ABC1D36C8B:A<@?>=<A;:B98C76D543D21C@
123456789:;<=>?@1ABC15B7AD8;A=@?>=A<;D:98D7B65C4321C@
123456789:;<=>?@1ABC1D37CB8;A=@?>=A<;B:98B7D6543D21C@
123456789:;<=>?@1AB2;A=@?>=A<;B:C2D48C:98D7654D32CB1@
123456789:;<=>?@1AB2;A=@?>=A<;BC3D59C;:9D8765D43C2B1@
123456789:;<=>?@1AB2:A<@?>=<A;:BCD25C7:987C65D432DB1@
123456789:;<=>?@1ABC14B6A9D;>A@?>D=<;D:9A876B54C321C@
123456789:;<=>?@1ABC1D36C8B;A=@?>=A<;B:98C76D543D21C@
123456789:;<=>?@1ABC25B7:AD;>A@?>D=<;D:B987B65C432C1@
123456789:;<=>?@1ABC2D47CB8;A=@?>=A<;B:98B7D654D32C1@
123456789:;<=>?@1AB2;A=@?>=A<;BC4D69C;:9D876D54C32B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:C3D58C:98D765D43C2B1@
123456789:;<=>?@1ABC1D3E58DCB8;A=@?>=A<;B:98BE765E43D21C@
123456789:;<=>?@1ABC14B69ADE9<D>A@?>D=<E;:9EB876B54C321C@
123456789:;<=>?@1AB2C4D6E8;DCB;A=@?>=A<;BE:98E76D54C32B1@
123456789:;<=>?@1AB2CDE25D7C9B;A=@?>=A<;B:9C87D65E432EB1@
123456789:;<=>?@1AB2C4D6E8;ADCBAE=@?>=A<;E:98E76D54C32B1@
123456789:;<=>?@1ABC14B6A8@D9E;>D@?>E=<;E:9D8A76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8D1E36D876E543E21DC@
123456789:;<=>?@1ABC14B6A8@DE8;D=@?>=D<;E:98EA76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9CDE14D69876D54E321EC@
123456789:;<=>?@1ABC14B6A8@?D8E:=D?>=E<;:E98DA76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9CD2E47D987E654E32D1C@
123456789:;<=>?@1ABC1DE25D7CB8;A=@?>=A<;B:98B7D65E432E1C@
123456789:;<=>?@1ABC1DE25D7:CB;A=@?>=A<;B:D987D65E432E1C@
123456789:;<=>?@1ABC1D36C8B:AE;>A@?>E=<;E:B98C76D543D21C@
123456789:;<=>?@1ABC1D3E58D:CB;A=@?>=A<;B:D98E765E43D21C@
123456789:;<=>?@1ABC14B6ADE69D;>A@?>D=<;D:9E876EB54C321C@
123456789:;<=>?@1ABC1D36E8;DCB;A=@?>=A<;BE:98E76D543D21C@
123456789:;<=>?@1ABC14B6A=@?>=AD6E8;D=<;E:98E76DB54C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;BD4E69D;:9E876E54DC321C@
123456789:;<=>?@1ABC14D69CBE9<BA=@?>=A<E;:9ED876D54C321C@
123456789:;<=>?@1ABC14BDE47D9<BA=@?>=A<D;:9D87E654EC321C@
123456789:;<=>?@1ABC1D36C8BE9<BA=@?>=A<E;:9E8C76D543D21C@
123456789:;<=>?@1AB8;A=@?>=A<;B:98BC158765C4321C@
123456789:;<=>?@1AB25A=@?>=A<C58<;:98C765CB432B1@
123456789:;<=>?@1AB2;A=@?>=A<;BC48;:98C7654C32B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:9C2598765C432CB1@
123456789:;<=>?@1ABC26B8;A=@?>=A<;B:98B76C5432C1@
123456789:;<=>?@1ABC25B7:A<@?>=<A;:B987B65C432C1@
123456789:;<=>?@1AB37A9C;>A@?>C=<;C:9A87B6543B21@
123456789:;<=>?@1AB3C58B:A<@?>=<A;:B98C765C43B21@
123456789:;<=>?@1ABC14B69A<@?>=<A;:9B876B54C321C@
123456789:;<=>?@1ABC15B8;A=@?>=A<;B:98B765C4321C@
123456789:;<=>?@1AB2;A=@?>=A<;B:C26:9876C5432CB1@
123456789:;<=>?@1AB2;A=@?>=A<;BC37;:987C6543C2B1@
123456789:;<=>?@1AB25A=@?>=AC59=<;:9C8765CB432B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:C36:9876C543C2B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:C37:987C6543C2B1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98BC1487654C321C@
123456789:;<=>?@1AB25A=@?>=A<C59<;:9C8765CB432B1@
123456789:;<=>?@1AB2;A=@?>=A<;BC47;:987C654C32B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:9C269876C5432CB1@
123456789:;<=>?@1ABC25B8;A=@?>=A<;B:98B765C432C1@
123456789:;<=>?@1ABC25B7:A=@?>=A<;:B987B65C432C1@
123456789:;<=>?@1AB3C58B:A=@?>=A<;:B98C765C43B21@
123456789:;<=>?@1ABC14BDE47F9<EDG<H>AGDBAH@?>H=<GF;:9F87E654EC321C@
123456789:;<=>?@1ABC1D3E5FGH58G:=FBEDCBFA=@?>=AG<;:G98H765HE43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9H;>A@?>H=<;H:9AG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8;G=FBEDCBFA=@?>=AG<;H:98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8;AGFBEDCBFAH=@?>=A<;H:98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69H;>AGFBEDCBFAH@?>H=<;H:9G876G5E43D21C@
123456789:;<=>?@1ABC1D3E58D:CBF:G<H>AGFBAH@?>H=<G;:FD98E765E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9<G>A@?>G=<H;:9H87GF65E43D21C@
123456789:;<=>?@1ABC1DE25D7:CBF:G<H>AGFBAH@?>H=<G;:FD987D65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8;A=@?>=A<;B:98BH76G54F32E1C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@G9H;>G@?>H=<;H:9G8A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?G8H:=G?>=H<;:H98GA7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@GH8;G=@?>=G<;H:98HA7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<FG5H7:G<;:H987H65GE43D21C@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98DG1H36G876H543H21GC@
123456789:;<=>?@1ABC1D3EF47G9<FEH<BEDCBHA=@?>=A<HG;:9G87F654F3D21C@
123456789:;<=>?@1ABC1DEF14E69DG:H<BGDCBHA=@?>=A<H;:G9E876E54F321FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9H;>A@?>H=<;H:9A8G76F5E432E1C@
123456789:;<=>?@1ABC1DE2F47E9DG:H<BGDCBHA=@?>=A<H;:G9E87F654F32E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8;A=@?>=A<;H:98HG76F5E432E1C@
123456789:;<=>?@1ABC1DE25F7:EDG:H<BGDCBHA=@?>=A<H;:GF987F65E432E1C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:EG3H58G:98H765H43GD21C@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B376543821@
123456789:;<=>?@1AB25A=@?>=A<;:598765:B432B1@
123456789:;<=>?@1AB2;A=@?>=A<;B6:9876;5432B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:9872654327B1@
123456789:;<=>?@1AB48;A=@?>=A<;B:98B7654B321@
123456789:;<=>?@1AB47A9<@?>=<A;:9A87B654B321@
123456789:;<=>?@1AB27;A=@?>=A<;B:987B65432B1@
123456789:;<=>?@1AB26;A=@?>=A<;B:9876B5432B1@
123456789:;<=>?@1AB36A8;@?>=<;A:98A76B543B21@
123456789:;<=>?@1AB38;A=@?>=A<;B:98B76543B21@
123456789:;<=>?@1AB2;A=@?>=A<;B:9827654328B1@
123456789:;<=>?@1AB2;A=@?>=A<;B5:98765;432B1@
123456789:;<=>?@1AB25A=@?>=A<;5:98765;B432B1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B276543281@
123456789:;<=>?@1AB2;A=@?>=A<;B:9387654392B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:4987654:32B1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B716543217@
123456789:;<=>?@1AB2;A=@?>=A<;B:9837654382B1@
123456789:;<=>?@1AB2;A=@?>=A<;B:598765:432B1@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B761543216@
123456789:;<=>?@1AB8;A=@?>=A<;B:98B726543271@
123456789:;<=>?@1AB2;A=@?>=A<;B:9487654932B1@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8;A=@?>=A<;G:98GF765E43D21C@
123456789:;<=>?@1ABC14D69CBE9F<G>AFEBAG@?>G=<F;:9ED876D54C321C@
123456789:;<=>?@1AB3C:D<E>ADCBAE@?>E=<D;:CF3G58F:98G765G43FB21@
123456789:;<=>?@1AB3C5D7E9ADCBAE@F9G;>F@?>G=<;G:9FE87D65C43B21@
123456789:;<=>?@1ABC25D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D65C432C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8;A=@?>=A<;G:98GF76E54D32C1@
123456789:;<=>?@1ABC2D47C9BE:F<G>AFEBAG@?>G=<F;:E9C87D654D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9G;>A@?>G=<;G:9A8F76E54D32C1@
123456789:;<=>?@1ABCD14C69BE:F<G>AFEBAG@?>G=<F;:E9C876C54D321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8;A=@?>=A<;B:98B7G65F43E21D@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98BF1G36F876G543G21F@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C9F2G47F987G654G32FB1@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:CFG25F7:987F65G432GB1@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9G;>A@?>G=<;G:9A8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9G;>A@?>G=<;G:9A8F765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8;A=@?>=A<;G:98GF76E54D321C@
123456789:;<=>?@1ABC14D69CBE9F;G=AFEBAG@?>=G<;F:9ED876D54C321C@
123456789:;<=>?@1AB3C5D7E>ADCBAE@?>EF7G9<F>=<G;:9G87FD65C43B21@
123456789:;<=>?@1AB3C5D<E>ADCBAE@?>E=<DF5G7:F<;:G987G65FC43B21@
123456789:;<=>?@1ABC14D69CBE9F;G>AFEBAG@?>G=<;F:9ED876D54C321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8;A=@?>=A<;G:98GF76E543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9G;>A@?>G=<;G:9A8F76E543D21C@
123456789:;<=>?@1ABC69B;A=@?>=A<;B:9C876C54321@
123456789:;<=>?@1ABC14B6A=@?>=A<;:9876B54C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;B:987654C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C87654321C@
123456789:;<=>?@1ABC14B6A8@?>=<;:98A76B54C321C@
123456789:;<=>?@1ABC169B;A=@?>=A<;B:9C876C54321C@
123456789:;<=>?@1ABC14B6A8;@?>=<;A:98A76B54C321C@
123456789:;<=>?@1ABC14B6A8=@?>=A<;:98A76B54C321C@
123456789:;<=>?@1ABC149B;A=@?>=A<;B:9C87654C321C@
123456789:;<=>?@1ABC14B6;A=@?>=A<;B:9876B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8716543217C@
123456789:;<=>?@1ABC14B6A8@:?>=<;:@98A76B54C321C@
123456789:;<=>?@1ABC14B6A8@?>8=<;:98>A76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C3876543921C@
123456789:;<=>?@1ABC14B6A=@?>=A<6;:9876<B54C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;B5:98765;4C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;B:4987654:C321C@
123456789:;<=>?@1ABC14B6A=@?>=A7<;:987=6B54C321C@
123456789:;<=>?@1AB2C47BA=@?>=A7<;:987=C654C32B1@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8276543281C@
123456789:;<=>?@1ABC14B6A8@?9>=<;:9?8A76B54C321C@
123456789:;<=>?@1ABC25B7D9<BA=@?>=A<D;:9D87B65C432C1@
123456789:;<=>?@1ABC25BD69B;A=@?>=A<;B:9D876D5C432C1@
123456789:;<=>?@1ABC1D47C9B;A=@?>=A<;B:9C87D654D321C@
123456789:;<=>?@1ABC14B6A8D:=A@?>=D<;:D98A76B54C321C@
123456789:;<=>?@1ABC14B6A8D;>A@?>D=<;D:98A76B54C321C@
123456789:;<=>?@1ABC1D36C9B;A=@?>=A<;B:9C876D543D21C@
123456789:;<=>?@1ABC14BD58B:A=@?>=A<;:B98D765D4C321C@
123456789:;<=>?@1ABC14BD58B;A=@?>=A<;B:98D765D4C321C@
123456789:;<=>?@1ABC1D36CB7:A=@?>=A<;:B987B6D543D21C@
123456789:;<=>?@1ABC14B7:AD;>A@?>D=<;D:B987B654C321C@
123456789:;<=>?@1AB36ACD69C;A=@?>=A<;C:9D876DB543B21@
123456789:;<=>?@1AB36C8D:=CBA=@?>=AD<;:D98C76B543B21@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8D158765D4321DC@
123456789:;<=>?@1ABC14B6A8@D9<@?>=<D;:9D8A76B54C321C@
123456789:;<=>?@1ABC14B6A8@?D8<?>=<D;:98DA76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9CD2598765D432D1C@
123456789:;<=>?@1ABC14B6A=@?>=AD6:=<;:D9876DB54C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;BD47;:987D654DC321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;BD48;:98D7654DC321C@
123456789:;<=>?@1ABC14B6A=@?>=AD69=<;:9D876DB54C321C@
123456789:;<=>?@1AB2C47BAD7;A=@?>=A<;D:987DC654C32B1@
123456789:;<=>?@1AB2C47D9=CBA=@?>=AD<;:9D87C654C32B1@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9CD269876D5432D1C@
123456789:;<=>?@1ABC14B6A8@?D8;?>=<;D:98DA76B54C321C@
123456789:;<=>?@1ABC14B6A8@D9=@?>=D<;:9D8A76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8D1487654D321DC@
123456789:;<=>?@1ABC15B7:AD;>A@?>D=<;D:B987B65C4321C@
123456789:;<=>?@1ABC1D36CB7:A<@?>=<A;:B987B6D543D21C@
123456789:;<=>?@1ABC15B7D9<BA=@?>=A<D;:9D87B65C4321C@
123456789:;<=>?@1ABC14BD58B:A<@?>=<A;:B98D765D4C321C@
123456789:;<=>?@1ABC15BD69B;A=@?>=A<;B:9D876D5C4321C@
123456789:;<=>?@1ABC1D37C9B;A=@?>=A<;B:9C87D6543D21C@
123456789:;<=>?@1ABC14B6A8D:>A@?>D=<;:D98A76B54C321C@
123456789:;<=>?@1ABC1D36CBE69B;A=@?>=A<;B:9E876ED543D21C@
123456789:;<=>?@1ABC14B6D8;BAE;>A@?>E=<;ED:98D76B54C321C@
123456789:;<=>?@1ABC14B6D8E:=DBA=@?>=AE<;:E98D76B54C321C@
123456789:;<=>?@1ABC14BDE47D9B;A=@?>=A<;B:9D87E654EC321C@
123456789:;<=>?@1ABC14D6E8;DCB;A=@?>=A<;BE:98E76D54C321C@
123456789:;<=>?@1ABC14B6ADE69D;A=@?>=A<;D:9E876EB54C321C@
123456789:;<=>?@1AB2C4D69E;ADCBAE=@?>=A<;E:9D876D54C32B1@
123456789:;<=>?@1ABC1DE25D7C9B;A=@?>=A<;B:9C87D65E432E1C@
123456789:;<=>?@1ABC14B6A8DE9<D>A@?>D=<E;:9E8A76B54C321C@
123456789:;<=>?@1ABC1D3E58DC9B;A=@?>=A<;B:9C8E765E43D21C@
123456789:;<=>?@1ABC14BD58B:AE;>A@?>E=<;E:B98D765D4C321C@
123456789:;<=>?@1ABC1D36CE7:CB;A=@?>=A<;B:E987E6D543D21C@
123456789:;<=>?@1ABC1D36CB7:AE;>A@?>E=<;E:B987B6D543D21C@
123456789:;<=>?@1ABC69B;A=@?>=A<;B:9C876C1543216@
123456789:;<=>?@1AB2C47BA=@?>=A<7;:987<C654C32B1@
123456789:;<=>?@1ABC14B6A=@?>=A8<;:98=76B54C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;B:94876549C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;B6:9876;54C321C@
123456789:;<=>?@1ABC14B6A=@?>=A<;6:9876;B54C321C@
123456789:;<=>?@1ABC269B;A=@?>=A<;B:9C876C5432C1@
123456789:;<=>?@1ABC25B7A9<@?>=<A;:9A87B65C432C1@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C4876549321C@
123456789:;<=>?@1ABC14B6A8@?>=8<;:98=A76B54C321C@
123456789:;<=>?@1ABC14B6A8@;?>=<;@:98A76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8761543216C@
123456789:;<=>?@1ABC14B6A9=@?>=A<;:9A876B54C321C@
123456789:;<=>?@1ABC148B;A=@?>=A<;B:98C7654C321C@
123456789:;<=>?@1ABC14B7;A=@?>=A<;B:987B654C321C@
123456789:;<=>?@1ABC14B6:A=@?>=A<;:B9876B54C321C@
123456789:;<=>?@1AB3C69B;A=@?>=A<;B:9C876C543B21@
123456789:;<=>?@1ABC159B;A=@?>=A<;B:9C8765C4321C@
123456789:;<=>?@1ABC14B6A8<@?>=<A;:98A76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8726543271C@
123456789:;<=>?@1ABC14B6A8@?:>=<;:?98A76B54C321C@
123456789:;<=>?@1ABC14B6A8@?>9=<;:9>8A76B54C321C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9C8376543821C@
123456789:;<=>?@1ABC14B6A=@?>=A<7;:987<6B54C321C@
123456789:;<=>?@1ABC14B;A=@?>=A<;B:598765:4C321C@
123456789:;<=>?@1ABC1D3E5FG69H;AGFBEDCBFAH=@?>=A<;H:9G876G5E43D21C@
123456789:;<=>?@1ABC14DE58D:CBF:G<H>AGFBAH@?>H=<G;:FD98E765E4C321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9<GA=@?>=A<H;:9H87GF65E43D21C@
123456789:;<=>?@1ABC1D36CE7:CBF:G<H>AGFBAH@?>H=<G;:FE987E6D543D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7:AH;>A@?>H=<;H:G987GF65E43D21C@
123456789:;<=>?@1AB2CDE25D7F9<DCG<H>AGCBAH@?>H=<GF;:9F87D65E432EB1@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHC9B;A=@?>=A<;B:9C8H76G54F32E1C@
123456789:;<=>?@1ABC1DE25D7C9BF:G<H>AGFBAH@?>H=<G;:F9C87D65E432E1C@
123456789:;<=>?@1ABC19B;A=@?>=A<;B:9CDE1F3G5H7DGFEDH987H65G43F21EC@
123456789:;<=>?@1ABC14B6A8@DE8F:G<H>DGFEDH@?>H=<G;:F98EA76B54C321C@
123456789:;<=>?@1ABCD47C9B;A=@?>=A<;B:9C87D654D321@
123456789:;<=>?@1ABC58B:AD;>A@?>D=<;D:B98C765C4321@
123456789:;<=>?@1ABC5D7:CB;A=@?>=A<;B:D987D65C4321@
123456789:;<=>?@1ABC58BD9<BA=@?>=A<D;:9D8C765C4321@
123456789:;<=>?@1ABC1D7:CB;A=@?>=A<;B:D987D654321C@
123456789:;<=>?@1ABC14B:AD;>A@?>D=<;D:B987654C321C@
123456789:;<=>?@1AB69ACD9<C>A@?>C=<D;:9DB876B54321@
123456789:;<=>?@1AB6C8D:=CBA=@?>=AD<;:D98C76B54321@
123456789:;<=>?@1AB6C8;BAD;>A@?>D=<;DC:98C76B54321@
123456789:;<=>?@1AB2C4D69CBA9@?>=<;:9AD876D54C32B1@
123456789:;<=>?@1AB2C4D6=CBA=@?>=AD<;:9876D54C32B1@
123456789:;<=>?@1ABC18B:AD;>A@?>D=<;D:B98C7654321C@
123456789:;<=>?@1ABC1D3:CB;A=@?>=A<;B:D9876543D21C@
123456789:;<=>?@1ABC18BD9<BA=@?>=A<D;:9D8C7654321C@
123456789:;<=>?@1AB2C4D69CBA9=@?>=A<;:9AD876D54C32B1@
123456789:;<=>?@1AB2C4D69=CBA=@?>=AD<;:9D876D54C32B1@
123456789:;<=>?@1ABC158B:AD;>A@?>D=<;D:B98C765C4321C@
123456789:;<=>?@1ABC1D36CB7A9<@?>=<A;:9A87B6D543D21C@
123456789:;<=>?@1ABC158BD9<BA=@?>=A<D;:9D8C765C4321C@
123456789:;<=>?@1ABC14BD58BA9<@?>=<A;:9A8D765D4C321C@
123456789:;<=>?@1ABC1D36CB7;A=@?>=A<;B:987B6D543D21C@
123456789:;<=>?@1ABC14B6AD7:A<@?>=<A;:D987D6B54C321C@
123456789:;<=>?@1ABC1D37:CB;A=@?>=A<;B:D987D6543D21C@
123456789:;<=>?@1ABC14B6AD7:>A@?>D=<;:D987D6B54C321C@
123456789:;<=>?@1AB2C4D6:=CBA=@?>=AD<;:D9876D54C32B1@
123456789:;<=>?@1AB2C4D69CBA9<@?>=<A;:9AD876D54C32B1@
123456789:;<=>?@1AB2C48D:=CBA=@?>=AD<;:D98C7654C32B1@
123456789:;<=>?@1AB2C47BAD7:A<@?>=<A;:D987DC654C32B1@
123456789:;<=>?@1AB2C4D69CBA9@?>9=<;:9>AD876D54C32B1@
123456789:;<=>?@1AB2C4D6=CBA=@?>=AD8<;:98=76D54C32B1@
123456789:;<=>?@1ABC18B:AD;>A@?>D=<;D:B98C761543216C@
123456789:;<=>?@1ABC1D3:CB;A=@?>=A<;B:D598765:43D21C@
123456789:;<=>?@1ABC18BD9<BA=@?>=A<D;:9D8C761543216C@
123456789:;<=>?@1ABC18BD9<BA=@?>=A<D;:9D8C376543821C@
123456789:;<=>?@1ABC1D7:CB;A=@?>=A<;B:D987D61543216C@
123456789:;<=>?@1ABC14B:AD;>A@?>D=<;D:B598765:4C321C@
123456789:;<=>?@1ABC1D3:CB;A=@?>=A<;B:D983765438D21C@
123456789:;<=>?@1ABC18B:AD;>A@?>D=<;D:B98C376543821C@
123456789:;<=>?@1AB2C4D6=CBA=@?>=AD<;6:9876;D54C32B1@
123456789:;<=>?@1AB2C4D69CBA9@;?>=<;@:9AD876D54C32B1@
123456789:;<=>?@1AB2C8;BAD;>A@?>D=<;DC:98C72654327B1@
123456789:;<=>?@1AB6C8D:=CBA=@?>=AD<;:D98C76B1543216@
123456789:;<=>?@1AB2C8D:=CBA=@?>=AD<;:D98C72654327B1@
123456789:;<=>?@1AB6C8;BAD;>A@?>D=<;DC:98C76B1543216@
123456789:;<=>?@1ABC14B6AD;>A@?>D=<;D6:9876;B54C321C@
123456789:;<=>?@1ABC1D36CB;A=@?>=A<;B6:9876;D543D21C@
123456789:;<=>?@1AB2C47BAD7:A@?:>=<;:?D987DC654C32B1@
123456789:;<=>?@1AB69ACD9<C>A@?>C=<D;:9DB876B1543216@
123456789:;<=>?@1ABC14B:AD;>A@?>D=<;D:B94876549C321C@
123456789:;<=>?@1ABC1D7:CB;A=@?>=A<;B:D987D26543271C@
123456789:;<=>?@1ABC14BD9<BA=@?>=A<D;:9D4876549C321C@
123456789:;<=>?@1AB2C4D69CBA9@?:>=<;:?9AD876D54C32B1@
123456789:;<=>?@1AB2C4D6=CBA=@?>=AD<7;:987<6D54C32B1@
123456789:;<=>?@1ABC18B:AD;>A@?>D=<;D:B98C726543271C@
123456789:;<=>?@1ABC1D3:CB;A=@?>=A<;B:D948765493D21C@
123456789:;<=>?@1ABC18BD9<BA=@?>=A<D;:9D8C726543271C@
123456789:;<=>?@1ABC14BD58BE9<BA=@?>=A<E;:9E8D765D4C321C@
123456789:;<=>?@1ABCDE25D7C9B;A=@?>=A<;B:9C87D65E432E1@
123456789:;<=>?@1ABCD36C8B:AE;>A@?>E=<;E:B98C76D543D21@
123456789:;<=>?@1ABCD3E58DC9B;A=@?>=A<;B:9C8E765E43D21@
123456789:;<=>?@1ABCD36C8BE9<BA=@?>=A<E;:9E8C76D543D21@
123456789:;<=>?@1ABCD36CE7:CB;A=@?>=A<;B:E987E6D543D21@
123456789:;<=>?@1ABC47B9AD:E<?DA@?E>=<E;:D9B87C654C321@
123456789:;<=>?@1ABC4DE58D:CB;A=@?>=A<;B:D98E765E4C321@
123456789:;<=>?@1ABC47B9ADE9<D>A@?>D=<E;:9EB87C654C321@
123456789:;<=>?@1ABC4D6E8;DCB;A=@?>=A<;BE:98E76D54C321@
123456789:;<=>?@1ABC47BD8;BAE;>A@?>E=<;ED:98D7C654C321@
123456789:;<=>?@1ABC4D69CBE9<BA=@?>=A<E;:9ED876D54C321@
123456789:;<=>?@1ABC4D69CB:AE;>A@?>E=<;E:B9D876D54C321@
123456789:;<=>?@1ABC47BD8E:=DBA=@?>=AE<;:E98D7C654C321@
123456789:;<=>?@1ABC47BDE7:D<BA=@?>=A<D;:E987EC654C321@
123456789:;<=>?@1ABC1D3E58DCB8A=@?>=A<;:98BE765E43D21C@
123456789:;<=>?@1ABC14B9ADE9<D>A@?>D=<E;:9EB87654C321C@
123456789:;<=>?@1ABC1DE25D7CB8A=@?>=A<;:98B7D65E432E1C@
123456789:;<=>?@1ABC1DE25D:CB;A=@?>=A<;B:D98765E432E1C@
123456789:;<=>?@1ABC1D69CBE9<BA=@?>=A<E;:9ED876D54321C@
123456789:;<=>?@1ABC14BDE47D<BA=@?>=A<D;:987E654EC321C@
123456789:;<=>?@1ABC1D6E8;DCB;A=@?>=A<;BE:98E76D54321C@
123456789:;<=>?@1ABC14B6ADE69D;A@?>=<;D:9E876EB54C321C@
123456789:;<=>?@1ABC1D3E8;DCB;A=@?>=A<;BE:98E76543D21C@
123456789:;<=>?@1ABC14B6ADE69D>A@?>D=<;:9E876EB54C321C@
123456789:;<=>?@1AB5C7:D<E>ADCBAE@?>E=<D;:C987C65B4321@
123456789:;<=>?@1AB5C7D9E;>ADCBAE@?>E=<;E:9D87C65B4321@
123456789:;<=>?@1AB5C7D9<E>ADCBAE@?>E=<D;:9D87C65B4321@
123456789:;<=>?@1AB5C7D9E;ADCBAE=@?>=A<;E:9D87C65B4321@
123456789:;<=>?@1AB58C:D<E>ADCBAE@?>E=<D;:C98B765B4321@
123456789:;<=>?@1ABC14B6ADE6<D>A@?>D=<E;:9876EB54C321C@
123456789:;<=>?@1ABC1D3E5;DCB;A=@?>=A<;BE:98765E43D21C@
123456789:;<=>?@1ABC14BDE4:D<BA=@?>=A<D;:E987654EC321C@
123456789:;<=>?@1ABC1D39CBE9<BA=@?>=A<E;:9ED876543D21C@
123456789:;<=>?@1ABC1D36CBE6<BA=@?>=A<E;:9876ED543D21C@
123456789:;<=>?@1ABC17BDE7:D<BA=@?>=A<D;:E987EC654321C@
123456789:;<=>?@1ABC1DE28D:CB;A=@?>=A<;B:D98E765432E1C@
123456789:;<=>?@1ABC1DE25D7CB8A:@?>=<;:A98B7D65E432E1C@
123456789:;<=>?@1ABC17B9ADE9<D>A@?>D=<E;:9EB87C654321C@
123456789:;<=>?@1ABC1D3E58DCB8A:@?>=<;:A98BE765E43D21C@
123456789:;<=>?@1ABC17BD8;BAE;>A@?>E=<;ED:98D7C654321C@
123456789:;<=>?@1ABC1D36CBE69BA:@?>=<;:A9E876ED543D21C@
123456789:;<=>?@1AB2C4D6E8F:=EDCBA=@?>=AF<;:F98E76D54C32B1@
123456789:;<=>?@1ABCDE14D6C8B:AF;>A@?>F=<;F:B98C76D54E321E@
123456789:;<=>?@1ABCDE1F36ED7C9B;A=@?>=A<;B:9C87D6F543F21E@
123456789:;<=>?@1ABCDE14D6C8BF9<BA=@?>=A<F;:9F8C76D54E321E@
123456789:;<=>?@1ABCDE14DF58DC9B;A=@?>=A<;B:9C8F765F4E321E@
123456789:;<=>?@1ABCDE14D6CF7:CB;A=@?>=A<;B:F987F6D54E321E@
123456789:;<=>?@1ABCD25C7B9AE:F<?EA@?F>=<F;:E9B87C65D432D1@
123456789:;<=>?@1ABCD2EF36E8DC9B;A=@?>=A<;B:9C8E76F543F2D1@
123456789:;<=>?@1ABCD25C7B9AEF9<E>A@?>E=<F;:9FB87C65D432D1@
123456789:;<=>?@1ABCD2E4F69EDC9B;A=@?>=A<;B:9CF876F54E32D1@
123456789:;<=>?@1ABCD25C7BE8;BAF;>A@?>F=<;FE:98E7C65D432D1@
123456789:;<=>?@1ABCD2E47DCF7:CB;A=@?>=A<;B:F987FE654E32D1@
123456789:;<=>?@1ABCD25CE69CB:AF;>A@?>F=<;F:B9E876E5D432D1@
123456789:;<=>?@1ABCD2E47DC8BF9<BA=@?>=A<F;:9F8C7E654E32D1@
123456789:;<=>?@1ABCD2E47DC8B:AF;>A@?>F=<;F:B98C7E654E32D1@
123456789:;<=>?@1ABCD25C7BE8F:=EBA=@?>=AF<;:F98E7C65D432D1@
123456789:;<=>?@1ABCD25CEF58E:CB;A=@?>=A<;B:E98F765FD432D1@
123456789:;<=>?@1ABCD25C7BEF7:E<BA=@?>=A<E;:F987FC65D432D1@
123456789:;<=>?@1ABCD25CE6F8;ECB;A=@?>=A<;BF:98F76E5D432D1@
123456789:;<=>?@1ABCD25CE69CBF9<BA=@?>=A<F;:9FE876E5D432D1@
123456789:;<=>?@1ABC36B8AD9E;F=@EDA@F?>=F<;E:9D8B76C543C21@
123456789:;<=>?@1ABC3DEF36E8D:CB;A=@?>=A<;B:D98E76F543FC21@
123456789:;<=>?@1ABC36B8AD9EF:=E?DA@?E>=F<;:F9D8B76C543C21@
123456789:;<=>?@1ABC3DE4F69ED:CB;A=@?>=A<;B:D9F876F54E3C21@
123456789:;<=>?@1ABC36B8ADE8;DF<?DA@?F>=<F;E:98EB76C543C21@
123456789:;<=>?@1ABC3DE47DF8;DCB;A=@?>=A<;BF:98F7E654E3C21@
123456789:;<=>?@1ABC36BD7:BAE:F<?EA@?F>=<F;:ED987D6C543C21@
123456789:;<=>?@1ABC3DE47D9CBF9<BA=@?>=A<F;:9FD87E654E3C21@
123456789:;<=>?@1ABC3D58CB9AE:F<?EA@?F>=<F;:E9B8D765D43C21@
123456789:;<=>?@1ABC3DE47D9CB:AF;>A@?>F=<;F:B9D87E654E3C21@
123456789:;<=>?@1ABC36B8ADE8F:=ED>A@?>D=F<;:F98EB76C543C21@
123456789:;<=>?@1ABC3D5EF69E;DCB;A=@?>=A<;BE:9F876F5D43C21@
123456789:;<=>?@1ABC36BD7:E<F>AEDBAF@?>F=<E;:D987D6C543C21@
123456789:;<=>?@1ABC3D5E7F9<BEDCBFA=@?>=A<F;:9F87E65D43C21@
123456789:;<=>?@1ABC3D58CB9AEF9<E>A@?>E=<F;:9FB8D765D43C21@
123456789:;<=>?@1ABC3D5E7:DCB:AF;>A@?>F=<;F:BE987E65D43C21@
123456789:;<=>?@1ABC36BD7E9<F>AEDBAF@?>F=<E;:9E87D6C543C21@
123456789:;<=>?@1ABC3D5E7:F<BEDCBFA=@?>=A<F;:E987E65D43C21@
123456789:;<=>?@1ABC36BDE69D;BAF;>A@?>F=<;FD:9E876EC543C21@
123456789:;<=>?@1ABC3D58CBE8F:=EBA=@?>=AF<;:F98ED765D43C21@
123456789:;<=>?@1ABC3D58CBE8;BAF;>A@?>F=<;FE:98ED765D43C21@
123456789:;<=>?@1ABC36BD7E9F;>AEDBAF@?>F=<;F:9E87D6C543C21@
123456789:;<=>?@1ABC3D58E:F<BEDCBFA=@?>=A<F;:E98D765D43C21@
123456789:;<=>?@1ABC36BD7EF8;E=DBA=@?>=AE<;F:98F7D6C543C21@
123456789:;<=>?@1ABC36BDE6F8;ED<BA=@?>=A<D;F:98F76EC543C21@
123456789:;<=>?@1ABC36BDE69DF:=DBA=@?>=AF<;:F9E876EC543C21@
123456789:;<=>?@1ABC36BD7E9F;AEDBAF=@?>=A<;F:9E87D6C543C21@
123456789:;<=>?@1ABC36D8E:F<BEDCBFA=@?>=A<F;:E98D76C543C21@
123456789:;<=>?@1ABC1D3EF47E9DCB9A=@?>=A<;:9BE87F654F3D21C@
123456789:;<=>?@1ABC1D3EF47E;DCB;A=@?>=A<;BE:987F654F3D21C@
123456789:;<=>?@1ABC1DE25DF69DCB9A=@?>=A<;:9BF876F5E432E1C@
123456789:;<=>?@1ABC1DE25D9CBF9<BA=@?>=A<F;:9FD8765E432E1C@
123456789:;<=>?@1ABC1D36CBE6F:=EBA=@?>=AF<;:F9876ED543D21C@
123456789:;<=>?@1ABC14BDE47D;BAF;>A@?>F=<;FD:987E654EC321C@
123456789:;<=>?@1AB4C69BAD9E;F=@EDA@F?>=F<;E:9DC876C54B321@
123456789:;<=>?@1AB4CDE47D9C;BAF;>A@?>F=<;FC:9D87E654EB321@
123456789:;<=>?@1ABC1DE2F69ED:CB;A=@?>=A<;B:D9F876F5432E1C@
123456789:;<=>?@1ABC1DE25D9CB:AF;>A@?>F=<;F:B9D8765E432E1C@
123456789:;<=>?@1ABC1DEF14E6D8CB9A=@?>=A<;:9B8D76E54F321FC@
123456789:;<=>?@1ABC1D3E58DCB8AF9<A@?>=<F;:9F8BE765E43D21C@
123456789:;<=>?@1ABC1D58CBE8;BAF;>A@?>F=<;FE:98ED765D4321C@
123456789:;<=>?@1ABC1D36CBE69BAF9<A@?>=<F;:9FE876ED543D21C@
123456789:;<=>?@1ABC1D5E7:DCB:AF;>A@?>F=<;F:BE987E65D4321C@
123456789:;<=>?@1ABC1DEF14E6D:CB;A=@?>=A<;B:D9876E54F321FC@
123456789:;<=>?@1ABC1D58CBE8F:=EBA=@?>=AF<;:F98ED765D4321C@
123456789:;<=>?@1ABC14BDE47D9BAF9<A@?>=<F;:9FD87E654EC321C@
123456789:;<=>?@1ABC1D5E7:F<BEDCBFA=@?>=A<F;:E987E65D4321C@
123456789:;<=>?@1ABC1D36E8F<BEDCBFA=@?>=A<F;:98E76D543D21C@
123456789:;<=>?@1ABC1D5E7F9<BEDCBFA=@?>=A<F;:9F87E65D4321C@
123456789:;<=>?@1ABC14D6E8F<BEDCBFA=@?>=A<F;:98E76D54C321C@
123456789:;<=>?@1ABC1D5EF69E;DCB;A=@?>=A<;BE:9F876F5D4321C@
123456789:;<=>?@1AB47ACD7E9F;>EDC>A@?>CF=<;F:9E87DB654B321@
123456789:;<=>?@1AB4C6DEF69E;D=CBA=@?>=AD<;E:9F876FC54B321@
123456789:;<=>?@1ABC1D3E7:DCB:AF;>A@?>F=<;F:BE987E6543D21C@
123456789:;<=>?@1ABC1DEF14E8D:CB;A=@?>=A<;B:D98E7654F321FC@
123456789:;<=>?@1ABC1D3E7F9<BEDCBFA=@?>=A<F;:9F87E6543D21C@
123456789:;<=>?@1ABC14D6E:F<BEDCBFA=@?>=A<F;:E9876D54C321C@
123456789:;<=>?@1ABC1D3E5F9BEDCBF;A=@?>=A<;B:9F8765E43D21C@
123456789:;<=>?@1ABC14B6D8E<F>AEDBAF@?>F=<E;:98D76B54C321C@
123456789:;<=>?@1ABC14B6D8E:F<AEDBAF@?>=<F;:E98D76B54C321C@
123456789:;<=>?@1ABC1D5E7F9BEDCBF;A=@?>=A<;B:9F87E65D4321C@
123456789:;<=>?@1ABC1D3E7F9BEDCBF;A=@?>=A<;B:9F87E6543D21C@
123456789:;<=>?@1ABC14B6D8E:F>AEDBAF@?>F=<;:E98D76B54C321C@
123456789:;<=>?@1ABC3D5E7F9BEDCBF;A=@?>=A<;B:9F87E65D43C21@
123456789:;<=>?@1ABC36B8D:E<F>AEDBAF@?>F=<E;:D98B76C543C21@
123456789:;<=>?@1ABC14B6D:E<F>AEDBAF@?>F=<E;:D9876B54C321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBF;A=@?>=A<;B:987F65E43D21C@
123456789:;<=>?@1ABC14D8E:F<BEDCBFA=@?>=A<F;:E98D7654C321C@
123456789:;<=>?@1ABC1D3E5F9<BEDCBFA=@?>=A<F;:9F8765E43D21C@
123456789:;<=>?@1ABC1D36E:F<BEDCBFA=@?>=A<F;:E9876D543D21C@
123456789:;<=>?@1ABC1D3E7:F<BEDCBFA=@?>=A<F;:E987E6543D21C@
123456789:;<=>?@1ABC1D3E58F<BEDCBFA=@?>=A<F;:98E765E43D21C@
123456789:;<=>?@1ABC1D58E:F<BEDCBFA=@?>=A<F;:E98D765D4321C@
123456789:;<=>?@1ABC1DEF16E8D:CB;A=@?>=A<;B:D98E76F54321FC@
123456789:;<=>?@1ABC1D3E5:DCB:AF;>A@?>F=<;F:BE98765E43D21C@
123456789:;<=>?@1AB2CDE27D9C;BAF;>A@?>F=<;FC:9D87E65432EB1@
123456789:;<=>?@1AB2C49BAD9E;F=@EDA@F?>=F<;E:9DC87654C32B1@
123456789:;<=>?@1ABC14BDE47D9BAF9>A@?>F=<;:9FD87E654EC321C@
123456789:;<=>?@1ABC1D38CBE8F:=EBA=@?>=AF<;:F98ED76543D21C@
123456789:;<=>?@1ABC1DE25D7CBF7<BA=@?>=A<F;:987FD65E432E1C@
123456789:;<=>?@1ABC1DE25DF6;DCB;A=@?>=A<;BF:9876F5E432E1C@
123456789:;<=>?@1ABC1D36CBE69BAF9>A@?>F=<;:9FE876ED543D21C@
123456789:;<=>?@1ABC1D38CBE8;BAF;>A@?>F=<;FE:98ED76543D21C@
123456789:;<=>?@1ABC14BDE49D;BAF;>A@?>F=<;FD:9E87654EC321C@
123456789:;<=>?@1ABC1D36CBE6F8=EBA=@?>=AF<;:98F76ED543D21C@
123456789:;<=>?@1ABC14BDE49DF:=DBA=@?>=AF<;:F9E87654EC321C@
123456789:;<=>?@1ABC16BDE69DF:=DBA=@?>=AF<;:F9E876EC54321C@
123456789:;<=>?@1ABC1D36CBE6F8;EBA;@?>=<;AF:98F76ED543D21C@
123456789:;<=>?@1ABC16BDE69D;BAF;>A@?>F=<;FD:9E876EC54321C@
123456789:;<=>?@1ABC1D36CBE6;BAF;>A@?>F=<;FE:9876ED543D21C@
123456789:;<=>?@1ABC1D3E58DCB8AF9>A@?>F=<;:9F8BE765E43D21C@
123456789:;<=>?@1ABC1DEF14E6D8CB9A;@?>=<;A:9B8D76E54F321FC@
123456789:;<=>?@1ABC1DE27D9CB:AF;>A@?>F=<;F:B9D87E65432E1C@
123456789:;<=>?@1ABC1DE2F49ED:CB;A=@?>=A<;B:D9F87654F32E1C@
123456789:;<=>?@1ABC1DE27D9CBF9<BA=@?>=A<F;:9FD87E65432E1C@
123456789:;<=>?@1ABC1DE25DF69DCB9A;@?>=<;A:9BF876F5E432E1C@
123456789:;<=>?@1ABC1DE27DF8;DCB;A=@?>=A<;BF:98F7E65432E1C@
123456789:;<=>?@1ABC1DE25D7CBF7:BA;@?>=<;A:F987FD65E432E1C@
123456789:;<=>?@1ABC1D3EF49E;DCB;A=@?>=A<;BE:9F87654F3D21C@
123456789:;<=>?@1ABC1D3EF47E9DCB9A;@?>=<;A:9BE87F654F3D21C@
123456789:;<=>?@1ABC16BD7:E<F>AEDBAF@?>F=<E;:D987D6C54321C@
123456789:;<=>?@1ABC1D3E5F7:BEDCBFA;@?>=<;A:F987F65E43D21C@
123456789:;<=>?@1ABC1D36E8F:BEDCBFA;@?>=<;A:F98E76D543D21C@
123456789:;<=>?@1ABC1D3E58F:BEDCBFA;@?>=<;A:F98E765E43D21C@
123456789:;<=>?@1ABC1D3E58DCBF8G:=FBA=@?>=AG<;:G98FE765E43D21C@
123456789:;<=>?@1ABC14BDE47D9BAFG9<F>A@?>F=<G;:9GD87E654EC321C@
123456789:;<=>?@1AB2C4D69CBAE9F;G=@FEA@G?>=G<;F:9ED876D54C32B1@
123456789:;<=>?@1AB2CDEF25E7D9C;BAG;>A@?>G=<;GC:9D87E65F432FB1@
123456789:;<=>?@1ABC1D3E5F7:EDCB:AG;>A@?>G=<;G:BF987F65E43D21C@
123456789:;<=>?@1ABC1DEFG14F6E8D:CB;A=@?>=A<;B:D98E76F54G321GC@
123456789:;<=>?@1ABC1D3E5F7G9<BFEDCBGA=@?>=A<G;:9G87F65E43D21C@
123456789:;<=>?@1ABC14D6E8F:G<BFEDCBGA=@?>=A<G;:F98E76D54C321C@
123456789:;<=>?@1ABC1D3E5FG69F;EDCB;A=@?>=A<;BF:9G876G5E43D21C@
123456789:;<=>?@1ABC1D3EF47EG8;EDCB;A=@?>=A<;BG:98G7F654F3D21C@
123456789:;<=>?@1ABC1D3EF47E9DCBG9<BA=@?>=A<G;:9GE87F654F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8;FDCB;A=@?>=A<;BG:98G76F5E432E1C@
123456789:;<=>?@1ABC1DE25D7CBFG7:F<BA=@?>=A<F;:G987GD65E432E1C@
123456789:;<=>?@1ABC1D3E5F7G9BFEDCBG;A=@?>=A<;B:9G87F65E43D21C@
123456789:;<=>?@1ABC14B6D8E:F<G>AFEDBAG@?>G=<F;:E98D76B54C321C@
123456789:;<=>?@1ABC1D36E8F:G<BFEDCBGA=@?>=A<G;:F98E76D543D21C@
123456789:;<=>?@1ABC1D3E5F7:G<BFEDCBGA=@?>=A<G;:F987F65E43D21C@
123456789:;<=>?@1ABC1D3E58F:G<BFEDCBGA=@?>=A<G;:F98E765E43D21C@
123456789:;<=>?@1ABC1D36CBE69BAFG9<F>A@?>F=<G;:9GE876ED543D21C@
123456789:;<=>?@1ABC1D3E58DCBF8;BAG;>A@?>G=<;GF:98FE765E43D21C@
123456789:;<=>?@1ABC14BDEF47E9D;BAG;>A@?>G=<;GD:9E87F654FC321C@
123456789:;<=>?@1ABC1D36CBE6F8G:=FEBA=@?>=AG<;:G98F76ED543D21C@
123456789:;<=>?@1ABC14BDEF47E9DG:=DBA=@?>=AG<;:G9E87F654FC321C@
123456789:;<=>?@1ABC1D36CBEF69EG:=EBA=@?>=AG<;:G9F876FD543D21C@
123456789:;<=>?@1ABC1DE25DF69DCBG9<BA=@?>=A<G;:9GF876F5E432E1C@
123456789:;<=>?@1ABC1D36CBE6F8;EBAG;>A@?>G=<;GF:98F76ED543D21C@
123456789:;<=>?@1ABC1D36CBEF69E;BAG;>A@?>G=<;GE:9F876FD543D21C@
123456789:;<=>?@1ABCD14C6B8AE9F;G=@FEA@G?>=G<;F:9E8B76C54D321D@
123456789:;<=>?@1ABCD1EFG14F6E8DC9B;A=@?>=A<;B:9C8E76F54G321GD@
123456789:;<=>?@1ABCD14C6B8AE9FG:=F?EA@?F>=G<;:G9E8B76C54D321D@
123456789:;<=>?@1ABCD1EF2G47FE8DC9B;A=@?>=A<;B:9C8E7G654G32F1D@
123456789:;<=>?@1ABCD14C6B8AEF8;EG<?EA@?G>=<G;F:98FB76C54D321D@
123456789:;<=>?@1ABCD1EF25EG69EDC9B;A=@?>=A<;B:9CG876G5F432F1D@
123456789:;<=>?@1ABCD14C6BE7:BAF:G<?FA@?G>=<G;:FE987E6C54D321D@
123456789:;<=>?@1ABCD1EF25E7DCG7:CB;A=@?>=A<;B:G987GE65F432F1D@
123456789:;<=>?@1ABCD14CE58CB9AF:G<?FA@?G>=<G;:F9B8E765E4D321D@
123456789:;<=>?@1ABCD1EF25E7DC8BG9<BA=@?>=A<G;:9G8C7E65F432F1D@
123456789:;<=>?@1ABCD1E36DC7B9AF:G<?FA@?G>=<G;:F9B87C6E543E21D@
123456789:;<=>?@1ABCD1EF25E7DC8B:AG;>A@?>G=<;G:B98C7E65F432F1D@
123456789:;<=>?@1ABCD14C6B8AEF8G:=FE>A@?>E=G<;:G98FB76C54D321D@
123456789:;<=>?@1ABCD1E3FG47F9EDC9B;A=@?>=A<;B:9CF87G654G3E21D@
123456789:;<=>?@1ABCD14C6BE7:F<G>AFEBAG@?>G=<F;:E987E6C54D321D@
123456789:;<=>?@1ABCD1E3F5G7:CFEDCGB;A=@?>=A<;B:G987G65F43E21D@
123456789:;<=>?@1ABCD14CE58CB9AFG9<F>A@?>F=<G;:9GB8E765E4D321D@
123456789:;<=>?@1ABCD1E3F58EDC8BG9<BA=@?>=A<G;:9G8CF765F43E21D@
123456789:;<=>?@1ABCD1E36DC7B9AFG9<F>A@?>F=<G;:9GB87C6E543E21D@
123456789:;<=>?@1ABCD1E3F58EDC8B:AG;>A@?>G=<;G:B98CF765F43E21D@
123456789:;<=>?@1ABCD14C6BE7F9<G>AFEBAG@?>G=<F;:9F87E6C54D321D@
123456789:;<=>?@1ABCD1E3F58G:CFEDCGB;A=@?>=A<;B:G98F765F43E21D@
123456789:;<=>?@1ABCD14C6BEF69E;BAG;>A@?>G=<;GE:9F876FC54D321D@
123456789:;<=>?@1ABCD1E36DCF6G8;FCB;A=@?>=A<;BG:98G76FE543E21D@
123456789:;<=>?@1ABCD14CE58CBF8;BAG;>A@?>G=<;GF:98FE765E4D321D@
123456789:;<=>?@1ABCD1E36DCF69CBG9<BA=@?>=A<G;:9GF876FE543E21D@
123456789:;<=>?@1ABCD1E36DC7BF8;BAG;>A@?>G=<;GF:98F7C6E543E21D@
123456789:;<=>?@1ABCD1E36DCF69CB:AG;>A@?>G=<;G:B9F876FE543E21D@
123456789:;<=>?@1ABCD14CE5F7:ECB:AG;>A@?>G=<;G:BF987F65E4D321D@
123456789:;<=>?@1ABCD1E36DC7BFG7:F<BA=@?>=A<F;:G987GC6E543E21D@
123456789:;<=>?@1ABCD14CEF47E9CB:AG;>A@?>G=<;G:B9E87F654FD321D@
123456789:;<=>?@1ABCD1E36DC7BF8G:=FBA=@?>=AG<;:G98F7C6E543E21D@
123456789:;<=>?@1ABCD14C6BE7F9G;>AFEBAG@?>G=<;G:9F87E6C54D321D@
123456789:;<=>?@1ABCD1E36F8G:CFEDCGB;A=@?>=A<;B:G98F76E543E21D@
123456789:;<=>?@1ABCD14C6BE7FG8;F=EBA=@?>=AF<;G:98G7E6C54D321D@
123456789:;<=>?@1ABCD14CEF4G69FE:CB;A=@?>=A<;B:E9G876G54FD321D@
123456789:;<=>?@1ABCD14C6BEF69EG:=EBA=@?>=AG<;:G9F876FC54D321D@
123456789:;<=>?@1ABCD14CEF47EG8;ECB;A=@?>=A<;BG:98G7F654FD321D@
123456789:;<=>?@1ABCD14CE58CBF8G:=FBA=@?>=AG<;:G98FE765E4D321D@
123456789:;<=>?@1ABCD14CEF47E9CBG9<BA=@?>=A<G;:9GE87F654FD321D@
123456789:;<=>?@1ABCD14C6BEF6G8;FE<BA=@?>=A<E;G:98G76FC54D321D@
123456789:;<=>?@1ABCD14CE5FG69F;ECB;A=@?>=A<;BF:9G876G5E4D321D@
123456789:;<=>?@1ABCD14CE58F:G<BFECBGA=@?>=A<G;:F98E765E4D321D@
123456789:;<=>?@1ABCD14CE5F7G9<BFECBGA=@?>=A<G;:9G87F65E4D321D@
123456789:;<=>?@1ABCD14CE5F7:G<BFECBGA=@?>=A<G;:F987F65E4D321D@
123456789:;<=>?@1ABCD14C6BE7F9G;AFEBAG=@?>=A<;G:9F87E6C54D321D@
123456789:;<=>?@1ABCD14E6F8G:CFEDCGB;A=@?>=A<;B:G98F76E54D321D@
123456789:;<=>?@1ABC25B7AD8E:FG;>F@EDA@F?>G=<;G:E98D7B65C432C1@
123456789:;<=>?@1ABC2DEF2G47FE8D:CB;A=@?>=A<;B:D98E7G654G32FC1@
123456789:;<=>?@1ABC25B7AD8EF9<EG=@EDA@G?>=G<F;:9F8D7B65C432C1@
123456789:;<=>?@1ABC2DEF25EG69ED:CB;A=@?>=A<;B:D9G876G5F432FC1@
123456789:;<=>?@1ABC25B7ADE7:DF;G=@FDA@G?>=G<;F:E987EB65C432C1@
123456789:;<=>?@1ABC2DEF25E7DG8;DCB;A=@?>=A<;BG:98G7E65F432FC1@
123456789:;<=>?@1ABC25BD69BAE9F;G=@FEA@G?>=G<;F:9ED876D5C432C1@
123456789:;<=>?@1ABC2DEF25E7D9CBG9<BA=@?>=A<G;:9GD87E65F432FC1@
123456789:;<=>?@1ABC2D47CB8AE9F;G=@FEA@G?>=G<;F:9E8B7D654D32C1@
123456789:;<=>?@1ABC2DEF25E7D9CB:AG;>A@?>G=<;G:B9D87E65F432FC1@
123456789:;<=>?@1ABC25B7AD8EF9G;>FE?DA@?E>G=<;G:9F8D7B65C432C1@
123456789:;<=>?@1ABC2DE3FG47F9ED:CB;A=@?>=A<;B:D9F87G654G3E2C1@
123456789:;<=>?@1ABC25B7AD8EFG8;F=E?DA@?E>=F<;G:98GD7B65C432C1@
123456789:;<=>?@1ABC2DE3F5G7:FED:CB;A=@?>=A<;B:DG987G65F43E2C1@
123456789:;<=>?@1ABC25B7ADE7:DFG:=F?DA@?F>=G<;:GE987EB65C432C1@
123456789:;<=>?@1ABC2DE3F58EDG8;DCB;A=@?>=A<;BG:98GF765F43E2C1@
123456789:;<=>?@1ABC25BD69BAE9FG:=F?EA@?F>=G<;:G9ED876D5C432C1@
123456789:;<=>?@1ABC2DE3F58ED9CBG9<BA=@?>=A<G;:9GD8F765F43E2C1@
123456789:;<=>?@1ABC2D47CB8AE9FG:=F?EA@?F>=G<;:G9E8B7D654D32C1@
123456789:;<=>?@1ABC2DE3F58ED9CB:AG;>A@?>G=<;G:B9D8F765F43E2C1@
123456789:;<=>?@1ABC25B7ADE7F9<EDG<?DA@?G>=<GF;:9F87EB65C432C1@
123456789:;<=>?@1ABC2DE36DFG69F;DCB;A=@?>=A<;BF:9G876GE543E2C1@
123456789:;<=>?@1ABC25BD69E;FG<?FAEDBAF@?G>=<G;E:9D876D5C432C1@
123456789:;<=>?@1ABC2DE36DF7G9<BFDCBGA=@?>=A<G;:9G87F6E543E2C1@
123456789:;<=>?@1ABC2D47CB8AEF8;EG<?EA@?G>=<G;F:98FB7D654D32C1@
123456789:;<=>?@1ABC2DE36DF7:DCB:AG;>A@?>G=<;G:BF987F6E543E2C1@
123456789:;<=>?@1ABC25BD6E8;FG<?FAEDBAF@?G>=<G;E:98E76D5C432C1@
123456789:;<=>?@1ABC2DE36DF7:G<BFDCBGA=@?>=A<G;:F987F6E543E2C1@
123456789:;<=>?@1ABC25BDE58D:BAF:G<?FA@?G>=<G;:FD98E765EC432C1@
123456789:;<=>?@1ABC2DE36D8CBF8G:=FBA=@?>=AG<;:G98FD76E543E2C1@
123456789:;<=>?@1ABC2D47CBE7:BAF:G<?FA@?G>=<G;:FE987ED654D32C1@
123456789:;<=>?@1ABC2DE36D8CBF8;BAG;>A@?>G=<;GF:98FD76E543E2C1@
123456789:;<=>?@1ABC2D4E69DCB9AF:G<?FA@?G>=<G;:F9BE876E54D32C1@
123456789:;<=>?@1ABC2DE36D8CB9AFG9<F>A@?>F=<G;:9GB8D76E543E2C1@
123456789:;<=>?@1ABC2DE36D8CB9AF:G<?FA@?G>=<G;:F9B8D76E543E2C1@
123456789:;<=>?@1ABC25B7ADE7F9G;>FED>A@?>DG=<;G:9F87EB65C432C1@
123456789:;<=>?@1ABC2D4EFG47F9E;DCB;A=@?>=A<;BE:9F87G654GD32C1@
123456789:;<=>?@1ABC25B7ADE7FG8;F=ED>A@?>D=F<;G:98G7EB65C432C1@
123456789:;<=>?@1ABC2D4EF5G7:FE;DCB;A=@?>=A<;BE:G987G65F4D32C1@
123456789:;<=>?@1ABC25BD69EF:=EG>AEDBAG@?>G=F<;:F9D876D5C432C1@
123456789:;<=>?@1ABC2D4EF58EG9<BEDCBGA=@?>=A<G;:9G8F765F4D32C1@
123456789:;<=>?@1ABC2D47CB8AEF8G:=FE>A@?>E=G<;:G98FB7D654D32C1@
123456789:;<=>?@1ABC2D4EF58E:DCB:AG;>A@?>G=<;G:BE98F765F4D32C1@
123456789:;<=>?@1ABC25BD6E8;DF<G>AFDBAG@?>G=<F;E:98E76D5C432C1@
123456789:;<=>?@1ABC2D4E6FG7:F<BEDCBFA=@?>=A<F;:G987G6E54D32C1@
123456789:;<=>?@1ABC25BDE58D:F<G>AFDBAG@?>G=<F;:D98E765EC432C1@
123456789:;<=>?@1ABC2D4E6F8G:=FBEDCBFA=@?>=AG<;:G98F76E54D32C1@
123456789:;<=>?@1ABC2D47CBE7:F<G>AFEBAG@?>G=<F;:E987ED654D32C1@
123456789:;<=>?@1ABC2D4E6F8;BEDCBFAG;>A@?>G=<;GF:98F76E54D32C1@
123456789:;<=>?@1ABC2D4E69DCB9AFG9<F>A@?>F=<G;:9GBE876E54D32C1@
123456789:;<=>?@1ABC25BD6E8F:=EG>AEDBAG@?>G=F<;:F98E76D5C432C1@
123456789:;<=>?@1ABC2D4EF58E:G<BEDCBGA=@?>=A<G;:E98F765F4D32C1@
123456789:;<=>?@1ABC25BD6EF7:E<G>AEDBAG@?>G=<E;:F987F6D5C432C1@
123456789:;<=>?@1ABC2D4E6F8;EG<BEDCBGA=@?>=A<G;F:98F76E54D32C1@
123456789:;<=>?@1ABC25BDE58DF9<G>AFDBAG@?>G=<F;:9F8E765EC432C1@
123456789:;<=>?@1ABC2D4E69FG:=FBEDCBFA=@?>=AG<;:G9E876E54D32C1@
123456789:;<=>?@1ABC2D47CBE7F9<G>AFEBAG@?>G=<F;:9F87ED654D32C1@
123456789:;<=>?@1ABC2D4E69F;BEDCBFAG;>A@?>G=<;GF:9E876E54D32C1@
123456789:;<=>?@1ABC25BDE5F7:ED;BAG;>A@?>G=<;GD:F987F65EC432C1@
123456789:;<=>?@1ABC2D47CBE7FG8;F=EBA=@?>=AF<;G:98G7ED654D32C1@
123456789:;<=>?@1ABC2D47E9F;BEDCBFAG;>A@?>G=<;GF:9E87D654D32C1@
123456789:;<=>?@1ABC2D47CBE7F9G;>AFEBAG@?>G=<;G:9F87ED654D32C1@
123456789:;<=>?@1ABC25BD6E8F:G<?FAEDBAF@?G>=<G;:F98E76D5C432C1@
123456789:;<=>?@1ABC2DE36D8F:G<BFDCBGA=@?>=A<G;:F98D76E543E2C1@
123456789:;<=>?@1ABC25BD6E8FG9<F>AEDBAF@?>F=<G;:9G8E76D5C432C1@
123456789:;<=>?@1ABC2D4E69DF:G<BFDCBGA=@?>=A<G;:F9E876E54D32C1@
123456789:;<=>?@1ABC25BD6EF7:EG;>AEDBAG@?>G=<;G:F987F6D5C432C1@
123456789:;<=>?@1ABC2D47EF8;EG<BEDCBGA=@?>=A<G;F:98F7D654D32C1@
123456789:;<=>?@1ABC25BDE58DF9G;>AFDBAG@?>G=<;G:9F8E765EC432C1@
123456789:;<=>?@1ABC2D47E9FG:=FBEDCBFA=@?>=AG<;:G9E87D654D32C1@
123456789:;<=>?@1ABC25BD6EF7G9<FE=DBA=@?>=AE<G;:9G87F6D5C432C1@
123456789:;<=>?@1ABC25BDE5FG69F;ED<BA=@?>=A<D;F:9G876G5EC432C1@
123456789:;<=>?@1ABC25BD6EFG69F;E=DBA=@?>=AE<;F:9G876GD5C432C1@
123456789:;<=>?@1ABC25BDE5F7G9<FED<BA=@?>=A<DG;:9G87F65EC432C1@
123456789:;<=>?@1ABC25BDE58DFG8;F=DBA=@?>=AF<;G:98GE765EC432C1@
123456789:;<=>?@1ABC25BDE5F7:EDG:=DBA=@?>=AG<;:GF987F65EC432C1@
123456789:;<=>?@1ABCD14CE5F7G9BFECBG;A=@?>=A<;B:9G87F65E4D321D@
123456789:;<=>?@1ABCD14C6E8F:G<BFECBGA=@?>=A<G;:F98E76C54D321D@
123456789:;<=>?@1ABC25BD6E8F:AEDBAFG;>A@?>G=<;G:F98E76D5C432C1@
123456789:;<=>?@1ABC2D47CE8F:G<BFECBGA=@?>=A<G;:F98E7D654D32C1@
123456789:;<=>?@1ABC25BD6E8FG9<FAEDBAF=@?>=A<G;:9G8E76D5C432C1@
123456789:;<=>?@1ABC25DE69DF:G<BFDCBGA=@?>=A<G;:F9E876E5C432C1@
123456789:;<=>?@1ABC25BD6EF7:EG;AEDBAG=@?>=A<;G:F987F6D5C432C1@
123456789:;<=>?@1ABC25D7EF8;EG<BEDCBGA=@?>=A<G;F:98F7D65C432C1@
123456789:;<=>?@1ABC25BDE58DF9G;AFDBAG=@?>=A<;G:9F8E765EC432C1@
123456789:;<=>?@1ABC25D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D65C432C1@
123456789:;<=>?@1ABC2D47CBE7F9G;AFEBAG=@?>=A<;G:9F87ED654D32C1@
123456789:;<=>?@1ABC25D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D65C432C1@
123456789:;<=>?@1ABC1DEF1G47FE8D:CB;A=@?>=A<;B:D98E7G654G321FC@
123456789:;<=>?@1ABC1D3EF47E:DCB:AG;>A@?>G=<;G:BE987F654F3D21C@
123456789:;<=>?@1ABC1D3EFG36F8E:DCB:A=@?>=A<;:BE98F76G543GD21C@
123456789:;<=>?@1ABC14B7ADE7F9G;>FED>A@?>DG=<;G:9F87EB654C321C@
123456789:;<=>?@1ABC1DE25DFG58F:DCB:A=@?>=A<;:BF98G765GE432E1C@
123456789:;<=>?@1ABC1DE25D8CBF8G:=FBA=@?>=AG<;:G98FD765E432E1C@
123456789:;<=>?@1ABC1DE25D7CBF7G:=FBA=@?>=AG<;:G987FD65E432E1C@
123456789:;<=>?@1ABC1DE25DFG58F;DCB;A=@?>=A<;BF:98G765GE432E1C@
123456789:;<=>?@1ABC14B6ADE6F9G;>FED>A@?>DG=<;G:9F876EB54C321C@
123456789:;<=>?@1ABC1D3EFG36F8E;DCB;A=@?>=A<;BE:98F76G543GD21C@
123456789:;<=>?@1ABC1DE2F47EDG7:DCB:A=@?>=A<;:BG987GF654F32E1C@
123456789:;<=>?@1ABC1DE25D8CBF8;BAG;>A@?>G=<;GF:98FD765E432E1C@
123456789:;<=>?@1ABC1DEF14E6DG7:DCB:A=@?>=A<;:BG987G6E54F321FC@
123456789:;<=>?@1ABC1D36CBE6FG7:F=EBA=@?>=AF<;:G987G6ED543D21C@
123456789:;<=>?@1ABC14BDE4F7:EDG:=DBA=@?>=AG<;:GF987F654EC321C@
123456789:;<=>?@1ABC14BDE47DFG7:F=DBA=@?>=AF<;:G987GE654EC321C@
123456789:;<=>?@1ABC14BDE4F7G9<FED<BA=@?>=A<DG;:9G87F654EC321C@
123456789:;<=>?@1ABC1DEF14E6D9CBG9<BA=@?>=A<G;:9GD876E54F321FC@
123456789:;<=>?@1AB36ACD6E8;DCF;G=@FCA@G?>=G<;FE:98E76DB543B21@
123456789:;<=>?@1AB3CDE36D8CFG8;F=CBA=@?>=AF<;G:98GD76E543EB21@
123456789:;<=>?@1ABC1D36CBE6F9G;>AFEBAG@?>G=<;G:9F876ED543D21C@
123456789:;<=>?@1ABC1D36E8F;BEDCBFAG;>A@?>G=<;GF:98E76D543D21C@
123456789:;<=>?@1ABC1D36CBE6F9G;AFEBAG=@?>=A<;G:9F876ED543D21C@
123456789:;<=>?@1ABC14D6E8F;BEDCBFAG;>A@?>G=<;GF:98E76D54C321C@
123456789:;<=>?@1ABC14B6ADE6F8G:=FED=A@?>=DG<;:G98F76EB54C321C@
123456789:;<=>?@1ABC1D4EFG47F9E;DCB;A=@?>=A<;BE:9F87G654GD321C@
123456789:;<=>?@1ABC1DE2F4G69FED9CB:A=@?>=A<;:B9DG876G54F32E1C@
123456789:;<=>?@1ABC1DEF14E6D8CB9AG:=A@?>=G<;:G9B8D76E54F321FC@
123456789:;<=>?@1ABC1DE2FG36F8ED9CB:A=@?>=A<;:B9D8F76G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F9ED:CB;A=@?>=A<;B:D9F876G543G2E1C@
123456789:;<=>?@1ABC1DEF14EG58ED9CB:A=@?>=A<;:B9D8G765G4F321FC@
123456789:;<=>?@1ABC1DE25DF69DCB9AG:=A@?>=G<;:G9BF876F5E432E1C@
123456789:;<=>?@1ABC1DE2F58EDG8;DCB;A=@?>=A<;BG:98GF765F432E1C@
123456789:;<=>?@1ABC1DE25D7CBF7:BAG:=A@?>=G<;:GF987FD65E432E1C@
123456789:;<=>?@1ABC1DE2F5G7:FED:CB;A=@?>=A<;B:DG987G65F432E1C@
123456789:;<=>?@1ABC1DEF14E6D9CB:AG;>A@?>G=<;G:B9D876E54F321FC@
123456789:;<=>?@1ABC1DEF1G36FE7D9CB:A=@?>=A<;:B9D87E6G543G21FC@
123456789:;<=>?@1ABC1D3EF47E9DCB9AG:=A@?>=G<;:G9BE87F654F3D21C@
123456789:;<=>?@1ABC1D47CBE7:F<G>AFEBAG@?>G=<F;:E987ED654D321C@
123456789:;<=>?@1ABC1D3E5F7:BEDCBFAG:=A@?>=G<;:GF987F65E43D21C@
123456789:;<=>?@1ABC1D4E69DCB9AFG9<F>A@?>F=<G;:9GBE876E54D321C@
123456789:;<=>?@1ABC1D3E58DCB8AFG8;F=A@?>=F<;G:98GBE765E43D21C@
123456789:;<=>?@1ABC1D47CBE7F9<G>AFEBAG@?>G=<F;:9F87ED654D321C@
123456789:;<=>?@1ABC1D3E58F:BEDCBFAG:=A@?>=G<;:GF98E765E43D21C@
123456789:;<=>?@1ABC1D4E69F;BEDCBFAG;>A@?>G=<;GF:9E876E54D321C@
123456789:;<=>?@1ABC1D36CBE6F8;G=AFEBAG@?>=G<;F:98F76ED543D21C@
123456789:;<=>?@1ABC1D4E6F8;BEDCBFAG;>A@?>G=<;GF:98F76E54D321C@
123456789:;<=>?@1ABC1D36CBE69F;G=AFEBAG@?>=G<;F:9E876ED543D21C@
123456789:;<=>?@1ABC1D4EF58E:DCB:AG;>A@?>G=<;G:BE98F765F4D321C@
123456789:;<=>?@1ABC1DEF1G36FE7D:CB;A=@?>=A<;B:D987E6G543G21FC@
123456789:;<=>?@1ABC1D47CBE7F9G;>AFEBAG@?>G=<;G:9F87ED654D321C@
123456789:;<=>?@1ABC1D36E8F:BEDCBFAG:=A@?>=G<;:GF98E76D543D21C@
123456789:;<=>?@1ABC1D47CBE7FG8;F=EBA=@?>=AF<;G:98G7ED654D321C@
123456789:;<=>?@1ABC1DEF14E7DG8;DCB;A=@?>=A<;BG:98G7E654F321FC@
123456789:;<=>?@1ABC1D4E69FG:=FBEDCBFA=@?>=AG<;:G9E876E54D321C@
123456789:;<=>?@1ABC14D6E9FG:=FBEDCBFA=@?>=AG<;:G9E876D54C321C@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBG;A=@?>=A<;B:9G876F5E432E1C@
123456789:;<=>?@1ABC1DE25D7F9G<BFDCBGA=@?>=A<G;:9F87D65E432E1C@
123456789:;<=>?@1ABC1D4EF58E:G<BEDCBGA=@?>=A<G;:E98F765F4D321C@
123456789:;<=>?@1ABC1D4EF58EG9BEDCBG;A=@?>=A<;B:9G8F765F4D321C@
123456789:;<=>?@1ABC1D4E6F8G:=FBEDCBFA=@?>=AG<;:G98F76E54D321C@
123456789:;<=>?@1ABC14BDE47D9F;G=AFDBAG@?>=G<;F:9D87E654EC321C@
123456789:;<=>?@1ABC1D4E6FG7:F<BEDCBFA=@?>=A<F;:G987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7:FBEDCBF;A=@?>=A<;B:G987G6E543D21C@
123456789:;<=>?@1ABC1D4EF58EG9<BEDCBGA=@?>=A<G;:9G8F765F4D321C@
123456789:;<=>?@1ABC1D47CBE7F9G;AFEBAG=@?>=A<;G:9F87ED654D321C@
123456789:;<=>?@1ABC14D6E8F:BEDCBFAG:=A@?>=G<;:GF98E76D54C321C@
123456789:;<=>?@1ABC14B6ADE6F8G;>FED>A@?>DG=<;G:98F76EB54C321C@
123456789:;<=>?@1ABC1D3EFG36F9E;DCB;A=@?>=A<;BE:9F876G543GD21C@
123456789:;<=>?@1ABC14BDE4F6G9<FED<BA=@?>=A<DG;:9G876F54EC321C@
123456789:;<=>?@1ABC1DEF14E7D9CBG9<BA=@?>=A<G;:9GD87E654F321FC@
123456789:;<=>?@1ABC1D36CBE6F8G;AFEBAG=@?>=A<;G:98F76ED543D21C@
123456789:;<=>?@1ABC14D6E9F;BEDCBFAG;>A@?>G=<;GF:9E876D54C321C@
123456789:;<=>?@1ABC1DE2F4G7:FED:CB;A=@?>=A<;B:DG987G654F32E1C@
123456789:;<=>?@1ABC1DEF14E7D9CB:AG;>A@?>G=<;G:B9D87E654F321FC@
123456789:;<=>?@1ABC1D3E69DCB9AFG9<F>A@?>F=<G;:9GBE876E543D21C@
123456789:;<=>?@1ABC1D3E58DCB8AFG8;F>A@?>F=<;G:98GBE765E43D21C@
123456789:;<=>?@1ABC1D3E6F8;BEDCBFAG;>A@?>G=<;GF:98F76E543D21C@
123456789:;<=>?@1ABC1D36CBE69F;G>AFEBAG@?>G=<;F:9E876ED543D21C@
123456789:;<=>?@1ABC1D3E6F8G:=FBEDCBFA=@?>=AG<;:G98F76E543D21C@
123456789:;<=>?@1ABC14BDE47D9F;G>AFDBAG@?>G=<;F:9D87E654EC321C@
123456789:;<=>?@1ABC1D3E6FG7:F<BEDCBFA=@?>=A<F;:G987G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG7:FBEDCBF;A=@?>=A<;B:G987G6E54D321C@
123456789:;<=>?@1AB3C5D7E9<DCF<G>AFCBAG@?>G=<FE;:9E87D65C43B21@
123456789:;<=>?@1AB3C5D7EFG7:F<E>ADCBAE@?>E=<F;:G987GD65C43B21@
123456789:;<=>?@1ABC1D3E5F8BEDCBF:AG;>A@?>G=<;G:B98F765E43D21C@
123456789:;<=>?@1ABC1D3E6F8G:CFEDCGB;A=@?>=A<;B:G98F76E543D21C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFG9<BA=@?>=A<G;:9G8F765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFG9<BA=@?>=A<G;:9G8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F7G:CFEDCGB;A=@?>=A<;B:G987F65E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBF:AG;>A@?>G=<;G:B98F76E54D321C@
123456789:;<=>?@1AB3CDE36D8C:F<G>AFCBAG@?>G=<F;:C98D76E543EB21@
123456789:;<=>?@1AB3C5D7E9F;G=@FEADCBAE@G?>=G<;F:9E87D65C43B21@
123456789:;<=>?@1AB3C5D7E9F;>EDG>ADCBAG@?>GF=<;F:9E87D65C43B21@
123456789:;<=>?@1AB3C5DEF58E:D<G>ADCBAG@?>G=<D;:E98F765FC43B21@
123456789:;<=>?@1ABC1D3E6F8BEDCBF:AG;>A@?>G=<;G:B98F76E543D21C@
123456789:;<=>?@1ABC1D3E5F8G:CFEDCGB;A=@?>=A<;B:G98F765E43D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFG9<BA=@?>=A<G;:9G8F76E543D21C@
123456789:;<=>?@1ABCD1E3F5G7CFEDCG9B;A=@?>=A<;B:9C87G65F43E21D@
123456789:;<=>?@1ABCD14C6B8E:F<G>AFEBAG@?>G=<F;:E98B76C54D321D@
123456789:;<=>?@1ABC2D4E6F8BEDCBF:AG;>A@?>G=<;G:B98F76E54D32C1@
123456789:;<=>?@1ABC2D47CB8E:F<G>AFEBAG@?>G=<F;:E98B7D654D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFG9<BA=@?>=A<G;:9G8F76E54D32C1@
123456789:;<=>?@1ABC25BD69BE:F<G>AFEBAG@?>G=<F;:E9D876D5C432C1@
123456789:;<=>?@1ABC2D4E6FG7:FBEDCBF;A=@?>=A<;B:G987G6E54D32C1@
123456789:;<=>?@1ABC25B7DE8;DF<G>AFDBAG@?>G=<F;E:98E7B65C432C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBG;A=@?>=A<;B:9G8F765F4D32C1@
123456789:;<=>?@1ABC25B7D9EF:=EG>AEDBAG@?>G=F<;:F9D87B65C432C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBG;A=@?>=A<;B:9G87F6E543E2C1@
123456789:;<=>?@1ABC25B7D9E;FG<?FAEDBAF@?G>=<G;E:9D87B65C432C1@
123456789:;<=>?@1ABC1D4E6F8G:CFEDCGB;A=@?>=A<;B:G98F76E54D321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBF:AG;>A@?>G=<;G:B987F65E43D21C@
123456789:;<=>?@1AB3C5D7E9ADCBAEFG9<F>A@?>F=<G;:9GE87D65C43B21@
123456789:;<=>?@1AB3C5D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D65C43B21@
123456789:;<=>?@1ABC14BDE47D9F<G>AFDBAG@?>G=<F;:9D87E654EC321C@
123456789:;<=>?@1ABC1D3E5F8G:=FBEDCBFA=@?>=AG<;:G98F765E43D21C@
123456789:;<=>?@1ABC1DE25D7F:G<BFDCBGA=@?>=A<G;:F987D65E432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBG;A=@?>=A<;B:98G76F5E432E1C@
123456789:;<=>?@1ABC1D3EF47E9G<BEDCBGA=@?>=A<G;:9E87F654F3D21C@
123456789:;<=>?@1ABC1D4E69DF:G<BFDCBGA=@?>=A<G;:F9E876E54D321C@
123456789:;<=>?@1ABC1D36CBE69F<G>AFEBAG@?>G=<F;:9E876ED543D21C@
123456789:;<=>?@1ABC1D3E5F8;BEDCBFAG;>A@?>G=<;GF:98F765E43D21C@
123456789:;<=>?@1ABC14D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D654C321C@
123456789:;<=>?@1ABC1D36CBE6F8G:AFEBAG=@?>=A<;:G98F76ED543D21C@
123456789:;<=>?@1ABC14D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D654C321C@
123456789:;<=>?@1ABC1D3E69FG:=FBEDCBFA=@?>=AG<;:G9E876E543D21C@
123456789:;<=>?@1ABC1DE25DF69G<BFDCBGA=@?>=A<G;:9F876F5E432E1C@
123456789:;<=>?@1ABC1DE25DF6G9<BFDCBGA=@?>=A<G;:9G876F5E432E1C@
123456789:;<=>?@1ABC1D36CBE6F8;G>AFEBAG@?>G=<;F:98F76ED543D21C@
123456789:;<=>?@1ABC1D3E69F;BEDCBFAG;>A@?>G=<;GF:9E876E543D21C@
123456789:;<=>?@1ABC1D36E9F;BEDCBFAG;>A@?>G=<;GF:9E876D543D21C@
123456789:;<=>?@1ABC1D36CBE6F8G;>AFEBAG@?>G=<;G:98F76ED543D21C@
123456789:;<=>?@1ABC1D36E9FG:=FBEDCBFA=@?>=AG<;:G9E876D543D21C@
123456789:;<=>?@1ABC1D47E9FG:=FBEDCBFA=@?>=AG<;:G9E87D654D321C@
123456789:;<=>?@1ABC1D36CBE6F8G:=AFEBAG@?>=G<;:G98F76ED543D21C@
123456789:;<=>?@1ABC1D47E9F;BEDCBFAG;>A@?>G=<;GF:9E87D654D321C@
123456789:;<=>?@1ABC1D3E58F;BEDCBFAG;>A@?>G=<;GF:98E765E43D21C@
123456789:;<=>?@1ABC1D36CBE6F9<G>AFEBAG@?>G=<F;:9F876ED543D21C@
123456789:;<=>?@1ABC1D3E58DCB8AFG8<F>A@?>F=<G;:98GBE765E43D21C@
123456789:;<=>?@1ABC1D3E59DCB9AFG9<F>A@?>F=<G;:9GBE8765E43D21C@
123456789:;<=>?@1ABC1DEF15E7D9CB:AG;>A@?>G=<;G:B9D87E65F4321FC@
123456789:;<=>?@1ABC1DE2F4G6:FED:CB;A=@?>=A<;B:DG9876G54F32E1C@
123456789:;<=>?@1ABC1DEF15E7D9CBG9<BA=@?>=A<G;:9GD87E65F4321FC@
123456789:;<=>?@1ABC14BDE4F6G8<FED<BA=@?>=A<DG;:98G76F54EC321C@
123456789:;<=>?@1ABC1DEF15E7DG8;DCB;A=@?>=A<;BG:98G7E65F4321FC@
123456789:;<=>?@1ABC1D37CBE7FG8;F=EBA=@?>=AF<;G:98G7ED6543D21C@
123456789:;<=>?@1ABC1DEF15EG69ED:CB;A=@?>=A<;B:D9G876G5F4321FC@
123456789:;<=>?@1ABC1DE25DF6:DCB:AG;>A@?>G=<;G:BF9876F5E432E1C@
123456789:;<=>?@1ABC1D3EFG37F9E;DCB;A=@?>=A<;BE:9F87G6543GD21C@
123456789:;<=>?@1ABC14B6ADE6F8G:>FED>A@?>DG=<;:G98F76EB54C321C@
123456789:;<=>?@1ABC14D6E8F:BEDCBFAG:>A@?>G=<;:GF98E76D54C321C@
123456789:;<=>?@1ABC1D37CBE7F9G;AFEBAG=@?>=A<;G:9F87ED6543D21C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8<BA=@?>=A<G;:98GD76E54F321FC@
123456789:;<=>?@1ABC15BDE5F7G9<FED<BA=@?>=A<DG;:9G87F65EC4321C@
123456789:;<=>?@1ABC1D36E8F:BEDCBFAG:>A@?>G=<;:GF98E76D543D21C@
123456789:;<=>?@1ABC1D37CBE7F9G;>AFEBAG@?>G=<;G:9F87ED6543D21C@
123456789:;<=>?@1AB2CDE26D8CFG8;F=CBA=@?>=AF<;G:98GD76E5432EB1@
123456789:;<=>?@1AB26ACD6E8;DCF;G=@FCA@G?>=G<;FE:98E76DB5432B1@
123456789:;<=>?@1ABC14BDE47DFG7:F<DBA<@?>=<AF;:G987GE654EC321C@
123456789:;<=>?@1ABC15BDE5F7:EDG:=DBA=@?>=AG<;:GF987F65EC4321C@
123456789:;<=>?@1ABC1D36CBE6FG7:F<EBA<@?>=<AF;:G987G6ED543D21C@
123456789:;<=>?@1ABC1DEF14E6DG7;DCB;A=@?>=A<;BG:987G6E54F321FC@
123456789:;<=>?@1ABC1DE25D7CBF7;BAG;>A@?>G=<;GF:987FD65E432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7;DCB;A=@?>=A<;BG:987GF654F32E1C@
123456789:;<=>?@1ABC1D3E58F:BEDCBFAG:>A@?>G=<;:GF98E765E43D21C@
123456789:;<=>?@1ABC1D37CBE7F9<G>AFEBAG@?>G=<F;:9F87ED6543D21C@
123456789:;<=>?@1ABC1DE25D7CBF7:BAG:>A@?>G=<;:GF987FD65E432E1C@
123456789:;<=>?@1ABC1DE2F48EDG8;DCB;A=@?>=A<;BG:98GF7654F32E1C@
123456789:;<=>?@1ABC14BDE47DFG7;F=DBA=@?>=AF<;G:987GE654EC321C@
123456789:;<=>?@1ABC14BDE4F6:EDG:=DBA=@?>=AG<;:GF9876F54EC321C@
123456789:;<=>?@1ABC14BDE4F69EDG9<DBA<@?>=<AG;:9GF876F54EC321C@
123456789:;<=>?@1ABC15BDE58DFG8;F=DBA=@?>=AF<;G:98GE765EC4321C@
123456789:;<=>?@1ABC1DE25DFG59F;DCB;A=@?>=A<;BF:9G8765GE432E1C@
123456789:;<=>?@1ABC1DE25D7CBF7G9=FBA=@?>=AG<;:9G87FD65E432E1C@
123456789:;<=>?@1ABC14D6E8FG9<FBEDCBFA<@?>=<AG;:9G8E76D54C321C@
123456789:;<=>?@1ABC1D3E58FG9=FBEDCBFA=@?>=AG<;:9G8E765E43D21C@
123456789:;<=>?@1ABC1D36E8FG9<FBEDCBFA<@?>=<AG;:9G8E76D543D21C@
123456789:;<=>?@1ABC1D36E8FG9=FBEDCBFA=@?>=AG<;:9G8E76D543D21C@
123456789:;<=>?@1ABC14BDE48DFG8;F=DBA=@?>=AF<;G:98GE7654EC321C@
123456789:;<=>?@1ABC14BDE4F69EDG9=DBA=@?>=AG<;:9GF876F54EC321C@
123456789:;<=>?@1ABC1D3E58FG9<FBEDCBFA<@?>=<AG;:9G8E765E43D21C@
123456789:;<=>?@1ABC15BDE58DF9<G>AFDBAG@?>G=<F;:9F8E765EC4321C@
123456789:;<=>?@1ABC1DE25D7CBF7G9<FBA<@?>=<AG;:9G87FD65E432E1C@
123456789:;<=>?@1ABC1DE26DFG69F;DCB;A=@?>=A<;BF:9G876GE5432E1C@
123456789:;<=>?@1ABC1D3E5F7:BEDCBFAG:>A@?>G=<;:GF987F65E43D21C@
123456789:;<=>?@1ABC1D37CBE7:F<G>AFEBAG@?>G=<F;:E987ED6543D21C@
123456789:;<=>?@1ABC1D3EF47E9DCB9AG:>A@?>G=<;:G9BE87F654F3D21C@
123456789:;<=>?@1ABC1DEF1G36FE7D9CB:A<@?>=<A;:B9D87E6G543G21FC@
123456789:;<=>?@1ABC1DE25DF69DCB9AG:>A@?>G=<;:G9BF876F5E432E1C@
123456789:;<=>?@1ABC1DEF14EG58ED9CB:A<@?>=<A;:B9D8G765G4F321FC@
123456789:;<=>?@1ABC1D36CBE6FG7;F=EBA=@?>=AF<;G:987G6ED543D21C@
123456789:;<=>?@1ABC1DEF14E6DG7:DCB:A<@?>=<A;:BG987G6E54F321FC@
123456789:;<=>?@1ABC15BD69BAE9F;G=@FEA@G?>=G<;F:9ED876D5C4321C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8;BA<@?>=<A;G:98GD76E54F321FC@
123456789:;<=>?@1ABC1DE2FG37F9ED:CB;A=@?>=A<;B:D9F87G6543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8ED9CB:A<@?>=<A;:B9D8F76G543G2E1C@
123456789:;<=>?@1ABC1DEF14E6D8CB9AG:>A@?>G=<;:G9B8D76E54F321FC@
123456789:;<=>?@1ABC1DE2F4G69FED9CB:A<@?>=<A;:B9DG876G54F32E1C@
123456789:;<=>?@1ABC1DE26D8CBF8;BAG;>A@?>G=<;GF:98FD76E5432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7:DCB:A<@?>=<A;:BG987GF654F32E1C@
123456789:;<=>?@1ABC1DE26DF7:DCB:AG;>A@?>G=<;G:BF987F6E5432E1C@
123456789:;<=>?@1ABC1DEF14EG59ED:CB;A=@?>=A<;B:D9G8765G4F321FC@
123456789:;<=>?@1ABC1DE26D8CBF8G:=FBA=@?>=AG<;:G98FD76E5432E1C@
123456789:;<=>?@1ABC1DE25DFG58F:DCB:A<@?>=<A;:BF98G765GE432E1C@
123456789:;<=>?@1ABC1DE26DF7:G<BFDCBGA=@?>=A<G;:F987F6E5432E1C@
123456789:;<=>?@1ABC1DE25DF6G8;BFDCBGA<@?>=<A;G:98G76F5E432E1C@
123456789:;<=>?@1ABC1DE26DF7G9<BFDCBGA=@?>=A<G;:9G87F6E5432E1C@
123456789:;<=>?@1ABC1DE25DF69G;BFDCBGA<@?>=<A;G:9F876F5E432E1C@
123456789:;<=>?@1ABC15B7ADE7F9G;>FED>A@?>DG=<;G:9F87EB65C4321C@
123456789:;<=>?@1ABC1D3EFG36F8E:DCB:A<@?>=<A;:BE98F76G543GD21C@
123456789:;<=>?@1ABC1D3EF48E:DCB:AG;>A@?>G=<;G:BE98F7654F3D21C@
123456789:;<=>?@1ABC1DEF1G37FE8D:CB;A=@?>=A<;B:D98E7G6543G21FC@
123456789:;<=>?@1ABC1D3EF48EG9<BEDCBGA=@?>=A<G;:9G8F7654F3D21C@
123456789:;<=>?@1ABC1D3EF47EG8;BEDCBGA<@?>=<A;G:98G7F654F3D21C@
123456789:;<=>?@1ABC1D3E5FG6:FBEDCBF;A=@?>=A<;B:G9876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69F;BEDCBFA<@?>=<A;F:9G876G5E43D21C@
123456789:;<=>?@1ABC15BDE58D:F<G>AFDBAG@?>G=<F;:D98E765EC4321C@
123456789:;<=>?@1ABC1D3E5F7G9<FBEDCBFA<@?>=<AG;:9G87F65E43D21C@
123456789:;<=>?@1ABC1D3EF48EG9BEDCBG;A=@?>=A<;B:9G8F7654F3D21C@
123456789:;<=>?@1ABC1D3EF47E9G;BEDCBGA<@?>=<A;G:9E87F654F3D21C@
123456789:;<=>?@1ABC1DE25D7F9G;BFDCBGA<@?>=<A;G:9F87D65E432E1C@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBG;A=@?>=A<;B:9G87F6E5432E1C@
123456789:;<=>?@1AB2CDE2F47EDG7:DCH:=CBA=@?>=AH<;:HG987GF654F32EB1@
123456789:;<=>?@1AB25ACD58CEF8G:=FEH=@ECA@H?>=HG<;:G98FD765DB432B1@
123456789:;<=>?@1AB2CDE25DFG58F:DCH:=CBA=@?>=AH<;:HF98G765GE432EB1@
123456789:;<=>?@1ABC14BDE4F69EDG9H;>AGDBAH@?>H=<;H:9GF876F54EC321C@
123456789:;<=>?@1ABC1D36E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE76D543D21C@
123456789:;<=>?@1ABC14BDE4F6G8;H=DGFEDHBA=@?>=AH<;G:98G76F54EC321C@
123456789:;<=>?@1ABC14BDE4F69G;H=DGFEDHBA=@?>=AH<;G:9F876F54EC321C@
123456789:;<=>?@1ABC14BDE4FG58F:EDH:=DBA=@?>=AH<;:HF98G765G4EC321C@
123456789:;<=>?@1ABC1DEF14EG58EDH8;DCB;A=@?>=A<;BH:98HG765G4F321FC@
123456789:;<=>?@1ABC1D36EF7:EGH:=GBEDCBGA=@?>=AH<;:HF987F6D543D21C@
123456789:;<=>?@1ABC14D6EF7:EGH:=GBEDCBGA=@?>=AH<;:HF987F6D54C321C@
123456789:;<=>?@1ABC14BDE4F69EDG9H;AGDBAH=@?>=A<;H:9GF876F54EC321C@
123456789:;<=>?@1ABC14D6E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE76D54C321C@
123456789:;<=>?@1ABC14B6ADE6F8;EDG;H=@GDA@H?>=H<;GF:98F76EB54C321C@
123456789:;<=>?@1ABC1DEF14E6DGH69G;DCB;A=@?>=A<;BG:9H876HE54F321FC@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBH;A=@?>=A<;B:9H87GF654F32E1C@
123456789:;<=>?@1ABC1DE25D7F9G;BFDCBGAH;>A@?>H=<;HG:9F87D65E432E1C@
123456789:;<=>?@1ABC1D36CBE6F8GH9<G>AFEBAG@?>G=<H;:9H8F76ED543D21C@
123456789:;<=>?@1ABC1D3EFG36F8EH9BEDCBH;A=@?>=A<;B:9H8F76G543GD21C@
123456789:;<=>?@1ABC1D36CBE6FG7:FH;>AFEBAH@?>H=<;H:G987G6ED543D21C@
123456789:;<=>?@1ABC1DEF14E6DG7H9<BGDCBHA=@?>=A<H;:9H87G6E54F321FC@
123456789:;<=>?@1ABC1D3E58FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E765E43D21C@
123456789:;<=>?@1ABC1D36E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E76D543D21C@
123456789:;<=>?@1ABC1DE25D7CBF7G9H;>AGFBAH@?>H=<;H:9G87FD65E432E1C@
123456789:;<=>?@1ABC1DE2F47G9H;DGFEDHCB;A=@?>=A<;BH:9G87F654F32E1C@
123456789:;<=>?@1ABC1DEF14EG5H7:GED:CB;A=@?>=A<;B:DH987H65G4F321FC@
123456789:;<=>?@1ABC1DEF14E6DG7:DCB:AH;>A@?>H=<;H:BG987G6E54F321FC@
123456789:;<=>?@1ABC1D36CBE6FGH69G;F=EBA=@?>=AF<;G:9H876HED543D21C@
123456789:;<=>?@1ABC14BDE4F6G8;FED;BAH;>A@?>H=<;HDG:98G76F54EC321C@
123456789:;<=>?@1ABC1D3E58FGH8;G=FBEDCBFA=@?>=AG<;H:98HE765E43D21C@
123456789:;<=>?@1ABC14BDE4F69EDG9<H>AGDBAH@?>H=<G;:9GF876F54EC321C@
123456789:;<=>?@1ABC1DE25D7CBF7GH8;G=FBA=@?>=AG<;H:98H7FD65E432E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8;DCB;A=@?>=A<;BH:98H7E6G543G21FC@
123456789:;<=>?@1ABC1D3E5F7:EGH:=GBEDCBGA=@?>=AH<;:HF987F65E43D21C@
123456789:;<=>?@1ABC14BDE47DFG7:F<H>AFDBAH@?>H=<F;:G987GE654EC321C@
123456789:;<=>?@1ABC1D3EF47E9GH:=GBEDCBGA=@?>=AH<;:H9E87F654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7:GBEDCBG;A=@?>=A<;B:H987HF654F3D21C@
123456789:;<=>?@1ABC1DE25DF69GH:=GBFDCBGA=@?>=AH<;:H9F876F5E432E1C@
123456789:;<=>?@1ABC1DE25DFG58FH9<BFDCBHA=@?>=A<H;:9H8G765GE432E1C@
123456789:;<=>?@1ABC1DEF1G36FEH69ED:CB;A=@?>=A<;B:D9H876HG543G21FC@
123456789:;<=>?@1ABC1DE25DFG58F:DCB:AH;>A@?>H=<;H:BF98G765GE432E1C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8H:=GBA=@?>=AH<;:H98GD76E54F321FC@
123456789:;<=>?@1ABC14BDE47D9BAF9G;H=@GFA@H?>=H<;G:9FD87E654EC321C@
123456789:;<=>?@1ABC14BDE4F6G8H:=DGFEDHBA=@?>=AH<;:H98G76F54EC321C@
123456789:;<=>?@1ABC14BDE47F9G;H=DGFEDHBA=@?>=AH<;G:9F87E654EC321C@
123456789:;<=>?@1AB2C4D6E8;DFG;H=@GFADCBAF@H?>=H<;GE:98E76D54C32B1@
123456789:;<=>?@1AB2CDE25D7F9G;H=CGFDCHBA=@?>=AH<;G:9F87D65E432EB1@
123456789:;<=>?@1ABC1D36CBE6F8G:AFEBAGH;>A@?>H=<;H:G98F76ED543D21C@
123456789:;<=>?@1ABC1D3E5FGH58G:FBEDCBF;A=@?>=A<;B:G98H765HE43D21C@
123456789:;<=>?@1ABC1D36CBE6F8GH9<GAFEBAG=@?>=A<H;:9H8F76ED543D21C@
123456789:;<=>?@1ABC1D3EFG36F8EH9<BEDCBHA=@?>=A<H;:9H8F76G543GD21C@
123456789:;<=>?@1ABC1D36EF7G9<FEH<BEDCBHA=@?>=A<HG;:9G87F6D543D21C@
123456789:;<=>?@1ABC1DEF14E6DG7:H<BGDCBHA=@?>=A<H;:G987G6E54F321FC@
123456789:;<=>?@1ABC1D3E58FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E765E43D21C@
123456789:;<=>?@1ABC14D6E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E76D54C321C@
123456789:;<=>?@1ABC1DE25D7CBF7G9H;AGFBAH=@?>=A<;H:9G87FD65E432E1C@
123456789:;<=>?@1ABC1DE25F7G9H;DGFEDHCB;A=@?>=A<;BH:9G87F65E432E1C@
123456789:;<=>?@1ABC1DEF1G3H58GFE8D:CB;A=@?>=A<;B:D98EH765H43G21FC@
123456789:;<=>?@1ABC1D3EFG36F8E:DCB:AH;>A@?>H=<;H:BE98F76G543GD21C@
123456789:;<=>?@1AB2CDE2F4G69FED9C;BAH;>A@?>H=<;HC:9DG876G54F32EB1@
123456789:;<=>?@1ABC14B6ADE6F8GH9<G>FED>A@?>DG=<H;:9H8F76EB54C321C@
123456789:;<=>?@1ABC1D3EFG3H58GF9E;DCB;A=@?>=A<;BE:9F8H765H43GD21C@
123456789:;<=>?@1ABC14BDE4F6GH7:G<FED<BA=@?>=A<DG;:H987H6F54EC321C@
123456789:;<=>?@1ABC1DEF1G36FE7D9CBH9<BA=@?>=A<H;:9HD87E6G543G21FC@
123456789:;<=>?@1ABC1D36CBE69BAF9G;H=@GFA@H?>=H<;G:9FE876ED543D21C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8;BAH;>A@?>H=<;HG:98GD76E54F321FC@
123456789:;<=>?@1ABC14BDE4FG58FH9<FED<BA=@?>=A<DH;:9H8G765G4EC321C@
123456789:;<=>?@1ABC1DEF14EG58ED9CBH9<BA=@?>=A<H;:9HD8G765G4F321FC@
123456789:;<=>?@1ABC1D3E58DCB8AF9G;H=@GFA@H?>=H<;G:9F8BE765E43D21C@
123456789:;<=>?@1ABC1DEF14E6D8CB9AGH9<G>A@?>G=<H;:9HB8D76E54F321FC@
123456789:;<=>?@1ABC1DE2F4G69FED9CB:AH;>A@?>H=<;H:B9DG876G54F32E1C@
123456789:;<=>?@1ABC1DEF14E6D8CB9AG:H<?GA@?H>=<H;:G9B8D76E54F321FC@
123456789:;<=>?@1ABC1DE2F4G69FED9CBH9<BA=@?>=A<H;:9HDG876G54F32E1C@
123456789:;<=>?@1ABC1DE25DF69DCB9AGH9<G>A@?>G=<H;:9HBF876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8;DGFEDHCB;A=@?>=A<;BH:98H76G54F32E1C@
123456789:;<=>?@1ABC1DE25D7CBF7:G<H>AGFBAH@?>H=<G;:F987FD65E432E1C@
123456789:;<=>?@1ABC1DE2F4GH58G:FED:CB;A=@?>=A<;B:DG98H765H4F32E1C@
123456789:;<=>?@1ABC1DEF1G36FE7D9CB:AH;>A@?>H=<;H:B9D87E6G543G21FC@
123456789:;<=>?@1ABC1DE2FG36FH7:FED:CB;A=@?>=A<;B:DH987H6G543G2E1C@
123456789:;<=>?@1ABC1DEF14EG58ED9CB:AH;>A@?>H=<;H:B9D8G765G4F321FC@
123456789:;<=>?@1ABC1D3EF4G6H8;GFE;DCB;A=@?>=A<;BEH:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47E9DCB9AGH9<G>A@?>G=<H;:9HBE87F654F3D21C@
123456789:;<=>?@1ABC1D3E5F7:G<H>AGFBEDCBFAH@?>H=<G;:F987F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7G9<H>AGFBEDCBFAH@?>H=<G;:9G87F65E43D21C@
123456789:;<=>?@1ABC1D3E58F:G<H>AGFBEDCBFAH@?>H=<G;:F98E765E43D21C@
123456789:;<=>?@1ABC1D3E5FG69F;BEDCBFAH;>A@?>H=<;HF:9G876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8;GFBEDCBF;A=@?>=A<;BH:98H76G5E43D21C@
123456789:;<=>?@1ABC1D3EF47EG8;BEDCBGAH;>A@?>H=<;HG:98G7F654F3D21C@
123456789:;<=>?@1ABC1D3EF4G69FEH9<BEDCBHA=@?>=A<H;:9HG876G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8;BFDCBGAH;>A@?>H=<;HG:98G76F5E432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7:H<BGDCBHA=@?>=A<H;:G987GF654F32E1C@
123456789:;<=>?@1ABC1DEF1GH25G7FE8D:CB;A=@?>=A<;B:D98E7G65H432H1FC@
123456789:;<=>?@1ABC1DE2F47EDG7:DCB:AH;>A@?>H=<;H:BG987GF654F32E1C@
123456789:;<=>?@1ABC1DEF14EGH47G9ED:CB;A=@?>=A<;B:D9G87H654HF321FC@
123456789:;<=>?@1ABC1D3E5F7G9H;>AGFBEDCBFAH@?>H=<;H:9G87F65E43D21C@
123456789:;<=>?@1ABC1D36E8F:G<H>AGFBEDCBFAH@?>H=<G;:F98E76D543D21C@
123456789:;<=>?@1ABC1D3E5F7GH8;G=FBEDCBFA=@?>=AG<;H:98H7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7GH8;GCFEDCGB;A=@?>=A<;BH:98H7F65E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FH:=FBEDCBFA=@?>=AH<;:H9G876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFH9<BA=@?>=A<H;:9HG876G5E43D21C@
123456789:;<=>?@1ABC1D3EF47EG8H:=GBEDCBGA=@?>=AH<;:H98G7F654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7:G<BEDCBGA=@?>=A<G;:H987HF654F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8H:=GBFDCBGA=@?>=AH<;:H98G76F5E432E1C@
123456789:;<=>?@1ABC1DE25DFG58F:H<BFDCBHA=@?>=A<H;:F98G765GE432E1C@
123456789:;<=>?@1ABC1DE25DF6G8H:CGFDCHB;A=@?>=A<;B:H98G76F5E432E1C@
123456789:;<=>?@1ABC1DE25D7CF8G:H<BGFCBHA=@?>=A<H;:G98F7D65E432E1C@
123456789:;<=>?@1ABC1D3E5FGH58G:F<BEDCBFA=@?>=A<F;:G98H765HE43D21C@
123456789:;<=>?@1ABC1D3E58DCF8G:H<BGFCBHA=@?>=A<H;:G98FE765E43D21C@
123456789:;<=>?@1ABC1DE25DF6GH7:G<BFDCBGA=@?>=A<G;:H987H6F5E432E1C@
123456789:;<=>?@1ABC1DE25DF6GH7:GBFDCBG;A=@?>=A<;B:H987H6F5E432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H9<BGDCBHA=@?>=A<H;:9H87GF654F32E1C@
123456789:;<=>?@1ABC1DE25DF69G;BFDCBGAH;>A@?>H=<;HG:9F876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G69H;DGFEDHCB;A=@?>=A<;BH:9G876G54F32E1C@
123456789:;<=>?@1ABC1DE25D7CBF7G9<H>AGFBAH@?>H=<G;:9G87FD65E432E1C@
123456789:;<=>?@1ABC1DE2FG36F8EDH8;DCB;A=@?>=A<;BH:98HF76G543G2E1C@
123456789:;<=>?@1ABC1D3E5F7G9H;AGFBEDCBFAH=@?>=A<;H:9G87F65E43D21C@
123456789:;<=>?@1ABC14D6E8F:G<H>AGFBEDCBFAH@?>H=<G;:F98E76D54C321C@
123456789:;<=>?@1ABC14B6ADE6F8G:H<DGFEDH>A@?>D=<H;:G98F76EB54C321C@
123456789:;<=>?@1ABC1D3E5F7G9H;DGFEDHCB;A=@?>=A<;BH:9G87F65E43D21C@
123456789:;<=>?@1ABC14BDE4F6G8H:DGFEDH<BA=@?>=A<D;:H98G76F54EC321C@
123456789:;<=>?@1ABC1D3E5F7G9CFEDCGBH9<BA=@?>=A<H;:9HG87F65E43D21C@
123456789:;<=>?@1ABC1D36CBE6F8G:H<BGFEBHA=@?>=A<H;:G98F76ED543D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFGH7:G<BA=@?>=A<G;:H987HF65E43D21C@
123456789:;<=>?@1ABC1D3E5F7:EDG:H<BGDCBHA=@?>=A<H;:GF987F65E43D21C@
123456789:;<=>?@1ABC1D3EFG36F8E:H<BEDCBHA=@?>=A<H;:E98F76G543GD21C@
123456789:;<=>?@1ABC1D3E5F7G9<FEH<BEDCBHA=@?>=A<HG;:9G87F65E43D21C@
123456789:;<=>?@1ABC1DEF14E6D8G:H<BGDCBHA=@?>=A<H;:G98D76E54F321FC@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDH:CB;A=@?>=A<;B:D98H76G54F32E1C@
123456789:;<=>?@1ABC1DE25D7CB8F:G<H>AGFBAH@?>H=<G;:F98B7D65E432E1C@
123456789:;<=>?@1ABC1D3E5F7BEDCBF9AGH9<G>A@?>G=<H;:9HB87F65E43D21C@
123456789:;<=>?@1ABC1D3E58DCB8F:G<H>AGFBAH@?>H=<G;:F98BE765E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFG8;BAH;>A@?>H=<;HG:98G7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFG8H:=GBA=@?>=AH<;:H98G7F65E43D21C@
123456789:;<=>?@1ABC1D3EF47EG8BEDCBG:AH;>A@?>H=<;H:B98G7F654F3D21C@
123456789:;<=>?@1ABC1D3EF4G69FE:H<BEDCBHA=@?>=A<H;:E9G876G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBG:AH;>A@?>H=<;H:B98G76F5E432E1C@
123456789:;<=>?@1ABC1DE2F47ED8G:H<BGDCBHA=@?>=A<H;:G98D7F654F32E1C@
123456789:;<=>?@1ABC1DE25DF69DG:H<BGDCBHA=@?>=A<H;:G9F876F5E432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGH9<BA=@?>=A<H;:9H8G76F5E432E1C@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBH;A=@?>=A<;B:9HG876G54F3D21C@
123456789:;<=>?@1ABC1D3EF47E9G;BEDCBGAH;>A@?>H=<;HG:9E87F654F3D21C@
123456789:;<=>?@1ABC1DE25DFG58FH9BFDCBH;A=@?>=A<;B:9H8G765GE432E1C@
123456789:;<=>?@1ABC1DE25D7F9GH:=GBFDCBGA=@?>=AH<;:H9F87D65E432E1C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBH;A=@?>=A<;B:9H87G6E54F321FC@
123456789:;<=>?@1ABC1D36CBE6FG7:F<H>AFEBAH@?>H=<F;:G987G6ED543D21C@
123456789:;<=>?@1ABC1D3E58FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E765E43D21C@
123456789:;<=>?@1ABC1D36E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E76D543D21C@
123456789:;<=>?@1ABC1DE2FG36F8ED9CB:AH;>A@?>H=<;H:B9D8F76G543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H58GF9ED:CB;A=@?>=A<;B:D9F8H765H43G2E1C@
123456789:;<=>?@1ABC2D4E6F8;EDCB;A=@?>=A<;BF:98F76E54D32C1@
123456789:;<=>?@1ABC25B7ADEF7:E<D>A@?>D=<E;:F987FB65C432C1@
123456789:;<=>?@1AB3C5D7E9F;>AEDCBAF@?>F=<;F:9E87D65C43B21@
123456789:;<=>?@1AB3C58D:E<F>AEDCBAF@?>F=<E;:D98C765C43B21@
123456789:;<=>?@1ABC14B6ADEF69E<D>A@?>D=<E;:9F876FB54C321C@
123456789:;<=>?@1ABC1D3E5F8;EDCB;A=@?>=A<;BF:98F765E43D21C@
123456789:;<=>?@1ABC14BDEF47E:D<BA=@?>=A<D;:E987F654FC321C@
123456789:;<=>?@1ABC1D3E69DCBF9<BA=@?>=A<F;:9FE876E543D21C@
123456789:;<=>?@1ABC1D36CBEF69E<BA=@?>=A<E;:9F876FD543D21C@
123456789:;<=>?@1ABC1D47CBEF7:E<BA=@?>=A<E;:F987FD654D321C@
123456789:;<=>?@1ABC25BD6E8F:=EDBA=@?>=AF<;:F98E76D5C432C1@
123456789:;<=>?@1ABC25BDEF58E:D<BA=@?>=A<D;:E98F765FC432C1@
123456789:;<=>?@1AB3C5D7E9F;AEDCBAF=@?>=A<;F:9E87D65C43B21@
123456789:;<=>?@1AB36C8D:E<F>AEDCBAF@?>F=<E;:D98C76B543B21@
123456789:;<=>?@1ABC14B6ADEF6:E<D>A@?>D=<E;:F9876FB54C321C@
123456789:;<=>?@1ABC1D3E5F7;EDCB;A=@?>=A<;BF:987F65E43D21C@
123456789:;<=>?@1ABC14BDEF48E:D<BA=@?>=A<D;:E98F7654FC321C@
123456789:;<=>?@1ABC1D3E59DCBF9<BA=@?>=A<F;:9FE8765E43D21C@
123456789:;<=>?@1ABC1D36CBEF6:E<BA=@?>=A<E;:F9876FD543D21C@
123456789:;<=>?@1ABC1D37CBEF7:E<BA=@?>=A<E;:F987FD6543D21C@
123456789:;<=>?@1ABC1D3E58DCBF8<BA=@?>=A<F;:98FE765E43D21C@
123456789:;<=>?@1ABC15BDEF58E:D<BA=@?>=A<D;:E98F765FC4321C@
123456789:;<=>?@1ABC1D3E5F7:EDCB:A=@?>=A<;:BF987F65E43D21C@
123456789:;<=>?@1ABC14B7ADEF7:E<D>A@?>D=<E;:F987FB654C321C@
123456789:;<=>?@1ABCD15C7B9AE:F<?EA@?F>=<F;:E9B87C65D4321D@
123456789:;<=>?@1ABCD1EF25E7DC8B:A<@?>=<A;:B98C7E65F432F1D@
123456789:;<=>?@1ABCD15C7B9AEF9<E>A@?>E=<F;:9FB87C65D4321D@
123456789:;<=>?@1ABCD1E3F58EDC8B:A<@?>=<A;:B98CF765F43E21D@
123456789:;<=>?@1ABCD15C7BE8;BAF;>A@?>F=<;FE:98E7C65D4321D@
123456789:;<=>?@1ABCD1E36DCF69CB:A<@?>=<A;:B9F876FE543E21D@
123456789:;<=>?@1ABCD15CE69CB:AF;>A@?>F=<;F:B9E876E5D4321D@
123456789:;<=>?@1ABCD1E36DC7BF8;BA<@?>=<A;F:98F7C6E543E21D@
123456789:;<=>?@1ABCD1E47DC8B:AF;>A@?>F=<;F:B98C7E654E321D@
123456789:;<=>?@1ABCD1E36DC7B9AF:=A@?>=F<;:F9B87C6E543E21D@
123456789:;<=>?@1ABCD15C7BE8F:=EBA=@?>=AF<;:F98E7C65D4321D@
123456789:;<=>?@1ABCD14CEF47E9CB:A<@?>=<A;:B9E87F654FD321D@
123456789:;<=>?@1ABCD15C7BEF7:E<BA=@?>=A<E;:F987FC65D4321D@
123456789:;<=>?@1ABCD14CE5F7:ECB:A<@?>=<A;:BF987F65E4D321D@
123456789:;<=>?@1ABCD15CE69CBF9<BA=@?>=A<F;:9FE876E5D4321D@
123456789:;<=>?@1ABCD14CE58CBF8;BA<@?>=<A;F:98FE765E4D321D@
123456789:;<=>?@1ABCD1E47DC8BF9<BA=@?>=A<F;:9F8C7E654E321D@
123456789:;<=>?@1ABCD14CE58CB9AF:=A@?>=F<;:F9B8E765E4D321D@
123456789:;<=>?@1ABCD15CE6F8;ECB;A=@?>=A<;BF:98F76E5D4321D@
123456789:;<=>?@1ABCD14C6BEF69E;BA<@?>=<A;E:9F876FC54D321D@
123456789:;<=>?@1ABCD15CEF58E:CB;A=@?>=A<;B:E98F765FD4321D@
123456789:;<=>?@1ABCD14C6BE7F9<EBA<@?>=<AF;:9F87E6C54D321D@
123456789:;<=>?@1ABCD1E47DCF7:CB;A=@?>=A<;B:F987FE654E321D@
123456789:;<=>?@1ABCD14C6BE7:BAF:=A@?>=F<;:FE987E6C54D321D@
123456789:;<=>?@1ABCD1E4F69EDC9B;A=@?>=A<;B:9CF876F54E321D@
123456789:;<=>?@1ABCD14C6B8AEF8;E=A@?>=E<;F:98FB76C54D321D@
123456789:;<=>?@1ABCD1EF36E8DC9B;A=@?>=A<;B:9C8E76F543F21D@
123456789:;<=>?@1ABCD14C6B8AE9F;>EA@?>F=<;F:9E8B76C54D321D@
123456789:;<=>?@1ABC26B8AD9E;F=@EDA@F?>=F<;E:9D8B76C5432C1@
123456789:;<=>?@1ABC2DEF25E7D9CB:A<@?>=<A;:B9D87E65F432FC1@
123456789:;<=>?@1ABC26B8AD9EF:=E?DA@?E>=F<;:F9D8B76C5432C1@
123456789:;<=>?@1ABC2DE3F58ED9CB:A<@?>=<A;:B9D8F765F43E2C1@
123456789:;<=>?@1ABC26B8ADE8;DF<?DA@?F>=<F;E:98EB76C5432C1@
123456789:;<=>?@1ABC2DE36DF7:DCB:A<@?>=<A;:BF987F6E543E2C1@
123456789:;<=>?@1ABC26BD7:BAE:F<?EA@?F>=<F;:ED987D6C5432C1@
123456789:;<=>?@1ABC2DE36D8CBF8;BA<@?>=<A;F:98FD76E543E2C1@
123456789:;<=>?@1ABC2D58CB9AE:F<?EA@?F>=<F;:E9B8D765D432C1@
123456789:;<=>?@1ABC2DE36D8CB9AF:=A@?>=F<;:F9B8D76E543E2C1@
123456789:;<=>?@1ABCD14C7B9AE:F<?EA@?F>=<F;:E9B87C654D321D@
123456789:;<=>?@1ABCD1EF25E7DC8B:A=@?>=A<;:B98C7E65F432F1D@
123456789:;<=>?@1ABC26B8ADE8F:=ED>A@?>D=F<;:F98EB76C5432C1@
123456789:;<=>?@1ABC2D4EF58E:DCB:A<@?>=<A;:BE98F765F4D32C1@
123456789:;<=>?@1ABC26BD7:E<F>AEDBAF@?>F=<E;:D987D6C5432C1@
123456789:;<=>?@1ABC2D4E6F8;BEDCBFA<@?>=<A;F:98F76E54D32C1@
123456789:;<=>?@1ABC2D58CB9AEF9<E>A@?>E=<F;:9FB8D765D432C1@
123456789:;<=>?@1ABC2D4E69DCB9AF:=A@?>=F<;:F9BE876E54D32C1@
123456789:;<=>?@1ABCD14C7B9AEF9<E>A@?>E=<F;:9FB87C654D321D@
123456789:;<=>?@1ABCD1E3F58EDC8B:A=@?>=A<;:B98CF765F43E21D@
123456789:;<=>?@1ABC26BD7E9<F>AEDBAF@?>F=<E;:9E87D6C5432C1@
123456789:;<=>?@1ABC2D4E69F;BEDCBFA<@?>=<A;F:9E876E54D32C1@
123456789:;<=>?@1ABC26BDE69D;BAF;>A@?>F=<;FD:9E876EC5432C1@
123456789:;<=>?@1ABC2D47CBE7F9<EBA<@?>=<AF;:9F87ED654D32C1@
123456789:;<=>?@1ABC2D58CBE8;BAF;>A@?>F=<;FE:98ED765D432C1@
123456789:;<=>?@1ABC2D47CBE7:BAF:=A@?>=F<;:FE987ED654D32C1@
123456789:;<=>?@1ABCD14C7BE8;BAF;>A@?>F=<;FE:98E7C654D321D@
123456789:;<=>?@1ABCD1E36DCF69CB:A=@?>=A<;:B9F876FE543E21D@
123456789:;<=>?@1ABC2D5E7:DCB:AF;>A@?>F=<;F:BE987E65D432C1@
123456789:;<=>?@1ABC2D47CB8AEF8;E=A@?>=E<;F:98FB7D654D32C1@
123456789:;<=>?@1ABC2DE47D9CB:AF;>A@?>F=<;F:B9D87E654E32C1@
123456789:;<=>?@1ABC2DE4F69ED:CB;A=@?>=A<;B:D9F876F54E32C1@
123456789:;<=>?@1ABCD14CE69CB:AF;>A@?>F=<;F:B9E876E54D321D@
123456789:;<=>?@1ABCD1E36DC7BF8;BA=@?>=A<;F:98F7C6E543E21D@
123456789:;<=>?@1ABCD1E36DC8B:AF;>A@?>F=<;F:B98C76E543E21D@
123456789:;<=>?@1ABCD1E36DC7B9AF;>A@?>F=<;F:9B87C6E543E21D@
123456789:;<=>?@1ABC14B6ADEF69E;D>A@?>D=<;E:9F876FB54C321C@
123456789:;<=>?@1ABC1D3E6F8;EDCB;A=@?>=A<;BF:98F76E543D21C@
123456789:;<=>?@1ABC26BD7E9F;>AEDBAF@?>F=<;F:9E87D6C5432C1@
123456789:;<=>?@1ABC2D47E9F;BEDCBFA<@?>=<A;F:9E87D654D32C1@
123456789:;<=>?@1ABC26BD7EF8;E=DBA=@?>=AE<;F:98F7D6C5432C1@
123456789:;<=>?@1ABC25BDE5F7:ED;BA<@?>=<A;D:F987F65EC432C1@
123456789:;<=>?@1ABC26BDE69DF:=DBA=@?>=AF<;:F9E876EC5432C1@
123456789:;<=>?@1ABC25BDE58DF9<DBA<@?>=<AF;:9F8E765EC432C1@
123456789:;<=>?@1ABC2D58CBE8F:=EBA=@?>=AF<;:F98ED765D432C1@
123456789:;<=>?@1ABC25BDE58D:BAF:=A@?>=F<;:FD98E765EC432C1@
123456789:;<=>?@1ABCD14C7BE8F:=EBA=@?>=AF<;:F98E7C654D321D@
123456789:;<=>?@1ABCD14CEF47E9CB:A=@?>=A<;:B9E87F654FD321D@
123456789:;<=>?@1ABC26BDE6F8;ED<BA=@?>=A<D;F:98F76EC5432C1@
123456789:;<=>?@1ABC25BD6EF7:E<DBA<@?>=<AE;:F987F6D5C432C1@
123456789:;<=>?@1ABC2D58E:F<BEDCBFA=@?>=A<F;:E98D765D432C1@
123456789:;<=>?@1ABC25BD6E8F:=AEDBAF@?>=F<;:F98E76D5C432C1@
123456789:;<=>?@1ABCD14C7BEF7:E<BA=@?>=A<E;:F987FC654D321D@
123456789:;<=>?@1ABCD14CE5F7:ECB:A=@?>=A<;:BF987F65E4D321D@
123456789:;<=>?@1ABC2D5E7:F<BEDCBFA=@?>=A<F;:E987E65D432C1@
123456789:;<=>?@1ABC25BD6E8;F=AEDBAF@?>=F<;E:98E76D5C432C1@
123456789:;<=>?@1ABC2DE47D9CBF9<BA=@?>=A<F;:9FD87E654E32C1@
123456789:;<=>?@1ABC2DE47DF8;DCB;A=@?>=A<;BF:98F7E654E32C1@
123456789:;<=>?@1ABCD14CE69CBF9<BA=@?>=A<F;:9FE876E54D321D@
123456789:;<=>?@1ABCD14CE58CBF8;BA=@?>=A<;F:98FE765E4D321D@
123456789:;<=>?@1ABCD1E36DC8BF9<BA=@?>=A<F;:9F8C76E543E21D@
123456789:;<=>?@1ABCD14CE58CB9AF;>A@?>F=<;F:9B8E765E4D321D@
123456789:;<=>?@1ABC14BDEF47E9D<BA=@?>=A<D;:9E87F654FC321C@
123456789:;<=>?@1ABC1D4E69DCBF9<BA=@?>=A<F;:9FE876E54D321C@
123456789:;<=>?@1ABC2D5E7F9<BEDCBFA=@?>=A<F;:9F87E65D432C1@
123456789:;<=>?@1ABC25BD69E;F=AEDBAF@?>=F<;E:9D876D5C432C1@
123456789:;<=>?@1ABC2D5EF69E;DCB;A=@?>=A<;BE:9F876F5D432C1@
123456789:;<=>?@1ABC25B7ADE7F9<ED=A@?>=D<F;:9F87EB65C432C1@
123456789:;<=>?@1ABCD14CE6F8;ECB;A=@?>=A<;BF:98F76E54D321D@
123456789:;<=>?@1ABCD14C6BEF69E;BA=@?>=A<;E:9F876FC54D321D@
123456789:;<=>?@1ABCD14CEF58E:CB;A=@?>=A<;B:E98F765F4D321D@
123456789:;<=>?@1ABCD1E36DCF7:CB;A=@?>=A<;B:F987F6E543E21D@
123456789:;<=>?@1ABCD14C6BEF7:E<BA=@?>=A<E;:F987F6C54D321D@
123456789:;<=>?@1ABC25BD6E8;DBAF;>A@?>F=<;FE:98E76D5C432C1@
123456789:;<=>?@1ABC2D47CBEF7:E<BA=@?>=A<E;:F987FD654D32C1@
123456789:;<=>?@1ABCD1E3F58EDC9B;A=@?>=A<;B:9C8F765F43E21D@
123456789:;<=>?@1ABCD14C6B8AEF9<E>A@?>E=<F;:9F8B76C54D321D@
123456789:;<=>?@1ABCD1EF25E7DC9B;A=@?>=A<;B:9C87E65F432F1D@
123456789:;<=>?@1ABCD14C6B8AE:F<?EA@?F>=<F;:E98B76C54D321D@
123456789:;<=>?@1ABC2D4E69DCBF9<BA=@?>=A<F;:9FE876E54D32C1@
123456789:;<=>?@1ABC25BD69BAEF9<E>A@?>E=<F;:9FD876D5C432C1@
123456789:;<=>?@1ABC1D4E6F8;EDCB;A=@?>=A<;BF:98F76E54D321C@
123456789:;<=>?@1ABC14B6ADEF69E;D=A@?>=D<;E:9F876FB54C321C@
123456789:;<=>?@1AB3C5D7E9<F>AEDCBAF@?>F=<E;:9E87D65C43B21@
123456789:;<=>?@1AB3C5D7:E<F>AEDCBAF@?>F=<E;:D987D65C43B21@
123456789:;<=>?@1ABC26BD7E9F;AEDBAF=@?>=A<;F:9E87D6C5432C1@
123456789:;<=>?@1ABC25D7E9F;BEDCBFA<@?>=<A;F:9E87D65C432C1@
123456789:;<=>?@1ABC1D3EF47E9DCB9A<@?>=<A;:9BE87F654F3D21C@
123456789:;<=>?@1ABC1D3EF48E;DCB;A=@?>=A<;BE:98F7654F3D21C@
123456789:;<=>?@1ABC1DE25DF69DCB9A<@?>=<A;:9BF876F5E432E1C@
123456789:;<=>?@1ABC1DE26D9CBF9<BA=@?>=A<F;:9FD876E5432E1C@
123456789:;<=>?@1ABC1D36CBE6F9=EBA=@?>=AF<;:9F876ED543D21C@
123456789:;<=>?@1ABC14BDE48D;BAF;>A@?>F=<;FD:98E7654EC321C@
123456789:;<=>?@1AB3C69BAD9E;F=@EDA@F?>=F<;E:9DC876C543B21@
123456789:;<=>?@1AB3CDE36D8C:BAF:=A@?>=F<;:FC98D76E543EB21@
123456789:;<=>?@1ABC25B8AD9E;F=@EDA@F?>=F<;E:9D8B765C432C1@
123456789:;<=>?@1ABC2DEF25E7D9CB:A=@?>=A<;:B9D87E65F432FC1@
123456789:;<=>?@1ABC1DE2F59ED:CB;A=@?>=A<;B:D9F8765F432E1C@
123456789:;<=>?@1ABC1DE26D9CB:AF;>A@?>F=<;F:B9D876E5432E1C@
123456789:;<=>?@1ABC1DEF14E6D8CB9A<@?>=<A;:9B8D76E54F321FC@
123456789:;<=>?@1ABC1D3E58DCB8AF9=A@?>=F<;:9F8BE765E43D21C@
123456789:;<=>?@1ABC1D48CBE8;BAF;>A@?>F=<;FE:98ED7654D321C@
123456789:;<=>?@1ABC1D36CBE69BAF9=A@?>=F<;:9FE876ED543D21C@
123456789:;<=>?@1ABC1D4E7:DCB:AF;>A@?>F=<;F:BE987E654D321C@
123456789:;<=>?@1ABC1DEF14E7D:CB;A=@?>=A<;B:D987E654F321FC@
123456789:;<=>?@1ABC25B8AD9EF:=E?DA@?E>=F<;:F9D8B765C432C1@
123456789:;<=>?@1ABC2DE3F58ED9CB:A=@?>=A<;:B9D8F765F43E2C1@
123456789:;<=>?@1ABC1D48CBE8F:=EBA=@?>=AF<;:F98ED7654D321C@
123456789:;<=>?@1ABC14BDE47D9BAF9=A@?>=F<;:9FD87E654EC321C@
123456789:;<=>?@1ABC1D4E7:F<BEDCBFA=@?>=A<F;:E987E654D321C@
123456789:;<=>?@1ABC1D36E9F<BEDCBFA=@?>=A<F;:9E876D543D21C@
123456789:;<=>?@1ABC25B8ADE8;DF<?DA@?F>=<F;E:98EB765C432C1@
123456789:;<=>?@1ABC2DE36DF7:DCB:A=@?>=A<;:BF987F6E543E2C1@
123456789:;<=>?@1ABC1D4E7F9<BEDCBFA=@?>=A<F;:9F87E654D321C@
123456789:;<=>?@1ABC14D6E9F<BEDCBFA=@?>=A<F;:9E876D54C321C@
123456789:;<=>?@1ABC25BDE5F7:ED;BA=@?>=A<;D:F987F65EC432C1@
123456789:;<=>?@1ABC2DE36D8CBF8;BA=@?>=A<;F:98FD76E543E2C1@
123456789:;<=>?@1ABC2DE3F58ED9CB;A=@?>=A<;B:9D8F765F43E2C1@
123456789:;<=>?@1ABC2DE36D8CB9AF;>A@?>F=<;F:9B8D76E543E2C1@
123456789:;<=>?@1ABCD14C6B9AE:F<?EA@?F>=<F;:E9B876C54D321D@
123456789:;<=>?@1ABCD1EF25E7DC8B;A=@?>=A<;B:98C7E65F432F1D@
123456789:;<=>?@1AB37ACD7E9F;>EDC>A@?>CF=<;F:9E87DB6543B21@
123456789:;<=>?@1AB3C5DEF58E:D<CBA<@?>=<AD;:E98F765FC43B21@
123456789:;<=>?@1ABC1D3E6:DCB:AF;>A@?>F=<;F:BE9876E543D21C@
123456789:;<=>?@1ABC1DEF15E8D:CB;A=@?>=A<;B:D98E765F4321FC@
123456789:;<=>?@1ABC1D3E6F9<BEDCBFA=@?>=A<F;:9F876E543D21C@
123456789:;<=>?@1ABC14D7E:F<BEDCBFA=@?>=A<F;:E987D654C321C@
123456789:;<=>?@1ABC25B8ADE8F:=ED>A@?>D=F<;:F98EB765C432C1@
123456789:;<=>?@1ABC2D4EF58E:DCB:A=@?>=A<;:BE98F765F4D32C1@
123456789:;<=>?@1ABC1D3E5F8BEDCBF;A=@?>=A<;B:98F765E43D21C@
123456789:;<=>?@1ABC14B6D9E<F>AEDBAF@?>F=<E;:9D876B54C321C@
123456789:;<=>?@1ABC25B7D9E;F=AEDBAF@?>=F<;E:9D87B65C432C1@
123456789:;<=>?@1ABC2D5E7F9BEDCBF;A=@?>=A<;B:9F87E65D432C1@
123456789:;<=>?@1ABC25D7E9F;BEDCBFA=@?>=A<;F:9E87D65C432C1@
123456789:;<=>?@1ABC2D4E6F8;BEDCBFA=@?>=A<;F:98F76E54D32C1@
123456789:;<=>?@1ABC2DEF25E7D9CB;A=@?>=A<;B:9D87E65F432FC1@
123456789:;<=>?@1ABC2D4E69DCB9AF;>A@?>F=<;F:9BE876E54D32C1@
123456789:;<=>?@1ABCD14C6B9AEF9<E>A@?>E=<F;:9FB876C54D321D@
123456789:;<=>?@1ABCD1E3F58EDC8B;A=@?>=A<;B:98CF765F43E21D@
123456789:;<=>?@1ABC1D3E6F9BEDCBF;A=@?>=A<;B:9F876E543D21C@
123456789:;<=>?@1ABC14B6D8E;F>AEDBAF@?>F=<;E:98D76B54C321C@
123456789:;<=>?@1ABC14B6D8E:F=AEDBAF@?>=F<;:E98D76B54C321C@
123456789:;<=>?@1ABC1D4E7F9BEDCBF;A=@?>=A<;B:9F87E654D321C@
123456789:;<=>?@1ABC2D47E9F;BEDCBFA=@?>=A<;F:9E87D654D32C1@
123456789:;<=>?@1ABC2D4E69F;BEDCBFA=@?>=A<;F:9E876E54D32C1@
123456789:;<=>?@1ABCD14CEF47E9CB;A=@?>=A<;B:9E87F654FD321D@
123456789:;<=>?@1ABCD14C6BE8F:=EBA=@?>=AF<;:F98E76C54D321D@
123456789:;<=>?@1ABCD14C6BE8;BAF;>A@?>F=<;FE:98E76C54D321D@
123456789:;<=>?@1ABCD1E36DCF69CB;A=@?>=A<;B:9F876FE543E21D@
123456789:;<=>?@1ABC2DE36D8CB:AF;>A@?>F=<;F:B98D76E543E2C1@
123456789:;<=>?@1ABC2D47CB8AE:F<?EA@?F>=<F;:E98B7D654D32C1@
123456789:;<=>?@1ABCD14CE58CB:AF;>A@?>F=<;F:B98E765E4D321D@
123456789:;<=>?@1ABCD1E36DC7BF9<BA=@?>=A<F;:9F87C6E543E21D@
123456789:;<=>?@1ABCD1E36DC7B:AF;>A@?>F=<;F:B987C6E543E21D@
123456789:;<=>?@1ABCD14CE58CBF9<BA=@?>=A<F;:9F8E765E4D321D@
123456789:;<=>?@1AB2CDE25DFG58FHI8J:=IHK=CHFDCKBA=@?>=AKJ<;:J98IG765GE432EB1@
123456789:;<=>?@1AB2C47DEF7:EGH:=GIJ=@IKADIGEDKCBAK@J?>=JH<;:HF987FC654C32B1@
123456789:;<=>?@1AB2CDE25DFG58FHI8;HJK;>AJCHFDCJBAK@?>K=<;KI:98IG765GE432EB1@
123456789:;<=>?@1ABC14BDE47DFG7:FHI:JK;>J@IHAFDBAH@J?>K=<;K:IG987GE654EC321C@
123456789:;<=>?@1ABC1DEF1G36FE7DHI7:HJK:=JBHDCBJA=@?>=AK<;:KI987IE6G543G21FC@
123456789:;<=>?@1ABC14BDE4FG58FHI8;HJK;AJDHFEDJBAK=@?>=A<;KI:98IG765G4EC321C@
123456789:;<=>?@1ABC1DEF14EG58H:IJK:=JBIDHGEDICBJA=@?>=AK<;:KH98G765G4F321FC@
123456789:;<=>?@1ABC14BDE4F69G;HIJ;K=@JIAHDGFEDHBAI@K?>=K<;JG:9F876F54EC321C@
123456789:;<=>?@1ABC1DEF14E6DGH6I8;J=KBGJIHGKDCBKA=@?>=AJ<;I:98I76HE54F321FC@
123456789:;<=>?@1ABC1D36E8FGH8;GIJ;K=@JIAGFBEDCBFAI@K?>=K<;JH:98HE76D543D21C@
123456789:;<=>?@1ABC1DEF14E6DGH69GIJ9K;>AJIBGDCBIAK@?>K=<;K:9JH876HE54F321FC@
123456789:;<=>?@1ABC1DE2FG36FHI69HJK9BJDHFEDJCBK;A=@?>=A<;B:9KI876IG543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8H:IJK:=JBIDHFEDICBJA=@?>=AK<;:KH98F76G543G2E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8JK9<J>AIHBFDCBHAJ@?>J=<K;:9K8IG765GE432E1C@
123456789:;<=>?@1ABC1DEF14EGH47GI8JK9BJDIGEDJCBK;A=@?>=A<;B:9K8I7H654HF321FC@
123456789:;<=>?@1ABC1DE25DFG5H7:IJ;>AIKBFIHGFKDCBKAJ@?>J=<;J:H987H65GE432E1C@
123456789:;<=>?@1ABC1DE2F47GH8;I=JBKDGJIHGKFEDKCBJA=@?>=AI<;H:98H7F654F32E1C@
123456789:;<=>?@1ABC1DE2F47G9HIJ9K;>AJIBHDGFEDHCBIAK@?>K=<;K:9JG87F654F32E1C@
123456789:;<=>?@1ABC1DEF14EG5HI69HJK9BJDHGEDJCBK;A=@?>=A<;B:9KI876I5G4F321FC@
123456789:;<=>?@1ABC1DE25DFG5HI69H;J=KBFJHGFKDCBKA=@?>=AJ<;H:9I876I5GE432E1C@
123456789:;<=>?@1ABC14BDE47DFG7H9I;J=@IKAFIHGFKDBAK@J?>=J<;I:9H87GE654EC321C@
123456789:;<=>?@1ABC1DEF14E6G8H:IJK:=JBIDHGEDICBJA=@?>=AK<;:KH98G76E54F321FC@
123456789:;<=>?@1ABC1DE25DFG58FHI8J:AIHBFDCBHAJK;>A@?>K=<;K:J98IG765GE432E1C@
123456789:;<=>?@1ABC1DE2F47EG8H:IJK:=JBIDHGEDICBJA=@?>=AK<;:KH98G7F654F32E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8JK9<JAIHBFDCBHAJ=@?>=A<K;:9K8IG765GE432E1C@
123456789:;<=>?@1ABC1DEF14EGH47GI8JK9<BJDIGEDJCBKA=@?>=A<K;:9K8I7H654HF321FC@
123456789:;<=>?@1ABC1DE25DFG5H7:IJ;AIKBFIHGFKDCBKAJ=@?>=A<;J:H987H65GE432E1C@
123456789:;<=>?@1ABC1DE25F7GH8;I=JBKDGJIHGKFEDKCBJA=@?>=AI<;H:98H7F65E432E1C@
123456789:;<=>?@1ABC1DE2F47G9HIJ9K;AJIBHDGFEDHCBIAK=@?>=A<;K:9JG87F654F32E1C@
123456789:;<=>?@1ABC1DE25F7G9HIJ9K;>AJIBHDGFEDHCBIAK@?>K=<;K:9JG87F65E432E1C@
123456789:;<=>?@1ABC1DEF14E6DGH69GIJ9K;AJIBGDCBIAK=@?>=A<;K:9JH876HE54F321FC@
123456789:;<=>?@1ABC14D6E8FGH8;GIJ;K=@JIAGFBEDCBFAI@K?>=K<;JH:98HE76D54C321C@
123456789:;<=>?@1ABC1DEF1G3HI47HJK7:JEHGFEJD:CB;A=@?>=A<;B:DK987KI654I3G21FC@
123456789:;<=>?@1ABC1DEF14EGH47GI8J:DIGEDJCB:AK;>A@?>K=<;K:BJ98I7H654HF321FC@
123456789:;<=>?@1ABC14BDE47DFG7HIJ7:I<H>GFK>AFDBAK@?>KH=<I;:J987JGE654EC321C@
123456789:;<=>?@1ABC1D3EFG3H5I7:HGF:EJK:=JBEDCBJA=@?>=AK<;:KFI987I65H43GD21C@
123456789:;<=>?@1ABC14BDE4F69GHI9<H>GJK>AJDGFEDJBAK@?>KH=<I;:9IF876F54EC321C@
123456789:;<=>?@1ABC1D3EFG3H58GFI8;J=KBEJIFEKDCBKA=@?>=AJ<;I:98IH765H43GD21C@
123456789:;<=>?@1ABC1D36E8FGH8IJ9<I>HGK>AGFBEDCBFAK@?>KI=<J;:9J8HE76D543D21C@
123456789:;<=>?@1ABC1DEF1G36H8IJ9K;DJIEHGFEIDKCB;A=@?>=A<;BK:9J8H76G543G21FC@
123456789:;<=>?@1ABC14B6ADE6F8GHI8;H=GJK=@JDGFEDJA@K?>=KH<;I:98IF76EB54C321C@
123456789:;<=>?@1ABC1DEF14EGH4I69HGJ9K;DJGEDKCB;A=@?>=A<;BK:9JI876I54HF321FC@
123456789:;<=>?@1ABC14BDE4F6G8;FHI;>HJK>AJDHFEDJBAK@?>KI=<;IG:98G76F54EC321C@
123456789:;<=>?@1ABC1D3EFG36FHI69H;J=KBEJHFEKDCBKA=@?>=AJ<;H:9I876IG543GD21C@
123456789:;<=>?@1ABC14BDE4FG58F:HI;>HJK>AJDHFEDJBAK@?>KI=<;I:F98G765G4EC321C@
123456789:;<=>?@1ABC1DEF14EG5H7IJK7:JBIDHGEDICBJ;A=@?>=A<;B:K987KH65G4F321FC@
123456789:;<=>?@1ABC1D36EF7:GH;>GIJ>AIKBEIGFEKDCBKAJ@?>JH=<;H:F987F6D543D21C@
123456789:;<=>?@1ABC1D3EFG36FH7:IJ;>AIKBEIHFEKDCBKAJ@?>J=<;J:H987H6G543GD21C@
123456789:;<=>?@1ABC14BDE4F6GHI69H;GJK;AJDGFEDJBAK=@?>=A<;KH:9I876IF54EC321C@
123456789:;<=>?@1ABC14D6EFG6H8;GFI;J=KBEJIFEKDCBKA=@?>=AJ<;IH:98H76GD54C321C@
123456789:;<=>?@1ABC1DEF1G36FEH6I8JK9BJDIHEDJCBK;A=@?>=A<;B:9K8I76HG543G21FC@
123456789:;<=>?@1ABC1D3EFG36F8EHI8JK9<J>AIHBEDCBHAJ@?>J=<K;:9K8IF76G543GD21C@
123456789:;<=>?@1ABC1DE25D7F9GHI9J;>IHK>AHGBFDCBGAK@?>KJ=<;J:9IF87D65E432E1C@
123456789:;<=>?@1ABC1DE2F4GHI47H9GJK9BJDGFEDJCBK;A=@?>=A<;B:9KH87I654IF32E1C@
123456789:;<=>?@1ABC1D3EF47EGH7I9J;K=@JIAHGBEDCBGAI@K?>=K<;J:9I87HF654F3D21C@
123456789:;<=>?@1ABC1DEF14E6D8G:HIJ:=IK>AIHBGDCBHAK@?>K=J<;:JG98D76E54F321FC@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8BIDGFEDICBJ:AK;>A@?>K=<;K:B98JH765H4F32E1C@
123456789:;<=>?@1ABC1DE2F47ED8G:HIJ:=IK>AIHBGDCBHAK@?>K=J<;:JG98D7F654F32E1C@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8BIDGFEDICBJK9<BA=@?>=A<K;:9K8JH765H4F32E1C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8BIDHGEDICBJK9<BA=@?>=A<K;:9K8J7H65G4F321FC@
123456789:;<=>?@1ABC1DE2F4GH5I7:JBKDGJIHGKFEDKCBJ;A=@?>=A<;B:I987I65H4F32E1C@
123456789:;<=>?@1ABC1DE25D7FG8;H=IJ>AIKBFIHGFKDCBKAJ@?>J=H<;G:98G7D65E432E1C@
123456789:;<=>?@1ABC1D3EF4G6HI7:HJK:CJEHGFEJDCKB;A=@?>=A<;B:KI987I6G54F3D21C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8BIDHGEDICBJ:AK;>A@?>K=<;K:B98J7H65G4F321FC@
123456789:;<=>?@1ABC1D3EF47EGH7IJK7:J<I>AHGBEDCBGAI@?>I=<J;:K987KHF654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8I:=HGJ=KBEJGFEKDCBKA=@?>=AJI<;:I98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G69HIJ9<I>AHKBEHGFEKDCBKAI@?>I=<J;:9JG876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8;GIJ;>AIKBEIGFEKDCBKAJ@?>J=<;JH:98H76G54F3D21C@
123456789:;<=>?@1ABC14BDE4F6G8;HIJ;K=@JIAHDGFEDHBAI@K?>=K<;JG:98G76F54EC321C@
123456789:;<=>?@1ABC1DEF14E6DGH69I;J=KBGJIHGKDCBKA=@?>=AJ<;I:9H876HE54F321FC@
123456789:;<=>?@1ABC1DE25DFG5H7I9J;>AIKBFIHGFKDCBKAJ@?>J=<;J:9I87H65GE432E1C@
123456789:;<=>?@1ABC1DE2F47G9H;I=JBKDGJIHGKFEDKCBJA=@?>=AI<;H:9G87F654F32E1C@
123456789:;<=>?@1ABC1DE25DFG5H7IJ8;I=KBFIHGFKDCBKA=@?>=AI<;J:98J7H65GE432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7:GI;J=KBFJIGFKDCBKA=@?>=AJ<;I:H987H65GE432E1C@
123456789:;<=>?@1ABC1DE25DFG5HI69HJ:=KBFJHGFKDCBKA=@?>=AJ<;:J9I876I5GE432E1C@
123456789:;<=>?@1ABC1DEF14EG5HI69HJK9<BJDHGEDJCBKA=@?>=A<K;:9KI876I5G4F321FC@
123456789:;<=>?@1ABC1DE2F47GH8I:=JBKDGJIHGKFEDKCBJA=@?>=AI<;:I98H7F654F32E1C@
123456789:;<=>?@1ABC1DE25DFG58H:IJ;>AIKBFIHGFKDCBKAJ@?>J=<;J:H98G765GE432E1C@
123456789:;<=>?@1ABC1DEF14E6DGH6I8J:=KBGJIHGKDCBKA=@?>=AJ<;:J98I76HE54F321FC@
123456789:;<=>?@1ABC14BDE47F9G;HIJ;K=@JIAHDGFEDHBAI@K?>=K<;JG:9F87E654EC321C@
123456789:;<=>?@1ABC1DE25DFG5H7I9J;AIKBFIHGFKDCBKAJ=@?>=A<;J:9I87H65GE432E1C@
123456789:;<=>?@1ABC1DE25F7G9H;I=JBKDGJIHGKFEDKCBJA=@?>=AI<;H:9G87F65E432E1C@
123456789:;<=>?@1ABC14BDE4F6G8HI9<H>GJK>AJDGFEDJBAK@?>KH=<I;:9I8G76F54EC321C@
123456789:;<=>?@1ABC1D3EFG3H58GF9I;J=KBEJIFEKDCBKA=@?>=AJ<;I:9F8H765H43GD21C@
123456789:;<=>?@1ABC14BDE4F6GH7:GIJ:K<BJIDGFEDIBKA=@?>=A<K;:JH987H6F54EC321C@
123456789:;<=>?@1ABC1D3EFG36FH7I9JBEIHFEJDCBJK9<BA=@?>=A<K;:9KI87H6G543GD21C@
123456789:;<=>?@1ABC1D36CEF6G8HI9<HJK<BJEHGFEJCBKA=@?>=A<KI;:9I8G76FD543D21C@
123456789:;<=>?@1ABC1DEF14EG5H7IJK7:J<BIDHGEDICBJA=@?>=A<J;:K987KH65G4F321FC@
123456789:;<=>?@1ABC1D3E58DFG8H:IJ;AIKBFIHGFKDCBKAJ=@?>=A<;J:H98GE765E43D21C@
123456789:;<=>?@1ABC1D3EFG36F8H:IJ;>AIKBEIHFEKDCBKAJ@?>J=<;J:H98F76G543GD21C@
123456789:;<=>?@1AB2CDE2F4G6H8;GIJ;K=CJIDGFEDICKBA=@?>=AK<;JH:98H76G54F32EB1@
123456789:;<=>?@1AB2CDE2F47EDG7H9IJK9<J>AICHGDCIBAJ@?>J=<K;:9KH87GF654F32EB1@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8K:CJIDGFEDICKB;A=@?>=A<;B:K98JH765H4F32E1C@
123456789:;<=>?@1ABC1DE25D7CF8G:HIJ:=IK>AIHBGFCBHAK@?>K=J<;:JG98F7D65E432E1C@
123456789:;<=>?@1ABC1D3EF47EGH7I9AHGBEDCBGAIJK9<J>A@?>J=<K;:9KI87HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8;GFI;J=KBEJIFEKDCBKA=@?>=AJ<;IH:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7IJ8;IAHGBEDCBGAIK;>A@?>K=<;KJ:98J7HF654F3D21C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8K:=JBIDHGEDICBJA=@?>=AK<;:K98J7H65G4F321FC@
123456789:;<=>?@1ABC1DE25D7FG8H:IJ;AIKBFIHGFKDCBKAJ=@?>=A<;J:H98G7D65E432E1C@
123456789:;<=>?@1ABC1DE25F7GH8I:JBKDGJIHGKFEDKCBJ;A=@?>=A<;B:I98H7F65E432E1C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8J:AIHBEDCBHAJK;>A@?>K=<;K:J98IF76G543GD21C@
123456789:;<=>?@1ABC1D3EFG3H58GFI8J:KBEJIFEKDCBK;A=@?>=A<;B:J98IH765H43GD21C@
123456789:;<=>?@1ABC1D3EF47EGH7IJ8K:=JIAHGBEDCBGAI=@?>=AK<;:K98J7HF654F3D21C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8;BIDHGEDICBJAK;>A@?>K=<;KJ:98J7H65G4F321FC@
123456789:;<=>?@1ABC1D3EF47EGH7IJK7:J<IAHGBEDCBGAI=@?>=A<J;:K987KHF654F3D21C@
123456789:;<=>?@1ABC1D3EF47GH8I:=HGJ=KBEJGFEKDCBKA=@?>=AJI<;:I98H7F654F3D21C@
123456789:;<=>?@1ABC1D3EF4G69HIJ9<IAHKBEHGFEKDCBKAI=@?>=A<J;:9JG876G54F3D21C@
123456789:;<=>?@1ABC1D3EF47GH8;GIJ;>AIKBEIGFEKDCBKAJ@?>J=<;JH:98H7F654F3D21C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8JK9<JAIHBEDCBHAJ=@?>=A<K;:9K8IF76G543GD21C@
123456789:;<=>?@1ABC1DEF1G36FEH6I8JK9<BJDIHEDJCBKA=@?>=A<K;:9K8I76HG543G21FC@
123456789:;<=>?@1ABC1D3EF4G6H8;GIJ;AIKBEIGFEKDCBKAJ=@?>=A<;JH:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47G9HIJ9<I>AHKBEHGFEKDCBKAI@?>I=<J;:9JG87F654F3D21C@
123456789:;<=>?@1ABC1DE25D7FG8H:=IJ>AIKBFIHGFKDCBKAJ@?>J=H<;:H98G7D65E432E1C@
123456789:;<=>?@1ABC1DE2F4GH58I:JBKDGJIHGKFEDKCBJ;A=@?>=A<;B:I98H765H4F32E1C@
123456789:;<=>?@1ABC1D3EFG36FH7:IJ;AIKBEIHFEKDCBKAJ=@?>=A<;J:H987H6G543GD21C@
123456789:;<=>?@1ABC14DE58DFG8H:IJ;>AIKBFIHGFKDCBKAJ@?>J=<;J:H98GE765E4C321C@
123456789:;<=>?@1ABC1DEF1G3H58IJ9K;DJIEHGFEIDKCB;A=@?>=A<;BK:9J8H765H43G21FC@
123456789:;<=>?@1ABC14D6E8FGH8IJ9<I>HGK>AGFBEDCBFAK@?>KI=<J;:9J8HE76D54C321C@
123456789:;<=>?@1ABC1DE25F7G9HIJ9K;AJIBHDGFEDHCBIAK=@?>=A<;K:9JG87F65E432E1C@
123456789:;<=>?@1ABC1D3E58DCB8AFG8H:I<JK=@JFIHGFJA@K?>=K<I;:H98GBE765E43D21C@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDICB9AJK9<J>A@?>J=<K;:9KBI87H65G4F321FC@
123456789:;<=>?@1ABC1DEF1G3H5IJ69IEHGFEID9CB:AK;>A@?>K=<;K:B9DJ876J5H43G21FC@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDICB9AJ:K<?JA@?K>=<K;:J9BI87H65G4F321FC@
123456789:;<=>?@1ABC1DEF1G3H5IJ69IEHGFEID9CBK9<BA=@?>=A<K;:9KDJ876J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ69IK:=IHG=FBEDCBFA=@?>=AGK<;:K9J876J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8;DJIEHGFEIDKCB;A=@?>=A<;BK:98K76J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ69I;HGK;>AGFBEDCBFAK@?>K=<;KI:9J876J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK58J:IEHGFEID:CB;A=@?>=A<;B:DJ98K765KH43G21FC@
123456789:;<=>?@1ABC1DEF1G36FEH6I8J:DIHEDJCB:AK;>A@?>K=<;K:BJ98I76HG543G21FC@
123456789:;<=>?@1ABC1DEF1GH25GI6JK7:JEIGFEJD:CB;A=@?>=A<;B:DK987K6I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25G7FE8DIJ8;IK<BIDCBKA=@?>=A<K;J:98JE7G65H432H1FC@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8;JFIHGFJE;DCB;A=@?>=A<;BEK:98K7I65H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8;J=IHG=FBEDCBFA=@?>=AGJ<;K:98K7I65HE43D21C@
123456789:;<=>?@1ABC1D36E8F:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F98E76D543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9K;>AGJIHGKFBEDCBFAK@?>K=<;K:9J87I65HE43D21C@
123456789:;<=>?@1AB2CDE2FGH25G7F9EDI9J;K=CJIDCKBA=@?>=AK<;J:9IF87G65H432HEB1@
123456789:;<=>?@1AB2CDE2F4G69FED9CHI9J;>IHK>AHCBAK@?>KJ=<;J:9IDG876G54F32EB1@
123456789:;<=>?@1ABC1DE25DFG5HIJ58I:H<GFK<BFDCBKA=@?>=A<KH;:I98J765JGE432E1C@
123456789:;<=>?@1ABC1DEF1G3H58GFE8DIJ8;IK<BIDCBKA=@?>=A<K;J:98JEH765H43G21FC@
123456789:;<=>?@1ABC1D3E58F:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F98E765E43D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9<K>AGJIHGKFBEDCBFAK@?>K=<J;:9J87I65HE43D21C@
123456789:;<=>?@1ABC1DE25D7FGH7:G<FIJ<K>AJIBFDCBIAK@?>K=<JG;:H987HD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8;JIBHDGFEDHCBI;A=@?>=A<;BK:98K76JG54F32E1C@
123456789:;<=>?@1ABC14DEF47E9DGH9I;J=KBGJIHGKDCBKA=@?>=AJ<;I:9HE87F654FC321C@
123456789:;<=>?@1ABC14BDE4F6G8HIJ8K:=JIAHDGFEDHBAI=@?>=AK<;:K98JG76F54EC321C@
123456789:;<=>?@1ABC1DE2F47GHI7:H<GJK<BJDGFEDJCBKA=@?>=A<KH;:I987IF654F32E1C@
123456789:;<=>?@1ABC1DEF1G36FEH69I;JK<BJDIHEDJCBKA=@?>=A<K;I:9H876HG543G21FC@
123456789:;<=>?@1ABC1DEF1GH25G7FEI7J9K;DJIEDKCB;A=@?>=A<;BK:9J87IG65H432H1FC@
123456789:;<=>?@1ABC1DEF14E6DGH6IJ7:I<HGK<BGDCBKA=@?>=A<KI;:J987J6HE54F321FC@
123456789:;<=>?@1ABC1DEF1G36FEH6IJ7:IK;DIHEDKCB;A=@?>=A<;BK:J987J6HG543G21FC@
123456789:;<=>?@1ABC1D36CBE6FG7:FHI:JK;>J@IHAFEBAH@J?>K=<;K:IG987G6ED543D21C@
123456789:;<=>?@1ABC1DEF1G36FE7DHI7:HJ;BHDCBJAK;>A@?>K=<;KJ:I987IE6G543G21FC@
123456789:;<=>?@1ABC1DE25DFG5HI69H;GFJ;BFDCBJAK;>A@?>K=<;KJH:9I876I5GE432E1C@
123456789:;<=>?@1ABC1DEF14EG5HI6J8;IHK;DHGEDKCB;A=@?>=A<;BKJ:98J76I5G4F321FC@
123456789:;<=>?@1ABC1D3E5F7:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F987F65E43D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7:J<K>AGJIHGKFBEDCBFAK@?>K=<J;:I987I65HE43D21C@
123456789:;<=>?@1ABC1D3EF47E9DGH9<GIJ<K>AJIBGDCBIAK@?>K=<JH;:9HE87F654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IJK8;JCIEHGFEIDCJB;A=@?>=A<;BK:98KH76G54F3D21C@
123456789:;<=>?@1ABC1DE25DF69DGH9<GIJ<K>AJIBGDCBIAK@?>K=<JH;:9HF876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69IBHDGFEDHCBIK9<BA=@?>=A<K;:9KJ876JG54F32E1C@
123456789:;<=>?@1ABC1D36CEF69EGH9I;J=KBGJIHGKECBKA=@?>=AJ<;I:9HF876FD543D21C@
123456789:;<=>?@1ABC14BDE4F6G8HIJ8;IAHDGFEDHBAIK;>A@?>K=<;KJ:98JG76F54EC321C@
123456789:;<=>?@1ABC1DE2F4G69FHI9<HJK<BJDHFEDJCBKA=@?>=A<KI;:9IG876G54F32E1C@
123456789:;<=>?@1ABC1DEF14EGH47G9I;JK<BJDIGEDJCBKA=@?>=A<K;I:9G87H654HF321FC@
123456789:;<=>?@1ABC1DE2F47ED8GH9<GIJ<K>AJIBGDCBIAK@?>K=<JH;:9H8D7F654F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69IBHDGFEDHCBI:AK;>A@?>K=<;K:B9J876JG54F32E1C@
123456789:;<=>?@1ABC1DEF14E6D8GH9<GIJ<K>AJIBGDCBIAK@?>K=<JH;:9H8D76E54F321FC@
123456789:;<=>?@1ABC1D3E5FGH58GI9J;K=@JIAGFBEDCBFAI@K?>=K<;J:9I8H765HE43D21C@
123456789:;<=>?@1ABC1DE2FG36F8HI9<HJK<BJDHFEDJCBKA=@?>=A<KI;:9I8F76G543G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7:GI;JK<BJDIGEDJCBKA=@?>=A<K;I:H987H65G4F321FC@
123456789:;<=>?@1ABC1DEF14EG58HI9<HJK<BJDHGEDJCBKA=@?>=A<KI;:9I8G765G4F321FC@
123456789:;<=>?@1ABC1D36EF7:EGH:IJ;K=@JIAHGBEDCBGAI@K?>=K<;J:HF987F6D543D21C@
123456789:;<=>?@1ABC1DEF14EG58H:IJ;BIDHGEDICBJAK;>A@?>K=<;KJ:H98G765G4F321FC@
123456789:;<=>?@1ABC1DE2F47GH8;GIJ;BIDGFEDICBJAK;>A@?>K=<;KJH:98H7F654F32E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7:IK;>AIHBGDCBHAK@?>K=<;K:J987JGF654F32E1C@
123456789:;<=>?@1ABC1D36CBE6FGH69G;FIJ;K=@JIAFEBAI@K?>=K<;JG:9H876HED543D21C@
123456789:;<=>?@1ABC1DEF14E6DGH6I8;HGJ;BGDCBJAK;>A@?>K=<;KJI:98I76HE54F321FC@
123456789:;<=>?@1ABC1D3E58FGH8;GIJ;K=@JIAGFBEDCBFAI@K?>=K<;JH:98HE765E43D21C@
123456789:;<=>?@1ABC1DEF14E6DGH69GIJ9<K>AJIBGDCBIAK@?>K=<J;:9JH876HE54F321FC@
123456789:;<=>?@1ABC1DE25D7CBF7GH8;GIJ;K=@JIAGFBAI@K?>=K<;JH:98H7FD65E432E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8IJK8;J=IBHDCBIA=@?>=AJ<;K:98KH7E6G543G21FC@
123456789:;<=>?@1ABC14BDE4FG58FHI8J:=IHK=DHFEDKBA=@?>=AKJ<;:J98IG765G4EC321C@
123456789:;<=>?@1ABC1DEF14EG58EDH8IJK8;J=IBHDCBIA=@?>=AJ<;K:98KHG765G4F321FC@
123456789:;<=>?@1ABC1DE2FG36FHI6J8;IHK;DHFEDKCB;A=@?>=A<;BKJ:98J76IG543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8EDH8IJK8;J=IBHDCBIA=@?>=AJ<;K:98KHF76G543G2E1C@
123456789:;<=>?@1ABC1DE25DFG5H7I9<J>AIKBFIHGFKDCBKAJ@?>J=<I;:9I87H65GE432E1C@
123456789:;<=>?@1ABC1DE2F4G69H;I=JBKDGJIHGKFEDKCBJA=@?>=AI<;H:9G876G54F32E1C@
123456789:;<=>?@1ABC1D3E5F7G9<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:9G87F65E43D21C@
123456789:;<=>?@1ABC1D3E5FGH58I:J<K>AGJIHGKFBEDCBFAK@?>K=<J;:I98H765HE43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:JK;>J@IHAGFBEDCBFAH@J?>K=<;K:I98H76G5E43D21C@
123456789:;<=>?@1ABC1DEF1G36FE7D9H;IJ<K>AJIBHDCBIAK@?>K=<J;H:9D87E6G543G21FC@
123456789:;<=>?@1ABC1D3EF47EG8;EDH;IJ<K>AJIBHDCBIAK@?>K=<J;HG:98G7F654F3D21C@
123456789:;<=>?@1ABC1DEF14EG58ED9H;IJ<K>AJIBHDCBIAK@?>K=<J;H:9D8G765G4F321FC@
123456789:;<=>?@1ABC1DE25DF6G8;FDH;IJ<K>AJIBHDCBIAK@?>K=<J;HG:98G76F5E432E1C@
123456789:;<=>?@1ABC1DEF14E6DG7:DH;IJ<K>AJIBHDCBIAK@?>K=<J;H:G987G6E54F321FC@
123456789:;<=>?@1ABC1DE2F4G6H8;GFI;JK<BJDIFEDJCBKA=@?>=A<K;IH:98H76G54F32E1C@
123456789:;<=>?@1ABC1DEF14E6D8G:HI;JK<?JAIHBGDCBHAJ@?K>=<K;I:G98D76E54F321FC@
123456789:;<=>?@1ABC1DE2FG3H5I7JK8DJFIHGFJEDK:CB;A=@?>=A<;B:D98K7I65H43G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8ED9H;IJ<K>AJIBHDCBIAK@?>K=<J;H:9D8F76G543G2E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBI9AJK9<J>A@?>J=<K;:9KB87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G69FED9H;IJ<K>AJIBHDCBIAK@?>K=<J;H:9DG876G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBIJ8;BAK;>A@?>K=<;KJ:98J7I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBIJ8K:=JBA=@?>=AK<;:K98J7I6G54F32E1C@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8BIDHFEDICBJ:AK;>A@?>K=<;K:B98J7H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H58GF9I;JK<BJDIFEDJCBKA=@?>=A<K;I:9F8H765H43G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8BIDHFEDICBJK9<BA=@?>=A<K;:9K8J7H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H58GFI8JK9BJDIFEDJCBK;A=@?>=A<;B:9K8IH765H43G2E1C@
123456789:;<=>?@1ABC1DEF14E6DG7HI8JK9<J>AIHBGDCBHAJ@?>J=<K;:9K8I7G6E54F321FC@
123456789:;<=>?@1ABC1DEF14E6DG7HI8J:K<?JAIHBGDCBHAJ@?K>=<K;:J98I7G6E54F321FC@
123456789:;<=>?@1ABC1DE2F47EDG7HI8JK9<J>AIHBGDCBHAJ@?>J=<K;:9K8I7GF654F32E1C@
123456789:;<=>?@1ABC1DE2F4G69HIJ9K;>AJIBHDGFEDHCBIAK@?>K=<;K:9JG876G54F32E1C@
123456789:;<=>?@1ABC1DE2F47G9HIJ9<K>AJIBHDGFEDHCBIAK@?>K=<J;:9JG87F654F32E1C@
123456789:;<=>?@1ABC1DE2FG36F8EDH8IJ9K;>AJIBHDCBIAK@?>K=<;K:9J8HF76G543G2E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8IJ9K;>AJIBHDCBIAK@?>K=<;K:9J8H7E6G543G21FC@
123456789:;<=>?@1ABC1DEF14EG58EDH8IJ9K;>AJIBHDCBIAK@?>K=<;K:9J8HG765G4F321FC@
123456789:;<=>?@1ABC1DE2F4G6H8;I=JBKDGJIHGKFEDKCBJA=@?>=AI<;H:98H76G54F32E1C@
123456789:;<=>?@1ABC1DE25DFG5H7:I<J>AIKBFIHGFKDCBKAJ@?>J=<I;:H987H65GE432E1C@
123456789:;<=>?@1ABC1DE2F4GH58G:IJK:=JBIDGFEDICBJA=@?>=AK<;:KG98H765H4F32E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8J:=IK>AIHBFDCBHAK@?>K=J<;:J98IG765GE432E1C@
123456789:;<=>?@1ABC1DE2FG36FH7:IJK:=JBIDHFEDICBJA=@?>=AK<;:KH987H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FHI69HJK9<BJDHFEDJCBKA=@?>=A<K;:9KI876IG543G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7:IJK:=JBIDHGEDICBJA=@?>=AK<;:KH987H65G4F321FC@
123456789:;<=>?@1ABC14BDE4FG58FHI8;HJK;>AJDHFEDJBAK@?>K=<;KI:98IG765G4EC321C@
123456789:;<=>?@1ABC1DEF1GH25GIJ58IK9EIGFEKD:CB;A=@?>=A<;B:D9K8J765JH432H1FC@
123456789:;<=>?@1ABC1DEF1GH25G7FE8DI9JK:=JBIDCBJA=@?>=AK<;:K9I8E7G65H432H1FC@
123456789:;<=>?@1ABC1DEF14E6D8CBG8HI9<HJK<?JAHGBAJ@?K>=<KI;:9I8GD76E54F321FC@
123456789:;<=>?@1ABC1DEF1G3H58GFE8DI9JK:=JBIDCBJA=@?>=AK<;:K9I8EH765H43G21FC@
123456789:;<=>?@1ABC1DEF14EGH47G9EDI9JK:=JBIDCBJA=@?>=AK<;:K9IG87H654HF321FC@
123456789:;<=>?@1ABC1DEF1G36FEH69EDI9JK:=JBIDCBJA=@?>=AK<;:K9IH876HG543G21FC@
123456789:;<=>?@1ABC1DE2F4G69HIJ9K;AJIBHDGFEDHCBIAK=@?>=A<;K:9JG876G54F32E1C@
123456789:;<=>?@1ABC1DE25F7G9HIJ9<K>AJIBHDGFEDHCBIAK@?>K=<J;:9JG87F65E432E1C@
123456789:;<=>?@1ABC1D3E58FGH8IJ9<I>HGK>AGFBEDCBFAK@?>KI=<J;:9J8HE765E43D21C@
123456789:;<=>?@1ABC1DEF14G6H8IJ9K;DJIEHGFEIDKCB;A=@?>=A<;BK:9J8H76G54F321FC@
123456789:;<=>?@1ABC1D3E5F7:GH;>GIJ>AIKBEIGFEKDCBKAJ@?>JH=<;H:F987F65E43D21C@
123456789:;<=>?@1ABC1D3EFG36FH7:I<J>AIKBEIHFEKDCBKAJ@?>J=<I;:H987H6G543GD21C@
123456789:;<=>?@1ABC1D3EF47E9GHI9J;>IHK>AHGBEDCBGAK@?>KJ=<;J:9IE87F654F3D21C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8J:=IK>AIHBEDCBHAK@?>K=J<;:J98IF76G543GD21C@
123456789:;<=>?@1ABC1DE25DF69GHI9J;>IHK>AHGBFDCBGAK@?>KJ=<;J:9IF876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4GHI47H9GJK9<BJDGFEDJCBKA=@?>=A<K;:9KH87I654IF32E1C@
123456789:;<=>?@1ABC1D36EFG6H8;GFI;J=KBEJIFEKDCBKA=@?>=AJ<;IH:98H76GD543D21C@
123456789:;<=>?@1ABC14BDE4F6GHI69H;GJK;>AJDGFEDJBAK@?>K=<;KH:9I876IF54EC321C@
123456789:;<=>?@1ABC1DE2F4GH5I7J9BKDGJIHGKFEDKCBJ;A=@?>=A<;B:9J87I65H4F32E1C@
123456789:;<=>?@1ABC1DE25D7F9G;H=IJ>AIKBFIHGFKDCBKAJ@?>J=H<;G:9F87D65E432E1C@
123456789:;<=>?@1ABC1D3EF4G6H8IJ9<I>AHKBEHGFEKDCBKAI@?>I=<J;:9J8H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8;GI<J>AIKBEIGFEKDCBKAJ@?>J=<I;H:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7:HJ;>AHKBEHGFEKDCBKAJ@?>J=<;J:I987I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7J9<BIHKBEHGFEKDCBKJA=@?>=A<J;:9J87I6G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8;H=IJ>AIKBFIHGFKDCBKAJ@?>J=H<;G:98G76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4GH5I7:J<BKDGJIHGKFEDKCBJA=@?>=A<J;:I987I65H4F32E1C@
123456789:;<=>?@1ABC1D3EFG36FH7I9J;>AIKBEIHFEKDCBKAJ@?>J=<;J:9I87H6G543GD21C@
123456789:;<=>?@1ABC1D36E8F:GH;>GIJ>AIKBEIGFEKDCBKAJ@?>JH=<;H:F98E76D543D21C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8K:CJIDHGEDICKB;A=@?>=A<;B:K98J7H65G4F321FC@
123456789:;<=>?@1ABC1D3EF4G6HI7:HJBEHGFEJDCBJ:AK;>A@?>K=<;K:BI987I6G54F3D21C@
123456789:;<=>?@1ABC1D3EFG36F8E:HIJ:=IK>AIHBEDCBHAK@?>K=J<;:JE98F76G543GD21C@
123456789:;<=>?@1ABC1D3EF47EGH7I9J;>IHK>AHGBEDCBGAK@?>KJ=<;J:9I87HF654F3D21C@
123456789:;<=>?@1ABC1DE25DFG58F:HIJ:=IK>AIHBFDCBHAK@?>K=J<;:JF98G765GE432E1C@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8K:=JBIDGFEDICBJA=@?>=AK<;:K98JH765H4F32E1C@
123456789:;<=>?@1ABC1DE25D7FGH7:GI;J=KBFJIGFKDCBKA=@?>=AJ<;I:H987HD65E432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7IJ8;IKBFIHGFKDCBK;A=@?>=A<;BJ:98J7H65GE432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7:HIJ:=IK>AIHBGDCBHAK@?>K=J<;:JG987GF654F32E1C@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8;BIDGFEDICBJAK;>A@?>K=<;KJ:98JH765H4F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7:HIJ:=IK>AIHBGDCBHAK@?>K=J<;:JG987G6E54F321FC@
123456789:;<=>?@1ABC1D3EF47EGH7:IJ;K=@JIAHGBEDCBGAI@K?>=K<;J:H987HF654F3D21C@
123456789:;<=>?@1ABC1D3EFG36FHI69HJ:=KBEJHFEKDCBKA=@?>=AJ<;:J9I876IG543GD21C@
123456789:;<=>?@1ABC14BDE47FG8;FHI;>HJK>AJDHFEDJBAK@?>KI=<;IG:98G7E654EC321C@
123456789:;<=>?@1ABC1D3EFG3H58GFI8J:=KBEJIFEKDCBKA=@?>=AJ<;:J98IH765H43GD21C@
123456789:;<=>?@1ABC14BDE47F9GHI9<H>GJK>AJDGFEDJBAK@?>KH=<I;:9IF87E654EC321C@
123456789:;<=>?@1ABC1DE25F7GH8I:=JBKDGJIHGKFEDKCBJA=@?>=AI<;:I98H7F65E432E1C@
123456789:;<=>?@1ABC1DE25DFG58H:IJ;AIKBFIHGFKDCBKAJ=@?>=A<;J:H98G765GE432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8I:=JBKDGJIHGKFEDKCBJA=@?>=AI<;:I98H76G54F32E1C@
123456789:;<=>?@1ABC1DE25DFG58H:I<J>AIKBFIHGFKDCBKAJ@?>J=<I;:H98G765GE432E1C@
123456789:;<=>?@1ABC1D3E5F7G9H;>GIJ>AIKBEIGFEKDCBKAJ@?>JH=<;H:9G87F65E43D21C@
123456789:;<=>?@1ABC1D3EFG36F8H:I<J>AIKBEIHFEKDCBKAJ@?>J=<I;:H98F76G543GD21C@
123456789:;<=>?@1ABC1D3EF4G6H8I:AHJBEHGFEJDCBJAIK;>A@?>K=<;K:I98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G69FH:I<J>AIKBEIHFEKDCBKAJ@?>J=<I;:H9G876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IJ9<IAHKBEHGFEKDCBKAI=@?>=A<J;:9J8H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47GH8;GI<J>AIKBEIGFEKDCBKAJ@?>J=<I;H:98H7F654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7:HJ;AHKBEHGFEKDCBKAJ=@?>=A<;J:I987I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7:J<BIHKBEHGFEKDCBKJA=@?>=A<J;:I987I6G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8H:=IJ>AIKBFIHGFKDCBKAJ@?>J=H<;:H98G76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4GH58I:J<BKDGJIHGKFEDKCBJA=@?>=A<J;:I98H765H4F32E1C@
123456789:;<=>?@1ABC1D3EFG36FH7I9J;AIKBEIHFEKDCBKAJ=@?>=A<;J:9I87H6G543GD21C@
123456789:;<=>?@1ABC14D6E8F:GH;>GIJ>AIKBEIGFEKDCBKAJ@?>JH=<;H:F98E76D54C321C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8DJIEHGFEIDK:CB;A=@?>=A<;B:D98K76J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ69I;HG<K>AGFBEDCBFAK@?>K=<G;I:9J876J5HE43D21C@
123456789:;<=>?@1ABC1D3E5FGH58G:F<EIJ<K>AJIBEDCBIAK@?>K=<JF;:G98H765HE43D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9<IHG<K>AGFBEDCBFAK@?>K=<GJ;:9J87I65HE43D21C@
123456789:;<=>?@1ABC1D3EF47EGH7:G<EIJ<K>AJIBEDCBIAK@?>K=<JG;:H987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8K:=JBA=@?>=AK<;:K98JH76G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6GH7:G<FIJ<K>AJIBFDCBIAK@?>K=<JG;:H987H6F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8;JI<BHDGFEDHCBIA=@?>=A<I;K:98K76JG54F32E1C@
123456789:;<=>?@1ABC1D3EF47E9DGH9I;J=KBGJIHGKDCBKA=@?>=AJ<;I:9HE87F654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7I9J;KCGJIHGKEDCKB;A=@?>=A<;BJ:9I87HF654F3D21C@
123456789:;<=>?@1ABC1DE2F4G6HI7:H<GJK<BJDGFEDJCBKA=@?>=A<KH;:I987I6G54F32E1C@
123456789:;<=>?@1ABC1DEF1G36FE7H9I;JK<BJDIHEDJCBKA=@?>=A<K;I:9H87E6G543G21FC@
123456789:;<=>?@1ABC1D3EF4G69FEH9<EIJ<K>AJIBEDCBIAK@?>K=<JH;:9HG876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8;BAK;>A@?>K=<;KJ:98JH76G54F3D21C@
123456789:;<=>?@1ABC1D3EFG36F8EH9<EIJ<K>AJIBEDCBIAK@?>K=<JH;:9H8F76G543GD21C@
123456789:;<=>?@1ABC1D3E5FGH58GI9J;>IGK>AGFBEDCBFAK@?>KJ=<;J:9I8H765HE43D21C@
123456789:;<=>?@1ABC1DE25DFG58FH9<FIJ<K>AJIBFDCBIAK@?>K=<JH;:9H8G765GE432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69IK:=IBHDGFEDHCBIA=@?>=AK<;:K9J876JG54F32E1C@
123456789:;<=>?@1ABC1DE25DF69DGH9I;J=KBGJIHGKDCBKA=@?>=AJ<;I:9HF876F5E432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7I9JBFIHGFJDCBJK9<BA=@?>=A<K;:9KI87H65GE432E1C@
123456789:;<=>?@1ABC1DE2F4GH58GI9<GJK<BJDGFEDJCBKA=@?>=A<KI;:9I8H765H4F32E1C@
123456789:;<=>?@1ABC1DEF14EG58EH9I;JK<BJDIHEDJCBKA=@?>=A<K;I:9H8G765G4F321FC@
123456789:;<=>?@1ABC1DE2F47EDG7H9<GIJ<K>AJIBGDCBIAK@?>K=<JH;:9H87GF654F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69I;BHDGFEDHCBIAK;>A@?>K=<;KI:9J876JG54F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7H9<GIJ<K>AJIBGDCBIAK@?>K=<JH;:9H87G6E54F321FC@
123456789:;<=>?@1ABC1D3E5FGH58G:IJ;K=@JIAGFBEDCBFAI@K?>=K<;J:G98H765HE43D21C@
123456789:;<=>?@1ABC1D36CEF6G8H:IJK:=JBIEHGFEICBJA=@?>=AK<;:KH98G76FD543D21C@
123456789:;<=>?@1ABC14BDE47DFG7H9I;JAFIHGFJDBAJK;>A@?>K=<;KI:9H87GE654EC321C@
123456789:;<=>?@1ABC1DE2FG36FH7I9<HJK<BJDHFEDJCBKA=@?>=A<KI;:9I87H6G543G2E1C@
123456789:;<=>?@1ABC1DEF14E6GH7:GI;JK<BJDIGEDJCBKA=@?>=A<K;I:H987H6E54F321FC@
123456789:;<=>?@1AB2CDE2F47EDG7H9I;>HJK>AJCHGDCJBAK@?>KI=<;I:9H87GF654F32EB1@
123456789:;<=>?@1AB2CDE2F4G6HIJ69I;K=CIHDGFEDHCKBA=@?>=AK<;I:9J876JG54F32EB1@
123456789:;<=>?@1ABC1D3E58DFG8H:IJ;>AIKBFIHGFKDCBKAJ@?>J=<;J:H98GE765E43D21C@
123456789:;<=>?@1ABC1D3EFG36F8H:IJ;AIKBEIHFEKDCBKAJ=@?>=A<;J:H98F76G543GD21C@
123456789:;<=>?@1ABC1DEF14EG5H7I9<HJK<BJDHGEDJCBKA=@?>=A<KI;:9I87H65G4F321FC@
123456789:;<=>?@1ABC1DEF14E6G8HI9<HJK<BJDHGEDJCBKA=@?>=A<KI;:9I8G76E54F321FC@
123456789:;<=>?@1ABC1D3E5F7:EGH:IJ;K=@JIAHGBEDCBGAI@K?>=K<;J:HF987F65E43D21C@
123456789:;<=>?@1ABC1DEF14E6G8H:IJ;BIDHGEDICBJAK;>A@?>K=<;KJ:H98G76E54F321FC@
123456789:;<=>?@1ABC1DE2F4G6H8;GIJ;BIDGFEDICBJAK;>A@?>K=<;KJH:98H76G54F32E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7:I<K>AIHBGDCBHAK@?>K=<I;:J987JGF654F32E1C@
123456789:;<=>?@1ABC1D3EF4G6H8;GFE;IJ<K>AJIBEDCBIAK@?>K=<J;EH:98H76G54F3D21C@
123456789:;<=>?@1ABC1DEF14E6D8CG9H;IJ<K>AJIBHGCBIAK@?>K=<J;H:9G8D76E54F321FC@
123456789:;<=>?@1ABC1DE2F4G6HI7J9CIHDGFEDHCJB:AK;>A@?>K=<;K:B9J87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4GH5I7J9KDGJIHGKFEDK:CB;A=@?>=A<;B:D9J87I65H4F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9CIHDGFEDHCJBK9<BA=@?>=A<K;:9KJ87I6G54F32E1C@
123456789:;<=>?@1ABC1DE25DF69DCG9H;IJ<K>AJIBHGCBIAK@?>K=<J;H:9GF876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7JK8;JCIHDGFEDHCJB;A=@?>=A<;BK:98K7I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7JK8;J=IBHDGFEDHCBIA=@?>=AJ<;K:98K7I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69IK:CIHDGFEDHCKB;A=@?>=A<;B:K9J876JG54F32E1C@
123456789:;<=>?@1ABC1DE25DFG5H7I9JBFIHGFJDCBJ:AK;>A@?>K=<;K:B9I87H65GE432E1C@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8K:CJIDHFEDICKB;A=@?>=A<;B:K98J7H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8EH9I;JK<BJDIHEDJCBKA=@?>=A<K;I:9H8F76G543G2E1C@
123456789:;<=>?@1ABC1D3EFG3H58GF9E;IJ<K>AJIBEDCBIAK@?>K=<J;E:9F8H765H43GD21C@
123456789:;<=>?@1ABC1D3EF47E9DCG9H;IJ<K>AJIBHGCBIAK@?>K=<J;H:9GE87F654F3D21C@
123456789:;<=>?@1ABC1DE25F7G9H;IJ<K>AJIBHDGFEDHCBIAK@?>K=<J;H:9G87F65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9K;AJIBHDGFEDHCBIAK=@?>=A<;K:9J87I6G54F32E1C@
123456789:;<=>?@1ABC1DEF14E6D8GH9I;J=KBGJIHGKDCBKA=@?>=AJ<;I:9H8D76E54F321FC@
123456789:;<=>?@1ABC1D3E58DCF8GH9<GIJ<K>AJIBGFCBIAK@?>K=<JH;:9H8FE765E43D21C@
123456789:;<=>?@1ABC1DE2F4GHI47H9G;JK<BJDGFEDJCBKA=@?>=A<K;G:9H87I654IF32E1C@
123456789:;<=>?@1ABC1DE2F4G69FEH9I;JK<BJDIHEDJCBKA=@?>=A<K;I:9HG876G54F32E1C@
123456789:;<=>?@1ABC1DE2F47G9H;IJ<K>AJIBHDGFEDHCBIAK@?>K=<J;H:9G87F654F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9K;>AJIBHDGFEDHCBIAK@?>K=<;K:9J87I6G54F32E1C@
123456789:;<=>?@1ABC1DEF14E6DGH69G;IJ<K>AJIBGDCBIAK@?>K=<J;G:9H876HE54F321FC@
123456789:;<=>?@1ABC1D3E5FG6H8;GIJ;K=@JIAGFBEDCBFAI@K?>=K<;JH:98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FGH58GIJ8;IAGFBEDCBFAIK;>A@?>K=<;KJ:98JH765HE43D21C@
123456789:;<=>?@1ABC1D36CEF69EGH9<GIJ<K>AJIBGECBIAK@?>K=<JH;:9HF876FD543D21C@
123456789:;<=>?@1ABC1DE2FG36FHI69H;JK<BJDHFEDJCBKA=@?>=A<K;H:9I876IG543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8K:=JBIDHFEDICBJA=@?>=AK<;:K98J7H6G543G2E1C@
123456789:;<=>?@1ABC1D3E5FGH5I7:HGJ:AGFBEDCBFAJK;>A@?>K=<;K:JI987I65HE43D21C@
123456789:;<=>?@1ABC1DEF14E6DGH6I8J:KBGJIHGKDCBK;A=@?>=A<;B:J98I76HE54F321FC@
123456789:;<=>?@1ABC1DE25D7FG8H:IJ;>AIKBFIHGFKDCBKAJ@?>J=<;J:H98G7D65E432E1C@
123456789:;<=>?@1ABC1DE2F47GH8I:JBKDGJIHGKFEDKCBJ;A=@?>=A<;B:I98H7F654F32E1C@
123456789:;<=>?@1ABC1DEF14EG5HI69H;JK<BJDHGEDJCBKA=@?>=A<K;H:9I876I5G4F321FC@
123456789:;<=>?@1ABC1DE2F47EG8HI9<HJK<BJDHGEDJCBKA=@?>=A<KI;:9I8G7F654F32E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HI8J:AIHBGDCBHAJK;>A@?>K=<;K:J98I7GF654F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7HI8J:=IK>AIHBGDCBHAK@?>K=J<;:J98I7G6E54F321FC@
123456789:;<=>?@1ABC1DEF14E6DG7HI8J:AIHBGDCBHAJK;>A@?>K=<;K:J98I7G6E54F321FC@
123456789:;<=>?@1ABC1DE2F47EDG7HI8J:=IK>AIHBGDCBHAK@?>K=J<;:J98I7GF654F32E1C@
123456789:;<=>?@1ABC1DE2F4G69H;IJ<K>AJIBHDGFEDHCBIAK@?>K=<J;H:9G876G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9<K>AJIBHDGFEDHCBIAK@?>K=<J;:9J87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2FG36F8EDH8;IJ<K>AJIBHDCBIAK@?>K=<J;H:98HF76G543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7JK8;DJFIHGFJEDKCB;A=@?>=A<;BK:98K7I65H43G2E1C@
123456789:;<=>?@1ABC1DEF14EG58EDH8;IJ<K>AJIBHDCBIAK@?>K=<J;H:98HG765G4F321FC@
123456789:;<=>?@1ABC1D3E5FG69HIJ9<IK=@IHAGFBEDCBFAH@K?>=K<J;:9JG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FGH58GIJ8K:=JIAGFBEDCBFAI=@?>=AK<;:K98JH765HE43D21C@
123456789:;<=>?@1ABC14DEF47E9DGH9<GIJ<K>AJIBGDCBIAK@?>K=<JH;:9HE87F654FC321C@
123456789:;<=>?@1ABC1DE2FG3H58GFI8;JK<BJDIFEDJCBKA=@?>=A<K;I:98IH765H43G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8;BIDHFEDICBJAK;>A@?>K=<;KJ:98J7H6G543G2E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8;IJ<K>AJIBHDCBIAK@?>K=<J;H:98H7E6G543G21FC@
123456789:;<=>?@1ABC1DE25D7CBF7GH8I:J<KAGJIHGKFBAK=@?>=A<J;:I98H7FD65E432E1C@
123456789:;<=>?@1ABC1D3E5FGH58I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98H765HE43D21C@
123456789:;<=>?@1ABC1D3E58FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE765E43D21C@
123456789:;<=>?@1ABC1DEF14E6DG7:HI;JK<?JAIHBGDCBHAJ@?K>=<K;I:G987G6E54F321FC@
123456789:;<=>?@1ABC1DE25FG6H8;GFI;JK<BJDIFEDJCBKA=@?>=A<K;IH:98H76G5E432E1C@
123456789:;<=>?@1ABC1D3E5FGH5I7:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I987I65HE43D21C@
123456789:;<=>?@1ABC1D36E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE76D543D21C@
123456789:;<=>?@1ABC1D3EF47G9HIJ9<IAHKBEHGFEKDCBKAI=@?>=A<J;:9JG87F654F3D21C@
123456789:;<=>?@1ABC1D3EF47GH8;GIJ;AIKBEIGFEKDCBKAJ=@?>=A<;JH:98H7F654F3D21C@
123456789:;<=>?@1ABC1DEF14EGH47GI8;JK<BJDIGEDJCBKA=@?>=A<K;I:98I7H654HF321FC@
123456789:;<=>?@1ABC1DE25FG69FHI9<HJK<BJDHFEDJCBKA=@?>=A<KI;:9IG876G5E432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HI8JK9<JAIHBGDCBHAJ=@?>=A<K;:9K8I7GF654F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7HI8;JK<?JAIHBGDCBHAJ@?K>=<K;I:98I7G6E54F321FC@
123456789:;<=>?@1ABC1DEF14E6DG7HI8JK9<JAIHBGDCBHAJ=@?>=A<K;:9K8I7G6E54F321FC@
123456789:;<=>?@1ABC1DE2FG3H58GFI8JK9<BJDIFEDJCBKA=@?>=A<K;:9K8IH765H43G2E1C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9<KAGJIHGKFBEDCBFAK=@?>=A<J;:9J87I65HE43D21C@
123456789:;<=>?@1ABC14DE58F:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F98E765E4C321C@
123456789:;<=>?@1ABC1D3E5FGH5IJ69I;HGK;AGFBEDCBFAK=@?>=A<;KI:9J876J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69K;DJIEHGFEIDKCB;A=@?>=A<;BK:9J876J5H43G21FC@
123456789:;<=>?@1ABC1DEF1G36FEH6I8;JK<BJDIHEDJCBKA=@?>=A<K;I:98I76HG543G21FC@
123456789:;<=>?@1ABC1DE25F7GHI7:H<GJK<BJDGFEDJCBKA=@?>=A<KH;:I987IF65E432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7:IK;AIHBGDCBHAK=@?>=A<;K:J987JGF654F32E1C@
123456789:;<=>?@1ABC1DE25F7GH8;GIJ;BIDGFEDICBJAK;>A@?>K=<;KJH:98H7F65E432E1C@
123456789:;<=>?@1ABC1DEF14EG5H7:IJ;BIDHGEDICBJAK;>A@?>K=<;KJ:H987H65G4F321FC@
123456789:;<=>?@1ABC1D36CBE6FG7:H<IJ=@IKAFIHGFKEBAK@J?>=J<H;:G987G6ED543D21C@
123456789:;<=>?@1ABC1DE2FG36F8EDH8IJ9K;AJIBHDCBIAK=@?>=A<;K:9J8HF76G543G2E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8IJ9<K>AJIBHDCBIAK@?>K=<J;:9J8H7E6G543G21FC@
123456789:;<=>?@1ABC1DEF14EG58EDH8IJ9K;AJIBHDCBIAK=@?>=A<;K:9J8HG765G4F321FC@
123456789:;<=>?@1ABC1DEF14EG58EDH8IJ9<K>AJIBHDCBIAK@?>K=<J;:9J8HG765G4F321FC@
123456789:;<=>?@1ABC1DEF1G36FE7DH8IJ9K;AJIBHDCBIAK=@?>=A<;K:9J8H7E6G543G21FC@
123456789:;<=>?@1ABC1DE2FG36F8EDH8IJ9<K>AJIBHDCBIAK@?>K=<J;:9J8HF76G543G2E1C@
123456789:;<=>?@1ABC1DE2F4G69HIJ9<K>AJIBHDGFEDHCBIAK@?>K=<J;:9JG876G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H8;IJ<K>AJIBHDGFEDHCBIAK@?>K=<J;H:98H76G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7:J<K>AJIBHDGFEDHCBIAK@?>K=<J;:I987I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4GH58G:FED:CBI:J<K>AJIBAK@?>K=<J;:IDG98H765H4F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8AIJ8K:=JI>A@?>I=K<;:K98JBH76G54F32E1C@
123456789:;<=>?@1ABC1DE2FG36FH7:FED:CBI:J<K>AJIBAK@?>K=<J;:IDH987H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7J9FIHGFJED9CBK9<BA=@?>=A<K;:9KDJ87I65H43G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7:GED:CBI:J<K>AJIBAK@?>K=<J;:IDH987H65G4F321FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7HIJ7:I<HK=@HGA@K?>=K<I;:J987JGF65E43D21C@
123456789:;<=>?@1AB2CDE25DFG5H7I9<HGF<DCJ<K>AJCBAK@?>K=<JFI;:9I87H65GE432EB1@
123456789:;<=>?@1AB2CDE2FGH25G7F9EDI9<DCJ<K>AJCBAK@?>K=<JI;:9IF87G65H432HEB1@
123456789:;<=>?@1ABC1DE2FG3H5I7:HGF:EDJ:K<BJDCBKA=@?>=A<K;:JFI987I65H43G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDICB9AJK9<J>A@?>J=<K;:9KBI87H6G543G2E1C@
123456789:;<=>?@1ABC1DE2F4G69FED9CBH9IJ:=IK>AIHBAK@?>K=J<;:J9HDG876G54F32E1C@
123456789:;<=>?@1ABC1DEF1GHI14H6G8FE9DJ:K<BJDCBKA=@?>=A<K;:J9E8G76H54I321IFC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CB9AJ:K<?JA@?K>=<K;:J9B8D7I65H43G21FC@
123456789:;<=>?@1ABC1DE2FG3H5I7J9FIHGFJED9CB:AK;>A@?>K=<;K:B9DJ87I65H43G2E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CB9AJK9<J>A@?>J=<K;:9KB8D7I65H43G21FC@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8AI9J;K=@JIA@K?>=K<;J:9I8BH76G54F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CBJ8;BAK;>A@?>K=<;KJ:98JD7I65H43G21FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7HI8J:=IHK=@HGA@K?>=KJ<;:J98I7GF65E43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7:DCB:AK;>A@?>K=<;K:BJ987JI65H43G21FC@
123456789:;<=>?@1ABC1DEF14EGH4I6J8K:GJIHGKED:CB;A=@?>=A<;B:DK98J76I54HF321FC@
123456789:;<=>?@1ABC1DEF1G3HI47HJ8EHGFEJD9CB:AK;>A@?>K=<;K:B9D8J7I654I3G21FC@
123456789:;<=>?@1ABC1DE2FG3HI47HJ8K:FJHGFKED:CB;A=@?>=A<;B:DK98J7I654I3G2E1C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJD9CB:AK;>A@?>K=<;K:B9D8J76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I47HG8FE9DJ:K<BJDCBKA=@?>=A<K;:J9E8G7I654I32H1FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CBJ8K:=JBA=@?>=AK<;:K98JD7I65H43G21FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7HI8;HJK;>J@HGA@J?>K=<;KI:98I7GF65E43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7:K<BJDCBKA=@?>=A<K;:J987JI65H43G21FC@
123456789:;<=>?@1ABC1D36EFG6H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H76GD543D21C@
123456789:;<=>?@1ABC1DEF1G3HI47HJ8EHGFEJD9CBK9<BA=@?>=A<K;:9KD8J7I654I3G21FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8IJ9<IK=@IHA@K?>=K<J;:9J8HG76F5E432E1C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJD9CBK9<BA=@?>=A<K;:9KD8J76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI69GFE9DJ:K<BJDCBKA=@?>=A<K;:J9EI876I5H432H1FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9<BJDCBKA=@?>=A<K;:9K87JI65H43G21FC@
123456789:;<=>?@1ABC14D6EFG6H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H76GD54C321C@
123456789:;<=>?@1ABC1DEF1G3HI47HJ8EHGFEJDK8;DCB;A=@?>=A<;BK:98KJ7I654I3G21FC@
123456789:;<=>?@1ABC1D3EFG3HI47H9GFJ9<FEK<BEDCBKA=@?>=A<KJ;:9JH87I654I3GD21C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8;DCB;A=@?>=A<;BK:98KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25G7FEI7:EDJ:K<BJDCBKA=@?>=A<K;:JI987IG65H432H1FC@
123456789:;<=>?@1ABC1DEF1G3HI4J69IHK9EHGFEKD:CB;A=@?>=A<;B:D9KJ876J54I3G21FC@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHAI9JK:=J?IA@?J>=K<;:K9IH87G6E54F321FC@
123456789:;<=>?@1ABC1DEF1G3HIJ36I8HK9EHGFEKD:CB;A=@?>=A<;B:D9K8I76J543JG21FC@
123456789:;<=>?@1ABC1DE2FG3H58GFI8J:DIFEDJCB:AK;>A@?>K=<;K:BJ98IH765H43G2E1C@
123456789:;<=>?@1ABC1DEF1GH2I47HGJ7K9EJGFEKD:CB;A=@?>=A<;B:D9K87JI654I32H1FC@
123456789:;<=>?@1ABC1DEF1GH25G7FE8DI9J;BIDCBJAK;>A@?>K=<;KJ:9I8E7G65H432H1FC@
123456789:;<=>?@1ABC1DEF1GHI14H6GJ7K9EJGFEKD:CB;A=@?>=A<;B:D9K87J6H54I321IFC@
123456789:;<=>?@1ABC1DE2F4GH5I7:HGJ:DGFEDJCB:AK;>A@?>K=<;K:BJI987I65H4F32E1C@
123456789:;<=>?@1ABC1DEF1G3H58GFE8D:CBI:J<K>AJIBAK@?>K=<J;:ID98EH765H43G21FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9IJK9<J>I@HGA@I?>J=<K;:9KH87GF65E43D21C@
123456789:;<=>?@1ABC1DEF1GH25G7FE8D:CBI:J<K>AJIBAK@?>K=<J;:ID98E7G65H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I4J6K8GJIHGKFE8D:CB;A=@?>=A<;B:D98EK76J54I32H1FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9<BEDCBKA=@?>=A<K;:9KJ87I65H43GD21C@
123456789:;<=>?@1ABC14DEF4G6H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H76G54FC321C@
123456789:;<=>?@1ABC1DEF1G36FE7D9CBH9I;JK<?JAIHBAJ@?K>=<K;I:9HD87E6G543G21FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8I:JK;>J@IHA@J?>K=<;K:I98HG76F5E432E1C@
123456789:;<=>?@1ABC1DEF1G36FE7D9CBH9IJ:=IK>AIHBAK@?>K=J<;:J9HD87E6G543G21FC@
123456789:;<=>?@1ABC1DEF1G3HI47H9GFE9DJ:K<BJDCBKA=@?>=A<K;:J9EH87I654I3G21FC@
123456789:;<=>?@1ABC1D3E5FGH5I7J9K;GJIHGKFBEDCBF;A=@?>=A<;BK:9J87I65HE43D21C@
123456789:;<=>?@1ABC14B6DEF6G8H:I<EHGFEIDJ<K>AJDBAK@?>K=<JI;:H98G76FB54C321C@
123456789:;<=>?@1ABC14D6E8F:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F98E76D54C321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9K;AGJIHGKFBEDCBFAK=@?>=A<;K:9J87I65HE43D21C@
123456789:;<=>?@1ABC1DEF14G6H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H76G54F321FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J9<FIHGFJEK<BEDCBKA=@?>=A<KJ;:9J87I65H43GD21C@
123456789:;<=>?@1ABC1D3EFG36H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H76G543GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI987I65H43G21FC@
123456789:;<=>?@1ABC1DEF14E6D8CBG8H:IJ;K=@JIAHGBAI@K?>=K<;J:H98GD76E54F321FC@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHAI9J;K=@JIA@K?>=K<;J:9IH87G6E54F321FC@
123456789:;<=>?@1ABC1DEF14E6D8CBG8H:IJK:=J?IAHGBAI@?J>=K<;:KH98GD76E54F321FC@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHAI9J;K=@JIA@K?>=K<;J:9IH87GF654F32E1C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8HI9J;>IHK>AHGBAK@?>KJ=<;J:9I8GD76E54F321FC@
123456789:;<=>?@1ABC1DEF1G3H58GFE8DI9J;BIDCBJAK;>A@?>K=<;KJ:9I8EH765H43G21FC@
123456789:;<=>?@1ABC1DEF14E6D8CBG8HIJ8;I=HK>AHGBAK@?>K=I<;J:98JGD76E54F321FC@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHAI9J;K=@JIA@K?>=K<;J:9IHG876G54F3D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBK;A=@?>=A<;B:9KJ87I65H43GD21C@
123456789:;<=>?@1ABC14B6D8EFG8H:I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:H98GD76B54C321C@
123456789:;<=>?@1ABC14B6D8E:FGH:I<J>K@GJIHGKFAEDBAF@K?>J=<I;:HE98D76B54C321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBK;A=@?>=A<;B:9K87JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G36H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H76G543G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I7:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I987I65H43GD21C@
123456789:;<=>?@1ABC1D3EFG3H58I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H765H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H58I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H765H43G21FC@
123456789:;<=>?@1ABC1D36CBE6FGH69GIJ9<I>GFK>AFEBAK@?>KI=<J;:9JH876HED543D21C@
123456789:;<=>?@1ABC1D3EFG3H58GFI8;FEJ;BEDCBJAK;>A@?>K=<;KJI:98IH765H43GD21C@
123456789:;<=>?@1ABC1DEF14EGH47G9EDI9J;BIDCBJAK;>A@?>K=<;KJ:9IG87H654HF321FC@
123456789:;<=>?@1ABC1D36CBE6F8GHI8J:=IHK=@HGAFEBAG@K?>=KJ<;:J98IF76ED543D21C@
123456789:;<=>?@1ABC1D36CBE6F8GHI8;HJK;>J@HGAFEBAG@J?>K=<;KI:98IF76ED543D21C@
123456789:;<=>?@1ABC1DEF1G36FEH69EDI9J;BIDCBJAK;>A@?>K=<;KJ:9IH876HG543G21FC@
123456789:;<=>?@1ABC1D3EFG36FHI69H;FEJ;BEDCBJAK;>A@?>K=<;KJH:9I876IG543GD21C@
123456789:;<=>?@1ABC1D36CBE6FGH6I8;HGJ;>GFK>AFEBAK@?>KJ=<;JI:98I76HED543D21C@
123456789:;<=>?@1ABC1DE25D7CBF7GH8IJ9<I>HGK>AGFBAK@?>KI=<J;:9J8H7FD65E432E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8I:BHDCBIAJ:K<?JA@?K>=<K;:JI98H7E6G543G21FC@
123456789:;<=>?@1ABC1DE25D7CBF7G9HIJ9<IK=@IHAGFBAH@K?>=K<J;:9JG87FD65E432E1C@
123456789:;<=>?@1ABC1DEF14EG58EDH8I:BHDCBIAJ:K<?JA@?K>=<K;:JI98HG765G4F321FC@
123456789:;<=>?@1ABC1DE2FG3HI47H9GFJ9K;DJFEDKCB;A=@?>=A<;BK:9JH87I654I3G2E1C@
123456789:;<=>?@1ABC1DE25D7CBF7GHI7:HJ;>HGK>AGFBAK@?>KJ=<;J:I987IFD65E432E1C@
123456789:;<=>?@1ABC1DE2F4GHI47HJ8;HGK;DGFEDKCB;A=@?>=A<;BKJ:98J7I654IF32E1C@
123456789:;<=>?@1ABC1DE2F4GH5IJ69I;HGK;DGFEDKCB;A=@?>=A<;BKI:9J876J5H4F32E1C@
123456789:;<=>?@1ABC1DE25DF69G;H=IJ>AIKBFIHGFKDCBKAJ@?>J=H<;G:9F876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4GH5I7J9<BKDGJIHGKFEDKCBJA=@?>=A<J;:9J87I65H4F32E1C@
123456789:;<=>?@1ABC1D3E58F:GH;>GIJ>AIKBEIGFEKDCBKAJ@?>JH=<;H:F98E765E43D21C@
123456789:;<=>?@1ABC1D3EFG36FH7I9<J>AIKBEIHFEKDCBKAJ@?>J=<I;:9I87H6G543GD21C@
123456789:;<=>?@1ABC14BDE4FGH47GI8;GFJ;K=DJFEDKBA=@?>=AK<;JI:98I7H654HEC321C@
123456789:;<=>?@1ABC1D3EF4G6HI7J9BIHKBEHGFEKDCBKJ;A=@?>=A<;B:9J87I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7:H<J>AHKBEHGFEKDCBKAJ@?>J=<H;:I987I6G54F3D21C@
123456789:;<=>?@1ABCDE15D7C9B;A=@?>=A<;B:9C87D65E4321E@
123456789:;<=>?@1ABCDE14D6C8B:A<@?>=<A;:B98C76D54E321E@
123456789:;<=>?@1ABCD26C8B:AE;>A@?>E=<;E:B98C76D5432D1@
123456789:;<=>?@1ABCD2E47DC8B:A<@?>=<A;:B98C7E654E32D1@
123456789:;<=>?@1ABCD26C8BE9<BA=@?>=A<E;:9E8C76D5432D1@
123456789:;<=>?@1ABCD25CE69CB:A<@?>=<A;:B9E876E5D432D1@
123456789:;<=>?@1ABCD26CE7:CB;A=@?>=A<;B:E987E6D5432D1@
123456789:;<=>?@1ABCD25C7BE8;BA<@?>=<A;E:98E7C65D432D1@
123456789:;<=>?@1ABCD2E58DC9B;A=@?>=A<;B:9C8E765E432D1@
123456789:;<=>?@1ABCD25C7B9AE:=A@?>=E<;:E9B87C65D432D1@
123456789:;<=>?@1ABCDE14D7C9B;A=@?>=A<;B:9C87D654E321E@
123456789:;<=>?@1ABCDE14D6C8B:A=@?>=A<;:B98C76D54E321E@
123456789:;<=>?@1ABC37B9AD:E<?DA@?E>=<E;:D9B87C6543C21@
123456789:;<=>?@1ABC3DE47D9CB:A<@?>=<A;:B9D87E654E3C21@
123456789:;<=>?@1ABC37B9ADE9<D>A@?>D=<E;:9EB87C6543C21@
123456789:;<=>?@1ABC3D5E7:DCB:A<@?>=<A;:BE987E65D43C21@
123456789:;<=>?@1ABC37BD8;BAE;>A@?>E=<;ED:98D7C6543C21@
123456789:;<=>?@1ABC3D58CBE8;BA<@?>=<A;E:98ED765D43C21@
123456789:;<=>?@1ABC3D69CB:AE;>A@?>E=<;E:B9D876D543C21@
123456789:;<=>?@1ABC3D58CB9AE:=A@?>=E<;:E9B8D765D43C21@
123456789:;<=>?@1ABCD25C8B:AE;>A@?>E=<;E:B98C765D432D1@
123456789:;<=>?@1ABCD2E47DC8B:A=@?>=A<;:B98C7E654E32D1@
123456789:;<=>?@1ABC37BD8E:=DBA=@?>=AE<;:E98D7C6543C21@
123456789:;<=>?@1ABC36BDE69D;BA<@?>=<A;D:9E876EC543C21@
123456789:;<=>?@1ABC37BDE7:D<BA=@?>=A<D;:E987EC6543C21@
123456789:;<=>?@1ABC36BD7E9<DBA<@?>=<AE;:9E87D6C543C21@
123456789:;<=>?@1ABC3D69CBE9<BA=@?>=A<E;:9ED876D543C21@
123456789:;<=>?@1ABC36BD7:BAE:=A@?>=E<;:ED987D6C543C21@
123456789:;<=>?@1ABCD25C8BE9<BA=@?>=A<E;:9E8C765D432D1@
123456789:;<=>?@1ABCD25CE69CB:A=@?>=A<;:B9E876E5D432D1@
123456789:;<=>?@1ABC3D6E8;DCB;A=@?>=A<;BE:98E76D543C21@
123456789:;<=>?@1ABC36B8ADE8;D=A@?>=D<;E:98EB76C543C21@
123456789:;<=>?@1ABC3DE58D:CB;A=@?>=A<;B:D98E765E43C21@
123456789:;<=>?@1ABC36B8AD9E;>DA@?>E=<;E:9D8B76C543C21@
123456789:;<=>?@1ABCD25CE7:CB;A=@?>=A<;B:E987E65D432D1@
123456789:;<=>?@1ABCD25C7BE8;BA=@?>=A<;E:98E7C65D432D1@
123456789:;<=>?@1ABCD2E47DC9B;A=@?>=A<;B:9C87E654E32D1@
123456789:;<=>?@1ABCD25C7B9AE;>A@?>E=<;E:9B87C65D432D1@
123456789:;<=>?@1ABCDE14D6C9B;A=@?>=A<;B:9C876D54E321E@
123456789:;<=>?@1ABCDE14D6C8B;A=@?>=A<;B:98C76D54E321E@
123456789:;<=>?@1ABC1D3E58DCB8A<@?>=<A;:98BE765E43D21C@
123456789:;<=>?@1ABC15B9ADE9<D>A@?>D=<E;:9EB8765C4321C@
123456789:;<=>?@1ABC1DE25D7CB8A<@?>=<A;:98B7D65E432E1C@
123456789:;<=>?@1ABC1DE26D:CB;A=@?>=A<;B:D9876E5432E1C@
123456789:;<=>?@1ABC1D59CBE9<BA=@?>=A<E;:9ED8765D4321C@
123456789:;<=>?@1ABC14BDE48D<BA=@?>=A<D;:98E7654EC321C@
123456789:;<=>?@1ABC1D5E8;DCB;A=@?>=A<;BE:98E765D4321C@
123456789:;<=>?@1ABC14B6ADE69D<A@?>=<D;:9E876EB54C321C@
123456789:;<=>?@1ABC36B9AD:E<?DA@?E>=<E;:D9B876C543C21@
123456789:;<=>?@1ABC3DE47D9CB:A=@?>=A<;:B9D87E654E3C21@
123456789:;<=>?@1ABC1D3E7;DCB;A=@?>=A<;BE:987E6543D21C@
123456789:;<=>?@1ABC14B6ADE6:D>A@?>D=<;:E9876EB54C321C@
123456789:;<=>?@1AB4C7:D<E>ADCBAE@?>E=<D;:C987C654B321@
123456789:;<=>?@1AB4C6D8E:=ADCBAE@?>=E<;:E98D76C54B321@
123456789:;<=>?@1ABC36B9ADE9<D>A@?>D=<E;:9EB876C543C21@
123456789:;<=>?@1ABC3D5E7:DCB:A=@?>=A<;:BE987E65D43C21@
123456789:;<=>?@1AB4C7D9<E>ADCBAE@?>E=<D;:9D87C654B321@
123456789:;<=>?@1AB4C6D8;E=ADCBAE@?>=E<;D:98D76C54B321@
123456789:;<=>?@1ABC25B7ADE7:D<A@?>=<D;:E987EB65C432C1@
123456789:;<=>?@1ABC2D6E8;DCB;A=@?>=A<;BE:98E76D5432C1@
123456789:;<=>?@1ABC36BD8;BAE;>A@?>E=<;ED:98D76C543C21@
123456789:;<=>?@1ABC3D58CBE8;BA=@?>=A<;E:98ED765D43C21@
123456789:;<=>?@1ABC3D58CB:AE;>A@?>E=<;E:B98D765D43C21@
123456789:;<=>?@1ABC3D58CB9AE;>A@?>E=<;E:9B8D765D43C21@
123456789:;<=>?@1ABCD25C7B:AE;>A@?>E=<;E:B987C65D432D1@
123456789:;<=>?@1ABCD2E47DC8B;A=@?>=A<;B:98C7E654E32D1@
123456789:;<=>?@1AB4C7D9E;>ADCBAE@?>E=<;E:9D87C654B321@
123456789:;<=>?@1AB4C69D;E=ADCBAE@?>=E<;D:9C876C54B321@
123456789:;<=>?@1ABC14B6ADE69D=A@?>=D<;:9E876EB54C321C@
123456789:;<=>?@1ABC1D4E8;DCB;A=@?>=A<;BE:98E7654D321C@
123456789:;<=>?@1ABC25BD69BAE9<A@?>=<E;:9ED876D5C432C1@
123456789:;<=>?@1ABC2D69CBE9<BA=@?>=A<E;:9ED876D5432C1@
123456789:;<=>?@1ABC36BD8E:=DBA=@?>=AE<;:E98D76C543C21@
123456789:;<=>?@1ABC36BDE69D;BA=@?>=A<;D:9E876EC543C21@
123456789:;<=>?@1ABC2D47CB8AE9<A@?>=<E;:9E8B7D654D32C1@
123456789:;<=>?@1ABC2D69CB:AE;>A@?>E=<;E:B9D876D5432C1@
123456789:;<=>?@1ABCD14C6B8AE9<A@?>=<E;:9E8B76C54D321D@
123456789:;<=>?@1ABCD1E58DC9B;A=@?>=A<;B:9C8E765E4321D@
123456789:;<=>?@1ABCD14C6BE7:BA=@?>=A<;:E987E6C54D321D@
123456789:;<=>?@1ABCD14CE7:CB;A=@?>=A<;B:E987E654D321D@
123456789:;<=>?@1ABCD14CE58CB;A=@?>=A<;B:98E765E4D321D@
123456789:;<=>?@1ABCD14C6BE9<BA=@?>=A<E;:9E876C54D321D@
123456789:;<=>?@1ABCD25C7BE9<BA=@?>=A<E;:9E87C65D432D1@
123456789:;<=>?@1ABCD25CE69CB;A=@?>=A<;B:9E876E5D432D1@
123456789:;<=>?@1ABCD1E36DC9B;A=@?>=A<;B:9C876E543E21D@
123456789:;<=>?@1ABCD14C6B8AE;>A@?>E=<;E:98B76C54D321D@
123456789:;<=>?@1ABC3DE47D9CB;A=@?>=A<;B:9D87E654E3C21@
123456789:;<=>?@1ABC36B8AD:E<?DA@?E>=<E;:D98B76C543C21@
123456789:;<=>?@1AB4C7D9E;ADCBAE=@?>=A<;E:9D87C654B321@
123456789:;<=>?@1AB47C9D;E=ADCBAE@?>=E<;D:9C87B654B321@
123456789:;<=>?@1ABC14B6ADE6;D>A@?>D=<;E:9876EB54C321C@
123456789:;<=>?@1ABC1D3E6;DCB;A=@?>=A<;BE:9876E543D21C@
123456789:;<=>?@1ABC14BDE49D<BA=@?>=A<D;:9E87654EC321C@
123456789:;<=>?@1ABC1D49CBE9<BA=@?>=A<E;:9ED87654D321C@
123456789:;<=>?@1ABC25BD6E8;DBA;@?>=<;AE:98E76D5C432C1@
123456789:;<=>?@1ABC27BDE7:D<BA=@?>=A<D;:E987EC65432C1@
123456789:;<=>?@1ABC2D4E69DCB9A=@?>=A<;:9BE876E54D32C1@
123456789:;<=>?@1ABC25B9ADE9<D>A@?>D=<E;:9EB8765C432C1@
123456789:;<=>?@1ABC1DE27D:CB;A=@?>=A<;B:D987E65432E1C@
123456789:;<=>?@1ABC1DE25D7CB8A;@?>=<;A:98B7D65E432E1C@
123456789:;<=>?@1ABC16B9ADE9<D>A@?>D=<E;:9EB876C54321C@
123456789:;<=>?@1ABC1D3E58DCB8A;@?>=<;A:98BE765E43D21C@
123456789:;<=>?@1ABC25BDE58D:BA;@?>=<;A:D98E765EC432C1@
123456789:;<=>?@1ABC27BD8E:=DBA=@?>=AE<;:E98D7C65432C1@
123456789:;<=>?@1ABC2DE36D8CB9A=@?>=A<;:9B8D76E543E2C1@
123456789:;<=>?@1ABC25B9AD:E<?DA@?E>=<E;:D9B8765C432C1@
123456789:;<=>?@1ABC2D47CBE7:BA;@?>=<;A:E987ED654D32C1@
123456789:;<=>?@1ABC27BD8;BAE;>A@?>E=<;ED:98D7C65432C1@
123456789:;<=>?@1ABCD14C6BE7:BA;@?>=<;A:E987E6C54D321D@
123456789:;<=>?@1ABCD16CE7:CB;A=@?>=A<;B:E987E6D54321D@
123456789:;<=>?@1ABCD14CE58CB9A=@?>=A<;:9B8E765E4D321D@
123456789:;<=>?@1ABCD14C8BE9<BA=@?>=A<E;:9E8C7654D321D@
123456789:;<=>?@1ABCD1E36DC7B;A=@?>=A<;B:987C6E543E21D@
123456789:;<=>?@1ABCD14C6B:AE;>A@?>E=<;E:B9876C54D321D@
123456789:;<=>?@1ABC2D4E69DCB9A;@?>=<;A:9BE876E54D32C1@
123456789:;<=>?@1ABC27B9ADE9<D>A@?>D=<E;:9EB87C65432C1@
123456789:;<=>?@1ABC2DE36D8CB9A;@?>=<;A:9B8D76E543E2C1@
123456789:;<=>?@1ABC27B9AD:E<?DA@?E>=<E;:D9B87C65432C1@
123456789:;<=>?@1ABCD14CE58CB9A;@?>=<;A:9B8E765E4D321D@
123456789:;<=>?@1ABCD16C8BE9<BA=@?>=A<E;:9E8C76D54321D@
123456789:;<=>?@1ABCD1E36DC7B9A=@?>=A<;:9B87C6E543E21D@
123456789:;<=>?@1ABCD14C8B:AE;>A@?>E=<;E:B98C7654D321D@
123456789:;<=>?@1ABCD1E36DC7B9A;@?>=<;A:9B87C6E543E21D@
123456789:;<=>?@1ABCD16C8B:AE;>A@?>E=<;E:B98C76D54321D@
123456789:;<=>?@1AB2C4D6E8=DCBA=@?>=AE<;:98E76D54C32B1@
123456789:;<=>?@1AB2C4D6E8;DCBA;@?>=<;AE:98E76D54C32B1@
123456789:;<=>?@1AB47ACDE7:D<C>A@?>C=<D;:E987EB654B321@
123456789:;<=>?@1AB4C6D8E:=DCBA=@?>=AE<;:E98D76C54B321@
123456789:;<=>?@1AB4C69BADE9<D>A@?>D=<E;:9EC876C54B321@
123456789:;<=>?@1AB4C6D8;CBAE;>A@?>E=<;ED:98D76C54B321@
123456789:;<=>?@1ABCD14CEF47EGH7:GIJ:=IBGECBIA=@?>=AJ<;:JH987HF654FD321D@
123456789:;<=>?@1ABC25BDE58DFG8;FHI;J=@IHAFDBAH@J?>=J<;IG:98GE765EC432C1@
123456789:;<=>?@1ABC2DEF25E7DGH7:GIJ:=IBGDCBIA=@?>=AJ<;:JH987HE65F432FC1@
123456789:;<=>?@1ABC25BDE58DFG8H:=I?JAFIHGFJDBAJ@?I>=H<;:H98GE765EC432C1@
123456789:;<=>?@1ABC2DE3F58G:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG98F765F43E2C1@
123456789:;<=>?@1ABC25BDE5F7:G<HIJ<?IAHDGFEDHBAI@?J>=<JG;:F987F65EC432C1@
123456789:;<=>?@1ABC2DE36DFG6H8;I=JBFIHGFJDCBJA=@?>=AI<;H:98H76GE543E2C1@
123456789:;<=>?@1ABC2D47E9FGH9<GIJ<?IAGFBEDCBFAI@?J>=<JH;:9HE87D654D32C1@
123456789:;<=>?@1ABC2DE36DFG69FHI9J;>AIHBFDCBHAJ@?>J=<;J:9IG876GE543E2C1@
123456789:;<=>?@1ABCD14C6BEF69EGH9<GIJ<?IAGEBAI@?J>=<JH;:9HF876FC54D321D@
123456789:;<=>?@1ABCD1EF25EGH58GIJ8;ICGEDCIB;A=@?>=A<;BJ:98JH765HF432F1D@
123456789:;<=>?@1ABC25BDE58DFG8H:I<?JAFIHGFJDBAJ@?I>=<I;:H98GE765EC432C1@
123456789:;<=>?@1ABC2DE36F8G:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG98F76E543E2C1@
123456789:;<=>?@1ABC25BDE58DFG8HI9<H>GFJ>AFDBAJ@?>JH=<I;:9I8GE765EC432C1@
123456789:;<=>?@1ABC2D4EFG4H69GF:EIJ:=IBEDCBIA=@?>=AJ<;:JF9H876H54GD32C1@
123456789:;<=>?@1ABC25BDE5F7:GH;>GIJ>AIDGFEDIBAJ@?>JH=<;H:F987F65EC432C1@
123456789:;<=>?@1ABC2D4EFG47FH8;I=JBEIHFEJDCBJA=@?>=AI<;H:98H7G654GD32C1@
123456789:;<=>?@1ABC2D47E9FGH9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9HE87D654D32C1@
123456789:;<=>?@1ABC2D4EFG47F9EHI9J;>AIHBEDCBHAJ@?>J=<;J:9IF87G654GD32C1@
123456789:;<=>?@1ABCD14C6BEF69EGH9I;>HGJ>AGEBAJ@?>JI=<;I:9HF876FC54D321D@
123456789:;<=>?@1ABCD1E3FGH36G8FIJ8;ICFEDCIB;A=@?>=A<;BJ:98JG76H543HE21D@
123456789:;<=>?@1ABCD14CEF47EGH7I9<HGJ<BGECBJA=@?>=A<JI;:9I87HF654FD321D@
123456789:;<=>?@1ABCD14CE5FGH58G:FIJ:=IBFECBIA=@?>=AJ<;:JG98H765HE4D321D@
123456789:;<=>?@1ABC25BDE5F7G9<FH=IJ>AIDHFEDIBAJ@?>J=H<G;:9G87F65EC432C1@
123456789:;<=>?@1ABC2D4EF5GH69G;I=JBEIGFEJDCBJA=@?>=AI<;G:9H876H5F4D32C1@
123456789:;<=>?@1ABC25BDE5FG69F;H=IJ>AIDHFEDIBAJ@?>J=H<;F:9G876G5EC432C1@
123456789:;<=>?@1ABC2D4EF5G7H9<GI=JBEIGFEJDCBJA=@?>=AI<H;:9H87G65F4D32C1@
123456789:;<=>?@1ABC2D47EF8;G=HI>AHJBEHGFEJDCBJAI@?>I=G<;F:98F7D654D32C1@
123456789:;<=>?@1ABC2D4EF5G7:HI;>AHJBEHGFEJDCBJAI@?>I=<;I:G987G65F4D32C1@
123456789:;<=>?@1ABCD14C6BEF6G8;H=IJ>AIEHGFEIBAJ@?>J=H<;G:98G76FC54D321D@
123456789:;<=>?@1ABCD1E3FG4H69I;JCFIHGFJEDCJB;A=@?>=A<;BI:9H876H54G3E21D@
123456789:;<=>?@1ABCD14CEF4G69H;IJ<BIEHGFEICBJA=@?>=A<J;H:9G876G54FD321D@
123456789:;<=>?@1ABCD14CE5FG6H8;I=JBFIHGFJECBJA=@?>=AI<;H:98H76G5E4D321D@
123456789:;<=>?@1ABC2D4E69DF:GHI:=HJ>AHGBFDCBGAJ@?>J=I<;:IF9E876E54D32C1@
123456789:;<=>?@1ABC2D4EF58EGH8IJ9<I>AHGBEDCBGAI@?>I=<J;:9J8HF765F4D32C1@
123456789:;<=>?@1ABC2DE36D8F:GHI:=HJ>AHGBFDCBGAJ@?>J=I<;:IF98D76E543E2C1@
123456789:;<=>?@1ABC2D4EF58EGH8I:J<?IAHGBEDCBGAI@?J>=<J;:I98HF765F4D32C1@
123456789:;<=>?@1ABCD14CE58F:GHI:=HJ>AHGBFECBGAJ@?>J=I<;:IF98E765E4D321D@
123456789:;<=>?@1ABCD1E3FG47FHI7J9<BIHCFEDCHBJA=@?>=A<J;:9J87IG654G3E21D@
123456789:;<=>?@1ABCD1E36F8GHI8;HJ<BHGCFEDCGBJA=@?>=A<J;I:98IF76E543E21D@
123456789:;<=>?@1ABCD14CE5FG69FHI9J;>AIHBFECBHAJ@?>J=<;J:9IG876G5E4D321D@
123456789:;<=>?@1ABCD1E36DC7BFG7:FHI:=HJ>AHFBAJ@?>J=I<;:IG987GC6E543E21D@
123456789:;<=>?@1ABCD1E3FG47FHI7:HCFEDCHB:AJ;>A@?>J=<;J:BI987IG654G3E21D@
123456789:;<=>?@1ABC1D3EFGH36G8F:EIJ:=IBEDCBIA=@?>=AJ<;:JF98G76H543HD21C@
123456789:;<=>?@1ABC14BDE47DFG7H9I;>HGFJ>AFDBAJ@?>JI=<;I:9H87GE654EC321C@
123456789:;<=>?@1ABC1DE25DFGH58G:FIJ:=IBFDCBIA=@?>=AJ<;:JG98H765HE432E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8J:=IHBFDCBHA=@?>=AJ<;:J98IG765GE432E1C@
123456789:;<=>?@1ABC1DE2F47EDGH7:GIJ:=IBGDCBIA=@?>=AJ<;:JH987HF654F32E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8;HBFDCBHAJ;>A@?>J=<;JI:98IG765GE432E1C@
123456789:;<=>?@1ABCD14CEF47EGH7:GI;BGECBIAJ;>A@?>J=<;JI:H987HF654FD321D@
123456789:;<=>?@1ABCD1E36DCF6GH7:GIJ:=IBGFCBIA=@?>=AJ<;:JH987H6FE543E21D@
123456789:;<=>?@1ABC25BDE5F7G9<HIJ<?IAHDGFEDHBAI@?J>=<JG;:9G87F65EC432C1@
123456789:;<=>?@1ABC2DE36DFG69H;I=JBFIHGFJDCBJA=@?>=AI<;H:9G876GE543E2C1@
123456789:;<=>?@1ABC25BDE5F7G9H;>GIJ>AIDGFEDIBAJ@?>JH=<;H:9G87F65EC432C1@
123456789:;<=>?@1ABC2D4EFG47F9H;I=JBEIHFEJDCBJA=@?>=AI<;H:9F87G654GD32C1@
123456789:;<=>?@1ABC25BDE5F7GH8;G=IJ>AIDGFEDIBAJ@?>J=G<;H:98H7F65EC432C1@
123456789:;<=>?@1ABC2D4EF5G7:FH;I=JBEIHFEJDCBJA=@?>=AI<;H:G987G65F4D32C1@
123456789:;<=>?@1ABC25BDE5FG69FH:=IJ>AIDHFEDIBAJ@?>J=H<;:H9G876G5EC432C1@
123456789:;<=>?@1ABC2D4EF58GH9<GI=JBEIGFEJDCBJA=@?>=AI<H;:9H8F765F4D32C1@
123456789:;<=>?@1ABC2D47EF8G:=HI>AHJBEHGFEJDCBJAI@?>I=G<;:G98F7D654D32C1@
123456789:;<=>?@1ABC2D4EF58G:HI;>AHJBEHGFEJDCBJAI@?>I=<;I:G98F765F4D32C1@
123456789:;<=>?@1ABCD14C6BEF6G8H:=IJ>AIEHGFEIBAJ@?>J=H<;:H98G76FC54D321D@
123456789:;<=>?@1ABCD1E3FG47H9I;JCFIHGFJEDCJB;A=@?>=A<;BI:9H87G654G3E21D@
123456789:;<=>?@1ABCD14CEF4G6H8;IJ<BIEHGFEICBJA=@?>=A<J;H:98H76G54FD321D@
123456789:;<=>?@1ABCD14CE5FG69H;I=JBFIHGFJECBJA=@?>=AI<;H:9G876G5E4D321D@
123456789:;<=>?@1ABC25BDE5FG6H8;GF<EDI<J>AIDBAJ@?>J=<IF;H:98H76G5EC432C1@
123456789:;<=>?@1ABC2D4E6FGH6IJ7:I<HG=FBEDCBFA=@?>=AG<I;:J987J6HE54D32C1@
123456789:;<=>?@1ABC25BDE5FGH58G:F<EDI<J>AIDBAJ@?>J=<IF;:G98H765HEC432C1@
123456789:;<=>?@1ABC2D4E6FGH6I8J:=IHG=FBEDCBFA=@?>=AGJ<;:J98I76HE54D32C1@
123456789:;<=>?@1ABC2D47EFG7:F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:G987GD654D32C1@
123456789:;<=>?@1ABC2D4E6FGH6I8;HGJ;>AGFBEDCBFAJ@?>J=<;JI:98I76HE54D32C1@
123456789:;<=>?@1ABCD14C6BEF6GH7:G<FEI<J>AIEBAJ@?>J=<IG;:H987H6FC54D321D@
123456789:;<=>?@1ABCD1E3F5GHI5J7:IH;GCFEDCGB;A=@?>=A<;BH:J987J65IF43E21D@
123456789:;<=>?@1ABCD14CEF4GH58G:FEI:J<BIECBJA=@?>=A<J;:IG98H765H4FD321D@
123456789:;<=>?@1ABCD14CE5F7GHI7J9<IH=GBFECBGA=@?>=AH<J;:9J87IF65E4D321D@
123456789:;<=>?@1ABC25BDE5FG69F;EDH;IJ<?IAHDBAI@?J>=<J;HF:9G876G5EC432C1@
123456789:;<=>?@1ABC2DE36DF7GHI7J9<IH=GBFDCBGA=@?>=AH<J;:9J87IF6E543E2C1@
123456789:;<=>?@1ABC2D4E69DFG9<FHI<J>AIHBFDCBHAJ@?>J=<IG;:9GE876E54D32C1@
123456789:;<=>?@1ABC2D4E6FGH69GIJ9<I>AGFBEDCBFAI@?>I=<J;:9JH876HE54D32C1@
123456789:;<=>?@1ABC2DE36D8FG9<FHI<J>AIHBFDCBHAJ@?>J=<IG;:9G8D76E543E2C1@
123456789:;<=>?@1ABC2D4E6FGH69GI:J<?IAGFBEDCBFAI@?J>=<J;:I9H876HE54D32C1@
123456789:;<=>?@1ABCD14CE58FG9<FHI<J>AIHBFECBHAJ@?>J=<IG;:9G8E765E4D321D@
123456789:;<=>?@1ABCD1E3F5GHI58HJ9<BHGCFEDCGBJA=@?>=A<J;:9J8I765IF43E21D@
123456789:;<=>?@1ABCD1E36FG7:FHI:J<BIHCFEDCHBJA=@?>=A<J;:IG987G6E543E21D@
123456789:;<=>?@1ABCD14CE5F7GHI7:HJ;>AHGBFECBGAJ@?>J=<;J:I987IF65E4D321D@
123456789:;<=>?@1ABC2D47EF8;EGH;IJ<?IAHGBEDCBGAI@?J>=<J;HF:98F7D654D32C1@
123456789:;<=>?@1ABC2DE36DF7GHI7:HJ;>AHGBFDCBGAJ@?>J=<;J:I987IF6E543E2C1@
123456789:;<=>?@1ABCD1E36DC7BFG7H9<GFI<J>AIFBAJ@?>J=<IH;:9H87GC6E543E21D@
123456789:;<=>?@1ABCD1E3F5GHI58H:GCFEDCGB:AJ;>A@?>J=<;J:BH98I765IF43E21D@
123456789:;<=>?@1AB2CDEF25E7D9CGH9I;>HGJ>AGCBAJ@?>JI=<;I:9HD87E65F432FB1@
123456789:;<=>?@1AB2CDE2F4G69FEDH9I;J=CIHDCJBA=@?>=AJ<;I:9HG876G54F32EB1@
123456789:;<=>?@1ABC14BDEF47E9DGH9I;>HGJ>AGDBAJ@?>JI=<;I:9HE87F654FC321C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8J:=IHBEDCBHA=@?>=AJ<;:J98IF76G543GD21C@
123456789:;<=>?@1ABCD14C6BEF6G8;FEH;IJ<?IAHEBAI@?J>=<J;HG:98G76FC54D321D@
123456789:;<=>?@1ABCD1EF25EG6HIJ69I;HCGEDCHB;A=@?>=A<;BI:9J876JG5F432F1D@
123456789:;<=>?@1ABC1D36CBEF69EGH9I;>HGJ>AGEBAJ@?>JI=<;I:9HF876FD543D21C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8;HBEDCBHAJ;>A@?>J=<;JI:98IF76G543GD21C@
123456789:;<=>?@1ABCD14CEF4G69FEH9I;BHECBIAJ;>A@?>J=<;JI:9HG876G54FD321D@
123456789:;<=>?@1ABCD1E36DCF6G8HIJ8;I=HBGFCBHA=@?>=AI<;J:98JG76FE543E21D@
123456789:;<=>?@1ABCD14CEF4G69FEH9IJ:=IBHECBIA=@?>=AJ<;:J9HG876G54FD321D@
123456789:;<=>?@1ABCD14CEF47EG8HIJ8;I=HBGECBHA=@?>=AI<;J:98JG7F654FD321D@
123456789:;<=>?@1ABC25BDE5F7:EDG:HI;J=@IHAGDBAH@J?>=J<;I:GF987F65EC432C1@
123456789:;<=>?@1ABC2DEF25E7DG8HIJ8;I=HBGDCBHA=@?>=AI<;J:98JG7E65F432FC1@
123456789:;<=>?@1ABC25BDE5F7:EDG:HIJ:=I?HAGDBAH@?I>=J<;:JGF987F65EC432C1@
123456789:;<=>?@1ABC2DE3F58EDG8HIJ8;I=HBGDCBHA=@?>=AI<;J:98JGF765F43E2C1@
123456789:;<=>?@1ABC2D4E6F8;EDG;HI<J>AIHBGDCBHAJ@?>J=<I;GF:98F76E54D32C1@
123456789:;<=>?@1ABC2D4E6FG7HIJ7:I<H>AGFBEDCBFAH@?>H=<I;:J987JG6E54D32C1@
123456789:;<=>?@1ABC2D4EF58E:DG;HI<J>AIHBGDCBHAJ@?>J=<I;G:E98F765F4D32C1@
123456789:;<=>?@1ABC2D4E6FG7HI8J:=IH>AGFBEDCBFAH@?>H=J<;:J98I7G6E54D32C1@
123456789:;<=>?@1ABC2DE36DF7:DG;HI<J>AIHBGDCBHAJ@?>J=<I;G:F987F6E543E2C1@
123456789:;<=>?@1ABC2D4E6FG7HI8;HJ<?HAGFBEDCBFAH@?J>=<J;I:98I7G6E54D32C1@
123456789:;<=>?@1ABCD14CE5F7:EG;HI<J>AIHBGECBHAJ@?>J=<I;G:F987F65E4D321D@
123456789:;<=>?@1ABCD1E3F5GH6IJ7:I<BHGCFEDCGBIA=@?>=A<I;:J987J6H5F43E21D@
123456789:;<=>?@1ABCD1E3F58EG9HI:J<BIHCGEDCHBJA=@?>=A<J;:I9G8F765F43E21D@
123456789:;<=>?@1ABCD14CE5F7GH8IJ9<I>AHGBFECBGAI@?>I=<J;:9J8H7F65E4D321D@
123456789:;<=>?@1ABC2D4E69DF:GH;IJ<?IAHGBFDCBGAI@?J>=<J;H:F9E876E54D32C1@
123456789:;<=>?@1ABC2DE36DF7GH8IJ9<I>AHGBFDCBGAI@?>I=<J;:9J8H7F6E543E2C1@
123456789:;<=>?@1ABC2DE3F58ED9G;HI<J>AIHBGDCBHAJ@?>J=<I;G:9D8F765F43E2C1@
123456789:;<=>?@1ABC2D4E6FG7H9IJ:=I?HAGFBEDCBFAH@?I>=J<;:J9H87G6E54D32C1@
123456789:;<=>?@1ABC2DEF25E7D9G;HI<J>AIHBGDCBHAJ@?>J=<I;G:9D87E65F432FC1@
123456789:;<=>?@1ABC2D4E6FG7H9I;J=@IHAGFBEDCBFAH@J?>=J<;I:9H87G6E54D32C1@
123456789:;<=>?@1ABCD14CEF47E9G;HI<J>AIHBGECBHAJ@?>J=<I;G:9E87F654FD321D@
123456789:;<=>?@1ABCD1E3F5GH6I8J:=IBHGCFEDCGBIA=@?>=AJ<;:J98I76H5F43E21D@
123456789:;<=>?@1ABCD1EF25E7G9HI:J<BIHCGEDCHBJA=@?>=A<J;:I9G87E65F432F1D@
123456789:;<=>?@1ABCD14CE5F7GH8I:J<?IAHGBFECBGAI@?J>=<J;:I98H7F65E4D321D@
123456789:;<=>?@1ABC2DE36D8F:GH;IJ<?IAHGBFDCBGAI@?J>=<J;H:F98D76E543E2C1@
123456789:;<=>?@1ABC2DE36DF7GH8I:J<?IAHGBFDCBGAI@?J>=<J;:I98H7F6E543E2C1@
123456789:;<=>?@1ABCD1E36DCF69G;HI<J>AIHBGFCBHAJ@?>J=<I;G:9F876FE543E21D@
123456789:;<=>?@1ABCD1E3F5GH6I8;BHGCFEDCGBIAJ;>A@?>J=<;JI:98I76H5F43E21D@
123456789:;<=>?@1ABC1D3E5FGHI58H:GJ;>AGFBEDCBFAJ@?>J=<;J:H98I765IE43D21C@
123456789:;<=>?@1ABC1D36EF7G9<FEHI<J>AIHBEDCBHAJ@?>J=<IG;:9G87F6D543D21C@
123456789:;<=>?@1ABC1D3EF47EGHI7:HJ;>AHGBEDCBGAJ@?>J=<;J:I987IF654F3D21C@
123456789:;<=>?@1ABC1D3EF4G69HI:=HJBEHGFEJDCBJA=@?>=AI<;:I9G876G54F3D21C@
123456789:;<=>?@1ABCD14CE58F:GH;IJ<?IAHGBFECBGAI@?J>=<J;H:F98E765E4D321D@
123456789:;<=>?@1ABCD1EF25EG6HI7J9<BIHCGEDCHBJA=@?>=A<J;:9J87I6G5F432F1D@
123456789:;<=>?@1ABC1D3EF4G69FEHI9J;>AIHBEDCBHAJ@?>J=<;J:9IG876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G69H;IBEHGFEIDCBIAJ;>A@?>J=<;JH:9G876G54F3D21C@
123456789:;<=>?@1ABCD1E36F8GH9I;BHGCFEDCGBIAJ;>A@?>J=<;JI:9H8F76E543E21D@
123456789:;<=>?@1ABCD1E36DCF6G8HI9J;>AIHBGFCBHAJ@?>J=<;J:9I8G76FE543E21D@
123456789:;<=>?@1ABCD1E36F8GH9IJ:=IBHGCFEDCGBIA=@?>=AJ<;:J9H8F76E543E21D@
123456789:;<=>?@1ABCD14CEF47EG8HI9J;>AIHBGECBHAJ@?>J=<;J:9I8G7F654FD321D@
123456789:;<=>?@1ABC2D47E9FG:HI;J=@IHAGFBEDCBFAH@J?>=J<;I:G9E87D654D32C1@
123456789:;<=>?@1ABC2DEF25E7DG8HI9J;>AIHBGDCBHAJ@?>J=<;J:9I8G7E65F432FC1@
123456789:;<=>?@1ABC2D47E9FG:HIJ:=I?HAGFBEDCBFAH@?I>=J<;:JG9E87D654D32C1@
123456789:;<=>?@1ABC2DE3F58EDG8HI9J;>AIHBGDCBHAJ@?>J=<;J:9I8GF765F43E2C1@
123456789:;<=>?@1ABCD1E3F58EDC8BGH8;GI<J>AIGBAJ@?>J=<I;H:98HCF765F43E21D@
123456789:;<=>?@1ABCD1E3F5GH69GCFEDCGB9AIJ9<I>A@?>I=<J;:9JBH876H5F43E21D@
123456789:;<=>?@1ABCD1EF25E7DC8BGH8;GI<J>AIGBAJ@?>J=<I;H:98HC7E65F432F1D@
123456789:;<=>?@1ABCD1E3F5GH69GCFEDCGB9AI:J<?IA@?J>=<J;:I9BH876H5F43E21D@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDICBJ9<BA=@?>=A<J;:9JI87H65G4F321FC@
123456789:;<=>?@1ABC14BDEF4G6H8IJ9<IEHGFEID<BA=@?>=A<DJ;:9J8H76G54FC321C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8;IDHGEDICB;A=@?>=A<;BJ:98J7H65G4F321FC@
123456789:;<=>?@1ABC1D3EF47EGH7IJ8;I=HGBEDCBGA=@?>=AI<;J:98J7HF654F3D21C@
123456789:;<=>?@1ABCD1E36DC7BFG7:FH;IJ<?IAHFBAI@?J>=<J;H:G987GC6E543E21D@
123456789:;<=>?@1ABCD1EF25EG6HI7:HCGEDCHB:AJ;>A@?>J=<;J:BI987I6G5F432F1D@
123456789:;<=>?@1ABC1D3EFG36FH7I9J;EIHFEJDCB;A=@?>=A<;BJ:9I87H6G543GD21C@
123456789:;<=>?@1ABC14BDE4F6GH7:G<FEDI<J>AIDBAJ@?>J=<IG;:H987H6F54EC321C@
123456789:;<=>?@1ABC1D3EF47G9H;I=JBEIHGFEJDCBJA=@?>=AI<;H:9G87F654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7I9J;AIHGBEDCBGAJ=@?>=A<;J:9I87HF654F3D21C@
123456789:;<=>?@1ABC1DEFG14F6E8DHI8;HJ<BHDCBJA=@?>=A<J;I:98IE76F54G321GC@
123456789:;<=>?@1ABC1DE25DFG5H7I9<HGFJ<BFDCBJA=@?>=A<JI;:9I87H65GE432E1C@
123456789:;<=>?@1ABC1D3EF4G69H;I=JBEIHGFEJDCBJA=@?>=AI<;H:9G876G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7I9J;>AIHGBEDCBGAJ@?>J=<;J:9I87HF654F3D21C@
123456789:;<=>?@1ABC1D3EFG36F8EHIJ8;I=HBEDCBHA=@?>=AI<;J:98JF76G543GD21C@
123456789:;<=>?@1ABC14BDE4F69EDGH9I;>HGJ>AGDBAJ@?>JI=<;I:9HF876F54EC321C@
123456789:;<=>?@1ABC1DE25DFG58FHIJ8;I=HBFDCBHA=@?>=AI<;J:98JG765GE432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7:GFIJ:=IBFDCBIA=@?>=AJ<;:JH987H65GE432E1C@
123456789:;<=>?@1ABCD14C6BEF69EG:HI;J=@IHAGEBAH@J?>=J<;I:G9F876FC54D321D@
123456789:;<=>?@1ABCD1EFG14F6EH7IJ8;ICHEDCIB;A=@?>=A<;BJ:98J7H6F54G321GD@
123456789:;<=>?@1ABCD14C6BEF69EG:HIJ:=I?HAGEBAH@?I>=J<;:JG9F876FC54D321D@
123456789:;<=>?@1ABCD1EF2G47FEH7IJ8;ICHEDCIB;A=@?>=A<;BJ:98J7HG654G32F1D@
123456789:;<=>?@1ABC1D3EF4G6H8;I=JBEIHGFEJDCBJA=@?>=AI<;H:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7I9<J>AIHGBEDCBGAJ@?>J=<I;:9I87HF654F3D21C@
123456789:;<=>?@1ABC1DE25D7CBFG7:FHI:=HJ>AHFBAJ@?>J=I<;:IG987GD65E432E1C@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8;IDGFEDICB;A=@?>=A<;BJ:98JH765H4F32E1C@
123456789:;<=>?@1ABC1D3EFG36FH7:FEIJ:=IBEDCBIA=@?>=AJ<;:JH987H6G543GD21C@
123456789:;<=>?@1ABC14BDE4F6GH7:GIJ:=IDGFEDIBA=@?>=AJ<;:JH987H6F54EC321C@
123456789:;<=>?@1ABCD14CEF47EG8H:BGECBHAI:J<?IA@?J>=<J;:IH98G7F654FD321D@
123456789:;<=>?@1ABCD1EF25E7DCG7H9IJ:=IBHGCBIA=@?>=AJ<;:J9H87GE65F432F1D@
123456789:;<=>?@1ABCD14CEF47EG8HI9<J>AIHBGECBHAJ@?>J=<I;:9I8G7F654FD321D@
123456789:;<=>?@1ABCD1E3F58GH9IJ:=IBHGCFEDCGBIA=@?>=AJ<;:J9H8F765F43E21D@
123456789:;<=>?@1ABCD14CEF47EG8HI9J;AIHBGECBHAJ=@?>=A<;J:9I8G7F654FD321D@
123456789:;<=>?@1ABCD14E6F8GH9IJ:=IBHGCFEDCGBIA=@?>=AJ<;:J9H8F76E54D321D@
123456789:;<=>?@1ABC25BDE58DF9GH:IJ;>I@HGAFDBAG@I?>J=<;J:H9F8E765EC432C1@
123456789:;<=>?@1ABC2DEF2G47FE8DH9IJ:=IBHDCBIA=@?>=AJ<;:J9H8E7G654G32FC1@
123456789:;<=>?@1ABC25BDE58DF9GHI9<HJ=@HGAFDBAG@J?>=J<I;:9IF8E765EC432C1@
123456789:;<=>?@1ABC2DEF25EG69EDH9IJ:=IBHDCBIA=@?>=AJ<;:J9HG876G5F432FC1@
123456789:;<=>?@1ABC25BDE58DF9GHI9J;>IH?GAFDBAG@?H>J=<;J:9IF8E765EC432C1@
123456789:;<=>?@1ABC2DE3FG47F9EDH9IJ:=IBHDCBIA=@?>=AJ<;:J9HF87G654G3E2C1@
123456789:;<=>?@1ABC25BDE58DFG8;H=I?JAFIHGFJDBAJ@?I>=H<;G:98GE765EC432C1@
123456789:;<=>?@1ABC2DE3F5G7:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG987G65F43E2C1@
123456789:;<=>?@1ABC2D4E69FGH9<GIJ<?IAGFBEDCBFAI@?J>=<JH;:9HE876E54D32C1@
123456789:;<=>?@1ABC2DE36DFG69FHI9<J>AIHBFDCBHAJ@?>J=<I;:9IG876GE543E2C1@
123456789:;<=>?@1ABC2D4E69FGH9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9HE876E54D32C1@
123456789:;<=>?@1ABC2D4EFG47F9EHI9<J>AIHBEDCBHAJ@?>J=<I;:9IF87G654GD32C1@
123456789:;<=>?@1ABC2D4E6F8;G=HI>AHJBEHGFEJDCBJAI@?>I=G<;F:98F76E54D32C1@
123456789:;<=>?@1ABC2D4EF5G7:H<I>AHJBEHGFEJDCBJAI@?>I=<H;:G987G65F4D32C1@
123456789:;<=>?@1ABC2D4EF58E:GHI:=HJ>AHGBEDCBGAJ@?>J=I<;:IE98F765F4D32C1@
123456789:;<=>?@1ABC2D4EF58EGH8I:=HJ>AHGBEDCBGAJ@?>J=I<;:I98HF765F4D32C1@
123456789:;<=>?@1ABC2DE36DF7:GHI:=HJ>AHGBFDCBGAJ@?>J=I<;:IF987F6E543E2C1@
123456789:;<=>?@1ABC2D4EF58EGH8;IJ<?IAHGBEDCBGAI@?J>=<J;H:98HF765F4D32C1@
123456789:;<=>?@1ABCD14CE5F7:GHI:=HJ>AHGBFECBGAJ@?>J=I<;:IF987F65E4D321D@
123456789:;<=>?@1ABCD1E3FG47FHI7:J<BIHCFEDCHBJA=@?>=A<J;:I987IG654G3E21D@
123456789:;<=>?@1ABCD1E3F58GHI8;HJ<BHGCFEDCGBJA=@?>=A<J;I:98IF765F43E21D@
123456789:;<=>?@1ABCD14CE5FG69FHI9<J>AIHBFECBHAJ@?>J=<I;:9IG876G5E4D321D@
123456789:;<=>?@1ABC2D4E6F8G:=HI>AHJBEHGFEJDCBJAI@?>I=G<;:G98F76E54D32C1@
123456789:;<=>?@1ABC2D4EF58G:H<I>AHJBEHGFEJDCBJAI@?>I=<H;:G98F765F4D32C1@
123456789:;<=>?@1ABC2D4E6FG7:F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:G987G6E54D32C1@
123456789:;<=>?@1ABC2D4E6FGH6I8;HG<J>AGFBEDCBFAJ@?>J=<G;I:98I76HE54D32C1@
123456789:;<=>?@1ABC2D4EF58EG9<EHI<J>AIHBEDCBHAJ@?>J=<IG;:9G8F765F4D32C1@
123456789:;<=>?@1ABC2D4E6FGH69GI:=GJ>AGFBEDCBFAJ@?>J=I<;:I9H876HE54D32C1@
123456789:;<=>?@1ABC2DE36DF7G9<FHI<J>AIHBFDCBHAJ@?>J=<IG;:9G87F6E543E2C1@
123456789:;<=>?@1ABC2D4E6FGH69G;IJ<?IAGFBEDCBFAI@?J>=<J;G:9H876HE54D32C1@
123456789:;<=>?@1ABCD14CE5F7G9<FHI<J>AIHBFECBHAJ@?>J=<IG;:9G87F65E4D321D@
123456789:;<=>?@1ABCD1E3F5GHI58H:J<BHGCFEDCGBJA=@?>=A<J;:H98I765IF43E21D@
123456789:;<=>?@1ABCD1E3F5G7:FHI:J<BIHCFEDCHBJA=@?>=A<J;:IG987G65F43E21D@
123456789:;<=>?@1ABCD14CE5F7GHI7:H<J>AHGBFECBGAJ@?>J=<H;:I987IF65E4D321D@
123456789:;<=>?@1ABC2D4E6F8;EGH;IJ<?IAHGBEDCBGAI@?J>=<J;HF:98F76E54D32C1@
123456789:;<=>?@1ABC2DE36DF7GHI7:H<J>AHGBFDCBGAJ@?>J=<H;:I987IF6E543E2C1@
123456789:;<=>?@1ABC2D4EF5G7:FE;HI<J>AIHBEDCBHAJ@?>J=<I;E:G987G65F4D32C1@
123456789:;<=>?@1ABC2D4E6FG7HI8;H=GJ>AGFBEDCBFAJ@?>J=H<;I:98I7G6E54D32C1@
123456789:;<=>?@1ABC2D4EFG47F9E;HI<J>AIHBEDCBHAJ@?>J=<I;E:9F87G654GD32C1@
123456789:;<=>?@1ABC2D4E6FG7H9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9H87G6E54D32C1@
123456789:;<=>?@1ABC2DE36DFG69F;HI<J>AIHBFDCBHAJ@?>J=<I;F:9G876GE543E2C1@
123456789:;<=>?@1ABC2D4E6FG7H9<GIJ<?IAGFBEDCBFAI@?J>=<JH;:9H87G6E54D32C1@
123456789:;<=>?@1ABCD14CE5FG69F;HI<J>AIHBFECBHAJ@?>J=<I;F:9G876G5E4D321D@
123456789:;<=>?@1ABCD1E3F5GH6I8;HJ<BHGCFEDCGBJA=@?>=A<J;I:98I76H5F43E21D@
123456789:;<=>?@1ABCD1E3FG47F9HI:J<BIHCFEDCHBJA=@?>=A<J;:I9F87G654G3E21D@
123456789:;<=>?@1ABCD14CE5F7GH8I:=HJ>AHGBFECBGAJ@?>J=I<;:I98H7F65E4D321D@
123456789:;<=>?@1ABC2D4EF58E:GH;IJ<?IAHGBEDCBGAI@?J>=<J;H:E98F765F4D32C1@
123456789:;<=>?@1ABC2DE36DF7GH8I:=HJ>AHGBFDCBGAJ@?>J=I<;:I98H7F6E543E2C1@
123456789:;<=>?@1ABC2DE3F58EDG8;HI<J>AIHBGDCBHAJ@?>J=<I;G:98GF765F43E2C1@
123456789:;<=>?@1ABC2D4E6FG7:HIJ:=I?HAGFBEDCBFAH@?I>=J<;:JG987G6E54D32C1@
123456789:;<=>?@1ABC2DEF25E7DG8;HI<J>AIHBGDCBHAJ@?>J=<I;G:98G7E65F432FC1@
123456789:;<=>?@1ABC2D4E6FG7:HI;J=@IHAGFBEDCBFAH@J?>=J<;I:G987G6E54D32C1@
123456789:;<=>?@1ABCD14CEF47EG8;HI<J>AIHBGECBHAJ@?>J=<I;G:98G7F654FD321D@
123456789:;<=>?@1ABCD1E3F5GH69IJ:=IBHGCFEDCGBIA=@?>=AJ<;:J9H876H5F43E21D@
123456789:;<=>?@1ABCD1EF25EG69HI:J<BIHCGEDCHBJA=@?>=A<J;:I9G876G5F432F1D@
123456789:;<=>?@1ABCD14CE5F7GH8;IJ<?IAHGBFECBGAI@?J>=<J;H:98H7F65E4D321D@
123456789:;<=>?@1ABC2DE36DF7:GH;IJ<?IAHGBFDCBGAI@?J>=<J;H:F987F6E543E2C1@
123456789:;<=>?@1ABC2DE36DF7GH8;IJ<?IAHGBFDCBGAI@?J>=<J;H:98H7F6E543E2C1@
123456789:;<=>?@1ABCD1E36DCF6G8;HI<J>AIHBGFCBHAJ@?>J=<I;G:98G76FE543E21D@
123456789:;<=>?@1ABCD1E3F5GH69I;BHGCFEDCGBIAJ;>A@?>J=<;JI:9H876H5F43E21D@
123456789:;<=>?@1ABC1D3E5FGHI58H:GJ;AGFBEDCBFAJ=@?>=A<;J:H98I765IE43D21C@
123456789:;<=>?@1ABC1D36CBEF6G8H:IJ;>AIEHGFEIBAJ@?>J=<;J:H98G76FD543D21C@
123456789:;<=>?@1ABC1D3EF47EGHI7:HJ;AHGBEDCBGAJ=@?>=A<;J:I987IF654F3D21C@
123456789:;<=>?@1ABC1D3EF47G9HI:=HJBEHGFEJDCBJA=@?>=AI<;:I9G87F654F3D21C@
123456789:;<=>?@1ABCD14CE5F7:GH;IJ<?IAHGBFECBGAI@?J>=<J;H:F987F65E4D321D@
123456789:;<=>?@1ABCD1EF25EG6HI7:J<BIHCGEDCHBJA=@?>=A<J;:I987I6G5F432F1D@
123456789:;<=>?@1ABC1D3EF4G69FEHI9J;AIHBEDCBHAJ=@?>=A<;J:9IG876G54F3D21C@
123456789:;<=>?@1ABC1D3EF47G9H;IBEHGFEIDCBIAJ;>A@?>J=<;JH:9G87F654F3D21C@
123456789:;<=>?@1ABCD1E3F58GH9I;BHGCFEDCGBIAJ;>A@?>J=<;JI:9H8F765F43E21D@
123456789:;<=>?@1ABCD1E36DCF6G8HI9<J>AIHBGFCBHAJ@?>J=<I;:9I8G76FE543E21D@
123456789:;<=>?@1ABC2D4E69FG:HI;J=@IHAGFBEDCBFAH@J?>=J<;I:G9E876E54D32C1@
123456789:;<=>?@1ABC2DEF25E7DG8HI9<J>AIHBGDCBHAJ@?>J=<I;:9I8G7E65F432FC1@
123456789:;<=>?@1ABC2D4E69FG:HIJ:=I?HAGFBEDCBFAH@?I>=J<;:JG9E876E54D32C1@
123456789:;<=>?@1ABC2DE3F58EDG8HI9<J>AIHBGDCBHAJ@?>J=<I;:9I8GF765F43E2C1@
123456789:;<=>?@1ABC2DE3F5G7:FED:CBH:I<J>AIHBAJ@?>J=<I;:HDG987G65F43E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HIJ8;I=H?GA@?H>=I<;J:98JGF76E54D32C1@
123456789:;<=>?@1ABC2DE3FG47F9ED:CBH:I<J>AIHBAJ@?>J=<I;:HD9F87G654G3E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HI9J;>IH?GA@?H>J=<;J:9I8GF76E54D32C1@
123456789:;<=>?@1ABC2DEF25EG69ED:CBH:I<J>AIHBAJ@?>J=<I;:HD9G876G5F432FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HI9<HJ=@HGA@J?>=J<I;:9I8GF76E54D32C1@
123456789:;<=>?@1ABCD14CEF4G69FE:CBH:I<J>AIHBAJ@?>J=<I;:HE9G876G54FD321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7IJ8;I=HBA=@?>=AI<;J:98J7HG65F43E21D@
123456789:;<=>?@1ABCD1EF2G47FE8DCH8I:J<BIHCBJA=@?>=A<J;:I98HE7G654G32F1D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGAH9IJ:=I?HA@?I>=J<;:J9HG87F65E4D321D@
123456789:;<=>?@1ABC2DE3F58ED9CBG9H;IJ<?IAHGBAI@?J>=<J;H:9GD8F765F43E2C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGAH9IJ:=I?HA@?I>=J<;:J9HG87F6E543E2C1@
123456789:;<=>?@1ABC2DE3F58ED9CBG9HI:=HJ>AHGBAJ@?>J=I<;:I9GD8F765F43E2C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGAH9IJ:=I?HA@?I>=J<;:J9HG8F765F4D32C1@
123456789:;<=>?@1ABC2DEF2G47FE8D:CBH:I<J>AIHBAJ@?>J=<I;:HD98E7G654G32FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8H:IJ;>I@HGA@I?>J=<;J:H98GF76E54D32C1@
123456789:;<=>?@1ABCD14E6F8G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F76E54D321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7I9J;AIHBAJ=@?>=A<;J:9I87HG65F43E21D@
123456789:;<=>?@1ABCD1EFG14F6E8DCH8I:J<BIHCBJA=@?>=A<J;:I98HE76F54G321GD@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGAH9I;J=@IHA@J?>=J<;I:9HG87F65E4D321D@
123456789:;<=>?@1ABC2DEF25E7D9CBG9H;IJ<?IAHGBAI@?J>=<J;H:9GD87E65F432FC1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGAH9I;J=@IHA@J?>=J<;I:9HG87F6E543E2C1@
123456789:;<=>?@1ABC2DEF25E7D9CBG9HI:=HJ>AHGBAJ@?>J=I<;:I9GD87E65F432FC1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGAH9I;J=@IHA@J?>=J<;I:9HG8F765F4D32C1@
123456789:;<=>?@1ABCD1E36F8G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F76E543E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7I9J;>AIHBAJ@?>J=<;J:9I87HG65F43E21D@
123456789:;<=>?@1AB2CDEF25E7DGH7:G<DCI<J>AICBAJ@?>J=<IG;:H987HE65F432FB1@
123456789:;<=>?@1AB2CDE2F47EDG7H9<GDCI<J>AICBAJ@?>J=<IH;:9H87GF654F32EB1@
123456789:;<=>?@1ABC14BDEF47EGH7:G<EDI<J>AIDBAJ@?>J=<IG;:H987HF654FC321C@
123456789:;<=>?@1ABC1D3E5FGH5I7:HGJ:=GFBEDCBFA=@?>=AJ<;:JI987I65HE43D21C@
123456789:;<=>?@1ABCD14CEF47E9CBG9H;IJ<?IAHGBAI@?J>=<J;H:9GE87F654FD321D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHBI8J:=IBA=@?>=AJ<;:J98IH76G5F432F1D@
123456789:;<=>?@1ABCD14CEF47E9CBG9HI:=HJ>AHGBAJ@?>J=I<;:I9GE87F654FD321D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHBI8J:=IBA=@?>=AJ<;:J98IH7G654G3E21D@
123456789:;<=>?@1ABC1D36CBEF6GH7:G<FEI<J>AIEBAJ@?>J=<IG;:H987H6FD543D21C@
123456789:;<=>?@1ABC1DEFG14F6EH7I9J;DIHEDJCB;A=@?>=A<;BJ:9I87H6F54G321GC@
123456789:;<=>?@1ABCD1EF25E7DCG7H9I;BHGCBIAJ;>A@?>J=<;JI:9H87GE65F432F1D@
123456789:;<=>?@1ABCD1E36DCF6G8H:BGFCBHAI:J<?IA@?J>=<J;:IH98G76FE543E21D@
123456789:;<=>?@1ABCD1EF25E7DCG7HI8;HJ<BHGCBJA=@?>=A<J;I:98I7GE65F432F1D@
123456789:;<=>?@1ABCD14CE5FG69FH:BFECBHAI:J<?IA@?J>=<J;:IH9G876G5E4D321D@
123456789:;<=>?@1ABC2DE36D8CBF8G:HI;J=@IHAGFBAH@J?>=J<;I:G98FD76E543E2C1@
123456789:;<=>?@1ABC2DEF25E7DG8H:BGDCBHAI:J<?IA@?J>=<J;:IH98G7E65F432FC1@
123456789:;<=>?@1ABC2DE36D8CBF8G:HIJ:=I?HAGFBAH@?I>=J<;:JG98FD76E543E2C1@
123456789:;<=>?@1ABC2DE3F58EDG8H:BGDCBHAI:J<?IA@?J>=<J;:IH98GF765F43E2C1@
123456789:;<=>?@1ABC2DE36D8CBF8GH9<GIJ<?IAGFBAI@?J>=<JH;:9H8FD76E543E2C1@
123456789:;<=>?@1ABC2DE36DFG69FH:BFDCBHAI:J<?IA@?J>=<J;:IH9G876GE543E2C1@
123456789:;<=>?@1ABC2DE36D8CBF8GH9I;>HGJ>AGFBAJ@?>JI=<;I:9H8FD76E543E2C1@
123456789:;<=>?@1ABC2D4EFG47F9EH:BEDCBHAI:J<?IA@?J>=<J;:IH9F87G654GD32C1@
123456789:;<=>?@1ABC2DE36D8CBF8GHI8;H=GJ>AGFBAJ@?>J=H<;I:98IFD76E543E2C1@
123456789:;<=>?@1ABC2D4EF5G7:FEH:BEDCBHAI:J<?IA@?J>=<J;:IHG987G65F4D32C1@
123456789:;<=>?@1ABCD1E3F58G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F765F43E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7I9<J>AIHBAJ@?>J=<I;:9I87HG65F43E21D@
123456789:;<=>?@1ABCD1EF25E7DCG7:CBH:I<J>AIHBAJ@?>J=<I;:HG987GE65F432F1D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7:BAI:J<?IA@?J>=<J;:IH987HG65F43E21D@
123456789:;<=>?@1ABC14BDE47DFG7H9I;J=FIHGFJDBA=@?>=AJ<;I:9H87GE654EC321C@
123456789:;<=>?@1ABC14BDEF4G6H8I:EHGFEIDJ:=DBA=@?>=AJ<;:JI98H76G54FC321C@
123456789:;<=>?@1ABC14BDEF4G69FEH9<EDI<J>AIDBAJ@?>J=<IH;:9HG876G54FC321C@
123456789:;<=>?@1ABC1D3E5FGH58GIJ8;I=GFBEDCBFA=@?>=AI<;J:98JH765HE43D21C@
123456789:;<=>?@1ABCD1E36DCF69CBG9H;IJ<?IAHGBAI@?J>=<J;H:9GF876FE543E21D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHBI8;BAJ;>A@?>J=<;JI:98IH76G5F432F1D@
123456789:;<=>?@1ABCD1E36DCF69CBG9HI:=HJ>AHGBAJ@?>J=I<;:I9GF876FE543E21D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHBI8;BAJ;>A@?>J=<;JI:98IH7G654G3E21D@
123456789:;<=>?@1ABC1DE25DFG5H7I9J;FIHGFJDCB;A=@?>=A<;BJ:9I87H65GE432E1C@
123456789:;<=>?@1ABC1DE25D7CBFG7H9I;J=FIHGFJBA=@?>=AJ<;I:9H87GD65E432E1C@
123456789:;<=>?@1ABC14D6E8FG9<FHI<J>AIHBFEDCBHAJ@?>J=<IG;:9G8E76D54C321C@
123456789:;<=>?@1ABC1D3E5FGH58GI9J;AIGFBEDCBFAJ=@?>=A<;J:9I8H765HE43D21C@
123456789:;<=>?@1ABC1DEFG14F6EH7:EDI:J<BIDCBJA=@?>=A<J;:IH987H6F54G321GC@
123456789:;<=>?@1ABC1D3EFG36FH7I9<HFEJ<BEDCBJA=@?>=A<JI;:9I87H6G543GD21C@
123456789:;<=>?@1ABC1D3EFGH36G8FI9<FEJ<BEDCBJA=@?>=A<JI;:9I8G76H543HD21C@
123456789:;<=>?@1ABC1DEF14EG5H7:GEDI:J<BIDCBJA=@?>=A<J;:IH987H65G4F321FC@
123456789:;<=>?@1ABC1D36E8FG9<FHI<J>AIHBFEDCBHAJ@?>J=<IG;:9G8E76D543D21C@
123456789:;<=>?@1ABC1D3E5FGH58GI9J;>AIGFBEDCBFAJ@?>J=<;J:9I8H765HE43D21C@
123456789:;<=>?@1ABC14BDE4F6G8HIJ8;I=HDGFEDHBA=@?>=AI<;J:98JG76F54EC321C@
123456789:;<=>?@1ABC14BDEF4G69FEH9I;J=DIHEDJBA=@?>=AJ<;I:9HG876G54FC321C@
123456789:;<=>?@1ABC1DE25DFGH58GI9<GFJ<BFDCBJA=@?>=A<JI;:9I8H765HE432E1C@
123456789:;<=>?@1ABC1DEF14EG58EDHI8;HJ<BHDCBJA=@?>=A<J;I:98IG765G4F321FC@
123456789:;<=>?@1ABCD14CE58CBF8G:HI;J=@IHAGFBAH@J?>=J<;I:G98FE765E4D321D@
123456789:;<=>?@1ABCD1EFG14F6EH7I9CHEDCIBJ9<BA=@?>=A<J;:9JI87H6F54G321GD@
123456789:;<=>?@1ABCD14CE58CBF8G:HIJ:=I?HAGFBAH@?I>=J<;:JG98FE765E4D321D@
123456789:;<=>?@1ABCD1EF2G47FEH7I9CHEDCIBJ9<BA=@?>=A<J;:9JI87HG654G32F1D@
123456789:;<=>?@1ABCD14CE58CBF8GH9<GIJ<?IAGFBAI@?J>=<JH;:9H8FE765E4D321D@
123456789:;<=>?@1ABCD1EF25EGH58GI9CGEDCIBJ9<BA=@?>=A<J;:9JI8H765HF432F1D@
123456789:;<=>?@1ABCD14CE58CBF8GH9I;>HGJ>AGFBAJ@?>JI=<;I:9H8FE765E4D321D@
123456789:;<=>?@1ABCD1E3FGH36G8FI9CFEDCIBJ9<BA=@?>=A<J;:9JI8G76H543HE21D@
123456789:;<=>?@1ABCD14CE58CBF8GHI8;H=GJ>AGFBAJ@?>J=H<;I:98IFE765E4D321D@
123456789:;<=>?@1ABCD1E3FG4H69GFI9CFEDCIBJ9<BA=@?>=A<J;:9JIH876H54G3E21D@
123456789:;<=>?@1ABC1D3E58FG9<FHI<J>AIHBFEDCBHAJ@?>J=<IG;:9G8E765E43D21C@
123456789:;<=>?@1ABC1D3E5FGH58GI9<J>AIGFBEDCBFAJ@?>J=<I;:9I8H765HE43D21C@
123456789:;<=>?@1ABC1DE25D7CBFG7H9<GFI<J>AIFBAJ@?>J=<IH;:9H87GD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69I;HDGFEDHCB;A=@?>=A<;BI:9J876JG54F32E1C@
123456789:;<=>?@1ABC1DE2F47EDGH7I9<HGJ<BGDCBJA=@?>=A<JI;:9I87HF654F32E1C@
123456789:;<=>?@1ABC1DEF14E6DGHI69H;GJ<BGDCBJA=@?>=A<J;H:9I876IE54F321FC@
123456789:;<=>?@1ABCD1E36DCF6GH7:GI;BGFCBIAJ;>A@?>J=<;JI:H987H6FE543E21D@
123456789:;<=>?@1ABCD1E36DCF6GH7I9<HGJ<BGFCBJA=@?>=A<JI;:9I87H6FE543E21D@
123456789:;<=>?@1ABCD14CE5FGH58G:FI;BFECBIAJ;>A@?>J=<;JI:G98H765HE4D321D@
123456789:;<=>?@1ABCD1E36DCF6GHI69H;GJ<BGFCBJA=@?>=A<J;H:9I876IFE543E21D@
123456789:;<=>?@1ABCD14CE5FG6H8;GFI;BFECBIAJ;>A@?>J=<;JIH:98H76G5E4D321D@
123456789:;<=>?@1ABCD1E36DCF6G8HI9J;AIHBGFCBHAJ=@?>=A<;J:9I8G76FE543E21D@
123456789:;<=>?@1ABCD14E6F8GH9I;BHGCFEDCGBIAJ;>A@?>J=<;JI:9H8F76E54D321D@
123456789:;<=>?@1ABC2D47CBE7F9GH:IJ;>I@HGAFEBAG@I?>J=<;J:H9F87ED654D32C1@
123456789:;<=>?@1ABC2DEF2G47FE8DH9I;BHDCBIAJ;>A@?>J=<;JI:9H8E7G654G32FC1@
123456789:;<=>?@1ABC2D47CBE7F9GHI9<HJ=@HGAFEBAG@J?>=J<I;:9IF87ED654D32C1@
123456789:;<=>?@1ABC2DEF25EG69EDH9I;BHDCBIAJ;>A@?>J=<;JI:9HG876G5F432FC1@
123456789:;<=>?@1ABC2D47CBE7FG8;FHI;J=@IHAFEBAH@J?>=J<;IG:98G7ED654D32C1@
123456789:;<=>?@1ABC2DEF25E7DGH7:GI;BGDCBIAJ;>A@?>J=<;JI:H987HE65F432FC1@
123456789:;<=>?@1ABC2D47CBE7F9GHI9J;>IH?GAFEBAG@?H>J=<;J:9IF87ED654D32C1@
123456789:;<=>?@1ABC2DE3FG47F9EDH9I;BHDCBIAJ;>A@?>J=<;JI:9HF87G654G3E2C1@
123456789:;<=>?@1ABC2D47CBE7FG8;H=I?JAFIHGFJEBAJ@?I>=H<;G:98G7ED654D32C1@
123456789:;<=>?@1ABC2DE3F5G7:HI;BHDGFEDHCBIAJ;>A@?>J=<;JI:G987G65F43E2C1@
123456789:;<=>?@1ABC2D47CBE7FG8H:=I?JAFIHGFJEBAJ@?I>=H<;:H98G7ED654D32C1@
123456789:;<=>?@1ABC2DE3F58G:HI;BHDGFEDHCBIAJ;>A@?>J=<;JI:G98F765F43E2C1@
123456789:;<=>?@1ABC2D47CBE7FGH7:G<FIJ<?IAFEBAI@?J>=<JG;:H987HED654D32C1@
123456789:;<=>?@1ABC2DE36DFG6H8;GFI;BFDCBIAJ;>A@?>J=<;JIH:98H76GE543E2C1@
123456789:;<=>?@1ABC2D47CBE7FG8H:I<?JAFIHGFJEBAJ@?I>=<I;:H98G7ED654D32C1@
123456789:;<=>?@1ABC2DE36F8G:HI;BHDGFEDHCBIAJ;>A@?>J=<;JI:G98F76E543E2C1@
123456789:;<=>?@1ABC2D47CBE7FG8HI9<H>GFJ>AFEBAJ@?>JH=<I;:9I8G7ED654D32C1@
123456789:;<=>?@1ABC2D4EFG4H69GF:EI;BEDCBIAJ;>A@?>J=<;JI:F9H876H54GD32C1@
123456789:;<=>?@1ABC2D47CBE7FGH7:GI;>GFJ>AFEBAJ@?>JI=<;I:H987HED654D32C1@
123456789:;<=>?@1ABC2D4EFG47FH8;FEI;BEDCBIAJ;>A@?>J=<;JIH:98H7G654GD32C1@
123456789:;<=>?@1ABC2D47CBE7FGH7I9<HG=FJ>AFEBAJ@?>J=G<I;:9I87HED654D32C1@
123456789:;<=>?@1ABC2D4EF5GH69G;FEI;BEDCBIAJ;>A@?>J=<;JIG:9H876H5F4D32C1@
123456789:;<=>?@1ABC2D4E69F;G=HI>AHJBEHGFEJDCBJAI@?>I=G<;F:9E876E54D32C1@
123456789:;<=>?@1ABC2D4EF5G7H9<I>AHJBEHGFEJDCBJAI@?>I=<H;:9H87G65F4D32C1@
123456789:;<=>?@1ABCD1E3F5G7:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG987G65F43E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7:I<J>AIHBAJ@?>J=<I;:H987HG65F43E21D@
123456789:;<=>?@1ABCD1E3FG47F9EDC9BH:I<J>AIHBAJ@?>J=<I;:H9CF87G654G3E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AHI8J:=IH>A@?>H=J<;:J98IB7G65F43E21D@
123456789:;<=>?@1ABCD1EF25EG69EDC9BH:I<J>AIHBAJ@?>J=<I;:H9CG876G5F432F1D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AHI8;HJ<?HA@?J>=<J;I:98IB7G65F43E21D@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAGH7:GI;J=@IGA@J?>=J<;I:H987HF65E43D21C@
123456789:;<=>?@1ABC1DEF14E6DG7:DCBH:I<J>AIHBAJ@?>J=<I;:HG987G6E54F321FC@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFAH9I;J=@IHA@J?>=J<;I:9HG876G5E43D21C@
123456789:;<=>?@1ABC1DEF14E6D8CBGH8;GI<J>AIGBAJ@?>J=<I;H:98HD76E54F321FC@
123456789:;<=>?@1ABCD1E3F58EDC8BG9H;IJ<?IAHGBAI@?J>=<J;H:9G8CF765F43E21D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHB9AIJ9<I>A@?>I=<J;:9JB8H76G5F432F1D@
123456789:;<=>?@1ABCD1E3F58EDC8BG9HI:=HJ>AHGBAJ@?>J=I<;:I9G8CF765F43E21D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHB9AIJ9<I>A@?>I=<J;:9JB8H7G654G3E21D@
123456789:;<=>?@1ABCD1EF2G47FE8DC9BH:I<J>AIHBAJ@?>J=<I;:H9C8E7G654G32F1D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH9IJ:=I?HA@?I>=J<;:J9H8B7G65F43E21D@
123456789:;<=>?@1ABCD1EFG14F6E8DC9BH:I<J>AIHBAJ@?>J=<I;:H9C8E76F54G321GD@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH9I;J=@IHA@J?>=J<;I:9H8B7G65F43E21D@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCBI8;BAJ;>A@?>J=<;JI:98IH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F47EDG7:DCBH:I<J>AIHBAJ@?>J=<I;:HG987GF654F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7:HDGFEDHCB:AJ;>A@?>J=<;J:BI987I6G54F32E1C@
123456789:;<=>?@1ABC1DEFG14FH5I7J9EIHFEJD:CB;A=@?>=A<;B:D9J87I65H4G321GC@
123456789:;<=>?@1ABCD1EF25E7DC8BG9H;IJ<?IAHGBAI@?J>=<J;H:9G8C7E65F432F1D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHB9AI:J<?IA@?J>=<J;:I9B8H76G5F432F1D@
123456789:;<=>?@1ABCD1EF25E7DC8BG9HI:=HJ>AHGBAJ@?>J=I<;:I9G8C7E65F432F1D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHB9AI:J<?IA@?J>=<J;:I9B8H7G654G3E21D@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCBI8J:=IBA=@?>=AJ<;:J98IH76G54F32E1C@
123456789:;<=>?@1ABC1DE25DFG58F:DCBH:I<J>AIHBAJ@?>J=<I;:HF98G765GE432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7:J<BIHDGFEDHCBJA=@?>=A<J;:I987I6G54F32E1C@
123456789:;<=>?@1ABC1DE25DF6G8;HI<J>AIHBGFDCBHAJ@?>J=<I;G:98G76F5E432E1C@
123456789:;<=>?@1ABC1DEFG14FH58FE9DI:J<BIDCBJA=@?>=A<J;:I9E8H765H4G321GC@
123456789:;<=>?@1ABC1DE25DF69DCBG9HI:=HJ>AHGBAJ@?>J=I<;:I9GF876F5E432E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDICBJ9<BA=@?>=A<J;:9JI87H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7:FEDI:J<BIDCBJA=@?>=A<J;:IH987H6G543G2E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9<BIHDGFEDHCBJA=@?>=A<J;:9J87I6G54F32E1C@
123456789:;<=>?@1ABC1DE25DF69G;HI<J>AIHBGFDCBHAJ@?>J=<I;G:9F876F5E432E1C@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8;IDHFEDICB;A=@?>=A<;BJ:98J7H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8EDHI8;HJ<BHDCBJA=@?>=A<J;I:98IF76G543G2E1C@
123456789:;<=>?@1ABCD1E36DC7BF8G:HI;J=@IHAGFBAH@J?>=J<;I:G98F7C6E543E21D@
123456789:;<=>?@1ABCD1EFG14F6EH7I9CHEDCIB:AJ;>A@?>J=<;J:B9I87H6F54G321GD@
123456789:;<=>?@1ABCD1E36DC7BF8G:HIJ:=I?HAGFBAH@?I>=J<;:JG98F7C6E543E21D@
123456789:;<=>?@1ABCD1EF2G47FEH7I9CHEDCIB:AJ;>A@?>J=<;J:B9I87HG654G32F1D@
123456789:;<=>?@1ABCD1E36DC7BF8GH9<GIJ<?IAGFBAI@?J>=<JH;:9H8F7C6E543E21D@
123456789:;<=>?@1ABCD1EF25EGH58GI9CGEDCIB:AJ;>A@?>J=<;J:B9I8H765HF432F1D@
123456789:;<=>?@1ABCD1E36DC7BF8GH9I;>HGJ>AGFBAJ@?>JI=<;I:9H8F7C6E543E21D@
123456789:;<=>?@1ABCD1E3FGH36G8FI9CFEDCIB:AJ;>A@?>J=<;J:B9I8G76H543HE21D@
123456789:;<=>?@1ABCD1E36DC7BF8GHI8;H=GJ>AGFBAJ@?>J=H<;I:98IF7C6E543E21D@
123456789:;<=>?@1ABCD1E3FG4H69GFI9CFEDCIB:AJ;>A@?>J=<;J:B9IH876H54G3E21D@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAGH7I9J;>IHG>A@?>GJ=<;J:9I87HF65E43D21C@
123456789:;<=>?@1ABC1D3EFG36F8E:DCBH:I<J>AIHBAJ@?>J=<I;:HE98F76G543GD21C@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIDCB:AJ;>A@?>J=<;J:BI98H76G54F3D21C@
123456789:;<=>?@1ABC1DEFG1H3I5J7FIHGFJE8D:CB;A=@?>=A<;B:D98E7J65I43H21GC@
123456789:;<=>?@1ABC1D3EF4G6H8IJ9<BIEHGFEIDCBJA=@?>=A<J;:9J8H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EG8;HI<J>AIHBGEDCBHAJ@?>J=<I;G:98G7F654F3D21C@
123456789:;<=>?@1ABC1DEFG1H36GF7E9DI:J<BIDCBJA=@?>=A<J;:I9E87F6H543H21GC@
123456789:;<=>?@1ABC1D3EF4G6HI7:H<GFEJ<BEDCBJA=@?>=A<JH;:I987I6G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAHI8J:=IH>A@?>H=J<;:J98IG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4GH58G:FEDI:J<BIDCBJA=@?>=A<J;:IG98H765H4F32E1C@
123456789:;<=>?@1ABC1D3E5FG6H8I:JBFIHGFJEDCBJ;A=@?>=A<;B:I98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:AHGFBEDCBFAIJ;>A@?>J=<;J:I98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FGH58G:I<J>AIGFBEDCBFAJ@?>J=<I;:G98H765HE43D21C@
123456789:;<=>?@1ABC1D3E5F7G9<FHI<J>AIHBFEDCBHAJ@?>J=<IG;:9G87F65E43D21C@
123456789:;<=>?@1ABC1D3EF47EGH7:I<J>AIHGBEDCBGAJ@?>J=<I;:H987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8I:=JBEIHGFEJDCBJA=@?>=AI<;:I98H76G54F3D21C@
123456789:;<=>?@1ABC1DE25F7G9H;IJ<BIDHGFEDICBJA=@?>=A<J;H:9G87F65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8;IJ<BIDHGFEDICBJA=@?>=A<J;H:98H76G54F32E1C@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHAIJ9<I>A@?>I=<J;:9JHG876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8;GFEI;BEDCBIAJ;>A@?>J=<;JIH:98H76G54F3D21C@
123456789:;<=>?@1ABC1DEFG14F6E8DH9I;BHDCBIAJ;>A@?>J=<;JI:9H8E76F54G321GC@
123456789:;<=>?@1ABC1D3E58DCBF8GH9I;>HGJ>AGFBAJ@?>JI=<;I:9H8FE765E43D21C@
123456789:;<=>?@1ABC1DEFG14F6E8DH9IJ:=IBHDCBIA=@?>=AJ<;:J9H8E76F54G321GC@
123456789:;<=>?@1ABC1DE2F4G69FEDH9IJ:=IBHDCBIA=@?>=AJ<;:J9HG876G54F32E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHAIJ9<I>A@?>I=<J;:9JH87GF654F32E1C@
123456789:;<=>?@1ABC1DE2F4G69FEDH9I;BHDCBIAJ;>A@?>J=<;JI:9HG876G54F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHAIJ9<I>A@?>I=<J;:9JH87G6E54F321FC@
123456789:;<=>?@1ABC1D3E58DCBF8G:HI;J=@IHAGFBAH@J?>=J<;I:G98FE765E43D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IJ9BIEHGFEIDCBJ;A=@?>=A<;B:9J8H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47E9G;HI<J>AIHBGEDCBHAJ@?>J=<I;G:9E87F654F3D21C@
123456789:;<=>?@1ABC1DE25D7F9G;HI<J>AIHBGFDCBHAJ@?>J=<I;G:9F87D65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9BIHDGFEDHCBJ;A=@?>=A<;B:9J87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F47G9H;IJ<BIDHGFEDICBJA=@?>=A<J;H:9G87F654F32E1C@
123456789:;<=>?@1ABC1DE2F4G69H;IJ<BIDHGFEDICBJA=@?>=A<J;H:9G876G54F32E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HI8;HBGDCBHAJ;>A@?>J=<;JI:98I7GF654F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7HI8J:=IHBGDCBHA=@?>=AJ<;:J98I7G6E54F321FC@
123456789:;<=>?@1ABC1DEF14E6DG7HI8;HBGDCBHAJ;>A@?>J=<;JI:98I7G6E54F321FC@
123456789:;<=>?@1ABC1DE2F47EDG7HI8J:=IHBGDCBHA=@?>=AJ<;:J98I7GF654F32E1C@
123456789:;<=>?@1ABC1D3EF4G6H8;IBEHGFEIDCBIAJ;>A@?>J=<;JH:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G69FEHI9<J>AIHBEDCBHAJ@?>J=<I;:9IG876G54F3D21C@
123456789:;<=>?@1ABCD14C6BE7F9GH:IJ;>I@HGAFEBAG@I?>J=<;J:H9F87E6C54D321D@
123456789:;<=>?@1ABCD1EFG1H36GF7EI8J:CIEDCJB;A=@?>=A<;B:J98I7F6H543H21GD@
123456789:;<=>?@1ABCD14C6BE7F9GHI9<HJ=@HGAFEBAG@J?>=J<I;:9IF87E6C54D321D@
123456789:;<=>?@1ABCD1EFG14FH58FEI8J:CIEDCJB;A=@?>=A<;B:J98IH765H4G321GD@
123456789:;<=>?@1ABCD14C6BE7FG8;FHI;J=@IHAFEBAH@J?>=J<;IG:98G7E6C54D321D@
123456789:;<=>?@1ABCD1EFG14F6EHI69HJ:CHEDCJB;A=@?>=A<;B:J9I876IF54G321GD@
123456789:;<=>?@1ABCD14C6BE7F9GHI9J;>IH?GAFEBAG@?H>J=<;J:9IF87E6C54D321D@
123456789:;<=>?@1ABCD1EF2GH36G8FEI8J:CIEDCJB;A=@?>=A<;B:J98IG76H543H2F1D@
123456789:;<=>?@1ABCD14C6BE7FG8;H=I?JAFIHGFJEBAJ@?I>=H<;G:98G7E6C54D321D@
123456789:;<=>?@1ABCD1EF2G4H69IJ:CIEHGFEIDCJB;A=@?>=A<;B:J9H876H54G32F1D@
123456789:;<=>?@1ABCD14C6BE7FG8H:=I?JAFIHGFJEBAJ@?I>=H<;:H98G7E6C54D321D@
123456789:;<=>?@1ABCD1EF2G47H9IJ:CIEHGFEIDCJB;A=@?>=A<;B:J9H87G654G32F1D@
123456789:;<=>?@1ABCD14C6BE7FGH7:G<FIJ<?IAFEBAI@?J>=<JG;:H987HE6C54D321D@
123456789:;<=>?@1ABCD1EF25EGH5I7:HGJ:CGEDCJB;A=@?>=A<;B:JI987I65HF432F1D@
123456789:;<=>?@1ABCD14C6BE7FG8H:I<?JAFIHGFJEBAJ@?I>=<I;:H98G7E6C54D321D@
123456789:;<=>?@1ABCD1EF25G7H9IJ:CIEHGFEIDCJB;A=@?>=A<;B:J9H87G65F432F1D@
123456789:;<=>?@1ABCD14C6BE7FG8HI9<H>GFJ>AFEBAJ@?>JH=<I;:9I8G7E6C54D321D@
123456789:;<=>?@1ABCD1E3FGH3I58HG9FJ:CFEDCJB;A=@?>=A<;B:J9G8I765I43HE21D@
123456789:;<=>?@1ABCD14C6BE7FGH7:GI;>GFJ>AFEBAJ@?>JI=<;I:H987HE6C54D321D@
123456789:;<=>?@1ABCD1E3FGH36GI7:GFJ:CFEDCJB;A=@?>=A<;B:JI987I6H543HE21D@
123456789:;<=>?@1ABCD14C6BE7FGH7I9<HG=FJ>AFEBAJ@?>J=G<I;:9I87HE6C54D321D@
123456789:;<=>?@1ABCD1E3FG4HI58H:GFJ:CFEDCJB;A=@?>=A<;B:JH98I765I4G3E21D@
123456789:;<=>?@1ABCD14C6BEF69G;H=IJ>AIEHGFEIBAJ@?>J=H<;G:9F876FC54D321D@
123456789:;<=>?@1ABCD1E3FG4H6I8;JCFIHGFJEDCJB;A=@?>=A<;BI:98I76H54G3E21D@
123456789:;<=>?@1ABCD14CE5FG6H8I:=JBFIHGFJECBJA=@?>=AI<;:I98H76G5E4D321D@
123456789:;<=>?@1ABCD14CEF47G9H;IJ<BIEHGFEICBJA=@?>=A<J;H:9G87F654FD321D@
123456789:;<=>?@1ABCD14CE5FG6HI7:H<GFJ<BFECBJA=@?>=A<JH;:I987I6G5E4D321D@
123456789:;<=>?@1ABCD14CE5FGH5I7:HG;FJ<BFECBJA=@?>=A<J;G:I987I65HE4D321D@
123456789:;<=>?@1ABCD14CE5FGH58GI9<GFJ<BFECBJA=@?>=A<JI;:9I8H765HE4D321D@
123456789:;<=>?@1ABC1D3EF4G6H8I:=HJBEHGFEJDCBJA=@?>=AI<;:I98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EGHI7:H<J>AHGBEDCBGAJ@?>J=<H;:I987IF654F3D21C@
123456789:;<=>?@1ABCD14CE5F7GH8I:AHGBFECBGAIJ;>A@?>J=<;J:I98H7F65E4D321D@
123456789:;<=>?@1ABCD1E36DF7G9HI:J<BIHCGFDCHBJA=@?>=A<J;:I9G87F6E543E21D@
123456789:;<=>?@1ABCD14CE5F7GH8IJ9<IAHGBFECBGAI=@?>=A<J;:9J8H7F65E4D321D@
123456789:;<=>?@1ABCD14EF58EG9HI:J<BIHCGEDCHBJA=@?>=A<J;:I9G8F765F4D321D@
123456789:;<=>?@1ABCD14CE5F7GHI7:HJ;AHGBFECBGAJ=@?>=A<;J:I987IF65E4D321D@
123456789:;<=>?@1ABCD14E6FG7:FHI:J<BIHCFEDCHBJA=@?>=A<J;:IG987G6E54D321D@
123456789:;<=>?@1ABCD14CE5FG69FHI9J;AIHBFECBHAJ=@?>=A<;J:9IG876G5E4D321D@
123456789:;<=>?@1ABCD14E6F8GHI8;HJ<BHGCFEDCGBJA=@?>=A<J;I:98IF76E54D321D@
123456789:;<=>?@1ABC25BD6E8FG9HI:J<?IH@GFAEDBAF@H?J>=<J;:I9G8E76D5C432C1@
123456789:;<=>?@1ABC2DEF2GH36G8FE9DI:J<BIDCBJA=@?>=A<J;:I9E8G76H543H2FC1@
123456789:;<=>?@1ABC25BD6E8FG9HIJ9<I>H@GFAEDBAF@H?>I=<J;:9JG8E76D5C432C1@
123456789:;<=>?@1ABC2DEF2G4H69GFE9DI:J<BIDCBJA=@?>=A<J;:I9EH876H54G32FC1@
123456789:;<=>?@1ABC25BD6E8FGH8;GIJ;>I@GFAEDBAF@I?>J=<;JH:98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2G47FEH7:EDI:J<BIDCBJA=@?>=A<J;:IH987HG654G32FC1@
123456789:;<=>?@1ABC25BD6EF7:EGH:IJ;>I@HGAEDBAG@I?>J=<;J:HF987F6D5C432C1@
123456789:;<=>?@1ABC2DEF2G47FE8DHI8;HJ<BHDCBJA=@?>=A<J;I:98IE7G654G32FC1@
123456789:;<=>?@1ABC25BD6E8FGH8I:=HGJ=@GFAEDBAF@J?>=JI<;:I98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF25EGH58G:EDI:J<BIDCBJA=@?>=A<J;:IG98H765HF432FC1@
123456789:;<=>?@1ABC25BD6EF7:G<HI=@HJAEHGFEJDBAJ@I?>=I<G;:F987F6D5C432C1@
123456789:;<=>?@1ABC2DEF25EG6H8;IJ<BIDHGEDICBJA=@?>=A<J;H:98H76G5F432FC1@
123456789:;<=>?@1ABC25BD6EF7G9<HI=@HJAEHGFEJDBAJ@I?>=I<G;:9G87F6D5C432C1@
123456789:;<=>?@1ABC2DEF25EG69H;IJ<BIDHGEDICBJA=@?>=A<J;H:9G876G5F432FC1@
123456789:;<=>?@1ABC25BD6EFG69F;EHI;J=@IHAEDBAH@J?>=J<;IF:9G876GD5C432C1@
123456789:;<=>?@1ABC2DEF25E7DGH7I9<HGJ<BGDCBJA=@?>=A<JI;:9I87HE65F432FC1@
123456789:;<=>?@1ABC25BD6E8FGH8I:J<?IHG?FAEDBAF@?GJ>=<J;:I98HE76D5C432C1@
123456789:;<=>?@1ABC2DE3FGH36G8F:EDI:J<BIDCBJA=@?>=A<J;:IF98G76H543HE2C1@
123456789:;<=>?@1ABC25BD6E8FGH8IJ9<I>HG?FAEDBAF@?G>I=<J;:9J8HE76D5C432C1@
123456789:;<=>?@1ABC2DE3FG4H69GF:EDI:J<BIDCBJA=@?>=A<J;:IF9H876H54G3E2C1@
123456789:;<=>?@1ABC25BD6EF7:GH;>GI?JAEIGFEJDBAJ@?I>H=<;H:F987F6D5C432C1@
123456789:;<=>?@1ABC2DE3FG47FH8;IJ<BIDHFEDICBJA=@?>=A<J;H:98H7G654G3E2C1@
123456789:;<=>?@1ABC25BD6EF7G9<FH=I?JAEIHFEJDBAJ@?I>=H<G;:9G87F6D5C432C1@
123456789:;<=>?@1ABC2DE3F5GH69G;IJ<BIDGFEDICBJA=@?>=A<J;G:9H876H5F43E2C1@
123456789:;<=>?@1ABC25BD6EFG69F;H=I?JAEIHFEJDBAJ@?I>=H<;F:9G876GD5C432C1@
123456789:;<=>?@1ABC2DE3F5G7H9<GIJ<BIDGFEDICBJA=@?>=A<JH;:9H87G65F43E2C1@
123456789:;<=>?@1ABC25BD6EF7G9H;>GI?JAEIGFEJDBAJ@?I>H=<;H:9G87F6D5C432C1@
123456789:;<=>?@1ABC2DE3FG47F9H;IJ<BIDHFEDICBJA=@?>=A<J;H:9F87G654G3E2C1@
123456789:;<=>?@1ABC25BD6EF7GH8;G=I?JAEIGFEJDBAJ@?I>=G<;H:98H7F6D5C432C1@
123456789:;<=>?@1ABC2DE3F5G7:FH;IJ<BIDHFEDICBJA=@?>=A<J;H:G987G65F43E2C1@
123456789:;<=>?@1ABC25BD6EFG69FH:=I?JAEIHFEJDBAJ@?I>=H<;:H9G876GD5C432C1@
123456789:;<=>?@1ABC2DE3F58GH9<GIJ<BIDGFEDICBJA=@?>=A<JH;:9H8F765F43E2C1@
123456789:;<=>?@1ABC25BD6EFG6H8;GF<EIJ<?IAEDBAI@?J>=<JF;H:98H76GD5C432C1@
123456789:;<=>?@1ABC2DE36DFG6HI7:H<GFJ<BFDCBJA=@?>=A<JH;:I987I6GE543E2C1@
123456789:;<=>?@1ABC25BDE58F:G<HIJ<?IAHDGFEDHBAI@?J>=<JG;:F98E765EC432C1@
123456789:;<=>?@1ABC2DE36DFG6H8I:=JBFIHGFJDCBJA=@?>=AI<;:I98H76GE543E2C1@
123456789:;<=>?@1ABC25BD6EF7G9H;I=@HJAEHGFEJDBAJ@I?>=I<;H:9G87F6D5C432C1@
123456789:;<=>?@1ABC2DEF25E7G9H;IJ<BIDHGEDICBJA=@?>=A<J;H:9G87E65F432FC1@
123456789:;<=>?@1ABC25BD6EF7G9HI:=H?JAEHGFEJDBAJ@?H>=I<;:I9G87F6D5C432C1@
123456789:;<=>?@1ABC2DE3F58EG9H;IJ<BIDHGEDICBJA=@?>=A<J;H:9G8F765F43E2C1@
123456789:;<=>?@1ABC25BD6EF7GH8;GI<?JAEIGFEJDBAJ@?I>=<I;H:98H7F6D5C432C1@
123456789:;<=>?@1ABC2DE36FG7:FH;IJ<BIDHFEDICBJA=@?>=A<J;H:G987G6E543E2C1@
123456789:;<=>?@1ABC25BD6EFG69FH:I<?JAEIHFEJDBAJ@?I>=<I;:H9G876GD5C432C1@
123456789:;<=>?@1ABC2DE36F8GH9<GIJ<BIDGFEDICBJA=@?>=A<JH;:9H8F76E543E2C1@
123456789:;<=>?@1ABC25BD6EF7GH8I:=HG>FEJ>AEDBAJ@?>JG=I<;:I98H7F6D5C432C1@
123456789:;<=>?@1ABC2D4EFG4HI58H:GF;EJ<BEDCBJA=@?>=A<J;F:H98I765I4GD32C1@
123456789:;<=>?@1ABC25BD6EF7GHI7:H<G>FEJ>AEDBAJ@?>JG=<H;:I987IF6D5C432C1@
123456789:;<=>?@1ABC2D4EFG4H6I8;HGF;EJ<BEDCBJA=@?>=A<J;FI:98I76H54GD32C1@
123456789:;<=>?@1ABC25BD6EFG69FHI9<H>FEJ>AEDBAJ@?>JH=<I;:9IG876GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4H69GFI9<FEJ<BEDCBJA=@?>=A<JI;:9IH876H54GD32C1@
123456789:;<=>?@1ABC25BD6EFG6H8;GFI;>FEJ>AEDBAJ@?>JI=<;IH:98H76GD5C432C1@
123456789:;<=>?@1ABC2D4EFG47FHI7:H<FEJ<BEDCBJA=@?>=A<JH;:I987IG654GD32C1@
123456789:;<=>?@1ABC25BDE58F:GH;>GIJ>AIDGFEDIBAJ@?>JH=<;H:F98E765EC432C1@
123456789:;<=>?@1ABC2D4EFG47FH8I:=JBEIHFEJDCBJA=@?>=AI<;:I98H7G654GD32C1@
123456789:;<=>?@1ABC25BD6EFG6H8I:=HGF=EJ>AEDBAJ@?>J=FI<;:I98H76GD5C432C1@
123456789:;<=>?@1ABC2D4EF5GHI58H:G<FEJ<BEDCBJA=@?>=A<JG;:H98I765IF4D32C1@
123456789:;<=>?@1ABC25BD6EFG6HI7:H<GF=EJ>AEDBAJ@?>J=F<H;:I987I6GD5C432C1@
123456789:;<=>?@1ABC2D4EF5GH6I8;HG<FEJ<BEDCBJA=@?>=A<JG;I:98I76H5F4D32C1@
123456789:;<=>?@1ABC25BDE58FG9<FH=IJ>AIDHFEDIBAJ@?>J=H<G;:9G8E765EC432C1@
123456789:;<=>?@1ABC2D4EF5GH69GI:=JBEIGFEJDCBJA=@?>=AI<;:I9H876H5F4D32C1@
123456789:;<=>?@1ABC25BDE5F7:EG;H=IJ>AIDHGEDIBAJ@?>J=H<;G:F987F65EC432C1@
123456789:;<=>?@1ABC2D4EF5G7HI8;H=JBEHGFEJDCBJA=@?>=AH<;I:98I7G65F4D32C1@
123456789:;<=>?@1ABC2D47E9F;G=HI>AHJBEHGFEJDCBJAI@?>I=G<;F:9E87D654D32C1@
123456789:;<=>?@1ABC2D4EF5G7H9I;>AHJBEHGFEJDCBJAI@?>I=<;I:9H87G65F4D32C1@
123456789:;<=>?@1ABC1D3E5F7G9<FEHI<J>AIHBEDCBHAJ@?>J=<IG;:9G87F65E43D21C@
123456789:;<=>?@1ABC1D3E5FGHI58H:G<J>AGFBEDCBFAJ@?>J=<G;:H98I765IE43D21C@
123456789:;<=>?@1ABCD1E3F5GH6I8BHGCFEDCGBI:AJ;>A@?>J=<;J:B98I76H5F43E21D@
123456789:;<=>?@1ABCD1E36DC7F9G;HI<J>AIHBGFCBHAJ@?>J=<I;G:9F87C6E543E21D@
123456789:;<=>?@1ABCD1E3F5GH6I8BHGCFEDCGBIJ9<BA=@?>=A<J;:9J8I76H5F43E21D@
123456789:;<=>?@1ABCD14CE58CF9G;HI<J>AIHBGFCBHAJ@?>J=<I;G:9F8E765E4D321D@
123456789:;<=>?@1ABCD1E3F5GH6IJ7:IBHGCFEDCGBI;A=@?>=A<;B:J987J6H5F43E21D@
123456789:;<=>?@1ABCD14C6EF7:EG;HI<J>AIHBGECBHAJ@?>J=<I;G:F987F6C54D321D@
123456789:;<=>?@1ABCD1E3F5GHI58HJ9BHGCFEDCGBJ;A=@?>=A<;B:9J8I765IF43E21D@
123456789:;<=>?@1ABCD14C6E8FG9<FHI<J>AIHBFECBHAJ@?>J=<IG;:9G8E76C54D321D@
123456789:;<=>?@1ABCD1E3FG47FHI7J9BIHCFEDCHBJ;A=@?>=A<;B:9J87IG654G3E21D@
123456789:;<=>?@1ABCD14C6E8F:GHI:=HJ>AHGBFECBGAJ@?>J=I<;:IF98E76C54D321D@
123456789:;<=>?@1ABCD1EF25EG6HI7J9BIHCGEDCHBJ;A=@?>=A<;B:9J87I6G5F432F1D@
123456789:;<=>?@1ABCD14C6E8F:GH;IJ<?IAHGBFECBGAI@?J>=<J;H:F98E76C54D321D@
123456789:;<=>?@1ABC2D4E6FG7H9AGFBEDCBFAHI:J<?IA@?J>=<J;:I9H87G6E54D32C1@
123456789:;<=>?@1ABC2DE36D8CF9G;HI<J>AIHBGFCBHAJ@?>J=<I;G:9F8D76E543E2C1@
123456789:;<=>?@1ABC2D4E6FG7H9AGFBEDCBFAHIJ9<I>A@?>I=<J;:9JH87G6E54D32C1@
123456789:;<=>?@1ABC2D4E69DCF9G;HI<J>AIHBGFCBHAJ@?>J=<I;G:9FE876E54D32C1@
123456789:;<=>?@1ABC2D4E6FG7HI8;HAGFBEDCBFAHJ;>A@?>J=<;JI:98I7G6E54D32C1@
123456789:;<=>?@1ABC2D47CEF7:EG;HI<J>AIHBGECBHAJ@?>J=<I;G:F987FD654D32C1@
123456789:;<=>?@1ABC2D4E6FGH69GI:AGFBEDCBFAIJ;>A@?>J=<;J:I9H876HE54D32C1@
123456789:;<=>?@1ABC2D47CE8FG9<FHI<J>AIHBFECBHAJ@?>J=<IG;:9G8E7D654D32C1@
123456789:;<=>?@1ABC2D4EF58EGH8I:AHGBEDCBGAIJ;>A@?>J=<;J:I98HF765F4D32C1@
123456789:;<=>?@1ABC2D47CE8F:GHI:=HJ>AHGBFECBGAJ@?>J=I<;:IF98E7D654D32C1@
123456789:;<=>?@1ABC2DE36DF7GH8I:AHGBFDCBGAIJ;>A@?>J=<;J:I98H7F6E543E2C1@
123456789:;<=>?@1ABC2D47CE8F:GH;IJ<?IAHGBFECBGAI@?J>=<J;H:F98E7D654D32C1@
123456789:;<=>?@1ABC2D4E6FG7HI8J:=IHAGFBEDCBFAH=@?>=AJ<;:J98I7G6E54D32C1@
123456789:;<=>?@1ABC25DEF58E:DG;HI<J>AIHBGDCBHAJ@?>J=<I;G:E98F765FC432C1@
123456789:;<=>?@1ABC2D4E6FG7HIJ7:I<HAGFBEDCBFAH=@?>=A<I;:J987JG6E54D32C1@
123456789:;<=>?@1ABC25DE6F8;EDG;HI<J>AIHBGDCBHAJ@?>J=<I;GF:98F76E5C432C1@
123456789:;<=>?@1ABC2D4E6FGH69GIJ9<IAGFBEDCBFAI=@?>=A<J;:9JH876HE54D32C1@
123456789:;<=>?@1ABC25DE69DFG9<FHI<J>AIHBFDCBHAJ@?>J=<IG;:9GE876E5C432C1@
123456789:;<=>?@1ABC2D4EF58EGH8IJ9<IAHGBEDCBGAI=@?>=A<J;:9J8HF765F4D32C1@
123456789:;<=>?@1ABC25DE69DF:GHI:=HJ>AHGBFDCBGAJ@?>J=I<;:IF9E876E5C432C1@
123456789:;<=>?@1ABC2DE36DF7GH8IJ9<IAHGBFDCBGAI=@?>=A<J;:9J8H7F6E543E2C1@
123456789:;<=>?@1ABC25DE69DF:GH;IJ<?IAHGBFDCBGAI@?J>=<J;H:F9E876E5C432C1@
123456789:;<=>?@1ABC2D4E6FGH6I8;HGJ;AGFBEDCBFAJ=@?>=A<;JI:98I76HE54D32C1@
123456789:;<=>?@1ABC25D7EFG7:F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:G987GD65C432C1@
123456789:;<=>?@1ABC2D4EF58G:HI;AHJBEHGFEJDCBJAI=@?>=A<;I:G98F765F4D32C1@
123456789:;<=>?@1ABC25D7EF8G:=HI>AHJBEHGFEJDCBJAI@?>I=G<;:G98F7D65C432C1@
123456789:;<=>?@1ABC2DE36DF7GHI7:HJ;AHGBFDCBGAJ=@?>=A<;J:I987IF6E543E2C1@
123456789:;<=>?@1ABC25D7EF8;EGH;IJ<?IAHGBEDCBGAI@?J>=<J;HF:98F7D65C432C1@
123456789:;<=>?@1ABC2D4EF5G7:HI;AHJBEHGFEJDCBJAI=@?>=A<;I:G987G65F4D32C1@
123456789:;<=>?@1ABC25D7EF8;G=HI>AHJBEHGFEJDCBJAI@?>I=G<;F:98F7D65C432C1@
123456789:;<=>?@1ABC2D4EFG47F9EHI9J;AIHBEDCBHAJ=@?>=A<;J:9IF87G654GD32C1@
123456789:;<=>?@1ABC25D7E9FGH9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9HE87D65C432C1@
123456789:;<=>?@1ABC2DE36DFG69FHI9J;AIHBFDCBHAJ=@?>=A<;J:9IG876GE543E2C1@
123456789:;<=>?@1ABC25D7E9FGH9<GIJ<?IAGFBEDCBFAI@?J>=<JH;:9HE87D65C432C1@
123456789:;<=>?@1ABC2DE3F58EDG8HI9J;AIHBGDCBHAJ=@?>=A<;J:9I8GF765F43E2C1@
123456789:;<=>?@1ABC25D7E9FG:HIJ:=I?HAGFBEDCBFAH@?I>=J<;:JG9E87D65C432C1@
123456789:;<=>?@1ABC2DEF25E7DG8HI9J;AIHBGDCBHAJ=@?>=A<;J:9I8G7E65F432FC1@
123456789:;<=>?@1ABC25D7E9FG:HI;J=@IHAGFBEDCBFAH@J?>=J<;I:G9E87D65C432C1@
123456789:;<=>?@1ABC1DE2F4G69FED9CBH9I<J>AIHBAJ@?>J=<I;:9HDG876G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H9DGFEDHCB9AIJ9<I>A@?>I=<J;:9JBH876G54F32E1C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEID9CB:AJ;>A@?>J=<;J:B9D8I76H54G321FC@
123456789:;<=>?@1ABC1DE2FG3H5I7J:FIHGFJED:CB;A=@?>=A<;B:DJ987I65H43G2E1C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEID9CBJ9<BA=@?>=A<J;:9JD8I76H54G321FC@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8HI9<HJ=@HGA@J?>=J<I;:9I8GF765E43D21C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8;DCB;A=@?>=A<;BJ:98JI76H54G321FC@
123456789:;<=>?@1ABC14B6ADE69DFG9H;I=J@FIHGFJDA@J?>=I<;H:9GE876EB54C321C@
123456789:;<=>?@1ABC1DEF1G4H6IJ7:IEHGFEID:CB;A=@?>=A<;B:DJ987J6H54G321FC@
123456789:;<=>?@1ABC1DEF14EG5H7I:DHGEDICB:AJ;>A@?>J=<;J:BI987H65G4F321FC@
123456789:;<=>?@1ABC1DEF1G4HI58HJ9EHGFEJD:CB;A=@?>=A<;B:D9J8I765I4G321FC@
123456789:;<=>?@1ABC1DE2FG36FH7I:DHFEDICB:AJ;>A@?>J=<;J:BI987H6G543G2E1C@
123456789:;<=>?@1ABC1DEF1G36FE7D9CBH9I<J>AIHBAJ@?>J=<I;:9HD87E6G543G21FC@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8H:IJ;>I@HGA@I?>J=<;J:H98GF765E43D21C@
123456789:;<=>?@1AB3C5D7EFG7:H<I>J@FIHGFJEADCBAE@J?>I=<H;:G987GD65C43B21@
123456789:;<=>?@1AB3CDE3F5G7H9<DGFEDHCI<J>AICBAJ@?>J=<IH;:9H87G65F43EB21@
123456789:;<=>?@1ABC14BDE4FGH47G9F;EDI;J>AIDBAJ@?>J=<;IF:9G87H654HEC321C@
123456789:;<=>?@1ABC1D3E6FGH6I8J:=IHG=FBEDCBFA=@?>=AGJ<;:J98I76HE543D21C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8H;IJ<?IAHGBAI@?J>=<J;H:98GD76E54F321FC@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGAH9I;J=@IHA@J?>=J<;I:9HG876F5E432E1C@
123456789:;<=>?@1AB3C5D7EFG7H9<I>J@FIHGFJEADCBAE@J?>I=<H;:9H87GD65C43B21@
123456789:;<=>?@1AB3CDE3F5G7:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G987G65F43EB21@
123456789:;<=>?@1ABC14D6EFG69F;EHI;J>AIHBEDCBHAJ@?>J=<;IF:9G876GD54C321C@
123456789:;<=>?@1ABC1D3E6FGH6I8;HGJ;AGFBEDCBFAJ=@?>=A<;JI:98I76HE543D21C@
123456789:;<=>?@1ABC1DEF14EGH47G9EDI9J<BIDCBJA=@?>=A<J;:9IG87H654HF321FC@
123456789:;<=>?@1ABC1D4EFG4H69GFI9<FEJ<BEDCBJA=@?>=A<JI;:9IH876H54GD321C@
123456789:;<=>?@1ABC1D36EFG69F;EHI;J>AIHBEDCBHAJ@?>J=<;IF:9G876GD543D21C@
123456789:;<=>?@1ABC1D3E6FGH6I8;HGJ;>AGFBEDCBFAJ@?>J=<;JI:98I76HE543D21C@
123456789:;<=>?@1ABC14B6ADE6F9G;HIJ;>I@HDGFEDHA@I?>J=<;JG:9F876EB54C321C@
123456789:;<=>?@1ABC1DEF1G36FEH6I8J;DIHEDJCB;A=@?>=A<;BJ:98I76HG543G21FC@
123456789:;<=>?@1ABC14BDE47DFG7HI8;H=GFJ=AFDBAJ@?>=JH<;I:98I7GE654EC321C@
123456789:;<=>?@1ABC1DEF14EGH47GI8J;DIGEDJCB;A=@?>=A<;BJ:98I7H654HF321FC@
123456789:;<=>?@1ABC1DE25D7CBF7G:HI;J=@IHAGFBAH@J?>=J<;I:G987FD65E432E1C@
123456789:;<=>?@1ABC1DEF14E6DG7H:BGDCBHAI:J<?IA@?J>=<J;:IH987G6E54F321FC@
123456789:;<=>?@1ABC1DE2FG36F8EDH8I;BHDCBIAJ;>A@?>J=<;JI:98HF76G543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H58GFI8J;DIFEDJCB;A=@?>=A<;BJ:98IH765H43G2E1C@
123456789:;<=>?@1AB3C5D7EFG7H9I;>J@FIHGFJEADCBAE@J?>I=<;I:9H87GD65C43B21@
123456789:;<=>?@1AB3CDE3F58G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F765F43EB21@
123456789:;<=>?@1ABC14B6ADE69DFG9H<I>J@FIHGFJDA@J?>I=<H;:9GE876EB54C321C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8;DCB;A=@?>=A<;BJ:98JI765H43G21FC@
123456789:;<=>?@1ABC14DE58DFG8;FHI;J>AIHBFDCBHAJ@?>J=<;IG:98GE765E4C321C@
123456789:;<=>?@1ABC1D3E6FGH69GIJ9<IAGFBEDCBFAI=@?>=A<J;:9JH876HE543D21C@
123456789:;<=>?@1ABC1DEF1G36FEH69EDI9J<BIDCBJA=@?>=A<J;:9IH876HG543G21FC@
123456789:;<=>?@1ABC1D4EFG47FHI7:H<FEJ<BEDCBJA=@?>=A<JH;:I987IG654GD321C@
123456789:;<=>?@1ABC1DE25DFG5H8I:JBFIHGFJDCBJ;A=@?>=A<;B:I98H765GE432E1C@
123456789:;<=>?@1ABC1DE25D7FG8H:I=JBFIHGFJDCBJA=@?>=AI<;:H98G7D65E432E1C@
123456789:;<=>?@1ABC14BDE4F7G9HIJ9<I>AHDGFEDHBAI@?>I=<J;:9JG87F654EC321C@
123456789:;<=>?@1ABC1D3E58DFG8H:I=JBFIHGFJDCBJA=@?>=AI<;:H98GE765E43D21C@
123456789:;<=>?@1ABC14BDE4F7GH8;GIJ;>AIDGFEDIBAJ@?>J=<;JH:98H7F654EC321C@
123456789:;<=>?@1ABC1D4EFG47FH8I:=JBEIHFEJDCBJA=@?>=AI<;:I98H7G654GD321C@
123456789:;<=>?@1ABC1D36CBE6FGH69GI:=GFJ=AFEBAJ@?>=JI<;:I9H876HED543D21C@
123456789:;<=>?@1ABC1D4EFG47FH8;FEI;BEDCBIAJ;>A@?>J=<;JIH:98H7G654GD321C@
123456789:;<=>?@1ABC1DEF14EG58EDH8I;BHDCBIAJ;>A@?>J=<;JI:98HG765G4F321FC@
123456789:;<=>?@1ABC1D36CBE6F9GHI9<HJ=@HGAFEBAG@J?>=J<I;:9IF876ED543D21C@
123456789:;<=>?@1ABC1D3E58DFG8;FHI;J>AIHBFDCBHAJ@?>J=<;IG:98GE765E43D21C@
123456789:;<=>?@1ABC1D3E6FGH69GIJ9<I>AGFBEDCBFAI@?>I=<J;:9JH876HE543D21C@
123456789:;<=>?@1ABC1DE25D7FG8;FHI;J>AIHBFDCBHAJ@?>J=<;IG:98G7D65E432E1C@
123456789:;<=>?@1ABC1DE2F4G7HIJ7:IBHDGFEDHCBI;A=@?>=A<;B:J987JG654F32E1C@
123456789:;<=>?@1ABC14DE58DFG8H;I=JBFIHGFJDCBJA=@?>=AI<;H:98GE765E4C321C@
123456789:;<=>?@1ABC14DE58DFG8H:I=JBFIHGFJDCBJA=@?>=AI<;:H98GE765E4C321C@
123456789:;<=>?@1ABC14BDE4F7GH8;GIJ;AIDGFEDIBAJ=@?>=A<;JH:98H7F654EC321C@
123456789:;<=>?@1ABC1D4EFG47FH8;I=JBEIHFEJDCBJA=@?>=AI<;H:98H7G654GD321C@
123456789:;<=>?@1ABC1DEF1G36FEH6I9J;DIHEDJCB;A=@?>=A<;BJ:9I876HG543G21FC@
123456789:;<=>?@1ABC14B6ADE6F8G;HIJ;>I@HDGFEDHA@I?>J=<;JG:98F76EB54C321C@
123456789:;<=>?@1ABC14D6E8FGH8I:=HGJ=AGFBEDCBFAJ@?>=JI<;:I98HE76D54C321C@
123456789:;<=>?@1ABC1D4EFG47F9EHI9J;AIHBEDCBHAJ=@?>=A<;J:9IF87G654GD321C@
123456789:;<=>?@1ABC1D36E8FGH8I:=HGJ=AGFBEDCBFAJ@?>=JI<;:I98HE76D543D21C@
123456789:;<=>?@1ABC1D4EFG47F9EHI9J;>AIHBEDCBHAJ@?>J=<;J:9IF87G654GD321C@
123456789:;<=>?@1AB3CDE36D8CFG8;FHI;J=@IHAFCBAH@J?>=J<;IG:98GD76E543EB21@
123456789:;<=>?@1ABC1D3E58FGH8I:=HGJ=AGFBEDCBFAJ@?>=JI<;:I98HE765E43D21C@
123456789:;<=>?@1ABC1D4EFG47F9EHI9<J>AIHBEDCBHAJ@?>J=<I;:9IF87G654GD321C@
123456789:;<=>?@1ABC1DE25D7CBF7GH8I:=HGJ=AGFBAJ@?>=JI<;:I98H7FD65E432E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8I;BHDCBIAJ;>A@?>J=<;JI:98H7E6G543G21FC@
123456789:;<=>?@1AB3C5D7EFG7H9I;J=@FIHGFJEADCBAE@J?>=J<;I:9H87GD65C43B21@
123456789:;<=>?@1AB3CDE36F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F76E543EB21@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8H:IJ;>I@HGA@I?>J=<;J:H98GF76E54D321C@
123456789:;<=>?@1ABC1DEF1G36FE7D9CBH9I;J=AIHBAJ@?>=J<;I:9HD87E6G543G21FC@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8HI9<HJ=@HGA@J?>=J<I;:9I8GF76E54D321C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEID9CBJ9<BA=@?>=A<J;:9JD8I765H43G21FC@
123456789:;<=>?@1ABC1D4E6FG7:HI;J=@IHAGFBEDCBFAH@J?>=J<;I:G987G6E54D321C@
123456789:;<=>?@1ABC1DEF14E6DG7:HI;J=AIHBGDCBHAJ@?>=J<;I:G987G6E54F321FC@
123456789:;<=>?@1ABC1DEF1G3H58GFE8DI9J<BIDCBJA=@?>=A<J;:9I8EH765H43G21FC@
123456789:;<=>?@1ABC1DEF14E6D8CBG8HI9<HJ=AHGBAJ@?>=J<I;:9I8GD76E54F321FC@
123456789:;<=>?@1ABC1DE2FG3H6I8J:FIHGFJED:CB;A=@?>=A<;B:DJ98I76H543G2E1C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEID9CB:AJ;>A@?>J=<;J:B9D8I765H43G21FC@
123456789:;<=>?@1ABC1DE2F5G7H9DGFEDHCB9AIJ9<I>A@?>I=<J;:9JBH87G65F432E1C@
123456789:;<=>?@1ABC1DE2F4G69FED9CBH9I;J=AIHBAJ@?>=J<;I:9HDG876G54F32E1C@
123456789:;<=>?@1ABC1DE2F5G7HI8;BHDGFEDHCBIAJ;>A@?>J=<;JI:98I7G65F432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7:HI;J=AIHBGDCBHAJ@?>=J<;I:G987GF654F32E1C@
123456789:;<=>?@1ABC1DEF1GH25G7FE8DI9J<BIDCBJA=@?>=A<J;:9I8E7G65H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J9EIGFEJD:CB;A=@?>=A<;B:D9J876I5H432H1FC@
123456789:;<=>?@1ABC1DE2F5G7HI8J:=IBHDGFEDHCBIA=@?>=AJ<;:J98I7G65F432E1C@
123456789:;<=>?@1ABC1DE25DFG58F:HI;J=AIHBFDCBHAJ@?>=J<;I:F98G765GE432E1C@
123456789:;<=>?@1ABC1DE2F5G7HIJ7:I<BHDGFEDHCBIA=@?>=A<I;:J987JG65F432E1C@
123456789:;<=>?@1ABC1DE25DF6G8;FHI;J=AIHBFDCBHAJ@?>=J<;IG:98G76F5E432E1C@
123456789:;<=>?@1ABC1DE2F5GH69GIJ9<BIDGFEDICBJA=@?>=A<J;:9JH876H5F432E1C@
123456789:;<=>?@1ABC1DE25DF69GHI9<HJ=AHGBFDCBGAJ@?>=J<I;:9IF876F5E432E1C@
123456789:;<=>?@1ABC1DE2F5GH6I8;HGJ;DGFEDJCB;A=@?>=A<;BJI:98I76H5F432E1C@
123456789:;<=>?@1ABC1DE25D7CBF7GHI7:H<GJ=AGFBAJ@?>=J<H;:I987IFD65E432E1C@
123456789:;<=>?@1ABC1D4E6FG7H9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3EFG36F8E:HI;J=AIHBEDCBHAJ@?>=J<;I:E98F76G543GD21C@
123456789:;<=>?@1ABC1DE25D7CF8G:HI;J>AIHBGFCBHAJ@?>J=<;I:G98F7D65E432E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8J:CIHDGFEDHCJB;A=@?>=A<;B:J98I7G654F32E1C@
123456789:;<=>?@1ABC1D4E6FGH69GI:=GJ>AGFBEDCBFAJ@?>J=I<;:I9H876HE54D321C@
123456789:;<=>?@1ABC1D3EF47EG8;EHI;J=AIHBEDCBHAJ@?>=J<;IG:98G7F654F3D21C@
123456789:;<=>?@1ABC1D4EF58EGH8I:=HJ>AHGBEDCBGAJ@?>J=I<;:I98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7HI8;H=JBEHGFEJDCBJA=@?>=AH<;I:98I7G65F4D321C@
123456789:;<=>?@1ABC1D4E6FGH6I8;HG<J>AGFBEDCBFAJ@?>J=<G;I:98I76HE54D321C@
123456789:;<=>?@1ABC1D3E5FG69F;EHI;J=AIHBEDCBHAJ@?>=J<;IF:9G876G5E43D21C@
123456789:;<=>?@1ABC1D4EF58G:H<I>AHJBEHGFEJDCBJAI@?>I=<H;:G98F765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9I;AHJBEHGFEJDCBJAI=@?>=A<;I:9H87G65F4D321C@
123456789:;<=>?@1ABC1D4EF5G7:H<I>AHJBEHGFEJDCBJAI@?>I=<H;:G987G65F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9I;>AHJBEHGFEJDCBJAI@?>I=<;I:9H87G65F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9<I>AHJBEHGFEJDCBJAI@?>I=<H;:9H87G65F4D321C@
123456789:;<=>?@1ABC1D4E6FG7H9I;J=@IHAGFBEDCBFAH@J?>=J<;I:9H87G6E54D321C@
123456789:;<=>?@1ABC1DEF14E6D8G:HI;J=AIHBGDCBHAJ@?>=J<;I:G98D76E54F321FC@
123456789:;<=>?@1ABC1DE2F5G7HI8BHDGFEDHCBI:AJ;>A@?>J=<;J:B98I7G65F432E1C@
123456789:;<=>?@1ABC1DE2F47ED8G:HI;J=AIHBGDCBHAJ@?>=J<;I:G98D7F654F32E1C@
123456789:;<=>?@1ABC1DE2F5G7HI8BHDGFEDHCBIJ9<BA=@?>=A<J;:9J8I7G65F432E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8BHDGFEDHCBIJ9<BA=@?>=A<J;:9J8I7G654F32E1C@
123456789:;<=>?@1ABC1DE2F5G7HIJ7:IBHDGFEDHCBI;A=@?>=A<;B:J987JG65F432E1C@
123456789:;<=>?@1ABC1DE25D7FG8;FHI;J=AIHBFDCBHAJ@?>=J<;IG:98G7D65E432E1C@
123456789:;<=>?@1ABC1DE2F5GH69GIJ9BIDGFEDICBJ;A=@?>=A<;B:9JH876H5F432E1C@
123456789:;<=>?@1ABC1DE25D7F9GHI9<HJ=AHGBFDCBGAJ@?>=J<I;:9IF87D65E432E1C@
123456789:;<=>?@1ABC1DE2F47ED8G:HI;J>AIHBGDCBHAJ@?>J=<;I:G98D7F654F32E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8BHDGFEDHCBI:AJ;>A@?>J=<;J:B98I7G654F32E1C@
123456789:;<=>?@1ABC1DEF14E6D8G:HI;J>AIHBGDCBHAJ@?>J=<;I:G98D76E54F321FC@
123456789:;<=>?@1ABC1D3E6FG7H9I;J=@IHAGFBEDCBFAH@J?>=J<;I:9H87G6E543D21C@
123456789:;<=>?@1ABC1D4E6FGH69GIJ9<I>AGFBEDCBFAI@?>I=<J;:9JH876HE54D321C@
123456789:;<=>?@1ABC1D3E58DFG8;FHI;J=AIHBFDCBHAJ@?>=J<;IG:98GE765E43D21C@
123456789:;<=>?@1ABC1D4EF58EGH8IJ9<I>AHGBEDCBGAI@?>I=<J;:9J8HF765F4D321C@
123456789:;<=>?@1ABC1DEF14EG5H8IJ9BIDHGEDICBJ;A=@?>=A<;B:9J8H765G4F321FC@
123456789:;<=>?@1ABC1D4E6FGH6I8;HGJ;>AGFBEDCBFAJ@?>J=<;JI:98I76HE54D321C@
123456789:;<=>?@1ABC1D36EFG69F;EHI;J=AIHBEDCBHAJ@?>=J<;IF:9G876GD543D21C@
123456789:;<=>?@1ABC1D4EF58G:HI;>AHJBEHGFEJDCBJAI@?>I=<;I:G98F765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7:HI;AHJBEHGFEJDCBJAI=@?>=A<;I:G987G65F4D321C@
123456789:;<=>?@1ABC1D4EF5G7:HI;>AHJBEHGFEJDCBJAI@?>I=<;I:G987G65F4D321C@
123456789:;<=>?@1ABC1D4E6FGH6I8J:=IHG=FBEDCBFA=@?>=AGJ<;:J98I76HE54D321C@
123456789:;<=>?@1ABC14BDE4FGH47G9F;EDI;J=AIDBAJ@?>=J<;IF:9G87H654HEC321C@
123456789:;<=>?@1ABC1DEF14EG5H8I:DHGEDICB:AJ;>A@?>J=<;J:BI98H765G4F321FC@
123456789:;<=>?@1ABC1DEF1G3H6IJ7:IEHGFEID:CB;A=@?>=A<;B:DJ987J6H543G21FC@
123456789:;<=>?@1ABC1DEF14EG5H8IJ9<BIDHGEDICBJA=@?>=A<J;:9J8H765G4F321FC@
123456789:;<=>?@1ABC1D4EF58EGH8IJ9<IAHGBEDCBGAI=@?>=A<J;:9J8HF765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7:FH;I=JBEIHFEJDCBJA=@?>=AI<;H:G987G65F4D321C@
123456789:;<=>?@1ABC1D4EF58EGH8I:AHGBEDCBGAIJ;>A@?>J=<;J:I98HF765F4D321C@
123456789:;<=>?@1ABC1D4EFG47F9H;I=JBEIHFEJDCBJA=@?>=AI<;H:9F87G654GD321C@
123456789:;<=>?@1ABC14BDE4F6G8H:=GIJ=AIDGFEDIBAJ@?>=JH<;:H98G76F54EC321C@
123456789:;<=>?@1ABC2D4EF5G7H9I;AHJBEHGFEJDCBJAI=@?>=A<;I:9H87G65F4D32C1@
123456789:;<=>?@1ABC25D7E9F;G=HI>AHJBEHGFEJDCBJAI@?>I=G<;F:9E87D65C432C1@
123456789:;<=>?@1ABC1D3E5FG69F;EHI;J>AIHBEDCBHAJ@?>J=<;IF:9G876G5E43D21C@
123456789:;<=>?@1ABC1D3E6FGH6I8;HG<J>AGFBEDCBFAJ@?>J=<G;I:98I76HE543D21C@
123456789:;<=>?@1ABC1D3EF47EG8;EHI;J>AIHBEDCBHAJ@?>J=<;IG:98G7F654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H9IBEHGFEIDCBIJ9<BA=@?>=A<J;:9JH876G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8;FHI;J>AIHBFDCBHAJ@?>J=<;IG:98G76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G7HIJ7:I<BHDGFEDHCBIA=@?>=A<I;:J987JG654F32E1C@
123456789:;<=>?@1ABC1D3E58DFG8H;I=JBFIHGFJDCBJA=@?>=AI<;H:98GE765E43D21C@
123456789:;<=>?@1ABC14BDE4F6G9HIJ9<I>AHDGFEDHBAI@?>I=<J;:9JG876F54EC321C@
123456789:;<=>?@1ABC1DE2F5G7HI8J:CIHDGFEDHCJB;A=@?>=A<;B:J98I7G65F432E1C@
123456789:;<=>?@1ABC1DE25D7CF8G:HI;J=AIHBGFCBHAJ@?>=J<;I:G98F7D65E432E1C@
123456789:;<=>?@1ABC1D4E6FG7H9AGFBEDCBFAHIJ9<I>A@?>I=<J;:9JH87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9H87G6E543D21C@
123456789:;<=>?@1ABC1DE25DFG58F:HI;J>AIHBFDCBHAJ@?>J=<;I:F98G765GE432E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8J:=IBHDGFEDHCBIA=@?>=AJ<;:J98I7G654F32E1C@
123456789:;<=>?@1ABC1DE25D7FG8H;I=JBFIHGFJDCBJA=@?>=AI<;H:98G7D65E432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7I:JBFIHGFJDCBJ;A=@?>=A<;B:I987H65GE432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7:HI;J>AIHBGDCBHAJ@?>J=<;I:G987GF654F32E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8;BHDGFEDHCBIAJ;>A@?>J=<;JI:98I7G654F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7:HI;J>AIHBGDCBHAJ@?>J=<;I:G987G6E54F321FC@
123456789:;<=>?@1ABC1D3E6FG7:HI;J=@IHAGFBEDCBFAH@J?>=J<;I:G987G6E543D21C@
123456789:;<=>?@1ABC1D4E6FGH69GIJ9<IAGFBEDCBFAI=@?>=A<J;:9JH876HE54D321C@
123456789:;<=>?@1ABC14DE58DFG8;FHI;J=AIHBFDCBHAJ@?>=J<;IG:98GE765E4C321C@
123456789:;<=>?@1ABC1D4E6FGH6I8;HGJ;AGFBEDCBFAJ=@?>=A<;JI:98I76HE54D321C@
123456789:;<=>?@1ABC14D6EFG69F;EHI;J=AIHBEDCBHAJ@?>=J<;IF:9G876GD54C321C@
123456789:;<=>?@1ABC1D4EF58G:HI;AHJBEHGFEJDCBJAI=@?>=A<;I:G98F765F4D321C@
123456789:;<=>?@1ABC1DE2F4G69FED9CBH9I;J>AIHBAJ@?>J=<;I:9HDG876G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G7H9DGFEDHCB9AIJ9<I>A@?>I=<J;:9JBH87G654F32E1C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEID9CB:AJ;>A@?>J=<;J:B9D8I76H543G21FC@
123456789:;<=>?@1ABC1DE2FG3H5I8J:FIHGFJED:CB;A=@?>=A<;B:DJ98I765H43G2E1C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEID9CBJ9<BA=@?>=A<J;:9JD8I76H543G21FC@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8HI9<HJ=@HGA@J?>=J<I;:9I8GF76E543D21C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8;DCB;A=@?>=A<;BJ:98JI76H543G21FC@
123456789:;<=>?@1ABC14B6ADE69DFG9H;I>J@FIHGFJDA@J?>I=<;H:9GE876EB54C321C@
123456789:;<=>?@1ABC1DEF1G36FE7D9CBH9I;J>AIHBAJ@?>J=<;I:9HD87E6G543G21FC@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8H:IJ;>I@HGA@I?>J=<;J:H98GF76E543D21C@
123456789:;<=>?@1AB3C5DEF58G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G98F765FC43B21@
123456789:;<=>?@1AB3C5DEF5G7H9I;>EHGFEIDJ>ADCBAJ@?>JI=<;I:9H87G65FC43B21@
123456789:;<=>?@1AB3C5DEF5G7:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G987G65FC43B21@
123456789:;<=>?@1AB3C5DEF5G7H9<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:9H87G65FC43B21@
123456789:;<=>?@1ABCD37C9B;A=@?>=A<;B:9C87D6543D21@
123456789:;<=>?@1ABCD36C8B:A<@?>=<A;:B98C76D543D21@
123456789:;<=>?@1ABC48B:AD;>A@?>D=<;D:B98C7654C321@
123456789:;<=>?@1ABC4D69CB:A<@?>=<A;:B9D876D54C321@
123456789:;<=>?@1ABC48BD9<BA=@?>=A<D;:9D8C7654C321@
123456789:;<=>?@1ABC47BD8;BA<@?>=<A;D:98D7C654C321@
123456789:;<=>?@1ABC4D7:CB;A=@?>=A<;B:D987D654C321@
123456789:;<=>?@1ABC47B9AD:=A@?>=D<;:D9B87C654C321@
123456789:;<=>?@1ABCD36C9B;A=@?>=A<;B:9C876D543D21@
123456789:;<=>?@1ABCD36C8B:A=@?>=A<;:B98C76D543D21@
123456789:;<=>?@1ABC1D6:CB;A=@?>=A<;B:D9876D54321C@
123456789:;<=>?@1ABC15B:AD;>A@?>D=<;D:B98765C4321C@
123456789:;<=>?@1AB59ACD9<C>A@?>C=<D;:9DB8765B4321@
123456789:;<=>?@1AB5C7D9<CBA<@?>=<AD;:9D87C65B4321@
123456789:;<=>?@1AB5C8;BAD;>A@?>D=<;DC:98C765B4321@
123456789:;<=>?@1AB5C7:BAD:=A@?>=D<;:DC987C65B4321@
123456789:;<=>?@1ABC47B:AD;>A@?>D=<;D:B987C654C321@
123456789:;<=>?@1ABC4D69CB:A=@?>=A<;:B9D876D54C321@
123456789:;<=>?@1AB5C8D:=CBA=@?>=AD<;:D98C765B4321@
123456789:;<=>?@1AB58ACD8;C=A@?>=C<;D:98DB765B4321@
123456789:;<=>?@1ABC25B7AD8;A@?>=<;D:98D7B65C432C1@
123456789:;<=>?@1ABC2D7:CB;A=@?>=A<;B:D987D65432C1@
123456789:;<=>?@1ABC47BD9<BA=@?>=A<D;:9D87C654C321@
123456789:;<=>?@1ABC47BD8;BA=@?>=A<;D:98D7C654C321@
123456789:;<=>?@1ABC4D69CB;A=@?>=A<;B:9D876D54C321@
123456789:;<=>?@1ABC47B9AD;>A@?>D=<;D:9B87C654C321@
123456789:;<=>?@1ABCD36C8B;A=@?>=A<;B:98C76D543D21@
123456789:;<=>?@1AB3C5D7:CBA:@?>=<;:AD987D65C43B21@
123456789:;<=>?@1AB39ACD9<C>A@?>C=<D;:9DB876543B21@
123456789:;<=>?@1ABC17B:AD;>A@?>D=<;D:B987C654321C@
123456789:;<=>?@1ABC1D4:CB;A=@?>=A<;B:D987654D321C@
123456789:;<=>?@1ABC25BD69BA:@?>=<;:A9D876D5C432C1@
123456789:;<=>?@1ABC28BD9<BA=@?>=A<D;:9D8C765432C1@
123456789:;<=>?@1ABC2D47CB8A=@?>=A<;:98B7D654D32C1@
123456789:;<=>?@1ABC25B:AD;>A@?>D=<;D:B98765C432C1@
123456789:;<=>?@1ABC2D47CB8A:@?>=<;:A98B7D654D32C1@
123456789:;<=>?@1ABC28B:AD;>A@?>D=<;D:B98C765432C1@
123456789:;<=>?@1ABCD14C6B8A:@?>=<;:A98B76C54D321D@
123456789:;<=>?@1ABCD17C9B;A=@?>=A<;B:9C87D654321D@
123456789:;<=>?@1ABCD14C6B8A=@?>=A<;:98B76C54D321D@
123456789:;<=>?@1ABCD14C9B;A=@?>=A<;B:9C87654D321D@
123456789:;<=>?@1ABCD14C6B;A=@?>=A<;B:9876C54D321D@
123456789:;<=>?@1ABCD1E3F69EDC9B;A=@?>=A<;B:9CF876F543E21D@
123456789:;<=>?@1ABCD14C6B8AEF8;E>A@?>E=<;F:98FB76C54D321D@
123456789:;<=>?@1ABC2D4E7:DCB:AF;>A@?>F=<;F:BE987E654D32C1@
123456789:;<=>?@1ABC2D47CB8AEF8;E>A@?>E=<;F:98FB7D654D32C1@
123456789:;<=>?@1ABC2D4E7F9<BEDCBFA=@?>=A<F;:9F87E654D32C1@
123456789:;<=>?@1ABC25BD69E;F>AEDBAF@?>F=<;E:9D876D5C432C1@
123456789:;<=>?@1ABC2D4EF69E;DCB;A=@?>=A<;BE:9F876F54D32C1@
123456789:;<=>?@1ABC2DE36DF8;DCB;A=@?>=A<;BF:98F76E543E2C1@
123456789:;<=>?@1ABC25BD6EF8;E=DBA=@?>=AE<;F:98F76D5C432C1@
123456789:;<=>?@1ABCD14CE5F8;ECB;A=@?>=A<;BF:98F765E4D321D@
123456789:;<=>?@1ABCD14C6BEF69E<BA=@?>=A<E;:9F876FC54D321D@
123456789:;<=>?@1ABC1D4E6F9BEDCBF;A=@?>=A<;B:9F876E54D321C@
123456789:;<=>?@1ABC14B6D8E;F=AEDBAF@?>=F<;E:98D76B54C321C@
123456789:;<=>?@1ABC2D47E9F<BEDCBFA=@?>=A<F;:9E87D654D32C1@
123456789:;<=>?@1ABC25BD6E9F;>AEDBAF@?>F=<;F:9E876D5C432C1@
123456789:;<=>?@1ABCD14CEF47E:CB;A=@?>=A<;B:E987F654FD321D@
123456789:;<=>?@1ABCD14C6BE7F:=EBA=@?>=AF<;:F987E6C54D321D@
123456789:;<=>?@1ABC25BDE58D;BAF;>A@?>F=<;FD:98E765EC432C1@
123456789:;<=>?@1ABC2D47CBE7F:=EBA=@?>=AF<;:F987ED654D32C1@
123456789:;<=>?@1ABC25BDE58DF:=DBA=@?>=AF<;:F98E765EC432C1@
123456789:;<=>?@1ABC2D4E7F9BEDCBF;A=@?>=A<;B:9F87E654D32C1@
123456789:;<=>?@1ABC25B7D9E;F>AEDBAF@?>F=<;E:9D87B65C432C1@
123456789:;<=>?@1ABC14B6D9E;F>AEDBAF@?>F=<;E:9D876B54C321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBF;A=@?>=A<;B:98F76E543D21C@
123456789:;<=>?@1ABC14D7E9F<BEDCBFA=@?>=A<F;:9E87D654C321C@
123456789:;<=>?@1ABC1D4E6F9<BEDCBFA=@?>=A<F;:9F876E54D321C@
123456789:;<=>?@1ABC25BD6E8;F>AEDBAF@?>F=<;E:98E76D5C432C1@
123456789:;<=>?@1ABC2D4E7:F<BEDCBFA=@?>=A<F;:E987E654D32C1@
123456789:;<=>?@1ABC2D4E69F<BEDCBFA=@?>=A<F;:9E876E54D32C1@
123456789:;<=>?@1ABC25BD6E9<F>AEDBAF@?>F=<E;:9E876D5C432C1@
123456789:;<=>?@1ABC25BD6E9F;AEDBAF=@?>=A<;F:9E876D5C432C1@
123456789:;<=>?@1ABC25D7E9F<BEDCBFA=@?>=A<F;:9E87D65C432C1@
123456789:;<=>?@1ABC1DEF15E7D:CB;A=@?>=A<;B:D987E65F4321FC@
123456789:;<=>?@1ABC1D4E6:DCB:AF;>A@?>F=<;F:BE9876E54D321C@
123456789:;<=>?@1AB3CDE36D8C:BAF:>A@?>F=<;:FC98D76E543EB21@
123456789:;<=>?@1AB3C59BAD9E;F=@EDA@F?>=F<;E:9DC8765C43B21@
123456789:;<=>?@1ABC25BDE58D:BAF:>A@?>F=<;:FD98E765EC432C1@
123456789:;<=>?@1ABC2D48CBE8F:=EBA=@?>=AF<;:F98ED7654D32C1@
123456789:;<=>?@1ABC2DE36D8CBF8<BA=@?>=A<F;:98FD76E543E2C1@
123456789:;<=>?@1ABC25BD6:BAE:F<?EA@?F>=<F;:ED9876D5C432C1@
123456789:;<=>?@1ABC1D4EF58E:DCB:A=@?>=A<;:BE98F765F4D321C@
123456789:;<=>?@1ABC1D4EF58E;DCB;A=@?>=A<;BE:98F765F4D321C@
123456789:;<=>?@1ABC2D47CBE7:BAF:>A@?>F=<;:FE987ED654D32C1@
123456789:;<=>?@1ABC2D48CBE8;BAF;>A@?>F=<;FE:98ED7654D32C1@
123456789:;<=>?@1ABCD14C6BE7:BAF:>A@?>F=<;:FE987E6C54D321D@
123456789:;<=>?@1ABCD1E37DCF7:CB;A=@?>=A<;B:F987FE6543E21D@
123456789:;<=>?@1ABCD14CE58CBF8<BA=@?>=A<F;:98FE765E4D321D@
123456789:;<=>?@1ABCD14CE59CBF9<BA=@?>=A<F;:9FE8765E4D321D@
123456789:;<=>?@1ABC25BD69BAE9F<?EA@?F>=<F;:9ED876D5C432C1@
123456789:;<=>?@1ABC2DE36D9CBF9<BA=@?>=A<F;:9FD876E543E2C1@
123456789:;<=>?@1ABCD1E36DCF6:CB;A=@?>=A<;B:F9876FE543E21D@
123456789:;<=>?@1ABCD14C6BE7;BAF;>A@?>F=<;FE:987E6C54D321D@
123456789:;<=>?@1ABC2D47CBE7;BAF;>A@?>F=<;FE:987ED654D32C1@
123456789:;<=>?@1AB3C58BAD8E;F=@EDA@F?>=F<;E:98DC765C43B21@
123456789:;<=>?@1AB3CDE36D8C;BAF;>A@?>F=<;FC:98D76E543EB21@
123456789:;<=>?@1ABC25B7AD8E;F=@EDA@F?>=F<;E:98D7B65C432C1@
123456789:;<=>?@1ABC2DEF25E7D:CB;A=@?>=A<;B:D987E65F432FC1@
123456789:;<=>?@1ABC2D4E69DCB9AF:>A@?>F=<;:F9BE876E54D32C1@
123456789:;<=>?@1ABC2D48CB9AEF9<E>A@?>E=<F;:9FB8D7654D32C1@
123456789:;<=>?@1ABC2DE36D8CB9AF:>A@?>F=<;:F9B8D76E543E2C1@
123456789:;<=>?@1ABC2D48CB9AE:F<?EA@?F>=<F;:E9B8D7654D32C1@
123456789:;<=>?@1ABCD14CE58CB9AF:>A@?>F=<;:F9B8E765E4D321D@
123456789:;<=>?@1ABCD1E37DC8BF9<BA=@?>=A<F;:9F8C7E6543E21D@
123456789:;<=>?@1ABCD1E36DC7BF8<BA=@?>=A<F;:98F7C6E543E21D@
123456789:;<=>?@1ABCD14CE59CB:AF;>A@?>F=<;F:B9E8765E4D321D@
123456789:;<=>?@1ABC2D47CB8AE9F<?EA@?F>=<F;:9E8B7D654D32C1@
123456789:;<=>?@1ABC2DE36D9CB:AF;>A@?>F=<;F:B9D876E543E2C1@
123456789:;<=>?@1ABCD1E36DC7B9AF:>A@?>F=<;:F9B87C6E543E21D@
123456789:;<=>?@1ABCD1E37DC8B:AF;>A@?>F=<;F:B98C7E6543E21D@
123456789:;<=>?@1ABC15B7ADEF7:E<D>A@?>D=<E;:F987FB65C4321C@
123456789:;<=>?@1ABC1D3E5F7:EDCB:A<@?>=<A;:BF987F65E43D21C@
123456789:;<=>?@1ABC15BD69BAEF9<E>A@?>E=<F;:9FD876D5C4321C@
123456789:;<=>?@1ABC1D3E58DCBF8;BA<@?>=<A;F:98FE765E43D21C@
123456789:;<=>?@1ABCD14C6B8AE9F<?EA@?F>=<F;:9E8B76C54D321D@
123456789:;<=>?@1ABCD1EF25E8DC9B;A=@?>=A<;B:9C8E765F432F1D@
123456789:;<=>?@1ABC1D36CBEF69E;BA<@?>=<A;E:9F876FD543D21C@
123456789:;<=>?@1ABC25B7AD8EF:=E?DA@?E>=F<;:F98D7B65C432C1@
123456789:;<=>?@1ABC2DE3F58ED:CB;A=@?>=A<;B:D98F765F43E2C1@
123456789:;<=>?@1AB3C6D8E:=DCBA=@?>=AE<;:E98D76C543B21@
123456789:;<=>?@1AB3C69BADE9<D>A@?>D=<E;:9EC876C543B21@
123456789:;<=>?@1AB3C5D7E9<DCBA<@?>=<AE;:9E87D65C43B21@
123456789:;<=>?@1AB37ACDE7:D<C>A@?>C=<D;:E987EB6543B21@
123456789:;<=>?@1ABCD15C8B:AE;>A@?>E=<;E:B98C765D4321D@
123456789:;<=>?@1ABCD1E36DC7B9A<@?>=<A;:9B87C6E543E21D@
123456789:;<=>?@1ABCD15C8BE9<BA=@?>=A<E;:9E8C765D4321D@
123456789:;<=>?@1ABCD14CE58CB9A<@?>=<A;:9B8E765E4D321D@
123456789:;<=>?@1ABCD15CE7:CB;A=@?>=A<;B:E987E65D4321D@
123456789:;<=>?@1ABCD14C6BE7:BA<@?>=<A;:E987E6C54D321D@
123456789:;<=>?@1ABCD1E47DC9B;A=@?>=A<;B:9C87E654E321D@
123456789:;<=>?@1ABCD14C6B8AE:=A@?>=E<;:E98B76C54D321D@
123456789:;<=>?@1ABC26B9AD:E<?DA@?E>=<E;:D9B876C5432C1@
123456789:;<=>?@1ABC2DE36D8CB9A<@?>=<A;:9B8D76E543E2C1@
123456789:;<=>?@1ABC26B9ADE9<D>A@?>D=<E;:9EB876C5432C1@
123456789:;<=>?@1ABC2D4E69DCB9A<@?>=<A;:9BE876E54D32C1@
123456789:;<=>?@1ABC26BD8;BAE;>A@?>E=<;ED:98D76C5432C1@
123456789:;<=>?@1ABC2D47CBE7:BA<@?>=<A;:E987ED654D32C1@
123456789:;<=>?@1ABC2DE36D8CB:A=@?>=A<;:B98D76E543E2C1@
123456789:;<=>?@1ABC2D47CB8AE:=A@?>=E<;:E98B7D654D32C1@
123456789:;<=>?@1ABCD14C7B:AE;>A@?>E=<;E:B987C654D321D@
123456789:;<=>?@1ABCD1E36DC7B:A=@?>=A<;:B987C6E543E21D@
123456789:;<=>?@1ABCD14CE58CB:A=@?>=A<;:B98E765E4D321D@
123456789:;<=>?@1ABCD14C7BE9<BA=@?>=A<E;:9E87C654D321D@
123456789:;<=>?@1ABCD1E36DC8B;A=@?>=A<;B:98C76E543E21D@
123456789:;<=>?@1ABCD14C6B9AE;>A@?>E=<;E:9B876C54D321D@
123456789:;<=>?@1ABC2DE47D9CB;A=@?>=A<;B:9D87E654E32C1@
123456789:;<=>?@1ABCD14CE69CB;A=@?>=A<;B:9E876E54D321D@
123456789:;<=>?@1ABCD14C6BE8;BA=@?>=A<;E:98E76C54D321D@
123456789:;<=>?@1AB3C6D8;CBAE;>A@?>E=<;ED:98D76C543B21@
123456789:;<=>?@1ABC15BDE58DFG8;FHI;J=@IHAFDBAH@J?>=J<;IG:98GE765EC4321C@
123456789:;<=>?@1ABC1DEF14E6DGH69GIJ9<IBGDCBIA<@?>=<AJ;:9JH876HE54F321FC@
123456789:;<=>?@1ABC1DE26DFG69FHI9J;>AIHBFDCBHAJ@?>J=<;J:9IG876GE5432E1C@
123456789:;<=>?@1ABC1DE2F47G9HIJ9<IBHDGFEDHCBIA<@?>=<AJ;:9JG87F654F32E1C@
123456789:;<=>?@1ABC1DE26DFG6H8;I=JBFIHGFJDCBJA=@?>=AI<;H:98H76GE5432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7:I<JBFIHGFJDCBJA<@?>=<AI;:H987H65GE432E1C@
123456789:;<=>?@1ABC1DE2F58G:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG98F765F432E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8J:=AIHBFDCBHAJ@?>=J<;:J98IG765GE432E1C@
123456789:;<=>?@1ABC1DEF14E7DGH7:GIJ:=IBGDCBIA=@?>=AJ<;:JH987HE654F321FC@
123456789:;<=>?@1ABC14BDE47DFG7:FHI:J=@IHAFDBAH@J?>=J<;:IG987GE654EC321C@
123456789:;<=>?@1ABC1DE26DFG69FHI9J;AIHBFDCBHAJ=@?>=A<;J:9IG876GE5432E1C@
123456789:;<=>?@1ABC1DE25F7G9HIJ9<IBHDGFEDHCBIA<@?>=<AJ;:9JG87F65E432E1C@
123456789:;<=>?@1ABC15BDE58DFG8HI9<H>GFJ>AFDBAJ@?>JH=<I;:9I8GE765EC4321C@
123456789:;<=>?@1ABC1DEF14EGH48GI9J;DIGEDJCB;A=@?>=A<;BJ:9I8H7654HF321FC@
123456789:;<=>?@1ABC15BDE5F7:GH;>GIJ>AIDGFEDIBAJ@?>JH=<;H:F987F65EC4321C@
123456789:;<=>?@1ABC1D3EFG36FH7:I<JBEIHFEJDCBJA<@?>=<AI;:H987H6G543GD21C@
123456789:;<=>?@1ABC1D47E9FGH9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9HE87D654D321C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8J:=AIHBEDCBHAJ@?>=J<;:J98IF76G543GD21C@
123456789:;<=>?@1AB3CDE36DFG6H8;GFI;J=CIFDCJBA=@?>=AJ<;IH:98H76GE543EB21@
123456789:;<=>?@1AB36ACD6E8FGH8;G=FIJ=@ICFEDCIA@J?>=JG<;H:98HE76DB543B21@
123456789:;<=>?@1ABC14BDE48DFG8;FHI;J=@IHAFDBAH@J?>=J<;IG:98GE7654EC321C@
123456789:;<=>?@1ABC1DEF14E6DGH69GIJ9=IBGDCBIA=@?>=AJ<;:9JH876HE54F321FC@
123456789:;<=>?@1ABC1DE2F4GH59GIJ9BIDGFEDICBJ;A=@?>=A<;B:9JH8765H4F32E1C@
123456789:;<=>?@1ABC1DE25D7F9GHI9=HJ>AHGBFDCBGAJ@?>J=I<;:9IF87D65E432E1C@
123456789:;<=>?@1ABC1D3EF48EGH8IJ9<I>AHGBEDCBGAI@?>I=<J;:9J8HF7654F3D21C@
123456789:;<=>?@1ABC1DEF15EG6H8IJ9BIDHGEDICBJ;A=@?>=A<;B:9J8H76G5F4321FC@
123456789:;<=>?@1ABC1D47EF8;G=HI>AHJBEHGFEJDCBJAI@?>I=G<;F:98F7D654D321C@
123456789:;<=>?@1ABC1D3EF4G69HI:=AHJBEHGFEJDCBJAI@?>=I<;:I9G876G54F3D21C@
123456789:;<=>?@1ABC1D3EFG36F9EHI9J;>AIHBEDCBHAJ@?>J=<;J:9IF876G543GD21C@
123456789:;<=>?@1ABC1D36E8FGH8I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:98HE76D543D21C@
123456789:;<=>?@1ABC1DE25DFG59FHI9J;>AIHBFDCBHAJ@?>J=<;J:9IG8765GE432E1C@
123456789:;<=>?@1ABC1DE2F47G9HIJ9=IBHDGFEDHCBIA=@?>=AJ<;:9JG87F654F32E1C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8BIDHGEDICBJ;A=@?>=A<;B:98J7H65G4F321FC@
123456789:;<=>?@1ABC1D3EF47EGH7IJ8;I=AHGBEDCBGAI@?>=I<;J:98J7HF654F3D21C@
123456789:;<=>?@1ABC25B7D9EFG9<FH=I?JAEIHFEJDBAJ@?I>=H<G;:9GD87B65C432C1@
123456789:;<=>?@1ABC2DE3F5GH69GIJ9BIDGFEDICBJ;A=@?>=A<;B:9JH876H5F43E2C1@
123456789:;<=>?@1ABC25D7EFG7:FH;I=JBEIHFEJDCBJA=@?>=AI<;H:G987GD65C432C1@
123456789:;<=>?@1ABC25BDE5F7GH8;GIJ;AIDGFEDIBAJ=@?>=A<;JH:98H7F65EC432C1@
123456789:;<=>?@1ABC1DE25DFG5H8;I=JBFIHGFJDCBJA=@?>=AI<;H:98H765GE432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7:I=JBFIHGFJDCBJA=@?>=AI<;:H987H65GE432E1C@
123456789:;<=>?@1ABC2DEF25EGH58GI9J;DIGEDJCB;A=@?>=A<;BJ:9I8H765HF432FC1@
123456789:;<=>?@1ABC25B7ADE7F9GH:=GIJ=@IDGFEDIA@J?>=JH<;:H9F87EB65C432C1@
123456789:;<=>?@1ABC1DE25F7G:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG987F65E432E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8J;AIHBFDCBHAJ=@?>=A<;J:98IG765GE432E1C@
123456789:;<=>?@1ABC1DE2F47G:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG987F654F32E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8J;>AIHBFDCBHAJ@?>J=<;J:98IG765GE432E1C@
123456789:;<=>?@1ABC1DEF14E6DGH6:GIJ:=IBGDCBIA=@?>=AJ<;:JH9876HE54F321FC@
123456789:;<=>?@1ABC14BDE47DFG7;FHI;J=@IHAFDBAH@J?>=J<;IG:987GE654EC321C@
123456789:;<=>?@1ABC1DE26DFG6H8I:=JBFIHGFJDCBJA=@?>=AI<;:I98H76GE5432E1C@
123456789:;<=>?@1ABC1DE25DFG58H:I<JBFIHGFJDCBJA<@?>=<AI;:H98G765GE432E1C@
123456789:;<=>?@1ABC15BDE5F7G9H;>GIJ>AIDGFEDIBAJ@?>JH=<;H:9G87F65EC4321C@
123456789:;<=>?@1ABC1D3EFG36F8H:I<JBEIHFEJDCBJA<@?>=<AI;:H98F76G543GD21C@
123456789:;<=>?@1ABC1D3EF48EGH8I:AHGBEDCBGAIJ;>A@?>J=<;J:I98HF7654F3D21C@
123456789:;<=>?@1ABC1D3EFG37FH8I:JBEIHFEJDCBJ;A=@?>=A<;B:I98H7G6543GD21C@
123456789:;<=>?@1ABC1D3EF48EGH8IJ9<IAHGBEDCBGAI=@?>=A<J;:9J8HF7654F3D21C@
123456789:;<=>?@1ABC1DEF15EG6H8IJ9<BIDHGEDICBJA=@?>=A<J;:9J8H76G5F4321FC@
123456789:;<=>?@1ABC1D47EF8G:=HI>AHJBEHGFEJDCBJAI@?>I=G<;:G98F7D654D321C@
123456789:;<=>?@1ABC1D3EF47G9HI:=AHJBEHGFEJDCBJAI@?>=I<;:I9G87F654F3D21C@
123456789:;<=>?@1ABC1D3EFG36F9EHI9J;AIHBEDCBHAJ=@?>=A<;J:9IF876G543GD21C@
123456789:;<=>?@1ABC14D6E8FGH8I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:98HE76D54C321C@
123456789:;<=>?@1ABC1DE25DFG59FHI9J;AIHBFDCBHAJ=@?>=A<;J:9IG8765GE432E1C@
123456789:;<=>?@1ABC1DE25F7G9HIJ9=IBHDGFEDHCBIA=@?>=AJ<;:9JG87F65E432E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6:IEHGFEID:CB;A=@?>=A<;B:DJ9876J5H43G21FC@
123456789:;<=>?@1ABC1DEF15EG6H8I:DHGEDICB:AJ;>A@?>J=<;J:BI98H76G5F4321FC@
123456789:;<=>?@1ABC15BDE5FGH58G:F<EDI<J>AIDBAJ@?>J=<IF;:G98H765HEC4321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9<IHG<FBEDCBFA<@?>=<AGJ;:9J87I65HE43D21C@
123456789:;<=>?@1ABC1D47EFG7:F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:G987GD654D321C@
123456789:;<=>?@1ABC1D3E5FGH5I7:HGJ:=AGFBEDCBFAJ@?>=J<;:JI987I65HE43D21C@
123456789:;<=>?@1ABC14B6ADE6F8G:HIJ:=I@HDGFEDHA@I?>=J<;:JG98F76EB54C321C@
123456789:;<=>?@1ABC1DEF1G47FEH7I9J;DIHEDJCB;A=@?>=A<;BJ:9I87HG654G321FC@
123456789:;<=>?@1ABC14BDE48DFG8HI9<H>GFJ>AFDBAJ@?>JH=<I;:9I8GE7654EC321C@
123456789:;<=>?@1ABC1DEF15EGH58GI9J;DIGEDJCB;A=@?>=A<;BJ:9I8H765HF4321FC@
123456789:;<=>?@1ABC1DE26DFG6HI7:H<GFJ<BFDCBJA=@?>=A<JH;:I987I6GE5432E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DHI7;HJ<BHDCBJA=@?>=A<J;I:987IE6G543G21FC@
123456789:;<=>?@1ABC1D4E69DFG9<FHI<J>AIHBFDCBHAJ@?>J=<IG;:9GE876E54D321C@
123456789:;<=>?@1ABC1D3E5FGH58GIJ8;I=AGFBEDCBFAI@?>=I<;J:98JH765HE43D21C@
123456789:;<=>?@1ABC25B7DE8;DFG;H=I?JAFIHGFJDBAJ@?I>=H<;GE:98E7B65C432C1@
123456789:;<=>?@1ABC2DE3F5G7HIJ7:IBHDGFEDHCBI;A=@?>=A<;B:J987JG65F43E2C1@
123456789:;<=>?@1ABC25DE69DFG9H;I=JBFIHGFJDCBJA=@?>=AI<;H:9GE876E5C432C1@
123456789:;<=>?@1ABC25BDE5F7G9HIJ9<IAHDGFEDHBAI=@?>=A<J;:9JG87F65EC432C1@
123456789:;<=>?@1ABC14BDE4F7:GH;>GIJ>AIDGFEDIBAJ@?>JH=<;H:F987F654EC321C@
123456789:;<=>?@1ABC1D3EFG36FH7:I=JBEIHFEJDCBJA=@?>=AI<;:H987H6G543GD21C@
123456789:;<=>?@1ABC1DE2F58GH9<GIJ<BIDGFEDICBJA=@?>=A<JH;:9H8F765F432E1C@
123456789:;<=>?@1ABC1DEF14EG58H;IJ<BIDHGEDICBJA=@?>=A<J;H:98G765G4F321FC@
123456789:;<=>?@1ABC2DEF2G47FEH7I9J;DIHEDJCB;A=@?>=A<;BJ:9I87HG654G32FC1@
123456789:;<=>?@1ABC25B7ADE7F9G;HIJ;>I@HDGFEDHA@I?>J=<;JG:9F87EB65C432C1@
123456789:;<=>?@1ABC14D6E9FGH9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9HE876D54C321C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8J;AIHBEDCBHAJ=@?>=A<;J:98IF76G543GD21C@
123456789:;<=>?@1ABC1DEF14E7DGH7I9<HGJ<BGDCBJA=@?>=A<JI;:9I87HE654F321FC@
123456789:;<=>?@1ABC1DEF14E6DGH6I9<HGJ<BGDCBJA=@?>=A<JI;:9I876HE54F321FC@
123456789:;<=>?@1ABC1D36E9FGH9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9HE876D543D21C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8J;>AIHBEDCBHAJ@?>J=<;J:98IF76G543GD21C@
123456789:;<=>?@1AB2CDE26DFG6H8;GFI;J=CIFDCJBA=@?>=AJ<;IH:98H76GE5432EB1@
123456789:;<=>?@1ABC1D36CBE6FG7;FHI;J=@IHAFEBAH@J?>=J<;IG:987G6ED543D21C@
123456789:;<=>?@1ABC1DEF14E6DGH6:GI;BGDCBIAJ;>A@?>J=<;JI:H9876HE54F321FC@
123456789:;<=>?@1ABC1DE26DFG6H8;GFI;BFDCBIAJ;>A@?>J=<;JIH:98H76GE5432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7:I<HBGDCBHA<@?>=<AI;:J987JGF654F32E1C@
123456789:;<=>?@1ABC1D4E6F8;EDG;HI<J>AIHBGDCBHAJ@?>J=<I;GF:98F76E54D321C@
123456789:;<=>?@1ABC1DEF14E6D8G;HI<J>AIHBGDCBHAJ@?>J=<I;G:98D76E54F321FC@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBI:AJ;>A@?>J=<;J:B987I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F47ED8G;HI<J>AIHBGDCBHAJ@?>J=<I;G:98D7F654F32E1C@
123456789:;<=>?@1ABC25BD69BE:FG;H=I?JAFIHGFJEBAJ@?I>=H<;G:E9D876D5C432C1@
123456789:;<=>?@1ABC2DE3F5G7HI8BHDGFEDHCBIJ9<BA=@?>=A<J;:9J8I7G65F43E2C1@
123456789:;<=>?@1ABC2D47CE8FG9H;I=JBFIHGFJECBJA=@?>=AI<;H:9G8E7D654D32C1@
123456789:;<=>?@1ABC25BDE5F7G9HI:AHDGFEDHBAIJ;>A@?>J=<;J:I9G87F65EC432C1@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8BIDGFEDICBJ;A=@?>=A<;B:98JH765H4F32E1C@
123456789:;<=>?@1ABC1DE25D7F:GHI:=HJ>AHGBFDCBGAJ@?>J=I<;:IF987D65E432E1C@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8BIDHFEDICBJ;A=@?>=A<;B:98J7H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8H;IJ<BIDHFEDICBJA=@?>=A<J;H:98F76G543G2E1C@
123456789:;<=>?@1ABC2D47CB8E:FG;H=I?JAFIHGFJEBAJ@?I>=H<;G:E98B7D654D32C1@
123456789:;<=>?@1ABC2DE3F5G7HI8BHDGFEDHCBI:AJ;>A@?>J=<;J:B98I7G65F43E2C1@
123456789:;<=>?@1ABCD14C6B8E:FG;H=I?JAFIHGFJEBAJ@?I>=H<;G:E98B76C54D321D@
123456789:;<=>?@1ABCD1EF2G4H6IJ7CIEHGFEIDCJ9B;A=@?>=A<;B:9C87J6H54G32F1D@
123456789:;<=>?@1ABCD14C6E8FG9H;I=JBFIHGFJECBJA=@?>=AI<;H:9G8E76C54D321D@
123456789:;<=>?@1ABCD14CEF4G6H8IJ9BIEHGFEICBJ;A=@?>=A<;B:9J8H76G54FD321D@
123456789:;<=>?@1ABC25B7D9EF:G<HI=@HJAEHGFEJDBAJ@I?>=I<G;:F9D87B65C432C1@
123456789:;<=>?@1ABC2DEF25EG6H8IJ9BIDHGEDICBJ;A=@?>=A<;B:9J8H76G5F432FC1@
123456789:;<=>?@1ABC25B7D9EF:GH;>GI?JAEIGFEJDBAJ@?I>H=<;H:F9D87B65C432C1@
123456789:;<=>?@1ABC2DE3FG47FH8IJ9BIDHFEDICBJ;A=@?>=A<;B:9J8H7G654G3E2C1@
123456789:;<=>?@1ABCD14E6FG7H9I;JCFIHGFJEDCJB;A=@?>=A<;BI:9H87G6E54D321D@
123456789:;<=>?@1ABCD14C6BEF6G8H:IJ;AIEHGFEIBAJ=@?>=A<;J:H98G76FC54D321D@
123456789:;<=>?@1ABC25D7EF8G:HI;>AHJBEHGFEJDCBJAI@?>I=<;I:G98F7D65C432C1@
123456789:;<=>?@1ABC2D47EF8G:HI;AHJBEHGFEJDCBJAI=@?>=A<;I:G98F7D654D32C1@
123456789:;<=>?@1ABC25D7EF8GH9<GI=JBEIGFEJDCBJA=@?>=AI<H;:9H8F7D65C432C1@
123456789:;<=>?@1ABC25BDE5FG69FH:IJ;AIDHFEDIBAJ=@?>=A<;J:H9G876G5EC432C1@
123456789:;<=>?@1ABC25D7EF8G:HI;AHJBEHGFEJDCBJAI=@?>=A<;I:G98F7D65C432C1@
123456789:;<=>?@1ABC1DE2F47EDG7HI8J;>AIHBGDCBHAJ@?>J=<;J:98I7GF654F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7HI8J:=AIHBGDCBHAJ@?>=J<;:J98I7G6E54F321FC@
123456789:;<=>?@1ABC1DEF14E6DG7HI8J;>AIHBGDCBHAJ@?>J=<;J:98I7G6E54F321FC@
123456789:;<=>?@1ABC1DE2F47EDG7HI8J:=AIHBGDCBHAJ@?>=J<;:J98I7GF654F32E1C@
123456789:;<=>?@1ABCD1EFG14FH5I7J9EIHFEJDC9B;A=@?>=A<;B:9CJ87I65H4G321GD@
123456789:;<=>?@1ABCD14C6B8AEF8G:H<IJ=@IEHGFEIA@J?>=J<H;:G98FB76C54D321D@
123456789:;<=>?@1ABC2DEF25EG6H8I:DHGEDICB:AJ;>A@?>J=<;J:BI98H76G5F432FC1@
123456789:;<=>?@1ABC2D47CB8AEF8G:H<IJ=@IEHGFEIA@J?>=J<H;:G98FB7D654D32C1@
123456789:;<=>?@1ABC2DEF25EG6H8IJ9<BIDHGEDICBJA=@?>=A<J;:9J8H76G5F432FC1@
123456789:;<=>?@1ABC25BD69EF:G<HI=@HJAEHGFEJDBAJ@I?>=I<G;:F9D876D5C432C1@
123456789:;<=>?@1ABC2DEF25EG6HI7:HJ;DHGEDJCB;A=@?>=A<;BJ:I987I6G5F432FC1@
123456789:;<=>?@1ABC25B7ADE7FG8;FH<IJ=@IDHFEDIA@J?>=J<H;G:98G7EB65C432C1@
123456789:;<=>?@1ABC1D4EFG47FH8I:JBEIHFEJDCBJ;A=@?>=A<;B:I98H7G654GD321C@
123456789:;<=>?@1ABC1D3EF47EGH7I:AHGBEDCBGAIJ;>A@?>J=<;J:I987HF654F3D21C@
123456789:;<=>?@1ABC1D3EFG36F8H:I=JBEIHFEJDCBJA=@?>=AI<;:H98F76G543GD21C@
123456789:;<=>?@1ABC14BDE4F7G9H;>GIJ>AIDGFEDIBAJ@?>JH=<;H:9G87F654EC321C@
123456789:;<=>?@1ABC1DE25DFG58H:I=JBFIHGFJDCBJA=@?>=AI<;:H98G765GE432E1C@
123456789:;<=>?@1ABC1DE25DFG5H8I:=JBFIHGFJDCBJA=@?>=AI<;:I98H765GE432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7:I=HBGDCBHA=@?>=AI<;:J987JGF654F32E1C@
123456789:;<=>?@1ABC1DE25DFG5H8;GFI;BFDCBIAJ;>A@?>J=<;JIH:98H765GE432E1C@
123456789:;<=>?@1ABC1DEF14E7DGH7:GI;BGDCBIAJ;>A@?>J=<;JI:H987HE654F321FC@
123456789:;<=>?@1ABC1D36CBE6FG7:FHI:J=@IHAFEBAH@J?>=J<;:IG987G6ED543D21C@
123456789:;<=>?@1ABC1DE2F4G69HIJ9=IBHDGFEDHCBIA=@?>=AJ<;:9JG876G54F32E1C@
123456789:;<=>?@1ABC1DE25DFG59FHI9<J>AIHBFDCBHAJ@?>J=<I;:9IG8765GE432E1C@
123456789:;<=>?@1ABC1DE2FG36F8EDH8IJ9=IBHDCBIA=@?>=AJ<;:9J8HF76G543G2E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8IJ9<IBHDCBIA<@?>=<AJ;:9J8H7E6G543G21FC@
123456789:;<=>?@1ABC1DEF14EG58EDH8IJ9=IBHDCBIA=@?>=AJ<;:9J8HG765G4F321FC@
123456789:;<=>?@1ABC1DEF14EG58EDH8IJ9<IBHDCBIA<@?>=<AJ;:9J8HG765G4F321FC@
123456789:;<=>?@1ABC1DEF1G36FE7DH8IJ9=IBHDCBIA=@?>=AJ<;:9J8H7E6G543G21FC@
123456789:;<=>?@1ABC1DE2FG36F8EDH8IJ9<IBHDCBIA<@?>=<AJ;:9J8HF76G543G2E1C@
123456789:;<=>?@1ABC1DE26DFG69FHI9<J>AIHBFDCBHAJ@?>J=<I;:9IG876GE5432E1C@
123456789:;<=>?@1ABC1DE2F4G69HIJ9<IBHDGFEDHCBIA<@?>=<AJ;:9JG876G54F32E1C@
123456789:;<=>?@1ABC1DE2F5G7:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG987G65F432E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8;J=AIHBFDCBHAJ@?>=J<;I:98IG765GE432E1C@
123456789:;<=>?@1ABC1D4E69FGH9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9HE876E54D321C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8;J=AIHBEDCBHAJ@?>=J<;I:98IF76G543GD21C@
123456789:;<=>?@1ABC1D4E6F8;G=HI>AHJBEHGFEJDCBJAI@?>I=G<;F:98F76E54D321C@
123456789:;<=>?@1ABC1D3EF4G69H;I=AHJBEHGFEJDCBJAI@?>=I<;H:9G876G54F3D21C@
123456789:;<=>?@1ABC1D4EF58E:GHI:=HJ>AHGBEDCBGAJ@?>J=I<;:IE98F765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7HI8;HJBEHGFEJDCBJ;A=@?>=A<;BI:98I7G65F4D321C@
123456789:;<=>?@1ABC25BD69EFG9<FH=I?JAEIHFEJDBAJ@?I>=H<G;:9GD876D5C432C1@
123456789:;<=>?@1ABC2DE3F5GH69GIJ9<BIDGFEDICBJA=@?>=A<J;:9JH876H5F43E2C1@
123456789:;<=>?@1ABC2D47EFG7:FH;I=JBEIHFEJDCBJA=@?>=AI<;H:G987GD654D32C1@
123456789:;<=>?@1ABC25BDE5F7GH8;GIJ;>AIDGFEDIBAJ@?>J=<;JH:98H7F65EC432C1@
123456789:;<=>?@1ABC1D4E6F8G:=HI>AHJBEHGFEJDCBJAI@?>I=G<;:G98F76E54D321C@
123456789:;<=>?@1ABC1D3EF47G9H;I=AHJBEHGFEJDCBJAI@?>=I<;H:9G87F654F3D21C@
123456789:;<=>?@1ABC1D4E6FG7:F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:G987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9I;JCFIHGFJEDCJB;A=@?>=A<;BI:9H87G6E543D21C@
123456789:;<=>?@1ABC1D4EF58EG9<EHI<J>AIHBEDCBHAJ@?>J=<IG;:9G8F765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9IBEHGFEIDCBIJ9<BA=@?>=A<J;:9JH87G65F4D321C@
123456789:;<=>?@1ABC25BD6E8;DFG;H=I?JAFIHGFJDBAJ@?I>=H<;GE:98E76D5C432C1@
123456789:;<=>?@1ABC2DE3F5G7HIJ7:I<BHDGFEDHCBIA=@?>=A<I;:J987JG65F43E2C1@
123456789:;<=>?@1ABC2D4E69DFG9H;I=JBFIHGFJDCBJA=@?>=AI<;H:9GE876E54D32C1@
123456789:;<=>?@1ABC25BDE5F7G9HIJ9<I>AHDGFEDHBAI@?>I=<J;:9JG87F65EC432C1@
123456789:;<=>?@1ABC1DE2F5G7H9<GIJ<BIDGFEDICBJA=@?>=A<JH;:9H87G65F432E1C@
123456789:;<=>?@1ABC1DEF14E6G8H;IJ<BIDHGEDICBJA=@?>=A<J;H:98G76E54F321FC@
123456789:;<=>?@1ABC1DE2F4G6HI7J:CIHDGFEDHCJB;A=@?>=A<;B:J987I6G54F32E1C@
123456789:;<=>?@1ABC1DE25D7CF8G;HI<J>AIHBGFCBHAJ@?>J=<I;G:98F7D65E432E1C@
123456789:;<=>?@1ABC1D4EFG47F9E;HI<J>AIHBEDCBHAJ@?>J=<I;E:9F87G654GD321C@
123456789:;<=>?@1ABC1D3E5FG6H8I:=HGJ=AGFBEDCBFAJ@?>=JI<;:I98H76G5E43D21C@
123456789:;<=>?@1ABC25BDE58D:FG;H=I?JAFIHGFJDBAJ@?I>=H<;G:D98E765EC432C1@
123456789:;<=>?@1ABC2DE3F5G7HI8J:=IBHDGFEDHCBIA=@?>=AJ<;:J98I7G65F43E2C1@
123456789:;<=>?@1ABC2DE36D8FG9H;I=JBFIHGFJDCBJA=@?>=AI<;H:9G8D76E543E2C1@
123456789:;<=>?@1ABC25BDE5F7G9HI:J<?IAHDGFEDHBAI@?J>=<J;:I9G87F65EC432C1@
123456789:;<=>?@1ABC1DE2F5GH69G;IJ<BIDGFEDICBJA=@?>=A<J;G:9H876H5F432E1C@
123456789:;<=>?@1ABC1DE2F47EG8H;IJ<BIDHGEDICBJA=@?>=A<J;H:98G7F654F32E1C@
123456789:;<=>?@1ABC2D47CBE7:FG;H=I?JAFIHGFJEBAJ@?I>=H<;G:E987ED654D32C1@
123456789:;<=>?@1ABC2DE3F5G7HI8;BHDGFEDHCBIAJ;>A@?>J=<;JI:98I7G65F43E2C1@
123456789:;<=>?@1ABCD14C6BE7:FG;H=I?JAFIHGFJEBAJ@?I>=H<;G:E987E6C54D321D@
123456789:;<=>?@1ABCD1EF2G4H6IJ7:CIEHGFEIDCJB;A=@?>=A<;B:J987J6H54G32F1D@
123456789:;<=>?@1ABCD14CE58FG9H;I=JBFIHGFJECBJA=@?>=AI<;H:9G8E765E4D321D@
123456789:;<=>?@1ABCD14CEF4G6H8IJ9<BIEHGFEICBJA=@?>=A<J;:9J8H76G54FD321D@
123456789:;<=>?@1ABC25BD69EF:GH;>GI?JAEIGFEJDBAJ@?I>H=<;H:F9D876D5C432C1@
123456789:;<=>?@1ABC2DE3FG47FH8IJ9<BIDHFEDICBJA=@?>=A<J;:9J8H7G654G3E2C1@
123456789:;<=>?@1ABCD1E36FG7H9I;JCFIHGFJEDCJB;A=@?>=A<;BI:9H87G6E543E21D@
123456789:;<=>?@1ABCD14C6BEF6G8H:IJ;>AIEHGFEIBAJ@?>J=<;J:H98G76FC54D321D@
123456789:;<=>?@1ABC2D47EF8G:HI;>AHJBEHGFEJDCBJAI@?>I=<;I:G98F7D654D32C1@
123456789:;<=>?@1ABC2D47EF8GH9<GI=JBEIGFEJDCBJA=@?>=AI<H;:9H8F7D654D32C1@
123456789:;<=>?@1ABC25BDE5FG69FH:IJ;>AIDHFEDIBAJ@?>J=<;J:H9G876G5EC432C1@
123456789:;<=>?@1ABC1DE2F47EDG7HI8J;AIHBGDCBHAJ=@?>=A<;J:98I7GF654F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7HI8;J=AIHBGDCBHAJ@?>=J<;I:98I7G6E54F321FC@
123456789:;<=>?@1ABC1DEF14E6DG7HI8J;AIHBGDCBHAJ=@?>=A<;J:98I7G6E54F321FC@
123456789:;<=>?@1ABC1DE2F47EDG7HI8;J=AIHBGDCBHAJ@?>=J<;I:98I7GF654F32E1C@
123456789:;<=>?@1ABC2D4E69DCB9AFG9H;I=J?FIHGFJA@?J>=I<;H:9GBE876E54D32C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHCB9AIJ9<I>A@?>I=<J;:9JBH87G65F43E2C1@
123456789:;<=>?@1ABC2DE36D8CB9AFG9H;I=J?FIHGFJA@?J>=I<;H:9GB8D76E543E2C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHCB9AI:J<?IA@?J>=<J;:I9BH87G65F43E2C1@
123456789:;<=>?@1ABCD14CE58CB9AFG9H;I=J?FIHGFJA@?J>=I<;H:9GB8E765E4D321D@
123456789:;<=>?@1ABCD1EF2G4H6I8EHGFEIDC8BJ9<BA=@?>=A<J;:9J8CI76H54G32F1D@
123456789:;<=>?@1ABCD1E36DC7BFG7H9I;J=FIHGFJBA=@?>=AJ<;I:9H87GC6E543E21D@
123456789:;<=>?@1ABCD14CEF4G6H8I:EHGFEICB:AJ;>A@?>J=<;J:BI98H76G54FD321D@
123456789:;<=>?@1ABC2D47CB8AEF8G:HI;>HJ?EHGFEJA@?J>I=<;I:G98FB7D654D32C1@
123456789:;<=>?@1ABC2DE3FG47FH8I:DHFEDICB:AJ;>A@?>J=<;J:BI98H7G654G3E2C1@
123456789:;<=>?@1ABC2D47CB8AEF8GH9<GI=J?EIGFEJA@?J>=I<H;:9H8FB7D654D32C1@
123456789:;<=>?@1ABC2DE3F5GH69GI:DGFEDICB:AJ;>A@?>J=<;J:BI9H876H5F43E2C1@
123456789:;<=>?@1ABCD1E36DC7B9AFG9H;I=J?FIHGFJA@?J>=I<;H:9GB87C6E543E21D@
123456789:;<=>?@1ABCD1EF2G4H6I8EHGFEIDC8B:AJ;>A@?>J=<;J:B98CI76H54G32F1D@
123456789:;<=>?@1ABC1DEFG14F6E8D:CBH:I<J>AIHBAJ@?>J=<I;:HD98E76F54G321GC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9I;J=@IHGA@J?>=J<;I:9H87GF65E43D21C@
123456789:;<=>?@1AB2CDE2F4G6H8DGFEDHCI8;CBAJ;>A@?>J=<;JI:98IH76G54F32EB1@
123456789:;<=>?@1AB2CDE2F4G69FEDH9<DCI<J>AICBAJ@?>J=<IH;:9HG876G54F32EB1@
123456789:;<=>?@1ABCD14C6B8AEF8G:HI;>HJ?EHGFEJA@?J>I=<;I:G98FB76C54D321D@
123456789:;<=>?@1ABCD1EF2GH36GI7J9EIGFEJDC9B;A=@?>=A<;B:9CJ87I6H543H2F1D@
123456789:;<=>?@1ABCD14C6B8AEF8GH9<GI=J?EIGFEJA@?J>=I<H;:9H8FB76C54D321D@
123456789:;<=>?@1ABCD1EF2G4HI58HJ9EHGFEJDC9B;A=@?>=A<;B:9CJ8I765I4G32F1D@
123456789:;<=>?@1AB2CDE2F4G6H8DGFEDHCI8J:=ICBA=@?>=AJ<;:J98IH76G54F32EB1@
123456789:;<=>?@1ABCD14C6BEF6G8HI9<HJ=EHGFEJBA=@?>=AJ<I;:9I8G76FC54D321D@
123456789:;<=>?@1ABCD14CEF4GH58GI9J;EIGFEJCB;A=@?>=A<;BJ:9I8H765H4FD321D@
123456789:;<=>?@1ABCD14C6BEF6GH7:GI;J=EIGFEJBA=@?>=AJ<;I:H987H6FC54D321D@
123456789:;<=>?@1ABCD14CEF4G6HI7:HJ;EHGFEJCB;A=@?>=A<;BJ:I987I6G54FD321D@
123456789:;<=>?@1ABC25B7ADE7F9GH:I<?HGJ?DGFEDJA@?JI>=<I;:H9F87EB65C432C1@
123456789:;<=>?@1ABC2DE3FGH36G8FI9J;DIFEDJCB;A=@?>=A<;BJ:9I8G76H543HE2C1@
123456789:;<=>?@1ABC25B7ADE7F9GHI9<H>GJ?DGFEDJA@?J>H=<I;:9IF87EB65C432C1@
123456789:;<=>?@1ABC2DE3FG4H69GFI9J;DIFEDJCB;A=@?>=A<;BJ:9IH876H54G3E2C1@
123456789:;<=>?@1ABC25B7ADE7FG8;FHI;>HJ?DHFEDJA@?J>I=<;IG:98G7EB65C432C1@
123456789:;<=>?@1ABC2DE3FG47FHI7:HJ;DHFEDJCB;A=@?>=A<;BJ:I987IG654G3E2C1@
123456789:;<=>?@1ABC25B7ADE7FG8H:=GFI=J?DIFEDJA@?J>=IH<;:H98G7EB65C432C1@
123456789:;<=>?@1ABC2DE3F5GHI58H:GJ;DGFEDJCB;A=@?>=A<;BJ:H98I765IF43E2C1@
123456789:;<=>?@1ABC25B7ADE7FGH7:G<FI=J?DIFEDJA@?J>=I<G;:H987HEB65C432C1@
123456789:;<=>?@1ABC2DE3F5GH6I8;HGJ;DGFEDJCB;A=@?>=A<;BJI:98I76H5F43E2C1@
123456789:;<=>?@1ABC25BDE5F7GH8I:=HGJ=DGFEDJBA=@?>=AJI<;:I98H7F65EC432C1@
123456789:;<=>?@1ABC25BDE5FGH58G:FI;J=DIFEDJBA=@?>=AJ<;I:G98H765HEC432C1@
123456789:;<=>?@1ABC25BDE5F7GHI7:H<GJ=DGFEDJBA=@?>=AJ<H;:I987IF65EC432C1@
123456789:;<=>?@1ABC25BDE5FG6H8;GFI;J=DIFEDJBA=@?>=AJ<;IH:98H76G5EC432C1@
123456789:;<=>?@1ABC25BDE5FG69FHI9<HJ=DHFEDJBA=@?>=AJ<I;:9IG876G5EC432C1@
123456789:;<=>?@1ABC1D3E58FGH8I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:98HE765E43D21C@
123456789:;<=>?@1ABC1D3EFG36F9EHI9<J>AIHBEDCBHAJ@?>J=<I;:9IF876G543GD21C@
123456789:;<=>?@1ABC1DE25D7CBF7GH8I;>HGJ>AGFBAJ@?>JI=<;I:98H7FD65E432E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8I:BHDCBIAJ:=A@?>=J<;:JI98H7E6G543G21FC@
123456789:;<=>?@1ABC1D47CBE7F9GHI9<HJ=@HGAFEBAG@J?>=J<I;:9IF87ED654D321C@
123456789:;<=>?@1ABC1DEF14EG58EDH8I:BHDCBIAJ:=A@?>=J<;:JI98HG765G4F321FC@
123456789:;<=>?@1ABC1D47CBE7FG8;FHI;J=@IHAFEBAH@J?>=J<;IG:98G7ED654D321C@
123456789:;<=>?@1ABC1DEF14E7DG8HIJ8;I=HBGDCBHA=@?>=AI<;J:98JG7E654F321FC@
123456789:;<=>?@1ABC1DE2FG3H69GFI9J;DIFEDJCB;A=@?>=A<;BJ:9IH876H543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8EDH8I:BHDCBIAJ:=A@?>=J<;:JI98HF76G543G2E1C@
123456789:;<=>?@1ABC1DE2F58EDG8HI9<J>AIHBGDCBHAJ@?>J=<I;:9I8GF765F432E1C@
123456789:;<=>?@1ABC1DEF14E7DG8HI9J;AIHBGDCBHAJ=@?>=A<;J:9I8G7E654F321FC@
123456789:;<=>?@1ABC1DE2F58EDG8HI9J;>AIHBGDCBHAJ@?>J=<;J:9I8GF765F432E1C@
123456789:;<=>?@1ABC1DEF14E7DG8HI9J;>AIHBGDCBHAJ@?>J=<;J:9I8G7E654F321FC@
123456789:;<=>?@1ABC1DE2F58EDG8HIJ8;I=HBGDCBHA=@?>=AI<;J:98JGF765F432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7:GFI:BFDCBIAJ:=A@?>=J<;:JIH987H65GE432E1C@
123456789:;<=>?@1ABC1DE2F58EDG8HI9J;AIHBGDCBHAJ=@?>=A<;J:9I8GF765F432E1C@
123456789:;<=>?@1ABC1DEF14E7DG8HI9<J>AIHBGDCBHAJ@?>J=<I;:9I8G7E654F321FC@
123456789:;<=>?@1ABC1DE25D7CBF7G9HI:J=@IHAGFBAH@J?>=J<;:I9G87FD65E432E1C@
123456789:;<=>?@1ABC1DEF14E7DG8H:BGDCBHAI:J<?IA@?J>=<J;:IH98G7E654F321FC@
123456789:;<=>?@1ABC1D47CBE7FGH7:GI;>GFJ>AFEBAJ@?>JI=<;I:H987HED654D321C@
123456789:;<=>?@1ABC1D3EFG36FH7:FEI:BEDCBIAJ:=A@?>=J<;:JIH987H6G543GD21C@
123456789:;<=>?@1ABC1DE2F4GH5I8;HGJ;DGFEDJCB;A=@?>=A<;BJI:98I765H4F32E1C@
123456789:;<=>?@1ABC1DE25D7CBF7GHI7:H=GJ>AGFBAJ@?>J=H<;:I987IFD65E432E1C@
123456789:;<=>?@1ABC1D4E69F;G=HI>AHJBEHGFEJDCBJAI@?>I=G<;F:9E876E54D321C@
123456789:;<=>?@1ABC1D3EF4G6H8;I=AHJBEHGFEJDCBJAI@?>=I<;H:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8I:=AHJBEHGFEJDCBJAI@?>=I<;:I98H76G54F3D21C@
123456789:;<=>?@1ABC1D47E9F;G=HI>AHJBEHGFEJDCBJAI@?>I=G<;F:9E87D654D321C@
123456789:;<=>?@1ABC1D3EF4G6HI7:H<JBEHGFEJDCBJA<@?>=<AH;:I987I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7;HJBEHGFEJDCBJ;A=@?>=A<;BI:987I6G54F3D21C@
123456789:;<=>?@1ABC1DE25DF69GHI9=HJ>AHGBFDCBGAJ@?>J=I<;:9IF876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4GH59GIJ9<BIDGFEDICBJA=@?>=A<J;:9JH8765H4F32E1C@
123456789:;<=>?@1ABC1D3EFG36FH7I9<JBEIHFEJDCBJA<@?>=<AI;:9I87H6G543GD21C@
123456789:;<=>?@1ABC15BDE58F:GH;>GIJ>AIDGFEDIBAJ@?>JH=<;H:F98E765EC4321C@
123456789:;<=>?@1ABC1DE25DFG5H7I9<JBFIHGFJDCBJA<@?>=<AI;:9I87H65GE432E1C@
123456789:;<=>?@1ABC1DE26DFG69H;I=JBFIHGFJDCBJA=@?>=AI<;H:9G876GE5432E1C@
123456789:;<=>?@1ABC1DEF1GH26GI7J9EIGFEJD:CB;A=@?>=A<;B:D9J87I6H5432H1FC@
123456789:;<=>?@1ABC1DEF1GH25G7FE8DI9J;BIDCBJA<@?>=<A;J:9I8E7G65H432H1FC@
123456789:;<=>?@1ABC1DEF14E6D8CBG8HI9=HJ>AHGBAJ@?>J=I<;:9I8GD76E54F321FC@
123456789:;<=>?@1ABC1DEF1G3H58GFE8DI9J;BIDCBJA<@?>=<A;J:9I8EH765H43G21FC@
123456789:;<=>?@1ABC1D3EFG36FHI69H;FEJ;BEDCBJA<@?>=<A;JH:9I876IG543GD21C@
123456789:;<=>?@1ABC1DEF1G36FEH69EDI9J;BIDCBJA<@?>=<A;J:9IH876HG543G21FC@
123456789:;<=>?@1ABC1DE25DFG5HI69H;GFJ;BFDCBJA<@?>=<A;JH:9I876I5GE432E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DHI7:HJ;BHDCBJA<@?>=<A;J:I987IE6G543G21FC@
123456789:;<=>?@1ABC1D3EFG3H58GFI8;FEJ;BEDCBJA<@?>=<A;JI:98IH765H43GD21C@
123456789:;<=>?@1ABC1DEF14EGH47G9EDI9J;BIDCBJA<@?>=<A;J:9IG87H654HF321FC@
123456789:;<=>?@1ABC1DE25F7GH8;GIJ;BIDGFEDICBJA<@?>=<A;JH:98H7F65E432E1C@
123456789:;<=>?@1ABC1DEF14EG5H7:IJ;BIDHGEDICBJA<@?>=<A;J:H987H65G4F321FC@
123456789:;<=>?@1ABC1DE2F47GH8;GIJ;BIDGFEDICBJA<@?>=<A;JH:98H7F654F32E1C@
123456789:;<=>?@1ABC1DEF14EG58H:IJ;BIDHGEDICBJA<@?>=<A;J:H98G765G4F321FC@
123456789:;<=>?@1ABC1DEF14E6DGH6I8;HGJ;BGDCBJA<@?>=<A;JI:98I76HE54F321FC@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGAH9I;J=@IHA@J?>=J<;I:9HG87F6E5432E1C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8H:IJ;?IAHGBAI@?J>=<;J:H98GD76E54F321FC@
123456789:;<=>?@1ABC1DE2FG37FH8I:DHFEDICB:AJ;>A@?>J=<;J:BI98H7G6543G2E1C@
123456789:;<=>?@1ABC1DEF1G3HI48HJ9EHGFEJD:CB;A=@?>=A<;B:D9J8I7654I3G21FC@
123456789:;<=>?@1ABC1DE2FG37FH8IJ9<BIDHFEDICBJA=@?>=A<J;:9J8H7G6543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7:IJ;BIDHFEDICBJA<@?>=<A;J:H987H6G543G2E1C@
123456789:;<=>?@1ABC1DE2F47EG8H:IJ;BIDHGEDICBJA<@?>=<A;J:H98G7F654F32E1C@
123456789:;<=>?@1ABC1DE2F4GH58G:IJ;BIDGFEDICBJA<@?>=<A;J:G98H765H4F32E1C@
123456789:;<=>?@1ABC1DEF14E6G8H:IJ;BIDHGEDICBJA<@?>=<A;J:H98G76E54F321FC@
123456789:;<=>?@1ABC1DE2F4G6H8;GIJ;BIDGFEDICBJA<@?>=<A;JH:98H76G54F32E1C@
123456789:;<=>?@1ABC1DE2FG37FH8IJ9BIDHFEDICBJ;A=@?>=A<;B:9J8H7G6543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8H:IJ;BIDHFEDICBJA<@?>=<A;J:H98F76G543G2E1C@
123456789:;<=>?@1ABCD27C9B;A=@?>=A<;B:9C87D65432D1@
123456789:;<=>?@1ABCD25C7B9A;@?>=<;A:9B87C65D432D1@
123456789:;<=>?@1ABC38B:AD;>A@?>D=<;D:B98C76543C21@
123456789:;<=>?@1ABC3D58CB9A;@?>=<;A:9B8D765D43C21@
123456789:;<=>?@1ABC38BD9<BA=@?>=A<D;:9D8C76543C21@
123456789:;<=>?@1ABC36BD7:BA;@?>=<;A:D987D6C543C21@
123456789:;<=>?@1ABC3D7:CB;A=@?>=A<;B:D987D6543C21@
123456789:;<=>?@1ABC36B8AD9<A@?>=<D;:9D8B76C543C21@
123456789:;<=>?@1ABCD25C9B;A=@?>=A<;B:9C8765D432D1@
123456789:;<=>?@1ABCD25C7B9A=@?>=A<;:9B87C65D432D1@
123456789:;<=>?@1ABC1D5:CB;A=@?>=A<;B:D98765D4321C@
123456789:;<=>?@1ABC16B:AD;>A@?>D=<;D:B9876C54321C@
123456789:;<=>?@1AB49ACD9<C>A@?>C=<D;:9DB87654B321@
123456789:;<=>?@1AB4C6D8;CBA;@?>=<;AD:98D76C54B321@
123456789:;<=>?@1AB4C8;BAD;>A@?>D=<;DC:98C7654B321@
123456789:;<=>?@1AB4C8D:=CBA=@?>=AD<;:D98C7654B321@
123456789:;<=>?@1ABC36B:AD;>A@?>D=<;D:B9876C543C21@
123456789:;<=>?@1ABC3D58CB9A=@?>=A<;:9B8D765D43C21@
123456789:;<=>?@1ABC36BD9<BA=@?>=A<D;:9D876C543C21@
123456789:;<=>?@1ABC3D58CB;A=@?>=A<;B:98D765D43C21@
123456789:;<=>?@1ABC36B8AD;>A@?>D=<;D:98B76C543C21@
123456789:;<=>?@1ABCD25C7B;A=@?>=A<;B:987C65D432D1@
123456789:;<=>?@1ABC36BDE69DFG9<FHI<?HAFDBAH@?I>=<IG;:9GE876EC543C21@
123456789:;<=>?@1ABC3DE47DFG7:FHI:=HBFDCBHA=@?>=AI<;:IG987GE654E3C21@
123456789:;<=>?@1ABC36BDE69DFG9H;>GFI>AFDBAI@?>IH=<;H:9GE876EC543C21@
123456789:;<=>?@1ABC3D5EFG58F:EHI:=HBEDCBHA=@?>=AI<;:IF98G765GD43C21@
123456789:;<=>?@1ABC36BDE6F8;G=HI>AHDGFEDHBAI@?>I=G<;F:98F76EC543C21@
123456789:;<=>?@1ABC3D5EF6G8;H=IBEHGFEIDCBIA=@?>=AH<;G:98G76F5D43C21@
123456789:;<=>?@1ABC3D58E:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE98D765D43C21@
123456789:;<=>?@1ABC3D5EF69EGH9I;>AHGBEDCBGAI@?>I=<;I:9HF876F5D43C21@
123456789:;<=>?@1ABCD25C7BEF7:EGH:=GI>AGEBAI@?>I=H<;:HF987FC65D432D1@
123456789:;<=>?@1ABCD2E4FG58FHI8;HCFEDCHB;A=@?>=A<;BI:98IG765G4E32D1@
123456789:;<=>?@1ABCD25CEF58EGH8;GI<BGECBIA=@?>=A<I;H:98HF765FD432D1@
123456789:;<=>?@1ABCD25CE6FG7:FHI:=HBFECBHA=@?>=AI<;:IG987G6E5D432D1@
123456789:;<=>?@1ABC36BDE6F8G:=HI>AHDGFEDHBAI@?>I=G<;:G98F76EC543C21@
123456789:;<=>?@1ABC3D5EF69G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F876F5D43C21@
123456789:;<=>?@1ABC36BDE6FG7:F<EDH<I>AHDBAI@?>I=<HF;:G987G6EC543C21@
123456789:;<=>?@1ABC3D5E7FGH7I9<HG=FBEDCBFA=@?>=AG<I;:9I87HE65D43C21@
123456789:;<=>?@1ABC3D58EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8D765D43C21@
123456789:;<=>?@1ABC3D5E7FGH7:GI;>AGFBEDCBFAI@?>I=<;I:H987HE65D43C21@
123456789:;<=>?@1ABCD25C7BEF7G9<FEH<I>AHEBAI@?>I=<HG;:9G87FC65D432D1@
123456789:;<=>?@1ABCD2E4F6GHI69H;GCFEDCGB;A=@?>=A<;BH:9I876IF54E32D1@
123456789:;<=>?@1ABCD25CEF5G7:FEH:I<BHECBIA=@?>=A<I;:HG987G65FD432D1@
123456789:;<=>?@1ABCD25CE6F8GHI8;H=GBFECBGA=@?>=AH<;I:98IF76E5D432D1@
123456789:;<=>?@1ABC36BDE6F8;EDG;HI<?HAGDBAH@?I>=<I;GF:98F76EC543C21@
123456789:;<=>?@1ABC3DE47DF8GHI8;H=GBFDCBGA=@?>=AH<;I:98IF7E654E3C21@
123456789:;<=>?@1ABC3D5E7:DF;GH<I>AHGBFDCBGAI@?>I=<H;F:E987E65D43C21@
123456789:;<=>?@1ABC3D5E7FG8HI9<H>AGFBEDCBFAH@?>H=<I;:9I8G7E65D43C21@
123456789:;<=>?@1ABC3DE47D9F;GH<I>AHGBFDCBGAI@?>I=<H;F:9D87E654E3C21@
123456789:;<=>?@1ABC3D5E7FG8H:I<?HAGFBEDCBFAH@?I>=<I;:H98G7E65D43C21@
123456789:;<=>?@1ABCD25CE69F;GH<I>AHGBFECBGAI@?>I=<H;F:9E876E5D432D1@
123456789:;<=>?@1ABCD2E4F6GH7I9<BHGCFEDCGBIA=@?>=A<I;:9I87H6F54E32D1@
123456789:;<=>?@1ABCD2E47F9GH:I<BHGCFEDCGBIA=@?>=A<I;:H9F87E654E32D1@
123456789:;<=>?@1ABCD25CE6F8GH9I;>AHGBFECBGAI@?>I=<;I:9H8F76E5D432D1@
123456789:;<=>?@1ABC3D58E:FG;HI<?HAGFBEDCBFAH@?I>=<I;G:E98D765D43C21@
123456789:;<=>?@1ABC3DE47DF8GH9I;>AHGBFDCBGAI@?>I=<;I:9H8F7E654E3C21@
123456789:;<=>?@1ABCD2E47DC8BFG8;FH<I>AHFBAI@?>I=<H;G:98GC7E654E32D1@
123456789:;<=>?@1ABCD2E4F6GH7:GCFEDCGB:AI;>A@?>I=<;I:BH987H6F54E32D1@
123456789:;<=>?@1ABCDE14D6C8BFG8;FH<I>AHFBAI@?>I=<H;G:98GC76D54E321E@
123456789:;<=>?@1ABCDE1F3G5HI69HDGFEDHC9B;A=@?>=A<;B:9CI876I5G43F21E@
123456789:;<=>?@1ABCDE14D6CFG69FH:I<BHFCBIA=@?>=A<I;:H9G876GD54E321E@
123456789:;<=>?@1ABCDE14DF5G7HI8;HCGFDCHB;A=@?>=A<;BI:98I7G65F4E321E@
123456789:;<=>?@1ABCD25C7BEF7:EG;HI<?HAGEBAH@?I>=<I;G:F987FC65D432D1@
123456789:;<=>?@1ABCD2EF36EG7HI8;HCGEDCHB;A=@?>=A<;BI:98I7G6F543F2D1@
123456789:;<=>?@1ABCDE14DFG47FH8I:CHFDCIB;A=@?>=A<;B:I98H7G654GE321E@
123456789:;<=>?@1ABCDE14D6CF7G9HI:=HBGFCBHA=@?>=AI<;:I9G87F6D54E321E@
123456789:;<=>?@1ABCD25CEF58EG9H;BGECBHAI;>A@?>I=<;IH:9G8F765FD432D1@
123456789:;<=>?@1ABCD2E47DCF7G9HI:=HBGFCBHA=@?>=AI<;:I9G87FE654E32D1@
123456789:;<=>?@1ABCD25CEF58EG9HI:=HBGECBHA=@?>=AI<;:I9G8F765FD432D1@
123456789:;<=>?@1ABC36BDE69DF:GH;I=@HGAFDBAG@I?>=I<;H:F9E876EC543C21@
123456789:;<=>?@1ABC3DEF36E8DG9HI:=HBGDCBHA=@?>=AI<;:I9G8E76F543FC21@
123456789:;<=>?@1ABC36BDE69DF:GHI:=H?GAFDBAG@?H>=I<;:IF9E876EC543C21@
123456789:;<=>?@1ABC3DE4F69EDG9HI:=HBGDCBHA=@?>=AI<;:I9GF876F54E3C21@
123456789:;<=>?@1ABC3D5E7:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE987E65D43C21@
123456789:;<=>?@1ABC3D5EF69EGH9<I>AHGBEDCBGAI@?>I=<H;:9HF876F5D43C21@
123456789:;<=>?@1ABC3D5E7F9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F87E65D43C21@
123456789:;<=>?@1ABC3D5E7FGH7:G<I>AGFBEDCBFAI@?>I=<G;:H987HE65D43C21@
123456789:;<=>?@1ABC3D5EF69E;GH<I>AHGBEDCBGAI@?>I=<H;E:9F876F5D43C21@
123456789:;<=>?@1ABC3D5E7FG8H:=GI>AGFBEDCBFAI@?>I=H<;:H98G7E65D43C21@
123456789:;<=>?@1ABC3DE47DF8;GH<I>AHGBFDCBGAI@?>I=<H;F:98F7E654E3C21@
123456789:;<=>?@1ABC3D5E7FG8;HI<?HAGFBEDCBFAH@?I>=<I;G:98G7E65D43C21@
123456789:;<=>?@1ABCD25CE6F8;GH<I>AHGBFECBGAI@?>I=<H;F:98F76E5D432D1@
123456789:;<=>?@1ABCD2E4F6GH7:I<BHGCFEDCGBIA=@?>=A<I;:H987H6F54E32D1@
123456789:;<=>?@1ABCD2E4F69GH:I<BHGCFEDCGBIA=@?>=A<I;:H9F876F54E32D1@
123456789:;<=>?@1ABCD25CE6F8GH9<I>AHGBFECBGAI@?>I=<H;:9H8F76E5D432D1@
123456789:;<=>?@1ABC3D5E7:FG;HI<?HAGFBEDCBFAH@?I>=<I;G:E987E65D43C21@
123456789:;<=>?@1ABC3DE47DF8GH9<I>AHGBFDCBGAI@?>I=<H;:9H8F7E654E3C21@
123456789:;<=>?@1ABC3DE4F69ED:CBG:H<I>AHGBAI@?>I=<H;:GD9F876F54E3C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFAG9HI:=H?GA@?H>=I<;:I9GF87E65D43C21@
123456789:;<=>?@1ABC3DEF36E8D:CBG:H<I>AHGBAI@?>I=<H;:GD98E76F543FC21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF87E65D43C21@
123456789:;<=>?@1ABCD25CEF58E:CBG:H<I>AHGBAI@?>I=<H;:GE98F765FD432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I:=HBA=@?>=AI<;:I98HG76F54E32D1@
123456789:;<=>?@1ABCD2EF36E8DCG8H:I<BHGCBIA=@?>=A<I;:H98GE76F543F2D1@
123456789:;<=>?@1ABCD25CE6F8G:BFECBGAH:I<?HA@?I>=<I;:HG98F76E5D432D1@
123456789:;<=>?@1ABC3DE47D9CBF9G;HI<?HAGFBAH@?I>=<I;G:9FD87E654E3C21@
123456789:;<=>?@1ABC3DE47DF8G:BFDCBGAH:I<?HA@?I>=<I;:HG98F7E654E3C21@
123456789:;<=>?@1ABC3DE47D9CBF9GH:=GI>AGFBAI@?>I=H<;:H9FD87E654E3C21@
123456789:;<=>?@1ABC3D5EF69EG:BEDCBGAH:I<?HA@?I>=<I;:HG9F876F5D43C21@
123456789:;<=>?@1ABCD2E47DCF7:CBG:H<I>AHGBAI@?>I=<H;:GF987FE654E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8;BAI;>A@?>I=<;IH:98HG76F54E32D1@
123456789:;<=>?@1ABCDE14D6CF7:CBG:H<I>AHGBAI@?>I=<H;:GF987F6D54E321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHCI7:CB;A=@?>=A<;B:I987IH65G43F21E@
123456789:;<=>?@1ABCDE14DF58DCG8H:I<BHGCBIA=@?>=A<I;:H98GF765F4E321E@
123456789:;<=>?@1ABCDE14DF5G7H9CGFDCHBI9<BA=@?>=A<I;:9IH87G65F4E321E@
123456789:;<=>?@1ABCD25CE69CBF9G;HI<?HAGFBAH@?I>=<I;G:9FE876E5D432D1@
123456789:;<=>?@1ABCD2EF36EG7H9CGEDCHBI9<BA=@?>=A<I;:9IH87G6F543F2D1@
123456789:;<=>?@1ABCD25CE69CBF9GH:=GI>AGFBAI@?>I=H<;:H9FE876E5D432D1@
123456789:;<=>?@1ABCD2E4FG58FH9CFEDCHBI9<BA=@?>=A<I;:9IH8G765G4E32D1@
123456789:;<=>?@1ABCDE1F36EDG6H8I:CHGDCIB;A=@?>=A<;B:I98H76GF543F21E@
123456789:;<=>?@1ABCDE14D6CF7G9H;BGFCBHAI;>A@?>I=<;IH:9G87F6D54E321E@
123456789:;<=>?@1ABCD2E47DCF7G9H;BGFCBHAI;>A@?>I=<;IH:9G87FE654E32D1@
123456789:;<=>?@1ABCD2E47DCF7GH8;GI<BGFCBIA=@?>=A<I;H:98H7FE654E32D1@
123456789:;<=>?@1ABCD25CE6FG7:FH;BFECBHAI;>A@?>I=<;IH:G987G6E5D432D1@
123456789:;<=>?@1ABC3D58CBE8F:GH;I=@HGAFEBAG@I?>=I<;H:F98ED765D43C21@
123456789:;<=>?@1ABC3DEF36E8DG9H;BGDCBHAI;>A@?>I=<;IH:9G8E76F543FC21@
123456789:;<=>?@1ABC3D58CBE8F:GHI:=H?GAFEBAG@?H>=I<;:IF98ED765D43C21@
123456789:;<=>?@1ABC3DE4F69EDG9H;BGDCBHAI;>A@?>I=<;IH:9GF876F54E3C21@
123456789:;<=>?@1ABC3D58CBE8FG9<FHI<?HAFEBAH@?I>=<IG;:9G8ED765D43C21@
123456789:;<=>?@1ABC3DE47DFG7:FH;BFDCBHAI;>A@?>I=<;IH:G987GE654E3C21@
123456789:;<=>?@1ABC3D58CBE8FG9H;>GFI>AFEBAI@?>IH=<;H:9G8ED765D43C21@
123456789:;<=>?@1ABC3D5EFG58F:EH;BEDCBHAI;>A@?>I=<;IH:F98G765GD43C21@
123456789:;<=>?@1ABC3D58CBE8FGH8;G=FI>AFEBAI@?>I=G<;H:98HED765D43C21@
123456789:;<=>?@1ABC3D5EF6G8;FEH;BEDCBHAI;>A@?>I=<;IHG:98G76F5D43C21@
123456789:;<=>?@1ABCD2E4F69EDC9BG:H<I>AHGBAI@?>I=<H;:G9CF876F54E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB9AHI9<H>A@?>H=<I;:9IB8G76F54E32D1@
123456789:;<=>?@1ABCD2EF36E8DC9BG:H<I>AHGBAI@?>I=<H;:G9C8E76F543F2D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB9AH:I<?HA@?I>=<I;:H9B8G76F54E32D1@
123456789:;<=>?@1ABCDE14DF58DC9BG:H<I>AHGBAI@?>I=<H;:G9C8F765F4E321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC8BI9<BA=@?>=A<I;:9I8C7H65G43F21E@
123456789:;<=>?@1ABCDE1F36ED7CG8H:I<BHGCBIA=@?>=A<I;:H98G7D6F543F21E@
123456789:;<=>?@1ABCDE14DF5G7H9CGFDCHB:AI;>A@?>I=<;I:B9H87G65F4E321E@
123456789:;<=>?@1ABCD2E47DC8BF9G;HI<?HAGFBAH@?I>=<I;G:9F8C7E654E32D1@
123456789:;<=>?@1ABCD2EF36EG7H9CGEDCHB:AI;>A@?>I=<;I:B9H87G6F543F2D1@
123456789:;<=>?@1ABCD2E47DC8BF9GH:=GI>AGFBAI@?>I=H<;:H9F8C7E654E32D1@
123456789:;<=>?@1ABCD2E4FG58FH9CFEDCHB:AI;>A@?>I=<;I:B9H8G765G4E32D1@
123456789:;<=>?@1ABCDE1F36ED7C9BG:H<I>AHGBAI@?>I=<H;:G9C87D6F543F21E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC8B:AI;>A@?>I=<;I:B98C7H65G43F21E@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAGHI7:H<G>A@?>G=<H;:I987IF65E43D21C@
123456789:;<=>?@1ABC1D3E5F7:EDCBG:H<I>AHGBAI@?>I=<H;:GF987F65E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFAHI9<H>A@?>H=<I;:9IG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:=HGFBEDCBFA=@?>=AI<;:I98H76G5E43D21C@
123456789:;<=>?@1ABCDE14D6C8BF9G;HI<?HAGFBAH@?I>=<I;G:9F8C76D54E321E@
123456789:;<=>?@1ABCDE1FG25FH6I8DHFEDIC9B;A=@?>=A<;B:9C8I76H5G432G1E@
123456789:;<=>?@1ABCDE14D6C8BF9GH:=GI>AGFBAI@?>I=H<;:H9F8C76D54E321E@
123456789:;<=>?@1ABCDE1F3GH47GI8DGFEDIC9B;A=@?>=A<;B:9C8I7H654H3F21E@
123456789:;<=>?@1ABC1D3E5FG6H8;GFBEDCBFAI;>A@?>I=<;IH:98H76G5E43D21C@
123456789:;<=>?@1ABCDE14D6CF7GH8;GI<BGFCBIA=@?>=A<I;H:98H7F6D54E321E@
123456789:;<=>?@1ABCDE14DF5GH69GI:CGFDCIB;A=@?>=A<;B:I9H876H5F4E321E@
123456789:;<=>?@1ABCD25C7BE8F:GH;I=@HGAFEBAG@I?>=I<;H:F98E7C65D432D1@
123456789:;<=>?@1ABCD2EFG25F7EH8I:CHEDCIB;A=@?>=A<;B:I98H7F65G432GD1@
123456789:;<=>?@1ABCD25C7BE8F:GHI:=H?GAFEBAG@?H>=I<;:IF98E7C65D432D1@
123456789:;<=>?@1ABCD2EF3G58FEH8I:CHEDCIB;A=@?>=A<;B:I98HG765G43F2D1@
123456789:;<=>?@1ABCD25C7BE8FG9<FHI<?HAFEBAH@?I>=<IG;:9G8E7C65D432D1@
123456789:;<=>?@1ABCD2EF36EGH69GI:CGEDCIB;A=@?>=A<;B:I9H876HF543F2D1@
123456789:;<=>?@1ABCD25C7BE8FG9H;>GFI>AFEBAI@?>IH=<;H:9G8E7C65D432D1@
123456789:;<=>?@1ABCD2E4FGH47G9FI:CFEDCIB;A=@?>=A<;B:I9G87H654HE32D1@
123456789:;<=>?@1ABCD25C7BE8FGH8;G=FI>AFEBAI@?>I=G<;H:98HE7C65D432D1@
123456789:;<=>?@1ABCD2E4FG5H7:GFI:CFEDCIB;A=@?>=A<;B:IH987H65G4E32D1@
123456789:;<=>?@1ABCD25CE6FG7H9<GFI<BFECBIA=@?>=A<IH;:9H87G6E5D432D1@
123456789:;<=>?@1ABCD25CE6FGH69G;FI<BFECBIA=@?>=A<I;G:9H876HE5D432D1@
123456789:;<=>?@1ABCD25CE6F8GH9I;AHGBFECBGAI=@?>=A<;I:9H8F76E5D432D1@
123456789:;<=>?@1ABCD25E7F9GH:I<BHGCFEDCGBIA=@?>=A<I;:H9F87E65D432D1@
123456789:;<=>?@1ABC36BD7E9FG:HI;>H@GFAEDBAF@H?>I=<;I:G9E87D6C543C21@
123456789:;<=>?@1ABC3DEF3G58FE9DH:I<BHDCBIA=@?>=A<I;:H9E8G765G43FC21@
123456789:;<=>?@1ABC36BD7E9FGH9<GI=@GFAEDBAF@I?>=I<H;:9HE87D6C543C21@
123456789:;<=>?@1ABC3DEF36EG7:EDH:I<BHDCBIA=@?>=A<I;:HG987G6F543FC21@
123456789:;<=>?@1ABC36BD7EF8;EGH;I=@HGAEDBAG@I?>=I<;HF:98F7D6C543C21@
123456789:;<=>?@1ABC3DEF36E8DGH8;GI<BGDCBIA=@?>=A<I;H:98HE76F543FC21@
123456789:;<=>?@1ABC36BD7E9FGH9I;>HG?FAEDBAF@?G>I=<;I:9HE87D6C543C21@
123456789:;<=>?@1ABC3DE4FG58F:EDH:I<BHDCBIA=@?>=A<I;:HF98G765G4E3C21@
123456789:;<=>?@1ABC36BD7EF8;G=H?IAEHGFEIDBAI@?H>=G<;F:98F7D6C543C21@
123456789:;<=>?@1ABC3DE4F6G8;HI<BHDGFEDHCBIA=@?>=A<I;G:98G76F54E3C21@
123456789:;<=>?@1ABC36BD7EF8G:=H?IAEHGFEIDBAI@?H>=G<;:G98F7D6C543C21@
123456789:;<=>?@1ABC3DE4F69G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F876F54E3C21@
123456789:;<=>?@1ABC36BD7EFG7:F<EHI<?HAEDBAH@?I>=<IF;:G987GD6C543C21@
123456789:;<=>?@1ABC3DE47DFG7H9<GFI<BFDCBIA=@?>=A<IH;:9H87GE654E3C21@
123456789:;<=>?@1ABC36BD7EF8G:H<?IAEHGFEIDBAI@?H>=<H;:G98F7D6C543C21@
123456789:;<=>?@1ABC3DE47F9G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F87E654E3C21@
123456789:;<=>?@1ABC36BD7EF8GH9<G>FEI>AEDBAI@?>IG=<H;:9H8F7D6C543C21@
123456789:;<=>?@1ABC3D5EFG5H7:GF;EI<BEDCBIA=@?>=A<I;F:H987H65GD43C21@
123456789:;<=>?@1ABC36BD7EFG7:FH;>FEI>AEDBAI@?>IH=<;H:G987GD6C543C21@
123456789:;<=>?@1ABC3D5EFG58FH9<FEI<BEDCBIA=@?>=A<IH;:9H8G765GD43C21@
123456789:;<=>?@1ABC36BD7EFG7H9<GF=EI>AEDBAI@?>I=F<H;:9H87GD6C543C21@
123456789:;<=>?@1ABC3D5EF6GH7:G<FEI<BEDCBIA=@?>=A<IG;:H987H6F5D43C21@
123456789:;<=>?@1ABC36BDE69F;G=HI>AHDGFEDHBAI@?>I=G<;F:9E876EC543C21@
123456789:;<=>?@1ABC3D5EF6G8H:=IBEHGFEIDCBIA=@?>=AH<;:H98G76F5D43C21@
123456789:;<=>?@1ABCD2E4F6GH7I9BHGCFEDCGBI;A=@?>=A<;B:9I87H6F54E32D1@
123456789:;<=>?@1ABCD25C7E9F;GH<I>AHGBFECBGAI@?>I=<H;F:9E87C65D432D1@
123456789:;<=>?@1ABC3D5E7FG8H:AGFBEDCBFAHI;>A@?>I=<;I:H98G7E65D43C21@
123456789:;<=>?@1ABC3D58CE9F;GH<I>AHGBFECBGAI@?>I=<H;F:9E8D765D43C21@
123456789:;<=>?@1ABC3D5E7FG8HI9<HAGFBEDCBFAH=@?>=A<I;:9I8G7E65D43C21@
123456789:;<=>?@1ABC36DE7:DF;GH<I>AHGBFDCBGAI@?>I=<H;F:E987E6C543C21@
123456789:;<=>?@1ABC3D5E7FGH7:GI;AGFBEDCBFAI=@?>=A<;I:H987HE65D43C21@
123456789:;<=>?@1ABC36D8EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8D76C543C21@
123456789:;<=>?@1ABC3D5EF69EGH9I;AHGBEDCBGAI=@?>=A<;I:9HF876F5D43C21@
123456789:;<=>?@1ABC36D8E:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE98D76C543C21@
123456789:;<=>?@1ABC3DE47DF8GH9I;AHGBFDCBGAI=@?>=A<;I:9H8F7E654E3C21@
123456789:;<=>?@1ABC36D8E:FG;HI<?HAGFBEDCBFAH@?I>=<I;G:E98D76C543C21@
123456789:;<=>?@1ABC1DEF1G5H7I9EHGFEID:CB;A=@?>=A<;B:D9I87H65G4321FC@
123456789:;<=>?@1ABC1DE2F4G6H:DGFEDHCB:AI;>A@?>I=<;I:BH9876G54F32E1C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8H<I>AHGBAI@?>I=<H;:98GD76E54F321FC@
123456789:;<=>?@1ABC1D3E5F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF8765E43D21C@
123456789:;<=>?@1AB4C6D8EFG8;FHI;>H@FEADCBAE@H?>I=<;IG:98GD76C54B321@
123456789:;<=>?@1AB4CDE4F69EDG9<DCH<I>AHCBAI@?>I=<HG;:9GF876F54EB321@
123456789:;<=>?@1ABC14BDE4FG58F:EDH:I>AHDBAI@?>I=<;:HF98G765G4EC321C@
123456789:;<=>?@1ABC1DEF14EG5H7I;DHGEDICB;A=@?>=A<;BI:987H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG36F8EDH8I<BHDCBIA=@?>=A<I;:98HF76G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I;DHFEDICB;A=@?>=A<;BI:987H6G543G2E1C@
123456789:;<=>?@1AB4C6D8EFG8H:=GFI=@FEADCBAE@I?>=IH<;:H98GD76C54B321@
123456789:;<=>?@1AB4CDE47DFG7:F<DCH<I>AHCBAI@?>I=<HF;:G987GE654EB321@
123456789:;<=>?@1ABC14D6EF7:EGH:I>AHGBEDCBGAI@?>I=<;:HF987F6D54C321C@
123456789:;<=>?@1ABC1D3E7FGH7:GI;AGFBEDCBFAI=@?>=A<;I:H987HE6543D21C@
123456789:;<=>?@1ABC1DEF14EG58EDH8I<BHDCBIA=@?>=A<I;:98HG765G4F321FC@
123456789:;<=>?@1ABC1D5EFG58FH9<FEI<BEDCBIA=@?>=A<IH;:9H8G765GD4321C@
123456789:;<=>?@1ABC1D36EF7:EGH:I>AHGBEDCBGAI@?>I=<;:HF987F6D543D21C@
123456789:;<=>?@1ABC1D3E7FGH7:GI;>AGFBEDCBFAI@?>I=<;I:H987HE6543D21C@
123456789:;<=>?@1AB4C6DEF69E;DGH;I=@HGADCBAG@I?>=I<;HE:9F876FC54B321@
123456789:;<=>?@1AB4CDE47D9CFG9H;>GFI>AFCBAI@?>IH=<;H:9GD87E654EB321@
123456789:;<=>?@1ABC14BDE47DFG7H9<GFI<AFDBAI@?>=<IH;:9H87GE654EC321C@
123456789:;<=>?@1ABC1D5EFG58F:EHI:=HBEDCBHA=@?>=AI<;:IF98G765GD4321C@
123456789:;<=>?@1ABC1D36CBE6FG7H9<GFI<AFEBAI@?>=<IH;:9H87G6ED543D21C@
123456789:;<=>?@1ABC1DEF14E6DG7H;BGDCBHAI;>A@?>I=<;IH:987G6E54F321FC@
123456789:;<=>?@1ABC1DE2F47EDG7H;BGDCBHAI;>A@?>I=<;IH:987GF654F32E1C@
123456789:;<=>?@1ABC1D5E7F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF87E65D4321C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8H:I<AHGBAI@?>=<I;:H98GD76E54F321FC@
123456789:;<=>?@1ABC1DE2F6G8H:DGFEDHCB:AI;>A@?>I=<;I:BH98G76F5432E1C@
123456789:;<=>?@1ABC1DEF1G3H5I9EHGFEID:CB;A=@?>=A<;B:D9I8765H43G21FC@
123456789:;<=>?@1ABC1DE2F6G8HI9<BHDGFEDHCBIA=@?>=A<I;:9I8G76F5432E1C@
123456789:;<=>?@1ABC1DE25DF69GH:I<AHGBFDCBGAI@?>=<I;:H9F876F5E432E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8I<BHDCBIA=@?>=A<I;:98H7E6G543G21FC@
123456789:;<=>?@1ABC1DE25D7CBF7GH8;GI<AGFBAI@?>=<I;H:98H7FD65E432E1C@
123456789:;<=>?@1ABC1D5E7FG8H:=GI>AGFBEDCBFAI@?>I=H<;:H98G7E65D4321C@
123456789:;<=>?@1ABC1D3EF47E9GH:I<AHGBEDCBGAI@?>=<I;:H9E87F654F3D21C@
123456789:;<=>?@1ABC1D5E7FGH7:G<I>AGFBEDCBFAI@?>I=<G;:H987HE65D4321C@
123456789:;<=>?@1ABC1D3E5F7:EGH:I<AHGBEDCBGAI@?>=<I;:HF987F65E43D21C@
123456789:;<=>?@1ABC1D5EF69EGH9<I>AHGBEDCBGAI@?>I=<H;:9HF876F5D4321C@
123456789:;<=>?@1ABC1D5EF6G8H:=IBEHGFEIDCBIA=@?>=AH<;:H98G76F5D4321C@
123456789:;<=>?@1ABC1D5EF6G8;FEH;BEDCBHAI;>A@?>I=<;IHG:98G76F5D4321C@
123456789:;<=>?@1ABC1DE2F6G8HI9BHDGFEDHCBI;A=@?>=A<;B:9I8G76F5432E1C@
123456789:;<=>?@1ABC1DE25D7F9GH:I<AHGBFDCBGAI@?>=<I;:H9F87D65E432E1C@
123456789:;<=>?@1ABC1DE25D7F9GH:I>AHGBFDCBGAI@?>I=<;:H9F87D65E432E1C@
123456789:;<=>?@1ABC1DE2F4G8HI9BHDGFEDHCBI;A=@?>=A<;B:9I8G7654F32E1C@
123456789:;<=>?@1ABC1D5E7FGH7:GI;>AGFBEDCBFAI@?>I=<;I:H987HE65D4321C@
123456789:;<=>?@1ABC1D36EF7:EGH:I<AHGBEDCBGAI@?>=<I;:HF987F6D543D21C@
123456789:;<=>?@1ABC1D5EF69EGH9I;>AHGBEDCBGAI@?>I=<;I:9HF876F5D4321C@
123456789:;<=>?@1ABC1D5EF6G8;H=IBEHGFEIDCBIA=@?>=AH<;G:98G76F5D4321C@
123456789:;<=>?@1ABC1DEF14EG5H9I;DHGEDICB;A=@?>=A<;BI:9H8765G4F321FC@
123456789:;<=>?@1ABC14BDE4FG58F:EDH:I<AHDBAI@?>=<I;:HF98G765G4EC321C@
123456789:;<=>?@1ABC1D5EF69G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F876F5D4321C@
123456789:;<=>?@1ABC1D5EF69EGH9I;AHGBEDCBGAI=@?>=A<;I:9HF876F5D4321C@
123456789:;<=>?@1ABC1D3E5F7:EGH:I>AHGBEDCBGAI@?>I=<;:HF987F65E43D21C@
123456789:;<=>?@1ABC1D3E7FGH7:G<I>AGFBEDCBFAI@?>I=<G;:H987HE6543D21C@
123456789:;<=>?@1ABC1D5E7FG8H:AGFBEDCBFAHI;>A@?>I=<;I:H98G7E65D4321C@
123456789:;<=>?@1ABC1D3EF4G6H:IBEHGFEIDCBI;A=@?>=A<;B:H9876G54F3D21C@
123456789:;<=>?@1ABC1DE25DF69GH:I>AHGBFDCBGAI@?>I=<;:H9F876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G8HI9<BHDGFEDHCBIA=@?>=A<I;:9I8G7654F32E1C@
123456789:;<=>?@1ABC1D5E7FGH7:GI;AGFBEDCBFAI=@?>=A<;I:H987HE65D4321C@
123456789:;<=>?@1ABC14D6EF7:EGH:I<AHGBEDCBGAI@?>=<I;:HF987F6D54C321C@
123456789:;<=>?@1ABC1DEF1G3H7I9EHGFEID:CB;A=@?>=A<;B:D9I87H6543G21FC@
123456789:;<=>?@1ABC1DE2F4G8H:DGFEDHCB:AI;>A@?>I=<;I:BH98G7654F32E1C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8H:I>AHGBAI@?>I=<;:H98GD76E54F321FC@
123456789:;<=>?@1ABC1D3E7F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF87E6543D21C@
123456789:;<=>?@1AB4C6DEF69EGH9<G>EDI>ADCBAI@?>IG=<H;:9HF876FC54B321@
123456789:;<=>?@1AB4C6DEF6G8;FEH;>EDI>ADCBAI@?>IH=<;HG:98G76FC54B321@
123456789:;<=>?@1ABC25BDE5F7:EDGH:=GI>AGDBAI@?>I=H<;:HF987F65EC432C1@
123456789:;<=>?@1ABC2D4EF58EGHI8;H=GBEDCBGA=@?>=AH<;I:98IF765F4D32C1@
123456789:;<=>?@1ABC25BDE5F7G9<FEDH<I>AHDBAI@?>I=<HG;:9G87F65EC432C1@
123456789:;<=>?@1ABC2D4E6FGHI69H;G=FBEDCBFA=@?>=AG<;H:9I876IE54D32C1@
123456789:;<=>?@1ABCD1E3F5GH7:GCFEDCGB:AI;>A@?>I=<;I:BH987H65F43E21D@
123456789:;<=>?@1ABCD1E36DC7BFG7:FH<I>AHFBAI@?>I=<H;:G987GC6E543E21D@
123456789:;<=>?@1ABCD1E3F5GH7I9<BHGCFEDCGBIA=@?>=A<I;:9I87H65F43E21D@
123456789:;<=>?@1ABCD14CE58F:GH<I>AHGBFECBGAI@?>I=<H;:F98E765E4D321D@
123456789:;<=>?@1ABCD1E3F5GHI69H;GCFEDCGB;A=@?>=A<;BH:9I876I5F43E21D@
123456789:;<=>?@1ABCD1E3FG47FHI8;HCFEDCHB;A=@?>=A<;BI:98I7G654G3E21D@
123456789:;<=>?@1ABCD14CE5F7GHI8;H=GBFECBGA=@?>=AH<;I:98I7F65E4D321D@
123456789:;<=>?@1ABCD1EF25EG6HI8;HCGEDCHB;A=@?>=A<;BI:98I76G5F432F1D@
123456789:;<=>?@1ABCD14C6BEF69EG;HI<?HAGEBAH@?I>=<I;G:9F876FC54D321D@
123456789:;<=>?@1ABC2D4E6FG8H:I<?HAGFBEDCBFAH@?I>=<I;:H98G76E54D32C1@
123456789:;<=>?@1ABC2DE36D8F:GH<I>AHGBFDCBGAI@?>I=<H;:F98D76E543E2C1@
123456789:;<=>?@1ABCD1E36F8GH:I<BHGCFEDCGBIA=@?>=A<I;:H98F76E543E21D@
123456789:;<=>?@1ABCD14CE5F7GH9I;>AHGBFECBGAI@?>I=<;I:9H87F65E4D321D@
123456789:;<=>?@1ABC2DE36DF7GH9I;>AHGBFDCBGAI@?>I=<;I:9H87F6E543E2C1@
123456789:;<=>?@1ABC2D4EF5G7:FEHI:=HBEDCBHA=@?>=AI<;:IG987G65F4D32C1@
123456789:;<=>?@1ABC25BDE58DFGH8;G=FI>AFDBAI@?>I=G<;H:98HE765EC432C1@
123456789:;<=>?@1ABCD14CEF47EG9H;BGECBHAI;>A@?>I=<;IH:9G87F654FD321D@
123456789:;<=>?@1ABCD1E36DCF6G8HI:=HBGFCBHA=@?>=AI<;:I98G76FE543E21D@
123456789:;<=>?@1ABCD14CEF47EG9HI:=HBGECBHA=@?>=AI<;:I9G87F654FD321D@
123456789:;<=>?@1ABCD14CEF47EG8HI:=HBGECBHA=@?>=AI<;:I98G7F654FD321D@
123456789:;<=>?@1ABCD14CEF47EGH8;GI<BGECBIA=@?>=A<I;H:98H7F654FD321D@
123456789:;<=>?@1ABC2DE3F58EDG8HI:=HBGDCBHA=@?>=AI<;:I98GF765F43E2C1@
123456789:;<=>?@1ABC2DEF25E7DG8HI:=HBGDCBHA=@?>=AI<;:I98G7E65F432FC1@
123456789:;<=>?@1ABCD1E3F5GH7I9BHGCFEDCGBI;A=@?>=A<;B:9I87H65F43E21D@
123456789:;<=>?@1ABCD14C6E8F:GH<I>AHGBFECBGAI@?>I=<H;:F98E76C54D321D@
123456789:;<=>?@1ABC2D4EF58E:GH<I>AHGBEDCBGAI@?>I=<H;:E98F765F4D32C1@
123456789:;<=>?@1ABC2D4E6FG8H:=GI>AGFBEDCBFAI@?>I=H<;:H98G76E54D32C1@
123456789:;<=>?@1ABC2DE36DF7:GH<I>AHGBFDCBGAI@?>I=<H;:F987F6E543E2C1@
123456789:;<=>?@1ABC2D4E6FG8;HI<?HAGFBEDCBFAH@?I>=<I;G:98G76E54D32C1@
123456789:;<=>?@1ABCD14CE5F7:GH<I>AHGBFECBGAI@?>I=<H;:F987F65E4D321D@
123456789:;<=>?@1ABCD1E3F5GH7:I<BHGCFEDCGBIA=@?>=A<I;:H987H65F43E21D@
123456789:;<=>?@1ABCD1E3F58GH:I<BHGCFEDCGBIA=@?>=A<I;:H98F765F43E21D@
123456789:;<=>?@1ABCD14CE5F7GH9<I>AHGBFECBGAI@?>I=<H;:9H87F65E4D321D@
123456789:;<=>?@1ABC2DE36DF7GH9I;AHGBFDCBGAI=@?>=A<;I:9H87F6E543E2C1@
123456789:;<=>?@1ABC2DE36DF7GH9<I>AHGBFDCBGAI@?>I=<H;:9H87F6E543E2C1@
123456789:;<=>?@1ABCD14CE5F7GH9I;AHGBFECBGAI=@?>=A<;I:9H87F65E4D321D@
123456789:;<=>?@1ABCD14E6F8GH:I<BHGCFEDCGBIA=@?>=A<I;:H98F76E54D321D@
123456789:;<=>?@1ABC2DE3F58ED9CBG9H<I>AHGBAI@?>I=<H;:9GD8F765F43E2C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFAG9HI:=H?GA@?H>=I<;:I9GF876E54D32C1@
123456789:;<=>?@1ABC2DEF25E7D9CBG9H<I>AHGBAI@?>I=<H;:9GD87E65F432FC1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF876E54D32C1@
123456789:;<=>?@1ABCD14CEF47E9CBG9H<I>AHGBAI@?>I=<H;:9GE87F654FD321D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGBH8I:=HBA=@?>=AI<;:I98HG765F43E21D@
123456789:;<=>?@1ABCD1EF25E7DCG7H:I<BHGCBIA=@?>=A<I;:H987GE65F432F1D@
123456789:;<=>?@1ABCD14CE5F7G:BFECBGAH:I<?HA@?I>=<I;:HG987F65E4D321D@
123456789:;<=>?@1ABC2DE36D8CBF8G;HI<?HAGFBAH@?I>=<I;G:98FD76E543E2C1@
123456789:;<=>?@1ABC2DE36DF7G:BFDCBGAH:I<?HA@?I>=<I;:HG987F6E543E2C1@
123456789:;<=>?@1ABC2DE36D8CBF8GH:=GI>AGFBAI@?>I=H<;:H98FD76E543E2C1@
123456789:;<=>?@1ABC2DEF2G47FE8DH:I<BHDCBIA=@?>=A<I;:H98E7G654G32FC1@
123456789:;<=>?@1ABCD1E36DCF69CBG9H<I>AHGBAI@?>I=<H;:9GF876FE543E21D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGBH8;BAI;>A@?>I=<;IH:98HG765F43E21D@
123456789:;<=>?@1ABC14BDE4F7G9H;DGFEDHBAI;>A@?>I=<;IH:9G87F654EC321C@
123456789:;<=>?@1ABC1D36CBEF6G8H:I=EHGFEIBA=@?>=AI<;:H98G76FD543D21C@
123456789:;<=>?@1ABC14BDEF47EG8;EDH;I>AHDBAI@?>I=<;HG:98G7F654FC321C@
123456789:;<=>?@1ABC1D3E6FGH69GI:=GFBEDCBFA=@?>=AI<;:I9H876HE543D21C@
123456789:;<=>?@1ABCD14CE58CBF8G;HI<?HAGFBAH@?I>=<I;G:98FE765E4D321D@
123456789:;<=>?@1ABCD1EF25EG6H9CGEDCHBI9<BA=@?>=A<I;:9IH876G5F432F1D@
123456789:;<=>?@1ABCD14CE58CBF8GH:=GI>AGFBAI@?>I=H<;:H98FE765E4D321D@
123456789:;<=>?@1ABCD1E3FG47FH9CFEDCHBI9<BA=@?>=A<I;:9IH87G654G3E21D@
123456789:;<=>?@1ABC1D36CBEF6G8;FEH;I>AHEBAI@?>I=<;HG:98G76FD543D21C@
123456789:;<=>?@1ABC1D3E6FGH69G;FBEDCBFAI;>A@?>I=<;IG:9H876HE543D21C@
123456789:;<=>?@1ABCD1E36DCF6G9H;BGFCBHAI;>A@?>I=<;IH:9G876FE543E21D@
123456789:;<=>?@1ABCD1E36DCF6G8H;BGFCBHAI;>A@?>I=<;IH:98G76FE543E21D@
123456789:;<=>?@1ABCD1E36DCF6G9HI:=HBGFCBHA=@?>=AI<;:I9G876FE543E21D@
123456789:;<=>?@1ABCD14CEF47EG8H;BGECBHAI;>A@?>I=<;IH:98G7F654FD321D@
123456789:;<=>?@1ABCD1E36DCF6GH8;GI<BGFCBIA=@?>=A<I;H:98H76FE543E21D@
123456789:;<=>?@1ABCD14CE5FG69FH;BFECBHAI;>A@?>I=<;IH:9G876G5E4D321D@
123456789:;<=>?@1ABC2D47CBE7F:GH;I=@HGAFEBAG@I?>=I<;H:F987ED654D32C1@
123456789:;<=>?@1ABC2DEF25E7DG8H;BGDCBHAI;>A@?>I=<;IH:98G7E65F432FC1@
123456789:;<=>?@1ABC2D47CBE7F:GHI:=H?GAFEBAG@?H>=I<;:IF987ED654D32C1@
123456789:;<=>?@1ABC2DE3F58EDG8H;BGDCBHAI;>A@?>I=<;IH:98GF765F43E2C1@
123456789:;<=>?@1ABC2D47CBE7FG9<FHI<?HAFEBAH@?I>=<IG;:9G87ED654D32C1@
123456789:;<=>?@1ABC2DEF25E7DG9HI:=HBGDCBHA=@?>=AI<;:I9G87E65F432FC1@
123456789:;<=>?@1ABC2D47CBE7FG9H;>GFI>AFEBAI@?>IH=<;H:9G87ED654D32C1@
123456789:;<=>?@1ABC2DEF25E7DG9H;BGDCBHAI;>A@?>I=<;IH:9G87E65F432FC1@
123456789:;<=>?@1ABCD14C6BE7F9GH;I=@HGAFEBAG@I?>=I<;H:9F87E6C54D321D@
123456789:;<=>?@1ABCD1EFG14F6EH8I:CHEDCIB;A=@?>=A<;B:I98H76F54G321GD@
123456789:;<=>?@1ABCD1E3F58EDC8BG9H<I>AHGBAI@?>I=<H;:9G8CF765F43E21D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGB9AHI9<H>A@?>H=<I;:9IB8G765F43E21D@
123456789:;<=>?@1ABCD1EF25E7DC8BG9H<I>AHGBAI@?>I=<H;:9G8C7E65F432F1D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGB9AH:I<?HA@?I>=<I;:H9B8G765F43E21D@
123456789:;<=>?@1ABC1DE2F5G7H9DGFEDHCBI9<BA=@?>=A<I;:9IH87G65F432E1C@
123456789:;<=>?@1ABC1DE25DF69DCBG9H;I=AHGBAI@?>=I<;H:9GF876F5E432E1C@
123456789:;<=>?@1ABC1DE2F5G7HI8;HDGFEDHCB;A=@?>=A<;BI:98I7G65F432E1C@
123456789:;<=>?@1ABC1DE25D7CBFG7:FH;I=AHFBAI@?>=I<;H:G987GD65E432E1C@
123456789:;<=>?@1ABCD1E36DC7BF8G;HI<?HAGFBAH@?I>=<I;G:98F7C6E543E21D@
123456789:;<=>?@1ABCD1EF25EG6H9CGEDCHB:AI;>A@?>I=<;I:B9H876G5F432F1D@
123456789:;<=>?@1ABCD1E36DC7BF8GH:=GI>AGFBAI@?>I=H<;:H98F7C6E543E21D@
123456789:;<=>?@1ABCD1E3FG47FH9CFEDCHB:AI;>A@?>I=<;I:B9H87G654G3E21D@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAGH8I:=HG>A@?>G=I<;:I98HF76E54D321C@
123456789:;<=>?@1ABC1D3EF47E9DCBG9H;I=AHGBAI@?>=I<;H:9GE87F654F3D21C@
123456789:;<=>?@1ABC1D4E6FG7:H<I>AHGFBEDCBFAI@?>I=<H;:G987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9I;AHGFBEDCBFAI=@?>=A<;I:9H87G6E543D21C@
123456789:;<=>?@1ABC1DEFG14F6E8DH9I<BHDCBIA=@?>=A<I;:9H8E76F54G321GC@
123456789:;<=>?@1ABC1D4EF5G7H9<GFEI<BEDCBIA=@?>=A<IH;:9H87G65F4D321C@
123456789:;<=>?@1ABC25BD6E8FGHI8;H=G?FAEDBAF@?G>=H<;I:98IE76D5C432C1@
123456789:;<=>?@1ABC2DE3F5G7:FEDH:I<BHDCBIA=@?>=A<I;:HG987G65F43E2C1@
123456789:;<=>?@1ABC1D4E6FG7H9<I>AHGFBEDCBFAI@?>I=<H;:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9I;>AHGFBEDCBFAI@?>I=<;I:9H87G6E543D21C@
123456789:;<=>?@1ABC1D4E6FGH69G;FBEDCBFAI;>A@?>I=<;IG:9H876HE54D321C@
123456789:;<=>?@1ABC1D36CBEF6G8;FEH;I=AHEBAI@?>=I<;HG:98G76FD543D21C@
123456789:;<=>?@1ABC1D4EF58EGH8;GBEDCBGAI;>A@?>I=<;IH:98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7:FEHI:=HBEDCBHA=@?>=AI<;:IG987G65F4D321C@
123456789:;<=>?@1ABC25BD6EF7:EGHI:=H?GAEDBAG@?H>=I<;:IF987F6D5C432C1@
123456789:;<=>?@1ABC2DE3F58EDGH8;GI<BGDCBIA=@?>=A<I;H:98HF765F43E2C1@
123456789:;<=>?@1ABCD14C6BE7F:GH;I=@HGAFEBAG@I?>=I<;H:F987E6C54D321D@
123456789:;<=>?@1ABCD1EFG14F6EH7I:CHEDCIB;A=@?>=A<;B:I987H6F54G321GD@
123456789:;<=>?@1ABCD14C6BE7F:GHI:=H?GAFEBAG@?H>=I<;:IF987E6C54D321D@
123456789:;<=>?@1ABCD1EF2G47FEH7I:CHEDCIB;A=@?>=A<;B:I987HG654G32F1D@
123456789:;<=>?@1ABCD14C6BE7FG9<FHI<?HAFEBAH@?I>=<IG;:9G87E6C54D321D@
123456789:;<=>?@1ABCD1EF25EGH58GI:CGEDCIB;A=@?>=A<;B:I98H765HF432F1D@
123456789:;<=>?@1ABCD14C6BE7FG9H;>GFI>AFEBAI@?>IH=<;H:9G87E6C54D321D@
123456789:;<=>?@1ABCD1E3FGH36G8FI:CFEDCIB;A=@?>=A<;B:I98G76H543HE21D@
123456789:;<=>?@1ABCD14C6BE7FGH8;G=FI>AFEBAI@?>I=G<;H:98H7E6C54D321D@
123456789:;<=>?@1ABCD1EF2G47FEH8I:CHEDCIB;A=@?>=A<;B:I98H7G654G32F1D@
123456789:;<=>?@1ABC1D4E6FG7H9I;>AHGFBEDCBFAI@?>I=<;I:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9<I>AHGFBEDCBFAI@?>I=<H;:9H87G6E543D21C@
123456789:;<=>?@1ABC1DE25D7CBFG7:FH;I>AHFBAI@?>I=<;H:G987GD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8;HDGFEDHCB;A=@?>=A<;BI:98I7G654F32E1C@
123456789:;<=>?@1ABC1D4E6FGH69GI:=GFBEDCBFA=@?>=AI<;:I9H876HE54D321C@
123456789:;<=>?@1ABC14BDEF47EG8;EDH;I=AHDBAI@?>=I<;HG:98G7F654FC321C@
123456789:;<=>?@1ABC1D4EF58EGH8I:=HGBEDCBGA=@?>=AI<;:I98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF58EGHI8;H=GBEDCBGA=@?>=AH<;I:98IF765F4D321C@
123456789:;<=>?@1ABC25BD6EF7G9<FEHI<?HAEDBAH@?I>=<IG;:9G87F6D5C432C1@
123456789:;<=>?@1ABC2DE36DFGH69G;FI<BFDCBIA=@?>=A<I;G:9H876HE543E2C1@
123456789:;<=>?@1ABCD14CE5F8G:BFECBGAH:I<?HA@?I>=<I;:HG98F765E4D321D@
123456789:;<=>?@1ABCD1EF25E7DCG7H9I<BHGCBIA=@?>=A<I;:9H87GE65F432F1D@
123456789:;<=>?@1ABCD14CE5F8GH9<I>AHGBFECBGAI@?>I=<H;:9H8F765E4D321D@
123456789:;<=>?@1ABCD1E3F58GH9I<BHGCFEDCGBIA=@?>=A<I;:9H8F765F43E21D@
123456789:;<=>?@1ABCD14CE5FG7:FH;BFECBHAI;>A@?>I=<;IH:G987G65E4D321D@
123456789:;<=>?@1ABCD1E36DCF6GH7:GI<BGFCBIA=@?>=A<I;:H987H6FE543E21D@
123456789:;<=>?@1ABCD14CE5F8GH9I;>AHGBFECBGAI@?>I=<;I:9H8F765E4D321D@
123456789:;<=>?@1ABCD1E36F8GH9I<BHGCFEDCGBIA=@?>=A<I;:9H8F76E543E21D@
123456789:;<=>?@1ABCD14CE5F8GHI8;H=GBFECBGA=@?>=AH<;I:98IF765E4D321D@
123456789:;<=>?@1ABCD14CEF4G69FEH9I<BHECBIA=@?>=A<I;:9HG876G54FD321D@
123456789:;<=>?@1ABCD14CE5FG7:FHI:=HBFECBHA=@?>=AI<;:IG987G65E4D321D@
123456789:;<=>?@1ABCD14CEF47EGH7:GI<BGECBIA=@?>=A<I;:H987HF654FD321D@
123456789:;<=>?@1ABCD14CE5FG7H9<GFI<BFECBIA=@?>=A<IH;:9H87G65E4D321D@
123456789:;<=>?@1ABCD14CE5FGH58G:FI<BFECBIA=@?>=A<I;:G98H765HE4D321D@
123456789:;<=>?@1ABCD14CE5FGH69G;FI<BFECBIA=@?>=A<I;G:9H876H5E4D321D@
123456789:;<=>?@1ABCD1EF25EGH69GI:CGEDCIB;A=@?>=A<;B:I9H876H5F432F1D@
123456789:;<=>?@1ABCD14CE5F8GH9I;AHGBFECBGAI=@?>=A<;I:9H8F765E4D321D@
123456789:;<=>?@1ABCD14E6F8GH9I<BHGCFEDCGBIA=@?>=A<I;:9H8F76E54D321D@
123456789:;<=>?@1ABC25BD6E9FG:HI;>H@GFAEDBAF@H?>I=<;I:G9E876D5C432C1@
123456789:;<=>?@1ABC2DEF2G47FE8DH9I<BHDCBIA=@?>=A<I;:9H8E7G654G32FC1@
123456789:;<=>?@1ABC25BD6E9FGH9<GI=@GFAEDBAF@I?>=I<H;:9HE876D5C432C1@
123456789:;<=>?@1ABC2DEF25EG69EDH9I<BHDCBIA=@?>=A<I;:9HG876G5F432FC1@
123456789:;<=>?@1ABC25BDE5F7:EDG:HI<?HAGDBAH@?I>=<I;:GF987F65EC432C1@
123456789:;<=>?@1ABC2DEF25E7DGH7:GI<BGDCBIA=@?>=A<I;:H987HE65F432FC1@
123456789:;<=>?@1ABC25BD6E9FGH9I;>HG?FAEDBAF@?G>I=<;I:9HE876D5C432C1@
123456789:;<=>?@1ABC2DE3FG47F9EDH9I<BHDCBIA=@?>=A<I;:9HF87G654G3E2C1@
123456789:;<=>?@1ABC25D7E9FG:HI<?HAGFBEDCBFAH@?I>=<I;:G9E87D65C432C1@
123456789:;<=>?@1ABC2DE3F5G7:HI<BHDGFEDHCBIA=@?>=A<I;:G987G65F43E2C1@
123456789:;<=>?@1ABC2D47E9FG:HI<?HAGFBEDCBFAH@?I>=<I;:G9E87D654D32C1@
123456789:;<=>?@1ABC2DE3F58G:HI<BHDGFEDHCBIA=@?>=A<I;:G98F765F43E2C1@
123456789:;<=>?@1ABCD14C6BEF69EG:HI<?HAGEBAH@?I>=<I;:G9F876FC54D321D@
123456789:;<=>?@1ABCD1EF25EG7HI8;HCGEDCHB;A=@?>=A<;BI:98I7G65F432F1D@
123456789:;<=>?@1ABC2D4E69FG:HI<?HAGFBEDCBFAH@?I>=<I;:G9E876E54D32C1@
123456789:;<=>?@1ABC2DE36F8G:HI<BHDGFEDHCBIA=@?>=A<I;:G98F76E543E2C1@
123456789:;<=>?@1ABC2DE36D8CBF8G:HI<?HAGFBAH@?I>=<I;:G98FD76E543E2C1@
123456789:;<=>?@1ABC2DE36DF8G:BFDCBGAH:I<?HA@?I>=<I;:HG98F76E543E2C1@
123456789:;<=>?@1ABCD14CE58CBF8G:HI<?HAGFBAH@?I>=<I;:G98FE765E4D321D@
123456789:;<=>?@1ABCD1EF25EG7H9CGEDCHBI9<BA=@?>=A<I;:9IH87G65F432F1D@
123456789:;<=>?@1ABCD1E36DC7BF8G:HI<?HAGFBAH@?I>=<I;:G98F7C6E543E21D@
123456789:;<=>?@1ABCD1EF25EG7H9CGEDCHB:AI;>A@?>I=<;I:B9H87G65F432F1D@
123456789:;<=>?@1ABC25BD6EFGH69G;F=EI>AEDBAI@?>I=F<;G:9H876HD5C432C1@
123456789:;<=>?@1ABC2D4EF5G7H9<GFEI<BEDCBIA=@?>=A<IH;:9H87G65F4D32C1@
123456789:;<=>?@1ABC1D4E6FG7H9I;AHGFBEDCBFAI=@?>=A<;I:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7:H<I>AHGFBEDCBFAI@?>I=<H;:G987G6E543D21C@
123456789:;<=>?@1ABC1D3EF47E9DCBG9H;I>AHGBAI@?>I=<;H:9GE87F654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H9I;EHGFEIDCB;A=@?>=A<;BI:9H876G54F3D21C@
123456789:;<=>?@1ABC1DE25DF69DCBG9H;I>AHGBAI@?>I=<;H:9GF876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G7H9DGFEDHCBI9<BA=@?>=A<I;:9IH87G654F32E1C@
123456789:;<=>?@1ABC1D36CBEF6G8H;I=EHGFEIBA=@?>=AI<;H:98G76FD543D21C@
123456789:;<=>?@1ABC14BDE4F6G9H;DGFEDHBAI;>A@?>I=<;IH:9G876F54EC321C@
123456789:;<=>?@1ABC14BDE4F6G8;FEDH;I=AHDBAI@?>=I<;HG:98G76F54EC321C@
123456789:;<=>?@1ABC1D4E6FGHI69H;G=FBEDCBFA=@?>=AG<;H:9I876IE54D321C@
123456789:;<=>?@1ABC25BD6EF7G9H;>GFEI>AEDBAI@?>IH=<;H:9G87F6D5C432C1@
123456789:;<=>?@1ABC2D4EFGH47G9F;EI<BEDCBIA=@?>=A<I;F:9G87H654HD32C1@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGB9AH:I<?HA@?I>=<I;:H9B8G76F543E21D@
123456789:;<=>?@1ABCD1EF25E7DC8BG9H;I>AHGBAI@?>I=<;H:9G8C7E65F432F1D@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGB9AHI9<H>A@?>H=<I;:9IB8G76F543E21D@
123456789:;<=>?@1ABCD1E3F58EDC8BG9H;I>AHGBAI@?>I=<;H:9G8CF765F43E21D@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGBH8;BAI;>A@?>I=<;IH:98HG76F543E21D@
123456789:;<=>?@1ABCD1E36DCF69CBG9H;I>AHGBAI@?>I=<;H:9GF876FE543E21D@
123456789:;<=>?@1ABCD1E3F6GH7:GCFEDCGB:AI;>A@?>I=<;I:BH987H6F543E21D@
123456789:;<=>?@1ABCD1E36DC7BFG7:FH;I>AHFBAI@?>I=<;H:G987GC6E543E21D@
123456789:;<=>?@1ABCD1E3FG58FH9CFEDCHB:AI;>A@?>I=<;I:B9H8G765G43E21D@
123456789:;<=>?@1ABCD1E36DC7BF8GH9<GI>AGFBAI@?>I=<H;:9H8F7C6E543E21D@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGBH8I:=HBA=@?>=AI<;:I98HG76F543E21D@
123456789:;<=>?@1ABCD14CEF47E9CBG9H;I>AHGBAI@?>I=<;H:9GE87F654FD321D@
123456789:;<=>?@1ABCD1E3F6GH7:I<BHGCFEDCGBIA=@?>=A<I;:H987H6F543E21D@
123456789:;<=>?@1ABCD14CE5F7:GH;I>AHGBFECBGAI@?>I=<;H:F987F65E4D321D@
123456789:;<=>?@1ABCD1E3FG58FH9CFEDCHBI9<BA=@?>=A<I;:9IH8G765G43E21D@
123456789:;<=>?@1ABCD14CE58CBF8GH9<GI>AGFBAI@?>I=<H;:9H8FE765E4D321D@
123456789:;<=>?@1ABCD1E3F6GH7I9<BHGCFEDCGBIA=@?>=A<I;:9I87H6F543E21D@
123456789:;<=>?@1ABCD14CE58F:GH;I>AHGBFECBGAI@?>I=<;H:F98E765E4D321D@
123456789:;<=>?@1ABCD1E3F6GHI69H;GCFEDCGB;A=@?>=A<;BH:9I876IF543E21D@
123456789:;<=>?@1ABCD14C6BEF6G8;FEH;I>AHEBAI@?>I=<;HG:98G76FC54D321D@
123456789:;<=>?@1ABCD1E3FG58FHI8;HCFEDCHB;A=@?>=A<;BI:98IG765G43E21D@
123456789:;<=>?@1ABCD14C6BEF69EGH9<GI>AGEBAI@?>I=<H;:9HF876FC54D321D@
123456789:;<=>?@1ABCD1E3FG5H7:GFI:CFEDCIB;A=@?>=A<;B:IH987H65G43E21D@
123456789:;<=>?@1ABCD14C6BE7FGH7:G<FI>AFEBAI@?>I=<G;:H987HE6C54D321D@
123456789:;<=>?@1ABCD1E3FGH47G9FI:CFEDCIB;A=@?>=A<;B:I9G87H654H3E21D@
123456789:;<=>?@1ABC2D4E7F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF87E654D32C1@
123456789:;<=>?@1ABC2DEF25E7D9CBG9H;I>AHGBAI@?>I=<;H:9GD87E65F432FC1@
123456789:;<=>?@1ABC2D4E7F9BEDCBFAG9HI:=H?GA@?H>=I<;:I9GF87E654D32C1@
123456789:;<=>?@1ABC2DE3F58ED9CBG9H;I>AHGBAI@?>I=<;H:9GD8F765F43E2C1@
123456789:;<=>?@1ABC2D4E7FG8;HI<?HAGFBEDCBFAH@?I>=<I;G:98G7E654D32C1@
123456789:;<=>?@1ABC2DE36DF7:GH;I>AHGBFDCBGAI@?>I=<;H:F987F6E543E2C1@
123456789:;<=>?@1ABC2D4EF69EG:BEDCBGAH:I<?HA@?I>=<I;:HG9F876F54D32C1@
123456789:;<=>?@1ABC2DE36D8CBF8GH9<GI>AGFBAI@?>I=<H;:9H8FD76E543E2C1@
123456789:;<=>?@1ABC2D4E7FG8H:=GI>AGFBEDCBFAI@?>I=H<;:H98G7E654D32C1@
123456789:;<=>?@1ABC2D4EF58E:GH;I>AHGBEDCBGAI@?>I=<;H:E98F765F4D32C1@
123456789:;<=>?@1ABC2D4E7FGH7:G<I>AGFBEDCBFAI@?>I=<G;:H987HE654D32C1@
123456789:;<=>?@1ABC2D4E6F8;EGH;I>AHGBEDCBGAI@?>I=<;HF:98F76E54D32C1@
123456789:;<=>?@1ABC2D4EF69EGH9<I>AHGBEDCBGAI@?>I=<H;:9HF876F54D32C1@
123456789:;<=>?@1ABC2D4EF6G8H:=IBEHGFEIDCBIA=@?>=AH<;:H98G76F54D32C1@
123456789:;<=>?@1ABC2D4EF6G8;FEH;BEDCBHAI;>A@?>I=<;IHG:98G76F54D32C1@
123456789:;<=>?@1ABC2D4E7FG8H:I<?HAGFBEDCBFAH@?I>=<I;:H98G7E654D32C1@
123456789:;<=>?@1ABC2DE36D8F:GH;I>AHGBFDCBGAI@?>I=<;H:F98D76E543E2C1@
123456789:;<=>?@1ABC2D4E7FG8HI9<H>AGFBEDCBFAH@?>H=<I;:9I8G7E654D32C1@
123456789:;<=>?@1ABC2D4E69DF:GH;I>AHGBFDCBGAI@?>I=<;H:F9E876E54D32C1@
123456789:;<=>?@1ABC2D4E7FGH7:GI;>AGFBEDCBFAI@?>I=<;I:H987HE654D32C1@
123456789:;<=>?@1ABC2D47EF8;EGH;I>AHGBEDCBGAI@?>I=<;HF:98F7D654D32C1@
123456789:;<=>?@1ABC2D4EF69EGH9I;>AHGBEDCBGAI@?>I=<;I:9HF876F54D32C1@
123456789:;<=>?@1ABC2D4EF6G8;H=IBEHGFEIDCBIA=@?>=AH<;G:98G76F54D32C1@
123456789:;<=>?@1ABC2D4E7FGH7I9<HG=FBEDCBFA=@?>=AG<I;:9I87HE654D32C1@
123456789:;<=>?@1ABC25BDE5FG69F;EDH;I>AHDBAI@?>I=<;HF:9G876G5EC432C1@
123456789:;<=>?@1ABC2D4EF69G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F876F54D32C1@
123456789:;<=>?@1ABC2D4EF69EGH9I;AHGBEDCBGAI=@?>=A<;I:9HF876F54D32C1@
123456789:;<=>?@1ABCD1E3F6GH7I9BHGCFEDCGBI;A=@?>=A<;B:9I87H6F543E21D@
123456789:;<=>?@1ABCD14C6E8F:GH;I>AHGBFECBGAI@?>I=<;H:F98E76C54D321D@
123456789:;<=>?@1ABC2D4E7FG8H:AGFBEDCBFAHI;>A@?>I=<;I:H98G7E654D32C1@
123456789:;<=>?@1ABC2D47CE8F:GH;I>AHGBFECBGAI@?>I=<;H:F98E7D654D32C1@
123456789:;<=>?@1ABC2D4E7FG8HI9<HAGFBEDCBFAH=@?>=A<I;:9I8G7E654D32C1@
123456789:;<=>?@1ABC25DE69DF:GH;I>AHGBFDCBGAI@?>I=<;H:F9E876E5C432C1@
123456789:;<=>?@1ABC2D4E7FGH7:GI;AGFBEDCBFAI=@?>=A<;I:H987HE654D32C1@
123456789:;<=>?@1ABC25D7EF8;EGH;I>AHGBEDCBGAI@?>I=<;HF:98F7D65C432C1@
123456789:;<=>?@1ABC1DEF1G4H6I9EHGFEID:CB;A=@?>=A<;B:D9I876H54G321FC@
123456789:;<=>?@1ABC1DE2F5G7H:DGFEDHCB:AI;>A@?>I=<;I:BH987G65F432E1C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8H;I=AHGBAI@?>=I<;H:98GD76E54F321FC@
123456789:;<=>?@1ABC1D4E6F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF876E54D321C@
123456789:;<=>?@1AB3CDE36DFG69F;DCH;I>AHCBAI@?>I=<;HF:9G876GE543EB21@
123456789:;<=>?@1AB3CDE3F58EDG8;DCH;I>AHCBAI@?>I=<;HG:98GF765F43EB21@
123456789:;<=>?@1ABC2D47CBEF7:EGH:=GI>AGEBAI@?>I=H<;:HF987FD654D32C1@
123456789:;<=>?@1ABC2D4EF58EGH8;GBEDCBGAI;>A@?>I=<;IH:98HF765F4D32C1@
123456789:;<=>?@1ABC2D47CBEF7G9<FEH<I>AHEBAI@?>I=<HG;:9G87FD654D32C1@
123456789:;<=>?@1ABC2D4E6FGH69G;FBEDCBFAI;>A@?>I=<;IG:9H876HE54D32C1@
123456789:;<=>?@1ABC2D4E69F;GH<I>AHGBFEDCBGAI@?>I=<H;F:9E876E54D32C1@
123456789:;<=>?@1ABC2D4E6FG7H9<I>AHGFBEDCBFAI@?>I=<H;:9H87G6E54D32C1@
123456789:;<=>?@1ABC2DE36D8CBFG8;FH<I>AHFBAI@?>I=<H;G:98GD76E543E2C1@
123456789:;<=>?@1ABC2D4E6FG7:FBEDCBFAH:I<?HA@?I>=<I;:HG987G6E54D32C1@
123456789:;<=>?@1ABCD1E36DCFG69FH:I<BHFCBIA=@?>=A<I;:H9G876GE543E21D@
123456789:;<=>?@1ABCD14CE5F7GH8;GBFECBGAI;>A@?>I=<;IH:98H7F65E4D321D@
123456789:;<=>?@1ABC2D47CBEF7:EG;HI<?HAGEBAH@?I>=<I;G:F987FD654D32C1@
123456789:;<=>?@1ABC2DE36DF7GH8;GBFDCBGAI;>A@?>I=<;IH:98H7F6E543E2C1@
123456789:;<=>?@1ABC2D4E6F8;GH<I>AHGBFEDCBGAI@?>I=<H;F:98F76E54D32C1@
123456789:;<=>?@1ABC2D4E6FG7:H<I>AHGFBEDCBFAI@?>I=<H;:G987G6E54D32C1@
123456789:;<=>?@1ABC2D4EF58E:DCBG:H<I>AHGBAI@?>I=<H;:GE98F765F4D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAGH8I:=HG>A@?>G=I<;:I98HF76E54D32C1@
123456789:;<=>?@1ABC2DE36DF7:DCBG:H<I>AHGBAI@?>I=<H;:GF987F6E543E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAGH8;GI<?GA@?I>=<I;H:98HF76E54D32C1@
123456789:;<=>?@1ABCD1E3F58EDCG8H:I<BHGCBIA=@?>=A<I;:H98GF765F43E21D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGAHI9<H>A@?>H=<I;:9IG87F65E4D321D@
123456789:;<=>?@1ABC2D4E69DCBF9G;HI<?HAGFBAH@?I>=<I;G:9FE876E54D32C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGAHI9<H>A@?>H=<I;:9IG87F6E543E2C1@
123456789:;<=>?@1ABC2D4E69DCBF9GH:=GI>AGFBAI@?>I=H<;:H9FE876E54D32C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGAHI9<H>A@?>H=<I;:9IG8F765F4D32C1@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB9AH:I<?HA@?I>=<I;:H9B87G65F43E21D@
123456789:;<=>?@1ABCD1EF25E7DC8BG:H<I>AHGBAI@?>I=<H;:G98C7E65F432F1D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB9AHI9<H>A@?>H=<I;:9IB87G65F43E21D@
123456789:;<=>?@1ABCD1E3F58EDC8BG:H<I>AHGBAI@?>I=<H;:G98CF765F43E21D@
123456789:;<=>?@1ABCD1EF25E7DCG8H:I<BHGCBIA=@?>=A<I;:H98G7E65F432F1D@
123456789:;<=>?@1ABCD1E36DC7BFG8;FH<I>AHFBAI@?>I=<H;G:98G7C6E543E21D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHB:AI;>A@?>I=<;I:B98H7G654G3E21D@
123456789:;<=>?@1ABCD1E36DC7BF9GH:=GI>AGFBAI@?>I=H<;:H9F87C6E543E21D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHB:AI;>A@?>I=<;I:B98H76G5F432F1D@
123456789:;<=>?@1ABCD1E36DC7BF9G;HI<?HAGFBAH@?I>=<I;G:9F87C6E543E21D@
123456789:;<=>?@1ABCD1E3F5GH6I8;HGCFEDCGB;A=@?>=A<;BI:98I76H5F43E21D@
123456789:;<=>?@1ABCD14C6BEFG69F;EH<I>AHEBAI@?>I=<H;F:9G876GC54D321D@
123456789:;<=>?@1ABCD1E3F5GHI58H:GCFEDCGB;A=@?>=A<;B:H98I765IF43E21D@
123456789:;<=>?@1ABCD1E36DCF6G8H:BGFCBHAI;>A@?>I=<;I:H98G76FE543E21D@
123456789:;<=>?@1ABCD1E3FG47FHI7:HCFEDCHB;A=@?>=A<;B:I987IG654G3E21D@
123456789:;<=>?@1ABCD14CEF47EG8H:BGECBHAI;>A@?>I=<;I:H98G7F654FD321D@
123456789:;<=>?@1ABCD1EF25EG6HI7:HCGEDCHB;A=@?>=A<;B:I987I6G5F432F1D@
123456789:;<=>?@1ABCD14CE5FG69FH:BFECBHAI;>A@?>I=<;I:H9G876G5E4D321D@
123456789:;<=>?@1ABCD1E3FG4H69GFI9CFEDCIB;A=@?>=A<;B:9IH876H54G3E21D@
123456789:;<=>?@1ABCD14C6BE8FGH8;G=FI>AFEBAI@?>I=G<;H:98HE76C54D321D@
123456789:;<=>?@1ABCD1E3FGH36G8FI9CFEDCIB;A=@?>=A<;B:9I8G76H543HE21D@
123456789:;<=>?@1ABCD14C6BE8FG9H;>GFI>AFEBAI@?>IH=<;H:9G8E76C54D321D@
123456789:;<=>?@1ABCD1EF25EGH58GI9CGEDCIB;A=@?>=A<;B:9I8H765HF432F1D@
123456789:;<=>?@1ABCD14C6BE8FG9<FHI<?HAFEBAH@?I>=<IG;:9G8E76C54D321D@
123456789:;<=>?@1ABCD1EF2G47FEH7I9CHEDCIB;A=@?>=A<;B:9I87HG654G32F1D@
123456789:;<=>?@1ABCD14C6BE8F:GHI:=H?GAFEBAG@?H>=I<;:IF98E76C54D321D@
123456789:;<=>?@1ABCD1EFG14F6EH7I9CHEDCIB;A=@?>=A<;B:9I87H6F54G321GD@
123456789:;<=>?@1ABCD14C6BE8F:GH;I=@HGAFEBAG@I?>=I<;H:F98E76C54D321D@
123456789:;<=>?@1ABC2D4E6FG7H9I;>AHGFBEDCBFAI@?>I=<;I:9H87G6E54D32C1@
123456789:;<=>?@1ABC2D47E9F;GH<I>AHGBFEDCBGAI@?>I=<H;F:9E87D654D32C1@
123456789:;<=>?@1ABC2D4E6FG7HI8;H=GFBEDCBFA=@?>=AH<;I:98I7G6E54D32C1@
123456789:;<=>?@1ABC25BDEF5G7:FE;DH<I>AHDBAI@?>I=<H;E:G987G65FC432C1@
123456789:;<=>?@1ABC2D4E6FGH69GI:=GFBEDCBFA=@?>=AI<;:I9H876HE54D32C1@
123456789:;<=>?@1ABC25BDEF58EG9<EDH<I>AHDBAI@?>I=<HG;:9G8F765FC432C1@
123456789:;<=>?@1ABC2D4EF58EGH8I:=HGBEDCBGA=@?>=AI<;:I98HF765F4D32C1@
123456789:;<=>?@1ABC25BDEF58E:DGH:=GI>AGDBAI@?>I=H<;:HE98F765FC432C1@
123456789:;<=>?@1ABC2DE36DF7GH8I:=HGBFDCBGA=@?>=AI<;:I98H7F6E543E2C1@
123456789:;<=>?@1ABC25BDEF58E:DG;HI<?HAGDBAH@?I>=<I;G:E98F765FC432C1@
123456789:;<=>?@1ABCD14CE5F7GH8I:=HGBFECBGA=@?>=AI<;:I98H7F65E4D321D@
123456789:;<=>?@1ABCD14CEFG47F9EH:I<BHECBIA=@?>=A<I;:H9F87G654GD321D@
123456789:;<=>?@1ABCD14CE6F8G:BFECBGAH:I<?HA@?I>=<I;:HG98F76E54D321D@
123456789:;<=>?@1ABCD1EF25E7DCG7H9I;BHGCBIA=@?>=A<;I:9H87GE65F432F1D@
123456789:;<=>?@1ABCD14CE6F8GH9<I>AHGBFECBGAI@?>I=<H;:9H8F76E54D321D@
123456789:;<=>?@1ABCD1E3F58GH9I;BHGCFEDCGBIA=@?>=A<;I:9H8F765F43E21D@
123456789:;<=>?@1ABCD14CE6FG7:FH;BFECBHAI;>A@?>I=<;IH:G987G6E54D321D@
123456789:;<=>?@1ABCD1E36DCF6GH7:GI;BGFCBIA=@?>=A<;I:H987H6FE543E21D@
123456789:;<=>?@1ABCD14CEF58EG9H;BGECBHAI;>A@?>I=<;IH:9G8F765F4D321D@
123456789:;<=>?@1ABCD1E36DCF6G8HI9<HBGFCBHA=@?>=A<I;:9I8G76FE543E21D@
123456789:;<=>?@1ABCD14CE6F8GH9I;>AHGBFECBGAI@?>I=<;I:9H8F76E54D321D@
123456789:;<=>?@1ABCD1E36F8GH9I;BHGCFEDCGBIA=@?>=A<;I:9H8F76E543E21D@
123456789:;<=>?@1ABCD14CE6F8GHI8;H=GBFECBGA=@?>=AH<;I:98IF76E54D321D@
123456789:;<=>?@1ABCD14CEF4G69FEH9I;BHECBIA=@?>=A<;I:9HG876G54FD321D@
123456789:;<=>?@1ABCD14CE6FG7:FHI:=HBFECBHA=@?>=AI<;:IG987G6E54D321D@
123456789:;<=>?@1ABCD14CEF47EGH7:GI;BGECBIA=@?>=A<;I:H987HF654FD321D@
123456789:;<=>?@1ABCD14CEF58EG9HI:=HBGECBHA=@?>=AI<;:I9G8F765F4D321D@
123456789:;<=>?@1ABCD14CEF58EGH8;GI<BGECBIA=@?>=A<I;H:98HF765F4D321D@
123456789:;<=>?@1ABCD14CE6FG7H9<GFI<BFECBIA=@?>=A<IH;:9H87G6E54D321D@
123456789:;<=>?@1ABCD14CE5FGH58G:FI;BFECBIA=@?>=A<;I:G98H765HE4D321D@
123456789:;<=>?@1ABCD14CE6FGH69G;FI<BFECBIA=@?>=A<I;G:9H876HE54D321D@
123456789:;<=>?@1ABCD14CE5FG6H8;GFI;BFECBIA=@?>=A<;IH:98H76G5E4D321D@
123456789:;<=>?@1ABCD14CE6F8GH9I;AHGBFECBGAI=@?>=A<;I:9H8F76E54D321D@
123456789:;<=>?@1ABCD14E6F8GH9I;BHGCFEDCGBIA=@?>=A<;I:9H8F76E54D321D@
123456789:;<=>?@1ABC2D4EF5GH69G;FEI;BEDCBIA=@?>=A<;IG:9H876H5F4D32C1@
123456789:;<=>?@1ABC2DEF2G47FE8DH9I;BHDCBIA=@?>=A<;I:9H8E7G654G32FC1@
123456789:;<=>?@1ABC2D4EFG47FH8;FEI;BEDCBIA=@?>=A<;IH:98H7G654GD32C1@
123456789:;<=>?@1ABC2DEF25EG69EDH9I;BHDCBIA=@?>=A<;I:9HG876G5F432FC1@
123456789:;<=>?@1ABC2DE36DFG6H8;GFI;BFDCBIA=@?>=A<;IH:98H76GE543E2C1@
123456789:;<=>?@1ABC2DEF25E7DGH7:GI;BGDCBIA=@?>=A<;I:H987HE65F432FC1@
123456789:;<=>?@1ABC2D4EFG4H69GF:EI;BEDCBIA=@?>=A<;I:F9H876H54GD32C1@
123456789:;<=>?@1ABC2DE3FG47F9EDH9I;BHDCBIA=@?>=A<;I:9HF87G654G3E2C1@
123456789:;<=>?@1ABC2DE36F8G:HI;BHDGFEDHCBIA=@?>=A<;I:G98F76E543E2C1@
123456789:;<=>?@1ABC2DE3F5G7:HI;BHDGFEDHCBIA=@?>=A<;I:G987G65F43E2C1@
123456789:;<=>?@1ABC2DE3F58G:HI;BHDGFEDHCBIA=@?>=A<;I:G98F765F43E2C1@
123456789:;<=>?@1ABC2D4E6FG7H9I;AHGFBEDCBFAI=@?>=A<;I:9H87G6E54D32C1@
123456789:;<=>?@1ABC25D7E9F;GH<I>AHGBFEDCBGAI@?>I=<H;F:9E87D65C432C1@
123456789:;<=>?@1ABC1D3EF47E9DCBG9H<I>AHGBAI@?>I=<H;:9GE87F654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8I;EHGFEIDCB;A=@?>=A<;BI:98H76G54F3D21C@
123456789:;<=>?@1ABC1DE25DF69DCBG9H<I>AHGBAI@?>I=<H;:9GF876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H9DGFEDHCBI9<BA=@?>=A<I;:9IH876G54F32E1C@
123456789:;<=>?@1ABC1D36CBEF6G9H;I=EHGFEIBA=@?>=AI<;H:9G876FD543D21C@
123456789:;<=>?@1ABC14BDE4F6G8H;DGFEDHBAI;>A@?>I=<;IH:98G76F54EC321C@
123456789:;<=>?@1ABC14BDE4F6G8;FEDH;I>AHDBAI@?>I=<;HG:98G76F54EC321C@
123456789:;<=>?@1ABC1D3E6FGHI69H;G=FBEDCBFA=@?>=AG<;H:9I876IE543D21C@
123456789:;<=>?@1ABC1DE2F4G69FEDH9I<BHDCBIA=@?>=A<I;:9HG876G54F32E1C@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGAHI9<H>A@?>H=<I;:9IG876F5E432E1C@
123456789:;<=>?@1ABC25BD6E8FG9H;I=@HGFAEDBAF@I?>=I<;H:9G8E76D5C432C1@
123456789:;<=>?@1ABC2DEFG25F7E9DH:I<BHDCBIA=@?>=A<I;:H9E87F65G432GC1@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGB9AH:I<?HA@?I>=<I;:H9B8G76F54E321D@
123456789:;<=>?@1ABCD1EF25E7DC8BG9H;I=AHGBAI@?>=I<;H:9G8C7E65F432F1D@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGB9AHI9<H>A@?>H=<I;:9IB8G76F54E321D@
123456789:;<=>?@1ABCD1E3F58EDC8BG9H;I=AHGBAI@?>=I<;H:9G8CF765F43E21D@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGBH8;BAI;>A@?>I=<;IH:98HG76F54E321D@
123456789:;<=>?@1ABCD1E36DCF69CBG9H;I=AHGBAI@?>=I<;H:9GF876FE543E21D@
123456789:;<=>?@1ABCD1E4F6GH7:GCFEDCGB:AI;>A@?>I=<;I:BH987H6F54E321D@
123456789:;<=>?@1ABCD1E36DC7BFG7:FH;I=AHFBAI@?>=I<;H:G987GC6E543E21D@
123456789:;<=>?@1ABCD1E4FG58FH9CFEDCHB:AI;>A@?>I=<;I:B9H8G765G4E321D@
123456789:;<=>?@1ABCD1E36DC7BF8GH9<GI=AGFBAI@?>=I<H;:9H8F7C6E543E21D@
123456789:;<=>?@1ABCD1EF36EG7H9CGEDCHB:AI;>A@?>I=<;I:B9H87G6F543F21D@
123456789:;<=>?@1ABCD1E36DC7BF8G:HI;>HAGFBAH@?>I=<;I:G98F7C6E543E21D@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGBH8I:=HBA=@?>=AI<;:I98HG76F54E321D@
123456789:;<=>?@1ABCD14CEF47E9CBG9H;I=AHGBAI@?>=I<;H:9GE87F654FD321D@
123456789:;<=>?@1ABCD1E4F6GH7:I<BHGCFEDCGBIA=@?>=A<I;:H987H6F54E321D@
123456789:;<=>?@1ABCD14CE5F7:GH;I=AHGBFECBGAI@?>=I<;H:F987F65E4D321D@
123456789:;<=>?@1ABCD1E4FG58FH9CFEDCHBI9<BA=@?>=A<I;:9IH8G765G4E321D@
123456789:;<=>?@1ABCD14CE58CBF8GH9<GI=AGFBAI@?>=I<H;:9H8FE765E4D321D@
123456789:;<=>?@1ABCD1EF36EG7H9CGEDCHBI9<BA=@?>=A<I;:9IH87G6F543F21D@
123456789:;<=>?@1ABCD14CE58CBF8G:HI;>HAGFBAH@?>I=<;I:G98FE765E4D321D@
123456789:;<=>?@1ABCD1E4F6GH7I9<BHGCFEDCGBIA=@?>=A<I;:9I87H6F54E321D@
123456789:;<=>?@1ABCD14CE58F:GH;I=AHGBFECBGAI@?>=I<;H:F98E765E4D321D@
123456789:;<=>?@1ABCD1E4F6GHI69H;GCFEDCGB;A=@?>=A<;BH:9I876IF54E321D@
123456789:;<=>?@1ABCD14C6BEF6G8;FEH;I=AHEBAI@?>=I<;HG:98G76FC54D321D@
123456789:;<=>?@1ABCD1E4FG58FHI8;HCFEDCHB;A=@?>=A<;BI:98IG765G4E321D@
123456789:;<=>?@1ABCD14C6BEF69EGH9<GI=AGEBAI@?>=I<H;:9HF876FC54D321D@
123456789:;<=>?@1ABCD1EF36EG7HI8;HCGEDCHB;A=@?>=A<;BI:98I7G6F543F21D@
123456789:;<=>?@1ABCD14C6BEF69EG:HI;>HAGEBAH@?>I=<;I:G9F876FC54D321D@
123456789:;<=>?@1ABCD1E4FG5H7:GFI:CFEDCIB;A=@?>=A<;B:IH987H65G4E321D@
123456789:;<=>?@1ABCD14C6BE7FGH7:G<FI=AFEBAI@?>=I<G;:H987HE6C54D321D@
123456789:;<=>?@1ABCD1E4FGH47G9FI:CFEDCIB;A=@?>=A<;B:I9G87H654HE321D@
123456789:;<=>?@1ABCD14C6BE7FG8H:=GFI=AFEBAI@?>=IH<;:H98G7E6C54D321D@
123456789:;<=>?@1ABCD1EF36EGH69GI:CGEDCIB;A=@?>=A<;B:I9H876HF543F21D@
123456789:;<=>?@1ABCD14C6BE7FG8;FHI;>HAFEBAH@?>I=<;IG:98G7E6C54D321D@
123456789:;<=>?@1ABCD1EF3G58FEH8I:CHEDCIB;A=@?>=A<;B:I98HG765G43F21D@
123456789:;<=>?@1ABCD14C6BE7F9GHI9<H>GAFEBAG@?>H=<I;:9IF87E6C54D321D@
123456789:;<=>?@1ABCD1EFG25F7EH8I:CHEDCIB;A=@?>=A<;B:I98H7F65G432G1D@
123456789:;<=>?@1ABC2D5E7F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF87E65D432C1@
123456789:;<=>?@1ABC2DEF25E7D9CBG9H;I=AHGBAI@?>=I<;H:9GD87E65F432FC1@
123456789:;<=>?@1ABC2D5E7F9BEDCBFAG9HI:=H?GA@?H>=I<;:I9GF87E65D432C1@
123456789:;<=>?@1ABC2DE3F58ED9CBG9H;I=AHGBAI@?>=I<;H:9GD8F765F43E2C1@
123456789:;<=>?@1ABC2D5E7FG8;HI<?HAGFBEDCBFAH@?I>=<I;G:98G7E65D432C1@
123456789:;<=>?@1ABC2DE36DF7:GH;I=AHGBFDCBGAI@?>=I<;H:F987F6E543E2C1@
123456789:;<=>?@1ABC2D5EF69EG:BEDCBGAH:I<?HA@?I>=<I;:HG9F876F5D432C1@
123456789:;<=>?@1ABC2DE36D8CBF8GH9<GI=AGFBAI@?>=I<H;:9H8FD76E543E2C1@
123456789:;<=>?@1ABC2DE47DF8G:BFDCBGAH:I<?HA@?I>=<I;:HG98F7E654E32C1@
123456789:;<=>?@1ABC2DE4FG58F:EDH:I<BHDCBIA=@?>=A<I;:HF98G765G4E32C1@
123456789:;<=>?@1ABC2D5E7FG8H:=GI>AGFBEDCBFAI@?>I=H<;:H98G7E65D432C1@
123456789:;<=>?@1ABC2D4EF58E:GH;I=AHGBEDCBGAI@?>=I<;H:E98F765F4D32C1@
123456789:;<=>?@1ABC2D5E7FGH7:G<I>AGFBEDCBFAI@?>I=<G;:H987HE65D432C1@
123456789:;<=>?@1ABC2D4E6F8;EGH;I=AHGBEDCBGAI@?>=I<;HF:98F76E54D32C1@
123456789:;<=>?@1ABC2D5EF69EGH9<I>AHGBEDCBGAI@?>I=<H;:9HF876F5D432C1@
123456789:;<=>?@1ABC2D4E69FGH9<GI=AGFBEDCBFAI@?>=I<H;:9HE876E54D32C1@
123456789:;<=>?@1ABC2DE47DF8GH9<I>AHGBFDCBGAI@?>I=<H;:9H8F7E654E32C1@
123456789:;<=>?@1ABC2DE4F6G8;HI<BHDGFEDHCBIA=@?>=A<I;G:98G76F54E32C1@
123456789:;<=>?@1ABC2D5EF6G8;FEH;BEDCBHAI;>A@?>I=<;IHG:98G76F5D432C1@
123456789:;<=>?@1ABC2D47CBE7FGH7:G<FI=AFEBAI@?>=I<G;:H987HED654D32C1@
123456789:;<=>?@1ABC2D5EFG58F:EH;BEDCBHAI;>A@?>I=<;IH:F98G765GD432C1@
123456789:;<=>?@1ABC2D47CBE7FG8H:=GFI=AFEBAI@?>=IH<;:H98G7ED654D32C1@
123456789:;<=>?@1ABC2DE47DFG7:FH;BFDCBHAI;>A@?>I=<;IH:G987GE654E32C1@
123456789:;<=>?@1ABC2DE4F69EDG9HI:=HBGDCBHA=@?>=AI<;:I9GF876F54E32C1@
123456789:;<=>?@1ABC2DE4F69EDG9H;BGDCBHAI;>A@?>I=<;IH:9GF876F54E32C1@
123456789:;<=>?@1ABC2D5E7FG8H:I<?HAGFBEDCBFAH@?I>=<I;:H98G7E65D432C1@
123456789:;<=>?@1ABC2DE36D8F:GH;I=AHGBFDCBGAI@?>=I<;H:F98D76E543E2C1@
123456789:;<=>?@1ABC2D5E7FG8HI9<H>AGFBEDCBFAH@?>H=<I;:9I8G7E65D432C1@
123456789:;<=>?@1ABC2D4E69DF:GH;I=AHGBFDCBGAI@?>=I<;H:F9E876E54D32C1@
123456789:;<=>?@1ABC2D5E7FGH7:GI;>AGFBEDCBFAI@?>I=<;I:H987HE65D432C1@
123456789:;<=>?@1ABC2D47EF8;EGH;I=AHGBEDCBGAI@?>=I<;HF:98F7D654D32C1@
123456789:;<=>?@1ABC2D5EF69EGH9I;>AHGBEDCBGAI@?>I=<;I:9HF876F5D432C1@
123456789:;<=>?@1ABC2D47E9FGH9<GI=AGFBEDCBFAI@?>=I<H;:9HE87D654D32C1@
123456789:;<=>?@1ABC2DE47DF8GH9I;>AHGBFDCBGAI@?>I=<;I:9H8F7E654E32C1@
123456789:;<=>?@1ABC2DE4F69G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F876F54E32C1@
123456789:;<=>?@1ABC2D5E7FGH7I9<HG=FBEDCBFA=@?>=AG<I;:9I87HE65D432C1@
123456789:;<=>?@1ABC25BDE5FG69F;EDH;I=AHDBAI@?>=I<;HF:9G876G5EC432C1@
123456789:;<=>?@1ABC2D5EF69G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F876F5D432C1@
123456789:;<=>?@1ABC25BDE5F7G9<HI=AHDGFEDHBAI@?>=I<G;:9G87F65EC432C1@
123456789:;<=>?@1ABC2DE47DF8GHI8;H=GBFDCBGA=@?>=AH<;I:98IF7E654E32C1@
123456789:;<=>?@1ABC2DE47DFG7H9<GFI<BFDCBIA=@?>=A<IH;:9H87GE654E32C1@
123456789:;<=>?@1ABC2D5EF6G8;H=IBEHGFEIDCBIA=@?>=AH<;G:98G76F5D432C1@
123456789:;<=>?@1ABC25BDE5F7:G<HI=AHDGFEDHBAI@?>=I<G;:F987F65EC432C1@
123456789:;<=>?@1ABC2D5EFG58F:EHI:=HBEDCBHA=@?>=AI<;:IF98G765GD432C1@
123456789:;<=>?@1ABC25BDE58DFG8H:=GFI=AFDBAI@?>=IH<;:H98GE765EC432C1@
123456789:;<=>?@1ABC2DE47DFG7:FHI:=HBFDCBHA=@?>=AI<;:IG987GE654E32C1@
123456789:;<=>?@1ABC2D5EF6G8H:=IBEHGFEIDCBIA=@?>=AH<;:H98G76F5D432C1@
123456789:;<=>?@1ABC25BDE58F:G<HI=AHDGFEDHBAI@?>=I<G;:F98E765EC432C1@
123456789:;<=>?@1ABC2D5EF6GH7:G<FEI<BEDCBIA=@?>=A<IG;:H987H6F5D432C1@
123456789:;<=>?@1ABC25BD6EFG6H8;GF<EI=AEDBAI@?>=I<F;H:98H76GD5C432C1@
123456789:;<=>?@1ABC2D5EFG58FH9<FEI<BEDCBIA=@?>=A<IH;:9H8G765GD432C1@
123456789:;<=>?@1ABC25BD6EFG69FH:=FEI=AEDBAI@?>=IH<;:H9G876GD5C432C1@
123456789:;<=>?@1ABC2D5EFG5H7:GF;EI<BEDCBIA=@?>=A<I;F:H987H65GD432C1@
123456789:;<=>?@1ABC25BD6EF7GH8;G=FEI=AEDBAI@?>=IG<;H:98H7F6D5C432C1@
123456789:;<=>?@1ABC2DE47F9G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F87E654E32C1@
123456789:;<=>?@1ABC2DE47DF8GH9I;AHGBFDCBGAI=@?>=A<;I:9H8F7E654E32C1@
123456789:;<=>?@1ABCD1E4F6GH7I9BHGCFEDCGBI;A=@?>=A<;B:9I87H6F54E321D@
123456789:;<=>?@1ABCD14C6E8F:GH;I=AHGBFECBGAI@?>=I<;H:F98E76C54D321D@
123456789:;<=>?@1ABC2D5E7FG8H:AGFBEDCBFAHI;>A@?>I=<;I:H98G7E65D432C1@
123456789:;<=>?@1ABC2D47CE8F:GH;I=AHGBFECBGAI@?>=I<;H:F98E7D654D32C1@
123456789:;<=>?@1ABC2D5E7FG8HI9<HAGFBEDCBFAH=@?>=A<I;:9I8G7E65D432C1@
123456789:;<=>?@1ABC25DE69DF:GH;I=AHGBFDCBGAI@?>=I<;H:F9E876E5C432C1@
123456789:;<=>?@1ABC2D5E7FGH7:GI;AGFBEDCBFAI=@?>=A<;I:H987HE65D432C1@
123456789:;<=>?@1ABC25D7EF8;EGH;I=AHGBEDCBGAI@?>=I<;HF:98F7D65C432C1@
123456789:;<=>?@1ABC2D5EF69EGH9I;AHGBEDCBGAI=@?>=A<;I:9HF876F5D432C1@
123456789:;<=>?@1ABC25D7E9FGH9<GI=AGFBEDCBFAI@?>=I<H;:9HE87D65C432C1@
123456789:;<=>?@1ABC1DEF1G4H7I9EHGFEID:CB;A=@?>=A<;B:D9I87H654G321FC@
123456789:;<=>?@1ABC1DE2F4G7H:DGFEDHCB:AI;>A@?>I=<;I:BH987G654F32E1C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8H;I>AHGBAI@?>I=<;H:98GD76E54F321FC@
123456789:;<=>?@1ABC1D3E6F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF876E543D21C@
123456789:;<=>?@1AB3C6D8EFG8;FHI;>H@FEADCBAE@H?>I=<;IG:98GD76C543B21@
123456789:;<=>?@1AB3CDE3F58EDG8;DCH;I=AHCBAI@?>=I<;HG:98GF765F43EB21@
123456789:;<=>?@1ABC14BDE4FG58F:EDH:I=AHDBAI@?>=I<;:HF98G765G4EC321C@
123456789:;<=>?@1ABC1DEF14EG5H8I;DHGEDICB;A=@?>=A<;BI:98H765G4F321FC@
123456789:;<=>?@1AB3C6D8EFG8H:=GFI=@FEADCBAE@I?>=IH<;:H98GD76C543B21@
123456789:;<=>?@1AB3CDE36DFG69F;DCH;I=AHCBAI@?>=I<;HF:9G876GE543EB21@
123456789:;<=>?@1ABC14D6EF7:EGH:I=AHGBEDCBGAI@?>=I<;:HF987F6D54C321C@
123456789:;<=>?@1ABC1D4E7FGH7:GI;AGFBEDCBFAI=@?>=A<;I:H987HE654D321C@
123456789:;<=>?@1ABC1D36EF7:EGH:I=AHGBEDCBGAI@?>=I<;:HF987F6D543D21C@
123456789:;<=>?@1ABC1D4E7FGH7:GI;>AGFBEDCBFAI@?>I=<;I:H987HE654D321C@
123456789:;<=>?@1AB3CDE36D8CFG8H:=GFI=AFCBAI@?>=IH<;:H98GD76E543EB21@
123456789:;<=>?@1ABC1D4E7F9BEDCBFAG9H;I=@HGA@I?>=I<;H:9GF87E654D321C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8H:I=AHGBAI@?>=I<;:H98GD76E54F321FC@
123456789:;<=>?@1ABC1DE2F5G8H:DGFEDHCB:AI;>A@?>I=<;I:BH98G765F432E1C@
123456789:;<=>?@1ABC1DEF1G3H6I9EHGFEID:CB;A=@?>=A<;B:D9I876H543G21FC@
123456789:;<=>?@1ABC1DE2F5G8HI9<BHDGFEDHCBIA=@?>=A<I;:9I8G765F432E1C@
123456789:;<=>?@1ABC1DE25DF69GH:I=AHGBFDCBGAI@?>=I<;:H9F876F5E432E1C@
123456789:;<=>?@1ABC1D4E7FG8H:=GI>AGFBEDCBFAI@?>I=H<;:H98G7E654D321C@
123456789:;<=>?@1ABC1D4E7FG8H:AGFBEDCBFAHI;>A@?>I=<;I:H98G7E654D321C@
123456789:;<=>?@1ABC1D4E7FGH7:G<I>AGFBEDCBFAI@?>I=<G;:H987HE654D321C@
123456789:;<=>?@1ABC1D3E5F7:EGH:I=AHGBEDCBGAI@?>=I<;:HF987F65E43D21C@
123456789:;<=>?@1ABC1DE2F5G8HI9BHDGFEDHCBI;A=@?>=A<;B:9I8G765F432E1C@
123456789:;<=>?@1ABC1DE25D7F9GH:I=AHGBFDCBGAI@?>=I<;:H9F87D65E432E1C@
123456789:;<=>?@1ABC1D3EF47GHI7:HJK:=JLAMNBEMGLJHGMFENDCBNAL=@?>=AK<;:KI987IF654F3D21C@
123456789:;<=>?@1ABC14DEF47EGH7I9<HGJ<KLM<N>AMLBKDJGEDKCBLAN@?>N=<MJI;:9I87HF654FC321C@
123456789:;<=>?@1ABC1D3E5FGH5IJK58J:ILM:=LNAGLIHGNFBEDCBFAN=@?>=AM<;:MJ98K765KHE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69KLM9N;>AMLBKDJIEHGFEIDKCBLAN@?>N=<;N:9MJ876J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ6K8;L=MNAGMILKJIMHGNFBEDCBFAN=@?>=AL<;K:98K76J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8;L=MBNDJMLKJNIEHGFEIDNCBMA=@?>=AL<;K:98K76J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ69IKL9M;>ALKNAGKIHGNFBEDCBFANM@?>M=<;M:9LJ876J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK58J:LMN:=MBLDJIEHGFEIDLCBMA=@?>=AN<;:NJ98K765KH43G21FC@
123456789:;<=>?@1ABC14BDE47DFG7H9<GIJ<K>L@MNAFMILKJIMGFNDBAN@L?>K=<JH;:9H87GE654EC321C@
123456789:;<=>?@1ABC1DEF1G3HI47HJK7:LMN:=MBLDKJEHGFEJDLCBMA=@?>=AN<;:NK987KI654I3G21FC@
123456789:;<=>?@1ABC1D3EFG3HI47HJK7:JLM:=NBEMLFJHGFLENDCBNA=@?>=AM<;:MK987KI654I3GD21C@
123456789:;<=>?@1ABC1DEF1GH25GI6JK7:LMN:=MBLDKJEIGFEJDLCBMA=@?>=AN<;:NK987K6I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GIJ58IKL8;MN<BMDLKEIGFEKDMCBNA=@?>=A<N;L:98LJ765JH432H1FC@
123456789:;<=>?@1ABC1DEF1G3H5IJ69KLM9N;AMLBKDJIEHGFEIDKCBLAN=@?>=A<;N:9MJ876J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ69K;L=MNAGMILKJIMHGNFBEDCBFAN=@?>=AL<;K:9J876J5HE43D21C@
123456789:;<=>?@1ABC14DEF4GH58G:FEI:J<KLM<N>AMLBKDJIEDKCBLAN@?>N=<MJ;:IG98H765H4FC321C@
123456789:;<=>?@1ABC1DEF14GH5I7J9KLM9N;DMLEKGJIHGKFELDNCB;A=@?>=A<;BN:9MJ87I65H4F321FC@
123456789:;<=>?@1ABC1D36EF7:EGH:I<JKL<M>ALKBJNCGJIHGNEDCNBKAM@?>M=<LI;:HF987F6D543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JKL7:KM;>AKJNAGJIHGNFBEDCBFANM@?>M=<;M:L987LI65HE43D21C@
123456789:;<=>?@1AB2CDE2F4G6HIJ69I;KLM;N=@MLAKCIHDGFEDHCKBAL@N?>=N<;MI:9J876JG54F32EB1@
123456789:;<=>?@1AB2CDE2F4GHI47H9GJK9L;>KMN>AMCKJDGFEDJCMBAN@?>NL=<;L:9KH87I654IF32EB1@
123456789:;<=>?@1ABC14BDE47FGH7I9<HGJ<K>LMN>AMDLFKJGFLEDMBAN@?>NK=<JI;:9I87HE654EC321C@
123456789:;<=>?@1ABC1D3EFG3H5IJK58J:ILM:=NBEMLFIHGFLENDCBNA=@?>=AM<;:MJ98K765KH43GD21C@
123456789:;<=>?@1ABC1DE25FGH5I7:HGJ:K<LMN<BMDLFKJGFLEDMCBNA=@?>=A<NK;:JI987I65HE432E1C@
123456789:;<=>?@1ABC1DEF1G3HIJ36I8HKL8;MN<BMDLKEHGFEKDMCBNA=@?>=A<N;L:98LI76J543JG21FC@
123456789:;<=>?@1ABC1D3EF47GHI7J9<IHK<LAMNBEMGLKHGMFENDCBNAL=@?>=A<KJ;:9J87IF654F3D21C@
123456789:;<=>?@1ABC1DEF14E6DGH69IJ:K<LAMNBGMILKJIMHGNDCBNAL=@?>=A<K;:J9H876HE54F321FC@
123456789:;<=>?@1ABC1DE2F4GHI4J6K8LM9BNDGMLHKJIHLGNFEDNCBM;A=@?>=A<;B:9M8K76J54IF32E1C@
123456789:;<=>?@1ABC1DE25D7F9GH:I<J>KLM>ALNBFLKGJIHGKFNDCBNAM@?>MJ=<I;:H9F87D65E432E1C@
123456789:;<=>?@1ABC1DE25D7F9GH:I<JKL<M>ALKBJNCGJIHGNFDCNBKAM@?>M=<LI;:H9F87D65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8LM9BLNCILKJINHDGFEDHCNBM;A=@?>=A<;B:9M8K76JG54F32E1C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7:KM;>AKNBEKJFIHGFJENDCBNAM@?>M=<;M:L987LI65H43GD21C@
123456789:;<=>?@1ABC1D36EF7:EGH:I<J>KLM>ALNBELKGJIHGKENDCBNAM@?>MJ=<I;:HF987F6D543D21C@
123456789:;<=>?@1ABC1D3EFG3H5IJ69IKL9M;>ALNBELKFIHGFKENDCBNAM@?>M=<;M:9LJ876J5H43GD21C@
123456789:;<=>?@1ABC1D3EFG3H5IJ6K8;L=MBELNFILKJINHGFNEMDCBMA=@?>=AL<;K:98K76J5H43GD21C@
123456789:;<=>?@1ABC1DE2F47G9HI:J<KLM<BLDKNEHKJIHNGFENDLCBMA=@?>=A<MJ;:I9G87F654F32E1C@
123456789:;<=>?@1ABC1DEF1G3HI4J69K;LM<BLDKNEHKJIHNGFENDLCBMA=@?>=A<M;K:9J876J54I3G21FC@
123456789:;<=>?@1ABC1DE25FG6H8IJ9K;>AJLBMDNFIMLJINHGFNEDMCBLAK@?>K=<;K:9J8H76G5E432E1C@
123456789:;<=>?@1ABC1DE2F47G9HI:J<KALMBNDGMLHKJIHLGNFEDNCBMAK=@?>=A<J;:I9G87F654F32E1C@
123456789:;<=>?@1ABC1DEF14EG5H7IJK7L9M;NCJMLKJNIDHGEDICNB;A=@?>=A<;BM:9L87KH65G4F321FC@
123456789:;<=>?@1ABC14BDE4FG58F:EHI:J<K>LMN>AMDLHKJIHLEDMBAN@?>NK=<J;:IF98G765G4EC321C@
123456789:;<=>?@1ABC1D3EFG3H5IJ69K;L=MBELNFILKJINHGFNEMDCBMA=@?>=AL<;K:9J876J5H43GD21C@
123456789:;<=>?@1ABC1D3EFG3H5IJ69IKL9M;ALNBELKFIHGFKENDCBNAM=@?>=A<;M:9LJ876J5H43GD21C@
123456789:;<=>?@1ABC1DEF14E6GHI69HJ:K<LMN<BMDLGKJHGLEDMCBNA=@?>=A<NK;:J9I876IE54F321FC@
123456789:;<=>?@1ABC1DEF1G3HI47HJK7L9<KMN<BMDKJEHGFEJDMCBNA=@?>=A<NL;:9L87KI654I3G21FC@
123456789:;<=>?@1ABC1DE25FG6H8IJK8;J=LBMDNFIMLJINHGFNEDMCBLA=@?>=AJ<;K:98KH76G5E432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7:GIJ:K<LAMNBFMILKJIMGFNDCBNAL=@?>=A<K;:JH987H65GE432E1C@
123456789:;<=>?@1ABC1DE25FG6HI7:HJK:=LBMDNFJMLKJNHGFNEDMCBLA=@?>=AK<;:KI987I6G5E432E1C@
123456789:;<=>?@1ABC1D3EFG3HI4J69IHK9LM:=NBEMLFKHGFLENDCBNA=@?>=AM<;:M9KJ876J54I3GD21C@
123456789:;<=>?@1ABC1DEF1G3HI47HJK7:LM;BLDKJEHGFEJDLCBMAN;>A@?>N=<;NM:K987KI654I3G21FC@
123456789:;<=>?@1ABC1DE25FGH58GI9J;KLM;BLDKFJIGFKEDLCBMAN;>A@?>N=<;NMJ:9I8H765HE432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7K9LM:=LNAILKJINHBGDCBHAN=@?>=AM<;:M9K87JGF654F32E1C@
123456789:;<=>?@1ABC1DE25FGH58GI9JK:=LBMDNFJMLKJNIGFNEDMCBLA=@?>=AK<;:K9I8H765HE432E1C@
123456789:;<=>?@1ABC1DE25DFG58HI9JK:=JLAMNBFMHLJIHMGFNDCBNAL=@?>=AK<;:K9I8G765GE432E1C@
123456789:;<=>?@1ABC1DE2F47EGH7I9JK:=LBMDNGJMLKJNIHGNEDMCBLA=@?>=AK<;:K9I87HF654F32E1C@
123456789:;<=>?@1ABC1DE25DFG58HI9J;KALMBFLHKJIHLGFMDCBMAKN;>A@?>N=<;NJ:9I8G765GE432E1C@
123456789:;<=>?@1ABC1DEF14E6GH7I9JK:=LBMDNGJMLKJNIHGNEDMCBLA=@?>=AK<;:K9I87H6E54F321FC@
123456789:;<=>?@1ABC1D3EF4G69FHI9JK:=JLAMNBEMHLJIHMFENDCBNAL=@?>=AK<;:K9IG876G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8L:=MBNDJMLKJNIEHGFEIDNCBMA=@?>=AL<;:L98K76J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ69IKL9<M>ALKNAGKIHGNFBEDCBFANM@?>M=<L;:9LJ876J5HE43D21C@
123456789:;<=>?@1ABC1D3E5F7:EGH:I<JKL<M>ALKBJNCGJIHGNEDCNBKAM@?>M=<LI;:HF987F65E43D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JKL7:K<M>AKJNAGJIHGNFBEDCBFANM@?>M=<K;:L987LI65HE43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8L:AKMBEKJFIHGFJEMDCBMALN;>A@?>N=<;N:L98K7I65H43GD21C@
123456789:;<=>?@1ABC1D3EF4G6H8IJK8L:MBNDJMLKJNIEHGFEIDNCBM;A=@?>=A<;B:L98KH76G54F3D21C@
123456789:;<=>?@1ABC1DE25DF69GH:I<JKL<M>ALKBJNCGJIHGNFDCNBKAM@?>M=<LI;:H9F876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8LM9<BLNCILKJINHDGFEDHCNBMA=@?>=A<M;:9M8K76JG54F32E1C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7:KM;AKNBEKJFIHGFJENDCBNAM=@?>=A<;M:L987LI65H43GD21C@
123456789:;<=>?@1ABC14D6EF7:EGH:I<J>KLM>ALNBELKGJIHGKENDCBNAM@?>MJ=<I;:HF987F6D54C321C@
123456789:;<=>?@1ABC1DE2F4G69HI:J<KLM<BLDKNEHKJIHNGFENDLCBMA=@?>=A<MJ;:I9G876G54F32E1C@
123456789:;<=>?@1ABC1DEF1G3HI47J9K;LM<BLDKNEHKJIHNGFENDLCBMA=@?>=A<M;K:9J87I654I3G21FC@
123456789:;<=>?@1ABC1DE25FG6H8IJ9K;AJLBMDNFIMLJINHGFNEDMCBLAK=@?>=A<;K:9J8H76G5E432E1C@
123456789:;<=>?@1ABC1DE25F7G9HI:J<KALMBNDGMLHKJIHLGNFEDNCBMAK=@?>=A<J;:I9G87F65E432E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7M9NDJMLKJNIEHGFEIDN:CB;A=@?>=A<;B:D9M87L65KH43G21FC@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8L:MCILKJIMHDGFEDHCMB:AN;>A@?>N=<;N:BL98K76JG54F32E1C@
123456789:;<=>?@1ABC1DEF14E6D8CGH8I:J<KLM<N>AMLBKGJIHGKCBLAN@?>N=<MJ;:I98HD76E54F321FC@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAKL9M;N=@MLA@N?>=N<;M:9LJ87I65HE43D21C@
123456789:;<=>?@1AB2CDE2F4G6HIJ6K8L:MCILKJIMHDGFEDHCMN:=CBA=@?>=AN<;:NL98K76JG54F32EB1@
123456789:;<=>?@1AB2CDE2F4G6HIJ6K8;JIL;>IMN>AMCIHDGFEDHCMBAN@?>NL=<;LK:98K76JG54F32EB1@
123456789:;<=>?@1ABC1DE2FG36F8EHI8J:K<LMN<BMDLHKJIHLEDMCBNA=@?>=A<NK;:J98IF76G543G2E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7:KJ;MN<BMDJIEHGFEIDMCBNA=@?>=A<N;J:L987L65KH43G21FC@
123456789:;<=>?@1ABC1DE25D7CFG7H9IJ:=KL>AKMBNFIMKJINHGFNCBMAL@?>L=J<;:J9H87GD65E432E1C@
123456789:;<=>?@1ABC1DE2F4GH58IJ9K;LCMNDGMILKJIMHGNFEDNCLB;A=@?>=A<;BK:9J8H765H4F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6KL7:K<JMN<BMDJIEHGFEIDMCBNA=@?>=A<NK;:L987L6J5H43G21FC@
123456789:;<=>?@1ABC1DEF1G36FE7HI8J:K<LMN<BMDLHKJIHLEDMCBNA=@?>=A<NK;:J98I7E6G543G21FC@
123456789:;<=>?@1ABC1DEF14EG58EHI8J:K<LMN<BMDLHKJIHLEDMCBNA=@?>=A<NK;:J98IG765G4F321FC@
123456789:;<=>?@1ABC1DEF1G3H5IJK58JL9<JMN<BMDJIEHGFEIDMCBNA=@?>=A<NL;:9L8K765KH43G21FC@
123456789:;<=>?@1ABC1D3EFG36FH7:FIJ:K<LAMNBEMILKJIMFENDCBNAL=@?>=A<K;:JH987H6G543GD21C@
123456789:;<=>?@1ABC1D36CEF6G8H:IJK:LM;N=@MLAKJBIEHGFEICBJAL@N?>=N<;M:KH98G76FD543D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK58J:LM;BLDJIEHGFEIDLCBMAN;>A@?>N=<;NM:J98K765KH43G21FC@
123456789:;<=>?@1ABC1DE2F47EGH7I9J;KLM;BLDKGJIHGKEDLCBMAN;>A@?>N=<;NMJ:9I87HF654F32E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7K9L;MAILKJIMHBGDCBHAMN;>A@?>N=<;NL:9K87JGF654F32E1C@
123456789:;<=>?@1ABC1DEF1GH25GI6JK7L9<KMN<BMDKJEIGFEJDMCBNA=@?>=A<NL;:9L87K6I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6JKL69K;MN<BMDKJEIGFEJDMCBNA=@?>=A<N;K:9L876LI5H432H1FC@
123456789:;<=>?@1ABC1D36CEF6G8HI9J;>IKL>AKMBNEHMKIHNGFENCBMAL@?>LJ=<;J:9I8G76FD543D21C@
123456789:;<=>?@1ABC1D3EFG36F8HI9J;KALMBELHKJIHLFEMDCBMAKN;>A@?>N=<;NJ:9I8F76G543GD21C@
123456789:;<=>?@1ABC1D3EF4G69FHI9J;KALMBELHKJIHLFEMDCBMAKN;>A@?>N=<;NJ:9IG876G54F3D21C@
123456789:;<=>?@1ABC1D36CEF6GH7I9<HGJ<KLM<N>AMLBKEJGFEKCBLAN@?>N=<MJI;:9I87H6FD543D21C@
123456789:;<=>?@1ABC1DEF14E6GH7I9J;KLM;BLDKGJIHGKEDLCBMAN;>A@?>N=<;NMJ:9I87H6E54F321FC@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8;JLM;BLDJIEHGFEIDLCBMAN;>A@?>N=<;NMK:98K76J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ6K8;JIL;MAGLIHGMFBEDCBFAMN;>A@?>N=<;NLK:98K76J5HE43D21C@
123456789:;<=>?@1ABC1D3E5FGH5IJ6K8L:=MNAGMILKJIMHGNFBEDCBFAN=@?>=AL<;:L98K76J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69KLM9<N>AMLBKDJIEHGFEIDKCBLAN@?>N=<M;:9MJ876J5H43G21FC@
123456789:;<=>?@1ABC1DE25D7CBF7GH8;IJ<K>L@MNAGMILKJIMHGNFBAN@L?>K=<J;H:98H7FD65E432E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69KL:BKDJIEHGFEIDKCBLAM:N<?MA@?N>=<N;:ML9J876J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJK58JL9<JIM<NAGMIHGNFBEDCBFAN=@?>=A<ML;:9L8K765KHE43D21C@
123456789:;<=>?@1ABC1DEF14EG58EDH8IJK8L:M<NAJMLKJNIBHDCBIAN=@?>=A<M;:L98KHG765G4F321FC@
123456789:;<=>?@1ABC1DEF1GH2I47HGJ7KL8;MN<BMDLKEJGFEKDMCBNA=@?>=A<N;L:98L7JI654I32H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6JK7:LM;BLDKJEIGFEJDLCBMAN;>A@?>N=<;NM:K987K6I5H432H1FC@
123456789:;<=>?@1ABC1DE2FG36HI7J9K;LMN;DMFLHKJIHLGFMEDNCB;A=@?>=A<;BNK:9J87I6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8EDH8IJK8L:M<NAJMLKJNIBHDCBIAN=@?>=A<M;:L98KHF76G543G2E1C@
123456789:;<=>?@1ABC1DE25FG6H8IJ9<K>AJLBMDNFIMLJINHGFNEDMCBLAK@?>K=<J;:9J8H76G5E432E1C@
123456789:;<=>?@1ABC1DE2F4G69HI:J<KALMBNDGMLHKJIHLGNFEDNCBMAK=@?>=A<J;:I9G876G54F32E1C@
123456789:;<=>?@1ABC1DEF1GHI14H6GJ7KL8;MN<BMDLKEJGFEKDMCBNA=@?>=A<N;L:98L7J6H54I321IFC@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7KL8;KM<NAIMKJINHBGDCBHAN=@?>=A<M;L:98L7JGF654F32E1C@
123456789:;<=>?@1ABC1D3EFG3H5IJ6K8L:=MBELNFILKJINHGFNEMDCBMA=@?>=AL<;:L98K76J5H43GD21C@
123456789:;<=>?@1ABC1D3EFG3H5IJ69IKL9<M>ALNBELKFIHGFKENDCBNAM@?>M=<L;:9LJ876J5H43GD21C@
123456789:;<=>?@1ABC1D3E5F7:EGH:I<J>KLM>ALNBELKGJIHGKENDCBNAM@?>MJ=<I;:HF987F65E43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7:K<M>AKNBEKJFIHGFJENDCBNAM@?>M=<K;:L987LI65H43GD21C@
123456789:;<=>?@1ABC1D3EF47E9GH:I<J>KLM>ALNBELKGJIHGKENDCBNAM@?>MJ=<I;:H9E87F654F3D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8L:=KM>AKNBEKJFIHGFJENDCBNAM@?>M=L<;:L98K7I65H43GD21C@
123456789:;<=>?@1ABC1DE25DF69GH:I<J>KLM>ALNBFLKGJIHGKFNDCBNAM@?>MJ=<I;:H9F876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4GHI4J6K8LM9<BNDGMLHKJIHLGNFEDNCBMA=@?>=A<M;:9M8K76J54IF32E1C@
123456789:;<=>?@1ABC1D3E5FGH5I7JKL7:KM;AKJNAGJIHGNFBEDCBFANM=@?>=A<;M:L987LI65HE43D21C@
123456789:;<=>?@1ABC14D6EF7:EGH:I<JKL<M>ALKBJNCGJIHGNEDCNBKAM@?>M=<LI;:HF987F6D54C321C@
123456789:;<=>?@1ABC1D3E5FGH5IJ69IKL9M;ALKNAGKIHGNFBEDCBFANM=@?>=A<;M:9LJ876J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69K;L=MBNDJMLKJNIEHGFEIDNCBMA=@?>=AL<;K:9J876J5H43G21FC@
123456789:;<=>?@1ABC1DEF1G3HI4J6K8;LM<BLDKNEHKJIHNGFENDLCBMA=@?>=A<M;K:98K76J54I3G21FC@
123456789:;<=>?@1ABC1DE25F7G9HI:J<KLM<BLDKNEHKJIHNGFENDLCBMA=@?>=A<MJ;:I9G87F65E432E1C@
123456789:;<=>?@1ABC1DEF1GHI1J3K5L7HKJIHLGM7N9EMGFEND:CB;A=@?>=A<;B:D9N87ML65K43J21IFC@
123456789:;<=>?@1ABC1DE2F4GHI4J6K8L:HKJIHLGM:DGFEDMCB:AN;>A@?>N=<;N:BML98K76J54IF32E1C@
123456789:;<=>?@1ABC1DEF14E6D8CBG8HIJ8K:L<M>ILKJIMHN>AHGBAN@?>NM=<L;:K98JGD76E54F321FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKAL9M;N=@MLA@N?>=N<;M:9LKJ87I65H43GD21C@
123456789:;<=>?@1AB2CDE2FGH2I4J6K8GJIHGKFL8M:DLFEDMCN:=CBA=@?>=AN<;:NM98LK76J54I32HEB1@
123456789:;<=>?@1AB2CDE2FGH2I47HGJ7:GFK:L<DKFEDLCM<N>AMCBAN@?>N=<ML;:KJ987JI654I32HEB1@
123456789:;<=>?@1ABC14BDE4FG58F:EDH:IJK:L<M>N@JMLKJNIAHDBAI@N?>M=<L;:KHF98G765G4EC321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7N9<ML=KBJDCBKA=@?>=AL<N;:9N87MJI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3HI4JK58J:IHL:EHGFELDM:N<BMDCBNA=@?>=A<N;:MLJ98K765K4I3G21FC@
123456789:;<=>?@1ABC1DE2F4GHI4JK58JL9M;HLJIHMGN;DGFEDNCB;A=@?>=A<;BNM:9L8K765K4IF32E1C@
123456789:;<=>?@1ABC1DE25D7CBF7GHI7JK8;JL<M>HLJIHMGN>AGFBAN@?>NM=<L;K:98K7IFD65E432E1C@
123456789:;<=>?@1ABC1DEF1GHI1J36IH7GK8L:EKGFELDM:N<BMDCBNA=@?>=A<N;:ML98K7H6J543J21IFC@
123456789:;<=>?@1AB2CDE2F4GHI4J69IHK9<HGL<DGFEDLCM<N>AMCBAN@?>N=<MLK;:9KJ876J54IF32EB1@
123456789:;<=>?@1AB2CDE2FGH25GIJ58I:GFK:L<DKFEDLCM<N>AMCBAN@?>N=<ML;:KI98J765JH432HEB1@
123456789:;<=>?@1ABC14D6EF7:EGH:IJK:L<M>N@JMLKJNIAHGBEDCBGAI@N?>M=<L;:KHF987F6D54C321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7:LN;ALKBJDCBKAN=@?>=A<;N:M987MJI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3HIJ36IK7:IHL:EHGFELDM:N<BMDCBNA=@?>=A<N;:MLK987K6J543JG21FC@
123456789:;<=>?@1ABC1D3EFG3HIJ36IK7:IHL:M<FLHGFMEN<BEDCBNA=@?>=A<NM;:LK987K6J543JGD21C@
123456789:;<=>?@1ABC1D3EFG3H5IJK58JL9<JIM<FIHGFMEN<BEDCBNA=@?>=A<NML;:9L8K765KH43GD21C@
123456789:;<=>?@1ABC1DEF1GHI14HJ58HGK8L:EKGFELDM:N<BMDCBNA=@?>=A<N;:ML98KJ765J4I321IFC@
123456789:;<=>?@1ABC1D36EF7:EGH:IJK:L<M>N@JMLKJNIAHGBEDCBGAI@N?>M=<L;:KHF987F6D543D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7:LN;>ALKBJDCBKAN@?>N=<;N:M987MJI65H43G21FC@
123456789:;<=>?@1AB2CDE2FGH25G7FIJ7K9<JIL<DIFEDLCM<N>AMCBAN@?>N=<MLK;:9K87JG65H432HEB1@
123456789:;<=>?@1ABC1DEF1GH25GIJ5K7:JIL:EIGFELDM:N<BMDCBNA=@?>=A<N;:MLK987K65JH432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8LMN8;M=LBKDCBLA=@?>=AM<;N:98NKJ76I5H432H1FC@
123456789:;<=>?@1ABC1D3EFG3HI47HJK7L9<KJM<FJHGFMEN<BEDCBNA=@?>=A<NML;:9L87KI654I3GD21C@
123456789:;<=>?@1ABC1DEF1GHI14H6GJK69JL:EJGFELDM:N<BMDCBNA=@?>=A<N;:ML9K876KH54I321IFC@
123456789:;<=>?@1ABC1D36CBE6FGH6I8JK9L;>KJM>GJIHGMFN>AFEBAN@?>NML=<;L:9K8I76HED543D21C@
123456789:;<=>?@1ABC1D3EFG3HIJ36I8HK9L;FKHGFLEM;BEDCBMAN;>A@?>N=<;NML:9K8I76J543JGD21C@
123456789:;<=>?@1ABC1DEF1G3HI4J69IHK9EHGFEKDL9M;BLDCBMAN;>A@?>N=<;NM:9LKJ876J54I3G21FC@
123456789:;<=>?@1ABC1D3EFG3HI4J69IHK9L;FKHGFLEM;BEDCBMAN;>A@?>N=<;NML:9KJ876J54I3GD21C@
123456789:;<=>?@1ABC1DEF1G3HI4J69IHK9EHGFEKDL9MN:=MBLDCBMA=@?>=AN<;:N9LKJ876J54I3G21FC@
123456789:;<=>?@1ABC1DEF1GHI14H6GJ7K9EJGFEKDL9MN:=MBLDCBMA=@?>=AN<;:N9LK87J6H54I321IFC@
123456789:;<=>?@1ABC1D36CBE6FGH6IJ7K9<JIL<M>GLIHGMFN>AFEBAN@?>NM=<LK;:9K87J6HED543D21C@
123456789:;<=>?@1ABC1DEF1GHI14H6GJ7K9EJGFEKDL9M;BLDCBMAN;>A@?>N=<;NM:9LK87J6H54I321IFC@
123456789:;<=>?@1ABC1D3EFG3H5IJ6K8;JIL;FIHGFLEM;BEDCBMAN;>A@?>N=<;NMLK:98K76J5H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKAL9M;N=@MLA@N?>=N<;M:9LK87JI65H43G21FC@
123456789:;<=>?@1ABC1DEF14E6D8CBG8H:IJK:L<M>N@JMLKJNIAHGBAI@N?>M=<L;:KH98GD76E54F321FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKAL9MN:=M?LA@?M>=N<;:N9LK87JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3HIJ3K5L7M9ILKJIMHN9EHGFEND:CB;A=@?>=A<;B:D9NM87L65K43JG21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8;MN<?MALKBJDCBKAM@?N>=<N;L:98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8MN9<MALKBJDCBKAM=@?>=A<N;:9N8L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3HIJ3K58JI9HL:EHGFELDM:N<BMDCBNA=@?>=A<N;:ML9I8K765K43JG21FC@
123456789:;<=>?@1ABC1DE25D7CBF7G9HIJ9KL:=KM>N@IMKJINHAGFBAH@N?>M=L<;:L9JG87FD65E432E1C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8L:BKDCBLAM:N<?MA@?N>=<N;:ML98KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2IJ36I8HGK8L:EKGFELDM:N<BMDCBNA=@?>=A<N;:ML98KI76J543J2H1FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8M:=LN>ALKBJDCBKAN@?>N=M<;:M98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8M:ALKBJDCBKAMN;>A@?>N=<;N:M98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7:L<N>ALKBJDCBKAN@?>N=<L;:M987MJI65H43G21FC@
123456789:;<=>?@1ABC1D3E5F7:EGH:IJK:L<M>N@JMLKJNIAHGBEDCBGAI@N?>M=<L;:KHF987F65E43D21C@
123456789:;<=>?@1ABC1DEF1GH25I7J9KL:EKGJIHGKFELDM:N<BMDCBNA=@?>=A<N;:ML9J87I65H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8LM9N;AMLBKDCBLAN=@?>=A<;N:9M8KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8LM9<N>AMLBKDCBLAN@?>N=<M;:9M8KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I4J69KL:EKGJIHGKFELDM:N<BMDCBNA=@?>=A<N;:ML9J876J54I32H1FC@
123456789:;<=>?@1ABC1DEF1G3HIJ36I8HK9EHGFEKDL9M;BLDCBMAN;>A@?>N=<;NM:9LK8I76J543JG21FC@
123456789:;<=>?@1ABC1D36CBE6F8GHI8JK9L;>KJM>N@HMJIHNGAFEBAG@N?>ML=<;L:9K8IF76ED543D21C@
123456789:;<=>?@1ABC1DEF1GH25GIJ58IK9EIGFEKDL9M;BLDCBMAN;>A@?>N=<;NM:9LK8J765JH432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I47HGJ7K9EJGFEKDL9MN:=MBLDCBMA=@?>=AN<;:N9LK87JI654I32H1FC@
123456789:;<=>?@1ABC1DEF1GH2I47HGJ7K9EJGFEKDL9M;BLDCBMAN;>A@?>N=<;NM:9LK87JI654I32H1FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8M:N<?MALKBJDCBKAM@?N>=<N;:M98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8MN9<M>ALKBJDCBKAM@?>M=<N;:9N8L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1GH2I47J9KL:EKGJIHGKFELDM:N<BMDCBNA=@?>=A<N;:ML9J87I654I32H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8LM9N;>AMLBKDCBLAN@?>N=<;N:9M8KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GIJ58IK9EIGFEKDL9MN:=MBLDCBMA=@?>=AN<;:N9LK8J765JH432H1FC@
123456789:;<=>?@1ABC59B;A=@?>=A<;B:9C8765C4321@
123456789:;<=>?@1ABC58B:A<@?>=<A;:B98C765C4321@
123456789:;<=>?@1ABC14B6A<@?>=<A;:9876B54C321C@
123456789:;<=>?@1ABC15B;A=@?>=A<;B:98765C4321C@
123456789:;<=>?@1ABC14B:A=@?>=A<;:B987654C321C@
123456789:;<=>?@1ABC14B7A=@?>=A<;:987B654C321C@
123456789:;<=>?@1ABC58B;A=@?>=A<;B:98C765C4321@
123456789:;<=>?@1ABC58B:A=@?>=A<;:B98C765C4321@
123456789:;<=>?@1ABC18B;A=@?>=A<;B:98C7654321C@
123456789:;<=>?@1ABC14B6A9@?>=<;:9A876B54C321C@
123456789:;<=>?@1ABC25B7A9@?>=<;:9A87B65C432C1@
123456789:;<=>?@1ABC29B;A=@?>=A<;B:9C8765432C1@
123456789:;<=>?@1ABC25B7A=@?>=A<;:987B65C432C1@
123456789:;<=>?@1ABC25B;A=@?>=A<;B:98765C432C1@
123456789:;<=>?@1ABC259B;A=@?>=A<;B:9C8765C432C1@
123456789:;<=>?@1ABC25B7A9=@?>=A<;:9A87B65C432C1@
123456789:;<=>?@1ABC14B6A9<@?>=<A;:9A876B54C321C@
123456789:;<=>?@1ABC158B;A=@?>=A<;B:98C765C4321C@
123456789:;<=>?@1ABC14B7:A=@?>=A<;:B987B654C321C@
123456789:;<=>?@1AB3C58B;A=@?>=A<;B:98C765C43B21@
123456789:;<=>?@1AB36A8C;>A@?>C=<;C:98A76B543B21@
123456789:;<=>?@1ABC25B7;A=@?>=A<;B:987B65C432C1@
123456789:;<=>?@1ABC29B;A=@?>=A<;B:9C872654327C1@
123456789:;<=>?@1ABC25B7A9@;?>=<;@:9A87B65C432C1@
123456789:;<=>?@1ABC14B6A9@?>9=<;:9>A876B54C321C@
123456789:;<=>?@1ABC18B;A=@?>=A<;B:98C376543821C@
123456789:;<=>?@1ABC14B7A=@?>=A<7;:987<B654C321C@
123456789:;<=>?@1ABC14B:A=@?>=A<;:B598765:4C321C@
123456789:;<=>?@1AB3;A=@?>=A<;B:C37:987C6543CB21@
123456789:;<=>?@1AB36A8@C9<@?>=<C;:9C8A76B543B21@
123456789:;<=>?@1ABC15B;A=@?>=A<;B:598765:C4321C@
123456789:;<=>?@1ABC14B6A<@?>=<A7;:987<6B54C321C@
123456789:;<=>?@1AB2C48BA=@?>=A8<;:98=C7654C32B1@
123456789:;<=>?@1AB2C47BA<@?>=<A7;:987<C654C32B1@
123456789:;<=>?@1AB26A=@?>=AC6:=<;:C9876CB5432B1@
123456789:;<=>?@1AB25A<@?>=<AC58<;:98C765CB432B1@
123456789:;<=>?@1ABC29B;A=@?>=A<;B:9C487654932C1@
123456789:;<=>?@1ABC25B7A9@?>9=<;:9>A87B65C432C1@
123456789:;<=>?@1ABC14B6A9@;?>=<;@:9A876B54C321C@
123456789:;<=>?@1ABC18B;A=@?>=A<;B:98C761543216C@
123456789:;<=>?@1ABC14B7A9=@?>=A<;:9A87B654C321C@
123456789:;<=>?@1ABC148B:A=@?>=A<;:B98C7654C321C@
123456789:;<=>?@1AB3;A=@?>=A<;BC47;:987C654C3B21@
123456789:;<=>?@1AB36A8@?C8<?>=<C;:98CA76B543B21@
123456789:;<=>?@1ABC25B;A=@?>=A<;B6:9876;5C432C1@
123456789:;<=>?@1ABC25B7A=@?>=A<7;:987<B65C432C1@
123456789:;<=>?@1ABC15B7;A=@?>=A<;B:987B65C4321C@
123456789:;<=>?@1ABC14B6:A<@?>=<A;:B9876B54C321C@
123456789:;<=>?@1AB36A8C:>A@?>C=<;:C98A76B543B21@
123456789:;<=>?@1AB3C59B;A=@?>=A<;B:9C8765C43B21@
123456789:;<=>?@1ABC14B7:A<@?>=<A;:B987B654C321C@
123456789:;<=>?@1ABC15B7:A=@?>=A<;:B987B65C4321C@
123456789:;<=>?@1ABC158B:A=@?>=A<;:B98C765C4321C@
123456789:;<=>?@1ABC14B7A9<@?>=<A;:9A87B654C321C@
123456789:;<=>?@1AB3;A=@?>=A<;B:C36:9876C543CB21@
123456789:;<=>?@1AB36A8@C9=@?>=C<;:9C8A76B543B21@
123456789:;<=>?@1AB26A=@?>=AC69=<;:9C876CB5432B1@
123456789:;<=>?@1AB25A<@?>=<AC59<;:9C8765CB432B1@
123456789:;<=>?@1AB36A=@?>=AC69=<;:9C876CB543B21@
123456789:;<=>?@1AB36A=@?>=AC6:=<;:C9876CB543B21@
123456789:;<=>?@1AB3C58BA=@?>=A8<;:98=C765C43B21@
123456789:;<=>?@1AB36AC;>A@?>C=<;C6:9876;B543B21@
123456789:;<=>?@1ABC25B7A=@?>=A8<;:98=7B65C432C1@
123456789:;<=>?@1ABC25B;A=@?>=A<;B:598765:C432C1@
123456789:;<=>?@1ABC29B;A=@?>=A<;B:9C837654382C1@
123456789:;<=>?@1ABC25B7A9@?:>=<;:?9A87B65C432C1@
123456789:;<=>?@1ABC14B6A9@?:>=<;:?9A876B54C321C@
123456789:;<=>?@1ABC18B;A=@?>=A<;B:98C726543271C@
123456789:;<=>?@1ABC14B7A=@?>=A8<;:98=7B654C321C@
123456789:;<=>?@1ABC14B:A=@?>=A<;:B94876549C321C@
123456789:;<=>?@1AB3;A=@?>=A<;BC48;:98C7654C3B21@
123456789:;<=>?@1AB36A8@?C8;?>=<;C:98CA76B543B21@
123456789:;<=>?@1ABC15B;A=@?>=A<;B6:9876;5C4321C@
123456789:;<=>?@1ABC14B6A<@?>=<A;6:9876;B54C321C@
123456789:;<=>?@1ABC158B:A<@?>=<A;:B98C765C4321C@
123456789:;<=>?@1ABC15B7A9<@?>=<A;:9A87B65C4321C@
123456789:;<=>?@1ABC15B7:A<@?>=<A;:B987B65C4321C@
123456789:;<=>?@1ABC3D5E8;DCB;A=@?>=A<;BE:98E765D43C21@
123456789:;<=>?@1ABC36B8ADE8;D>A@?>D=<;E:98EB76C543C21@
123456789:;<=>?@1AB4C6D9E;>ADCBAE@?>E=<;E:9D876C54B321@
123456789:;<=>?@1AB4C69D;E>ADCBAE@?>E=<;D:9C876C54B321@
123456789:;<=>?@1ABC25B7ADE7:D>A@?>D=<;:E987EB65C432C1@
123456789:;<=>?@1ABC2D4E8;DCB;A=@?>=A<;BE:98E7654D32C1@
123456789:;<=>?@1ABC25BDE58D<BA=@?>=A<D;:98E765EC432C1@
123456789:;<=>?@1ABC25BD6E:=DBA=@?>=AE<;:E9876D5C432C1@
123456789:;<=>?@1ABC36BD7E:=DBA=@?>=AE<;:E987D6C543C21@
123456789:;<=>?@1ABC36BDE69D<BA=@?>=A<D;:9E876EC543C21@
123456789:;<=>?@1AB4C6D9E;ADCBAE=@?>=A<;E:9D876C54B321@
123456789:;<=>?@1AB47C9D;E>ADCBAE@?>E=<;D:9C87B654B321@
123456789:;<=>?@1ABC14B6ADE6;D=A@?>=D<;E:9876EB54C321C@
123456789:;<=>?@1ABC1D4E6;DCB;A=@?>=A<;BE:9876E54D321C@
123456789:;<=>?@1ABC25BD69BAE9>A@?>E=<;:9ED876D5C432C1@
123456789:;<=>?@1ABC2D49CBE9<BA=@?>=A<E;:9ED87654D32C1@
123456789:;<=>?@1ABC2D47CBE7<BA=@?>=A<E;:987ED654D32C1@
123456789:;<=>?@1ABC25BD6;BAE;>A@?>E=<;ED:9876D5C432C1@
123456789:;<=>?@1ABC1D4E69DCB9A=@?>=A<;:9BE876E54D321C@
123456789:;<=>?@1ABC14B8ADE8;D=A@?>=D<;E:98EB7654C321C@
123456789:;<=>?@1ABC2D47CB8AE9>A@?>E=<;:9E8B7D654D32C1@
123456789:;<=>?@1ABC2D49CB:AE;>A@?>E=<;E:B9D87654D32C1@
123456789:;<=>?@1ABCD14C6B8AE9>A@?>E=<;:9E8B76C54D321D@
123456789:;<=>?@1ABCD1E38DC9B;A=@?>=A<;B:9C8E76543E21D@
123456789:;<=>?@1ABCD14C6BE7<BA=@?>=A<E;:987E6C54D321D@
123456789:;<=>?@1ABCD14CE5:CB;A=@?>=A<;B:E98765E4D321D@
123456789:;<=>?@1ABC25B7AD8E<?DA@?E>=<E;:98D7B65C432C1@
123456789:;<=>?@1ABC2DE36D:CB;A=@?>=A<;B:D9876E543E2C1@
123456789:;<=>?@1ABC1D5E7:DCB:A=@?>=A<;:BE987E65D4321C@
123456789:;<=>?@1ABC14B7ADE7:D<A@?>=<D;:E987EB654C321C@
123456789:;<=>?@1ABC36B8AD9E<?DA@?E>=<E;:9D8B76C543C21@
123456789:;<=>?@1ABC3DE47D:CB;A=@?>=A<;B:D987E654E3C21@
123456789:;<=>?@1AB4C6D8;E>ADCBAE@?>E=<;D:98D76C54B321@
123456789:;<=>?@1AB4C6D9<E>ADCBAE@?>E=<D;:9D876C54B321@
123456789:;<=>?@1ABC14B6ADE6:D<A@?>=<D;:E9876EB54C321C@
123456789:;<=>?@1ABC1D5E7;DCB;A=@?>=A<;BE:987E65D4321C@
123456789:;<=>?@1ABC36BD7:BAE:>A@?>E=<;:ED987D6C543C21@
123456789:;<=>?@1ABC3D59CBE9<BA=@?>=A<E;:9ED8765D43C21@
123456789:;<=>?@1ABC3D58CBE8<BA=@?>=A<E;:98ED765D43C21@
123456789:;<=>?@1ABC36BD7;BAE;>A@?>E=<;ED:987D6C543C21@
123456789:;<=>?@1ABC3D58CB9AE:>A@?>E=<;:E9B8D765D43C21@
123456789:;<=>?@1ABC3D59CB:AE;>A@?>E=<;E:B9D8765D43C21@
123456789:;<=>?@1ABCD25C7B9AE:>A@?>E=<;:E9B87C65D432D1@
123456789:;<=>?@1ABCD2E48DC9B;A=@?>=A<;B:9C8E7654E32D1@
123456789:;<=>?@1ABCD25C7BE8<BA=@?>=A<E;:98E7C65D432D1@
123456789:;<=>?@1ABCD25CE6:CB;A=@?>=A<;B:E9876E5D432D1@
123456789:;<=>?@1ABCD1E3F59EDC9B;A=@?>=A<;B:9CF8765F43E21D@
123456789:;<=>?@1ABCD14C6B8AEF8<E>A@?>E=<F;:98FB76C54D321D@
123456789:;<=>?@1ABC2D4E6:DCB:AF;>A@?>F=<;F:BE9876E54D32C1@
123456789:;<=>?@1ABC2D47CB8AEF8<E>A@?>E=<F;:98FB7D654D32C1@
123456789:;<=>?@1ABC2D4E6F9<BEDCBFA=@?>=A<F;:9F876E54D32C1@
123456789:;<=>?@1ABC25BD69E<F>AEDBAF@?>F=<E;:9D876D5C432C1@
123456789:;<=>?@1ABC2D4EF58E;DCB;A=@?>=A<;BE:98F765F4D32C1@
123456789:;<=>?@1ABC25B7ADE7F:=ED>A@?>D=F<;:F987EB65C432C1@
123456789:;<=>?@1ABC2DE36DF7;DCB;A=@?>=A<;BF:987F6E543E2C1@
123456789:;<=>?@1ABC25B7ADE7;DF<?DA@?F>=<F;E:987EB65C432C1@
123456789:;<=>?@1ABCD14CE5F7;ECB;A=@?>=A<;BF:987F65E4D321D@
123456789:;<=>?@1ABCD14C6BEF6:E<BA=@?>=A<E;:F9876FC54D321D@
123456789:;<=>?@1ABC1D4E6F8BEDCBF;A=@?>=A<;B:98F76E54D321C@
123456789:;<=>?@1ABC14B6D9E;F=AEDBAF@?>=F<;E:9D876B54C321C@
123456789:;<=>?@1ABC25B7D9E<F>AEDBAF@?>F=<E;:9D87B65C432C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBF;A=@?>=A<;B:9F876E54D32C1@
123456789:;<=>?@1ABC25D7E:F<BEDCBFA=@?>=A<F;:E987D65C432C1@
123456789:;<=>?@1ABC25BD6E8F;AEDBAF=@?>=A<;F:98E76D5C432C1@
123456789:;<=>?@1ABC1D47E9F<BEDCBFA=@?>=A<F;:9E87D654D321C@
123456789:;<=>?@1ABC1D4E69F<BEDCBFA=@?>=A<F;:9E876E54D321C@
123456789:;<=>?@1ABC25BD6E8F;>AEDBAF@?>F=<;F:98E76D5C432C1@
123456789:;<=>?@1ABC2D47E:F<BEDCBFA=@?>=A<F;:E987D654D32C1@
123456789:;<=>?@1ABC2DEF25E8D:CB;A=@?>=A<;B:D98E765F432FC1@
123456789:;<=>?@1ABC25B7AD8E:F=@EDA@F?>=F<;:E98D7B65C432C1@
123456789:;<=>?@1AB3CDE36D9C;BAF;>A@?>F=<;FC:9D876E543EB21@
123456789:;<=>?@1AB3C58BAD8E:F=@EDA@F?>=F<;:E98DC765C43B21@
123456789:;<=>?@1ABC14BDE47D:BAF:=A@?>=F<;:FD987E654EC321C@
123456789:;<=>?@1ABC1D47CBE7F:=EBA=@?>=AF<;:F987ED654D321C@
123456789:;<=>?@1ABC25BD6EF7:E=DBA=@?>=AE<;:F987F6D5C432C1@
123456789:;<=>?@1ABC25BDE5F8;ED<BA=@?>=A<D;F:98F765EC432C1@
123456789:;<=>?@1ABC1D36CBE6:BAF:=A@?>=F<;:FE9876ED543D21C@
123456789:;<=>?@1ABC1D47CBE7;BAF;>A@?>F=<;FE:987ED654D321C@
123456789:;<=>?@1ABC15BDE58D;BAF;>A@?>F=<;FD:98E765EC4321C@
123456789:;<=>?@1ABC1D36CBE6F9<EBA<@?>=<AF;:9F876ED543D21C@
123456789:;<=>?@1ABC25BDE58DF9=DBA=@?>=AF<;:9F8E765EC432C1@
123456789:;<=>?@1ABC25BDE59DF:=DBA=@?>=AF<;:F9E8765EC432C1@
123456789:;<=>?@1ABC2D47CBE7F9=EBA=@?>=AF<;:9F87ED654D32C1@
123456789:;<=>?@1ABC25BDE59D;BAF;>A@?>F=<;FD:9E8765EC432C1@
123456789:;<=>?@1ABCD14C6BE7F9=EBA=@?>=AF<;:9F87E6C54D321D@
123456789:;<=>?@1ABCD14CEF48E:CB;A=@?>=A<;B:E98F7654FD321D@
123456789:;<=>?@1ABCD1EF26E8DC9B;A=@?>=A<;B:9C8E76F5432F1D@
123456789:;<=>?@1ABCD14C6B8AE9F;?EA@?F>=<;F:9E8B76C54D321D@
123456789:;<=>?@1ABC2DE37D9CB:AF;>A@?>F=<;F:B9D87E6543E2C1@
123456789:;<=>?@1ABC2D47CB8AE9F;?EA@?F>=<;F:9E8B7D654D32C1@
123456789:;<=>?@1ABC2DE37D9CBF9<BA=@?>=A<F;:9FD87E6543E2C1@
123456789:;<=>?@1ABC25BD69BAE9F;?EA@?F>=<;F:9ED876D5C432C1@
123456789:;<=>?@1ABC2DE37DF8;DCB;A=@?>=A<;BF:98F7E6543E2C1@
123456789:;<=>?@1ABC25B7ADE7:DF;?DA@?F>=<;F:E987EB65C432C1@
123456789:;<=>?@1ABC2DE3F69ED:CB;A=@?>=A<;B:D9F876F543E2C1@
123456789:;<=>?@1ABC25B7AD8EF9<E?DA@?E>=<F;:9F8D7B65C432C1@
123456789:;<=>?@1ABC1D4EF59E;DCB;A=@?>=A<;BE:9F8765F4D321C@
123456789:;<=>?@1ABC1D4EF58E:DCB:A<@?>=<A;:BE98F765F4D321C@
123456789:;<=>?@1ABC15BD69E;F=AEDBAF@?>=F<;E:9D876D5C4321C@
123456789:;<=>?@1ABC1D4E6F8;BEDCBFA<@?>=<A;F:98F76E54D321C@
123456789:;<=>?@1ABC1DEF14E6D9CB:A=@?>=A<;:B9D876E54F321FC@
123456789:;<=>?@1ABC1D4E69DCB9AF:=A@?>=F<;:F9BE876E54D321C@
123456789:;<=>?@1ABC1D36E8F;BEDCBFA<@?>=<A;F:98E76D543D21C@
123456789:;<=>?@1ABC1D4E69F;BEDCBFA<@?>=<A;F:9E876E54D321C@
123456789:;<=>?@1ABC15BDE58D:BAF:=A@?>=F<;:FD98E765EC4321C@
123456789:;<=>?@1ABC1D47CBE7F9<EBA<@?>=<AF;:9F87ED654D321C@
123456789:;<=>?@1ABC1D47CBE7:BAF:=A@?>=F<;:FE987ED654D321C@
123456789:;<=>?@1ABC1D3E58F;BEDCBFA<@?>=<A;F:98E765E43D21C@
123456789:;<=>?@1ABC1D47E9F;BEDCBFA<@?>=<A;F:9E87D654D321C@
123456789:;<=>?@1ABC1DE25D7CBF7;BA<@?>=<A;F:987FD65E432E1C@
123456789:;<=>?@1ABC1DE26DF7;DCB;A=@?>=A<;BF:987F6E5432E1C@
123456789:;<=>?@1ABC15BDE58DF9<DBA<@?>=<AF;:9F8E765EC4321C@
123456789:;<=>?@1AB3C5D8E:=DCBA=@?>=AE<;:E98D765C43B21@
123456789:;<=>?@1AB3C5D8;CBAE;>A@?>E=<;ED:98D765C43B21@
123456789:;<=>?@1AB3C5D7:CBAE:>A@?>E=<;:ED987D65C43B21@
123456789:;<=>?@1AB3C59BADE9<D>A@?>D=<E;:9EC8765C43B21@
123456789:;<=>?@1ABCD15C7B:AE;>A@?>E=<;E:B987C65D4321D@
123456789:;<=>?@1ABCD1E36DC7B:A<@?>=<A;:B987C6E543E21D@
123456789:;<=>?@1ABCD15C7BE9<BA=@?>=A<E;:9E87C65D4321D@
123456789:;<=>?@1ABCD14CE58CB:A<@?>=<A;:B98E765E4D321D@
123456789:;<=>?@1ABCD15CE69CB;A=@?>=A<;B:9E876E5D4321D@
123456789:;<=>?@1ABCD14C6BE8;BA<@?>=<A;E:98E76C54D321D@
123456789:;<=>?@1ABCD1E47DC8B;A=@?>=A<;B:98C7E654E321D@
123456789:;<=>?@1ABCD14C6B9AE:=A@?>=E<;:E9B876C54D321D@
123456789:;<=>?@1ABC2D47CB8AE:>A@?>E=<;:E98B7D654D32C1@
123456789:;<=>?@1ABC2DE36D8CB:A<@?>=<A;:B98D76E543E2C1@
123456789:;<=>?@1ABCD14C6B8AE:>A@?>E=<;:E98B76C54D321D@
123456789:;<=>?@1ABCD1E37DC9B;A=@?>=A<;B:9C87E6543E21D@
123456789:;<=>?@1ABCD14C6BE8<BA=@?>=A<E;:98E76C54D321D@
123456789:;<=>?@1ABCD14CE59CB;A=@?>=A<;B:9E8765E4D321D@
123456789:;<=>?@1ABC2D58CB9AE;>A@?>E=<;E:9B8D765D432C1@
123456789:;<=>?@1ABC2DE36D9CB;A=@?>=A<;B:9D876E543E2C1@
123456789:;<=>?@1ABCD14C7B9AE;>A@?>E=<;E:9B87C654D321D@
123456789:;<=>?@1ABCD1E36DC8B:A=@?>=A<;:B98C76E543E21D@
123456789:;<=>?@1ABCD14CE6:CB;A=@?>=A<;B:E9876E54D321D@
123456789:;<=>?@1ABCD14C6BE7;BA=@?>=A<;E:987E6C54D321D@
123456789:;<=>?@1ABC26BDE69D;BA=@?>=A<;D:9E876EC5432C1@
123456789:;<=>?@1ABC2D47CBE7;BA=@?>=A<;E:987ED654D32C1@
123456789:;<=>?@1ABC2D58CBE8;BA=@?>=A<;E:98ED765D432C1@
123456789:;<=>?@1ABC25BDE58D;BA=@?>=A<;D:98E765EC432C1@
123456789:;<=>?@1ABCD14C7BE8;BA=@?>=A<;E:98E7C654D321D@
123456789:;<=>?@1ABCD14CE69CB:A=@?>=A<;:B9E876E54D321D@
123456789:;<=>?@1ABC2D5E7:DCB:A=@?>=A<;:BE987E65D432C1@
123456789:;<=>?@1ABC25B8ADE8;D=A@?>=D<;E:98EB765C432C1@
123456789:;<=>?@1ABC2DE47D9CB:A=@?>=A<;:B9D87E654E32C1@
123456789:;<=>?@1ABC2DE47D:CB;A=@?>=A<;B:D987E654E32C1@
123456789:;<=>?@1ABCD1E48DC9B;A=@?>=A<;B:9C8E7654E321D@
123456789:;<=>?@1ABCD14C6B8AE9=A@?>=E<;:9E8B76C54D321D@
123456789:;<=>?@1ABC2D59CB:AE;>A@?>E=<;E:B9D8765D432C1@
123456789:;<=>?@1ABC2D47CB8AE9=A@?>=E<;:9E8B7D654D32C1@
123456789:;<=>?@1ABC2D59CBE9<BA=@?>=A<E;:9ED8765D432C1@
123456789:;<=>?@1ABC25BD69BAE9=A@?>=E<;:9ED876D5C432C1@
123456789:;<=>?@1ABC2D5E8;DCB;A=@?>=A<;BE:98E765D432C1@
123456789:;<=>?@1ABC25B7ADE7:D=A@?>=D<;:E987EB65C432C1@
123456789:;<=>?@1ABC1D4E7;DCB;A=@?>=A<;BE:987E654D321C@
123456789:;<=>?@1ABC14B6ADE6:D=A@?>=D<;:E9876EB54C321C@
123456789:;<=>?@1AB3C6D9<E>ADCBAE@?>E=<D;:9D876C543B21@
123456789:;<=>?@1AB3C6D9E;ADCBAE=@?>=A<;E:9D876C543B21@
123456789:;<=>?@1AB3C6D9E;>ADCBAE@?>E=<;E:9D876C543B21@
123456789:;<=>?@1ABC1DE2F4G7:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG987G654F32E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8;J>AIHBFDCBHAJ@?>J=<;I:98IG765GE432E1C@
123456789:;<=>?@1ABC1D3E69FGH9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9HE876E543D21C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8;J>AIHBEDCBHAJ@?>J=<;I:98IF76G543GD21C@
123456789:;<=>?@1ABC1D3EF4G6H9I;>AHJBEHGFEJDCBJAI@?>I=<;I:9H876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G69H;I>AHJBEHGFEJDCBJAI@?>I=<;H:9G876G54F3D21C@
123456789:;<=>?@1ABC25B7DEF7:EG;H=IJ>AIDHGEDIBAJ@?>J=H<;G:F987FB65C432C1@
123456789:;<=>?@1ABC2D4EF5G7HI8;HJBEHGFEJDCBJ;A=@?>=A<;BI:98I7G65F4D32C1@
123456789:;<=>?@1ABC25DEF58EG9H;IJ<BIDHGEDICBJA=@?>=A<J;H:9G8F765FC432C1@
123456789:;<=>?@1ABC25BD6EF7G9HI:=HJAEHGFEJDBAJ=@?>=AI<;:I9G87F6D5C432C1@
123456789:;<=>?@1ABC1D47EFG7:FH;I=JBEIHFEJDCBJA=@?>=AI<;H:G987GD654D321C@
123456789:;<=>?@1ABC14BDE4F6GH7:GIJ:=AIDGFEDIBAJ@?>=J<;:JH987H6F54EC321C@
123456789:;<=>?@1ABC1DE25DFG5H7I:=JBFIHGFJDCBJA=@?>=AI<;:I987H65GE432E1C@
123456789:;<=>?@1ABC1DE25DFG58H;I=JBFIHGFJDCBJA=@?>=AI<;H:98G765GE432E1C@
123456789:;<=>?@1ABC1D3EF4G6H9I;AHJBEHGFEJDCBJAI=@?>=A<;I:9H876G54F3D21C@
123456789:;<=>?@1ABC1D3EF47G9H;I>AHJBEHGFEJDCBJAI@?>I=<;H:9G87F654F3D21C@
123456789:;<=>?@1ABC1D3E6FG7:F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:G987G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG7H9I;JCFIHGFJEDCJB;A=@?>=A<;BI:9H87G6E54D321C@
123456789:;<=>?@1ABC25BD69BEF9G;H=IJ>AIEHGFEIBAJ@?>J=H<;G:9FD876D5C432C1@
123456789:;<=>?@1ABC2D4EF5G7H9IBEHGFEIDCBIJ9<BA=@?>=A<J;:9JH87G65F4D32C1@
123456789:;<=>?@1ABC2D47CEF7G9H;IJ<BIEHGFEICBJA=@?>=A<J;H:9G87FD654D32C1@
123456789:;<=>?@1ABC25BD6EF7G9H;IAEHGFEIDBAIJ;>A@?>J=<;JH:9G87F6D5C432C1@
123456789:;<=>?@1ABC1D4E69DFG9H;I=JBFIHGFJDCBJA=@?>=AI<;H:9GE876E54D321C@
123456789:;<=>?@1ABC14BDE4F6G8HIJ8;I=AHDGFEDHBAI@?>=I<;J:98JG76F54EC321C@
123456789:;<=>?@1ABC14BDE4F6G9H;>GIJ>AIDGFEDIBAJ@?>JH=<;H:9G876F54EC321C@
123456789:;<=>?@1ABC1D3EFG36F8H;I=JBEIHFEJDCBJA=@?>=AI<;H:98F76G543GD21C@
123456789:;<=>?@1ABC1DE2F4G7H9<GIJ<BIDGFEDICBJA=@?>=A<JH;:9H87G654F32E1C@
123456789:;<=>?@1ABC1DEF14E6G9H;IJ<BIDHGEDICBJA=@?>=A<J;H:9G876E54F321FC@
123456789:;<=>?@1ABC2D47CB8EF9G;H=IJ>AIEHGFEIBAJ@?>J=H<;G:9F8B7D654D32C1@
123456789:;<=>?@1ABC2D4EF5G7H9IBEHGFEIDCBI:AJ;>A@?>J=<;J:B9H87G65F4D32C1@
123456789:;<=>?@1ABCD14C6B8EF9G;H=IJ>AIEHGFEIBAJ@?>J=H<;G:9F8B76C54D321D@
123456789:;<=>?@1ABCD1E3FG4H6I8JCFIHGFJEDCJ9B;A=@?>=A<;B:9C8I76H54G3E21D@
123456789:;<=>?@1ABCD14C6EF7G9H;IJ<BIEHGFEICBJA=@?>=A<J;H:9G87F6C54D321D@
123456789:;<=>?@1ABCD14CE5FG6H8I:JBFIHGFJECBJ;A=@?>=A<;B:I98H76G5E4D321D@
123456789:;<=>?@1ABC25B7DE8F:G<HIJ<?IAHDGFEDHBAI@?J>=<JG;:F98E7B65C432C1@
123456789:;<=>?@1ABC2DE36DFG6H8I:JBFIHGFJDCBJ;A=@?>=A<;B:I98H76GE543E2C1@
123456789:;<=>?@1ABC25B7DE8F:GH;>GIJ>AIDGFEDIBAJ@?>JH=<;H:F98E7B65C432C1@
123456789:;<=>?@1ABC2D4EFG47FH8I:JBEIHFEJDCBJ;A=@?>=A<;B:I98H7G654GD32C1@
123456789:;<=>?@1ABC25B7DE8FG9<FH=IJ>AIDHFEDIBAJ@?>J=H<G;:9G8E7B65C432C1@
123456789:;<=>?@1ABC2D4EF5GH69GI:JBEIGFEJDCBJ;A=@?>=A<;B:I9H876H5F4D32C1@
123456789:;<=>?@1ABCD14EF5G7H9IJ:CIEHGFEIDCJB;A=@?>=A<;B:J9H87G65F4D321D@
123456789:;<=>?@1ABCD14C6BE7FG8H:I<JAFIHGFJEBAJ=@?>=A<I;:H98G7E6C54D321D@
123456789:;<=>?@1ABC25DE6F8G:HI;BHDGFEDHCBIAJ;>A@?>J=<;JI:G98F76E5C432C1@
123456789:;<=>?@1ABC2D47CBE7FG8H:I<JAFIHGFJEBAJ=@?>=A<I;:H98G7ED654D32C1@
123456789:;<=>?@1ABC25DE6F8G:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG98F76E5C432C1@
123456789:;<=>?@1ABC25BDE58DFG8H:I<JAFIHGFJDBAJ=@?>=A<I;:H98GE765EC432C1@
123456789:;<=>?@1ABC25DE6F8GH9<GIJ<BIDGFEDICBJA=@?>=A<JH;:9H8F76E5C432C1@
123456789:;<=>?@1ABC25BD6EFG69FH:I<JAEIHFEJDBAJ=@?>=A<I;:H9G876GD5C432C1@
123456789:;<=>?@1ABC25DE6FG7:FH;IJ<BIDHFEDICBJA=@?>=A<J;H:G987G6E5C432C1@
123456789:;<=>?@1ABC25BD6EF7GH8;GI<JAEIGFEJDBAJ=@?>=A<I;H:98H7F6D5C432C1@
123456789:;<=>?@1ABC1D3E5FGH5I7:HGJ:AGFBEDCBFAJ=@?>=A<;:JI987I65HE43D21C@
123456789:;<=>?@1ABC14D7EFG7:F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:G987GD654C321C@
123456789:;<=>?@1ABC1D47EF8G:HI;>AHJBEHGFEJDCBJAI@?>I=<;I:G98F7D654D321C@
123456789:;<=>?@1ABC1D3EF47G:HI;AHJBEHGFEJDCBJAI=@?>=A<;I:G987F654F3D21C@
123456789:;<=>?@1ABC1DEF14EG5H8;IJ<BIDHGEDICBJA=@?>=A<J;H:98H765G4F321FC@
123456789:;<=>?@1ABC1DE25F8GH9<GIJ<BIDGFEDICBJA=@?>=A<JH;:9H8F765E432E1C@
123456789:;<=>?@1ABC1D47EF8G:HI;AHJBEHGFEJDCBJAI=@?>=A<;I:G98F7D654D321C@
123456789:;<=>?@1ABC1D3EF47G:HI;>AHJBEHGFEJDCBJAI@?>I=<;I:G987F654F3D21C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8J:AIHBEDCBHAJ=@?>=A<;:J98IF76G543GD21C@
123456789:;<=>?@1ABC14D7E9FGH9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9HE87D654C321C@
123456789:;<=>?@1ABC1DE25DFG58FHI8J:AIHBFDCBHAJ=@?>=A<;:J98IG765GE432E1C@
123456789:;<=>?@1ABC1DE25F8G:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG98F765E432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HI8J:AIHBGDCBHAJ=@?>=A<;:J98I7GF654F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7HI8;J>AIHBGDCBHAJ@?>J=<;I:98I7G6E54F321FC@
123456789:;<=>?@1ABC1DEF14E6DG7HI8J:AIHBGDCBHAJ=@?>=A<;:J98I7G6E54F321FC@
123456789:;<=>?@1ABC1DE2F47EDG7HI8;J>AIHBGDCBHAJ@?>J=<;I:98I7GF654F32E1C@
123456789:;<=>?@1ABCD1EFG1H3I5J7FIHGFJE8DC9B;A=@?>=A<;B:9C8E7J65I43H21GD@
123456789:;<=>?@1ABCD14C6B8AE9FG:H<I>J@FIHGFJEA@J?>I=<H;:G9E8B76C54D321D@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID9CB:AJ;>A@?>J=<;J:B9D8I76H54G32FC1@
123456789:;<=>?@1ABC2D47CB8AE9FG:H<I>J@FIHGFJEA@J?>I=<H;:G9E8B7D654D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID9CBJ9<BA=@?>=A<J;:9JD8I76H54G32FC1@
123456789:;<=>?@1ABC25BD69BAE9FG:H<I>J@FIHGFJEA@J?>I=<H;:G9ED876D5C432C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8;DCB;A=@?>=A<;BJ:98JI76H54G32FC1@
123456789:;<=>?@1ABC25B7ADE7:DFG:H<I>J@FIHGFJDA@J?>I=<H;:GE987EB65C432C1@
123456789:;<=>?@1ABC2DEF2G4H6IJ7:IEHGFEID:CB;A=@?>=A<;B:DJ987J6H54G32FC1@
123456789:;<=>?@1ABC25B7AD8EFG8;FH<I>J@EIHFEJDA@J?>I=<H;G:98GD7B65C432C1@
123456789:;<=>?@1ABC2DEF2G4HI58HJ9EHGFEJD:CB;A=@?>=A<;B:D9J8I765I4G32FC1@
123456789:;<=>?@1ABC25B7AD8EF9GH:=GI>J@EIGFEJDA@J?>I=H<;:H9F8D7B65C432C1@
123456789:;<=>?@1ABC2DEF2GH36GI7J9EIGFEJD:CB;A=@?>=A<;B:D9J87I6H543H2FC1@
123456789:;<=>?@1ABC25B7AD8EF9G;HI<?HJ@EHGFEJDA@J?I>=<I;G:9F8D7B65C432C1@
123456789:;<=>?@1ABC1DEF1G36FE7D:CBH:I<J>AIHBAJ@?>J=<I;:HD987E6G543G21FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H:IJ;>I@HGA@I?>J=<;J:H987GF65E43D21C@
123456789:;<=>?@1AB3CDE3F5G7H9DGFEDHCI9<J>AICBAJ@?>J=<I;:9IH87G65F43EB21@
123456789:;<=>?@1AB3C5D7:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD987D65C43B21@
123456789:;<=>?@1ABC14BDE4FGH47G9F<EDI<J>AIDBAJ@?>J=<IF;:9G87H654HEC321C@
123456789:;<=>?@1ABC1D3E5FGH5I8J:=IHG=FBEDCBFA=@?>=AGJ<;:J98I765HE43D21C@
123456789:;<=>?@1ABC1DEF14E6D9CBG9H;IJ<?IAHGBAI@?J>=<J;H:9GD876E54F321FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8I;J=@IHA@J?>=J<;I:98HG76F5E432E1C@
123456789:;<=>?@1ABC1DEF14E6D9CBG9HI:=HJ>AHGBAJ@?>J=I<;:I9GD876E54F321FC@
123456789:;<=>?@1ABC1DEF1G4H69GFE9DI:J<BIDCBJA=@?>=A<J;:I9EH876H54G321FC@
123456789:;<=>?@1AB3CDE3F5G7H9DGFEDHCI9J;>AICBAJ@?>J=<;J:9IH87G65F43EB21@
123456789:;<=>?@1AB3C58D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD98C765C43B21@
123456789:;<=>?@1ABC14D6EFG69F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:9G876GD54C321C@
123456789:;<=>?@1ABC1D3E5FGH5I8;HGJ;AGFBEDCBFAJ=@?>=A<;JI:98I765HE43D21C@
123456789:;<=>?@1ABC1DEF14EGH47G:EDI:J<BIDCBJA=@?>=A<J;:IG987H654HF321FC@
123456789:;<=>?@1ABC1D3EFG3H69GFI9<FEJ<BEDCBJA=@?>=A<JI;:9IH876H543GD21C@
123456789:;<=>?@1ABC1D3EFG36FHI69H<FEJ<BEDCBJA=@?>=A<JH;:9I876IG543GD21C@
123456789:;<=>?@1ABC1DEF1G47FEH7:EDI:J<BIDCBJA=@?>=A<J;:IH987HG654G321FC@
123456789:;<=>?@1ABC1D36EFG69F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:9G876GD543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I8;HGJ;>AGFBEDCBFAJ@?>J=<;JI:98I765HE43D21C@
123456789:;<=>?@1ABC14B7ADE7F9G;HIJ;>I@HDGFEDHA@I?>J=<;JG:9F87EB654C321C@
123456789:;<=>?@1ABC1DEF1G36FEH6I8J:DIHEDJCB:A=@?>=A<;:BJ98I76HG543G21FC@
123456789:;<=>?@1ABC14BDE47DFG7HI8;H>GFJ>AFDBAJ@?>JH=<;I:98I7GE654EC321C@
123456789:;<=>?@1ABC1DEF14EGH47GI8J:DIGEDJCB:A=@?>=A<;:BJ98I7H654HF321FC@
123456789:;<=>?@1ABC1DE25DFG5HI69H<GFJ<BFDCBJA=@?>=A<JH;:9I876I5GE432E1C@
123456789:;<=>?@1ABC1DEF1G47FE8DHI8;HJ<BHDCBJA=@?>=A<J;I:98IE7G654G321FC@
123456789:;<=>?@1ABC1DE25D8CBF8G:HI;J=@IHAGFBAH@J?>=J<;I:G98FD765E432E1C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHAI9J<?IA@?J>=<J;:9IH87G6E54F321FC@
123456789:;<=>?@1ABC1DE2FG36F9EDH9I;BHDCBIAJ;>A@?>J=<;JI:9HF876G543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H58GFI8J:DIFEDJCB:A=@?>=A<;:BJ98IH765H43G2E1C@
123456789:;<=>?@1ABC1DE2FG36F9EDH9IJ:=IBHDCBIA=@?>=AJ<;:J9HF876G543G2E1C@
123456789:;<=>?@1ABC1DEF1G47FE8DH9IJ:=IBHDCBIA=@?>=AJ<;:J9H8E7G654G321FC@
123456789:;<=>?@1ABC1DE25D8CBF8GH9I;>HGJ>AGFBAJ@?>JI=<;I:9H8FD765E432E1C@
123456789:;<=>?@1ABC1DEF1G47FE8DH9I;BHDCBIAJ;>A@?>J=<;JI:9H8E7G654G321FC@
123456789:;<=>?@1ABC1DE25D8CBF8GHI8;H=GJ>AGFBAJ@?>J=H<;I:98IFD765E432E1C@
123456789:;<=>?@1ABC1DE2F4GH5I7:HGJ:DGFEDJCB:A=@?>=A<;:BJI987I65H4F32E1C@
123456789:;<=>?@1AB3CDE3F5G7H9DGFEDHCI9J;AICBAJ=@?>=A<;J:9IH87G65F43EB21@
123456789:;<=>?@1AB36C8D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD98C76B543B21@
123456789:;<=>?@1ABC14B6ADE6:DFG:H<I>J@FIHGFJDA@J?>I=<H;:GE9876EB54C321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7;DCB;A=@?>=A<;BJ:987JI65H43G21FC@
123456789:;<=>?@1ABC14DE58DFG8<FHI<J>AIHBFDCBHAJ@?>J=<IG;:98GE765E4C321C@
123456789:;<=>?@1ABC1D3E5FGH59GIJ9<IAGFBEDCBFAI=@?>=A<J;:9JH8765HE43D21C@
123456789:;<=>?@1ABC1DEF1G36FEH6:EDI:J<BIDCBJA=@?>=A<J;:IH9876HG543G21FC@
123456789:;<=>?@1ABC1D3EFG37FHI7:H<FEJ<BEDCBJA=@?>=A<JH;:I987IG6543GD21C@
123456789:;<=>?@1ABC1D3EFG3H58GFI8<FEJ<BEDCBJA=@?>=A<JI;:98IH765H43GD21C@
123456789:;<=>?@1ABC1DEF15EGH58G:EDI:J<BIDCBJA=@?>=A<J;:IG98H765HF4321FC@
123456789:;<=>?@1ABC1DE26DFG6H8I:JBFIHGFJDCBJ;A=@?>=A<;B:I98H76GE5432E1C@
123456789:;<=>?@1ABC1DE25D7FG8H:I<JBFIHGFJDCBJA<@?>=<AI;:H98G7D65E432E1C@
123456789:;<=>?@1ABC15BDE5F7G9HIJ9<I>AHDGFEDHBAI@?>I=<J;:9JG87F65EC4321C@
123456789:;<=>?@1ABC1D3E58DFG8H:I<JBFIHGFJDCBJA<@?>=<AI;:H98GE765E43D21C@
123456789:;<=>?@1ABC15BDE5F7GH8;GIJ;>AIDGFEDIBAJ@?>J=<;JH:98H7F65EC4321C@
123456789:;<=>?@1ABC1D3EFG37FH8I:=JBEIHFEJDCBJA=@?>=AI<;:I98H7G6543GD21C@
123456789:;<=>?@1ABC1DE25F7GH8<GIJ<BIDGFEDICBJA=@?>=A<JH;:98H7F65E432E1C@
123456789:;<=>?@1ABC1DEF15EG6H8;IJ<BIDHGEDICBJA=@?>=A<J;H:98H76G5F4321FC@
123456789:;<=>?@1ABC1D36CBE6FGH69GI:>GFJ>AFEBAJ@?>JI=<;:I9H876HED543D21C@
123456789:;<=>?@1ABC1D3EFG37FH8;FEI;BEDCBIAJ;>A@?>J=<;JIH:98H7G6543GD21C@
123456789:;<=>?@1ABC1DEF14EG59EDH9I;BHDCBIAJ;>A@?>J=<;JI:9HG8765G4F321FC@
123456789:;<=>?@1ABC1D36CBE6F8GHI8<HJ=@HGAFEBAG@J?>=J<I;:98IF76ED543D21C@
123456789:;<=>?@1ABC1DEF14EG59EDH9IJ:=IBHDCBIA=@?>=AJ<;:J9HG8765G4F321FC@
123456789:;<=>?@1ABC1DEF15EG69EDH9IJ:=IBHDCBIA=@?>=AJ<;:J9HG876G5F4321FC@
123456789:;<=>?@1ABC1D36CBE6F8GHI8;HJ<@HGAFEBAG@J?>=<J;I:98IF76ED543D21C@
123456789:;<=>?@1ABC1DEF15EG69EDH9I;BHDCBIAJ;>A@?>J=<;JI:9HG876G5F4321FC@
123456789:;<=>?@1ABC1D3EFG36FH7;FEI;BEDCBIAJ;>A@?>J=<;JIH:987H6G543GD21C@
123456789:;<=>?@1ABC1D36CBE6FGH6:GI;>GFJ>AFEBAJ@?>JI=<;I:H9876HED543D21C@
123456789:;<=>?@1ABC1D3E58DFG8<FHI<J>AIHBFDCBHAJ@?>J=<IG;:98GE765E43D21C@
123456789:;<=>?@1ABC1D3E5FGH59GIJ9<I>AGFBEDCBFAI@?>I=<J;:9JH8765HE43D21C@
123456789:;<=>?@1ABC1DE25D7FG8<FHI<J>AIHBFDCBHAJ@?>J=<IG;:98G7D65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6:IBHDGFEDHCBI;A=@?>=A<;B:J9876JG54F32E1C@
123456789:;<=>?@1ABC15BDE5F7G9HIJ9<IAHDGFEDHBAI=@?>=A<J;:9JG87F65EC4321C@
123456789:;<=>?@1ABC14DE58DFG8H:I<JBFIHGFJDCBJA<@?>=<AI;:H98GE765E4C321C@
123456789:;<=>?@1ABC15BDE5F7GH8;GIJ;AIDGFEDIBAJ=@?>=A<;JH:98H7F65EC4321C@
123456789:;<=>?@1ABC1D3EFG37FH8;I=JBEIHFEJDCBJA=@?>=AI<;H:98H7G6543GD21C@
123456789:;<=>?@1ABC1DE2F47GH8<GIJ<BIDGFEDICBJA=@?>=A<JH;:98H7F654F32E1C@
123456789:;<=>?@1ABC1DEF15EG69H;IJ<BIDHGEDICBJA=@?>=A<J;H:9G876G5F4321FC@
123456789:;<=>?@1ABC1DEF1G37FEH7I9J;DIHEDJCB;A=@?>=A<;BJ:9I87HG6543G21FC@
123456789:;<=>?@1ABC14B6ADE6F8G:HIJ:>I@HDGFEDHA@I?>J=<;:JG98F76EB54C321C@
123456789:;<=>?@1ABC14D6E8FGH8I:>HGJ>AGFBEDCBFAJ@?>JI=<;:I98HE76D54C321C@
123456789:;<=>?@1ABC1D3EFG37F9EHI9J;AIHBEDCBHAJ=@?>=A<;J:9IF87G6543GD21C@
123456789:;<=>?@1ABC1DEF14E6DGH6I8<HGJ<BGDCBJA=@?>=A<JI;:98I76HE54F321FC@
123456789:;<=>?@1ABC1DEF15E7DGH7I9<HGJ<BGDCBJA=@?>=A<JI;:9I87HE65F4321FC@
123456789:;<=>?@1ABC1D36E8FGH8I:>HGJ>AGFBEDCBFAJ@?>JI=<;:I98HE76D543D21C@
123456789:;<=>?@1ABC1D3EFG37F9EHI9J;>AIHBEDCBHAJ@?>J=<;J:9IF87G6543GD21C@
123456789:;<=>?@1AB2CDE25DFG5H7;GFI;J=CIFDCJBA=@?>=AJ<;IH:987H65GE432EB1@
123456789:;<=>?@1AB2CDE26D8CFG8;FHI;J=@IHAFCBAH@J?>=J<;IG:98GD76E5432EB1@
123456789:;<=>?@1ABC14BDE47DFG7:FHI:J<@IHAFDBAH@J?>=<J;:IG987GE654EC321C@
123456789:;<=>?@1ABC1DEF15E7DGH7:GIJ:=IBGDCBIA=@?>=AJ<;:JH987HE65F4321FC@
123456789:;<=>?@1ABC1D36CBE6FG7:FHI:J<@IHAFEBAH@J?>=<J;:IG987G6ED543D21C@
123456789:;<=>?@1ABC1DEF15E7DGH7:GI;BGDCBIAJ;>A@?>J=<;JI:H987HE65F4321FC@
123456789:;<=>?@1ABC1DE25DFG5H7;GFI;BFDCBIAJ;>A@?>J=<;JIH:987H65GE432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7;I=HBGDCBHA=@?>=AI<;J:987JGF654F32E1C@
123456789:;<=>?@1ABC1D3E58FGH8I:>HGJ>AGFBEDCBFAJ@?>JI=<;:I98HE765E43D21C@
123456789:;<=>?@1ABC1D3EFG37F9EHI9<J>AIHBEDCBHAJ@?>J=<I;:9IF87G6543GD21C@
123456789:;<=>?@1ABC1DE25D7CBF7GH8I:>HGJ>AGFBAJ@?>JI=<;:I98H7FD65E432E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8I:BHDCBIAJ:>A@?>J=<;:JI98H7E6G543G21FC@
123456789:;<=>?@1ABC1D37CBE7F9GHI9<HJ=@HGAFEBAG@J?>=J<I;:9IF87ED6543D21C@
123456789:;<=>?@1ABC1DEF14EG58EDH8I:BHDCBIAJ:>A@?>J=<;:JI98HG765G4F321FC@
123456789:;<=>?@1ABC1D37CBE7FG8;FHI;J=@IHAFEBAH@J?>=J<;IG:98G7ED6543D21C@
123456789:;<=>?@1ABC1DEF15E7DG8HIJ8;I=HBGDCBHA=@?>=AI<;J:98JG7E65F4321FC@
123456789:;<=>?@1ABC1DE2FG3H59GFI9J;DIFEDJCB;A=@?>=A<;BJ:9IH8765H43G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8EDH8I:BHDCBIAJ:>A@?>J=<;:JI98HF76G543G2E1C@
123456789:;<=>?@1ABC1DE2F48EDG8HI9<J>AIHBGDCBHAJ@?>J=<I;:9I8GF7654F32E1C@
123456789:;<=>?@1ABC1DEF15E7DG8HI9J;AIHBGDCBHAJ=@?>=A<;J:9I8G7E65F4321FC@
123456789:;<=>?@1ABC1DE2F48EDG8HI9J;>AIHBGDCBHAJ@?>J=<;J:9I8GF7654F32E1C@
123456789:;<=>?@1ABC1DEF15E7DG8HI9J;>AIHBGDCBHAJ@?>J=<;J:9I8G7E65F4321FC@
123456789:;<=>?@1ABC1DE2F48EDG8HIJ8;I=HBGDCBHA=@?>=AI<;J:98JGF7654F32E1C@
123456789:;<=>?@1ABC1DE25DFG5H7:GFI:BFDCBIAJ:>A@?>J=<;:JIH987H65GE432E1C@
123456789:;<=>?@1ABC1DE2F48EDG8HI9J;AIHBGDCBHAJ=@?>=A<;J:9I8GF7654F32E1C@
123456789:;<=>?@1ABC1DEF15E7DG8HI9<J>AIHBGDCBHAJ@?>J=<I;:9I8G7E65F4321FC@
123456789:;<=>?@1ABC1DE25D7CBF7G9HI:J<@IHAGFBAH@J?>=<J;:I9G87FD65E432E1C@
123456789:;<=>?@1ABC1DEF15E7DG8H:BGDCBHAI:J<?IA@?J>=<J;:IH98G7E65F4321FC@
123456789:;<=>?@1ABC1D37CBE7FGH7:GI;>GFJ>AFEBAJ@?>JI=<;I:H987HED6543D21C@
123456789:;<=>?@1ABC1D3EFG36FH7:FEI:BEDCBIAJ:>A@?>J=<;:JIH987H6G543GD21C@
123456789:;<=>?@1ABC1DE2F4GH5I7;HGJ;DGFEDJCB;A=@?>=A<;BJI:987I65H4F32E1C@
123456789:;<=>?@1ABC1DE25D7CBF7GHI7;H=GJ>AGFBAJ@?>J=H<;I:987IFD65E432E1C@
123456789:;<=>?@1ABC1D3EF4G6H9<I>AHJBEHGFEJDCBJAI@?>I=<H;:9H876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8;I>AHJBEHGFEJDCBJAI@?>I=<;H:98H76G54F3D21C@
123456789:;<=>?@1ABCD26C9B;A=@?>=A<;B:9C876D5432D1@
123456789:;<=>?@1ABCD25C7B9A<@?>=<A;:9B87C65D432D1@
123456789:;<=>?@1ABC37B:AD;>A@?>D=<;D:B987C6543C21@
123456789:;<=>?@1ABC3D58CB9A<@?>=<A;:9B8D765D43C21@
123456789:;<=>?@1ABC37BD9<BA=@?>=A<D;:9D87C6543C21@
123456789:;<=>?@1ABC36BD7:BA<@?>=<A;:D987D6C543C21@
123456789:;<=>?@1ABC3D69CB;A=@?>=A<;B:9D876D543C21@
123456789:;<=>?@1ABC36B8AD:=A@?>=D<;:D98B76C543C21@
123456789:;<=>?@1ABCD25C8B;A=@?>=A<;B:98C765D432D1@
123456789:;<=>?@1ABCD25C7B:A=@?>=A<;:B987C65D432D1@
123456789:;<=>?@1ABC2D47CB8A<@?>=<A;:98B7D654D32C1@
123456789:;<=>?@1ABC26B:AD;>A@?>D=<;D:B9876C5432C1@
123456789:;<=>?@1ABCD14C6B8A<@?>=<A;:98B76C54D321D@
123456789:;<=>?@1ABCD15C9B;A=@?>=A<;B:9C8765D4321D@
123456789:;<=>?@1ABCD14C6B:A=@?>=A<;:B9876C54D321D@
123456789:;<=>?@1ABCD14C7B;A=@?>=A<;B:987C654D321D@
123456789:;<=>?@1ABC36B9AD;>A@?>D=<;D:9B876C543C21@
123456789:;<=>?@1ABC3D58CB:A=@?>=A<;:B98D765D43C21@
123456789:;<=>?@1ABCD14C8B;A=@?>=A<;B:98C7654D321D@
123456789:;<=>?@1ABCD14C6B9A=@?>=A<;:9B876C54D321D@
123456789:;<=>?@1ABC25B9AD;>A@?>D=<;D:9B8765C432C1@
123456789:;<=>?@1ABC2D69CB;A=@?>=A<;B:9D876D5432C1@
123456789:;<=>?@1ABC36BD8;BA=@?>=A<;D:98D76C543C21@
123456789:;<=>?@1ABCD16C9B;A=@?>=A<;B:9C876D54321D@
123456789:;<=>?@1ABCD14C6B8A;@?>=<;A:98B76C54D321D@
123456789:;<=>?@1ABC27B:AD;>A@?>D=<;D:B987C65432C1@
123456789:;<=>?@1ABC2D47CB8A;@?>=<;A:98B7D654D32C1@
123456789:;<=>?@1ABC27BD9<BA=@?>=A<D;:9D87C65432C1@
123456789:;<=>?@1ABC26BDE69DFG9<FHI<?HAFDBAH@?I>=<IG;:9GE876EC5432C1@
123456789:;<=>?@1ABC2DE36DFG69FHI9<HBFDCBHA<@?>=<AI;:9IG876GE543E2C1@
123456789:;<=>?@1ABC26BDE69DFG9H;>GFI>AFDBAI@?>IH=<;H:9GE876EC5432C1@
123456789:;<=>?@1ABC2D4EFG47F9EHI9<HBEDCBHA<@?>=<AI;:9IF87G654GD32C1@
123456789:;<=>?@1ABC26BDE6F8;G=HI>AHDGFEDHBAI@?>I=G<;F:98F76EC5432C1@
123456789:;<=>?@1ABC2D4EF5G7:H<IBEHGFEIDCBIA<@?>=<AH;:G987G65F4D32C1@
123456789:;<=>?@1ABC2D58E:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE98D765D432C1@
123456789:;<=>?@1ABC2D4EF58EGH8I:=AHGBEDCBGAI@?>=I<;:I98HF765F4D32C1@
123456789:;<=>?@1ABCD14C7BEF7:EGH:=GI>AGEBAI@?>I=H<;:HF987FC654D321D@
123456789:;<=>?@1ABCD1E3FG47FHI7:HCFEDCHB:A=@?>=A<;:BI987IG654G3E21D@
123456789:;<=>?@1ABCD15CEF58EGH8;GI<BGECBIA=@?>=A<I;H:98HF765FD4321D@
123456789:;<=>?@1ABCD14CE5FG69FHI9<HBFECBHA<@?>=<AI;:9IG876G5E4D321D@
123456789:;<=>?@1ABC26BDE6F8G:=HI>AHDGFEDHBAI@?>I=G<;:G98F76EC5432C1@
123456789:;<=>?@1ABC2D4EF58G:H<IBEHGFEIDCBIA<@?>=<AH;:G98F765F4D32C1@
123456789:;<=>?@1ABC26BDE6FG7:F<EDH<I>AHDBAI@?>I=<HF;:G987G6EC5432C1@
123456789:;<=>?@1ABC2D4E6FGH6I8;HG<FBEDCBFA<@?>=<AG;I:98I76HE54D32C1@
123456789:;<=>?@1ABC2D58EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8D765D432C1@
123456789:;<=>?@1ABC2D4E6FGH69GI:=AGFBEDCBFAI@?>=I<;:I9H876HE54D32C1@
123456789:;<=>?@1ABCD14C7BEF7G9<FEH<I>AHEBAI@?>I=<HG;:9G87FC654D321D@
123456789:;<=>?@1ABCD1E3F5GHI58H:GCFEDCGB:A=@?>=A<;:BH98I765IF43E21D@
123456789:;<=>?@1ABCD15CEF5G7:FEH:I<BHECBIA=@?>=A<I;:HG987G65FD4321D@
123456789:;<=>?@1ABCD14CE5F7GHI7:H<GBFECBGA<@?>=<AH;:I987IF65E4D321D@
123456789:;<=>?@1ABC26BDE6F8;EDG;HI<?HAGDBAH@?I>=<I;GF:98F76EC5432C1@
123456789:;<=>?@1ABC2DE36DF7GHI7:H<GBFDCBGA<@?>=<AH;:I987IF6E543E2C1@
123456789:;<=>?@1ABC2D5E7:DF;GH<I>AHGBFDCBGAI@?>I=<H;F:E987E65D432C1@
123456789:;<=>?@1ABC2D4E6FG7HI8;H=AGFBEDCBFAH@?>=H<;I:98I7G6E54D32C1@
123456789:;<=>?@1ABC2DE47D9F;GH<I>AHGBFDCBGAI@?>I=<H;F:9D87E654E32C1@
123456789:;<=>?@1ABC2DE4F6G8HI9BHDGFEDHCBI;A=@?>=A<;B:9I8G76F54E32C1@
123456789:;<=>?@1ABCD14CE69F;GH<I>AHGBFECBGAI@?>I=<H;F:9E876E54D321D@
123456789:;<=>?@1ABCD1E3F5GH6I8;BHGCFEDCGBIA=@?>=A<;I:98I76H5F43E21D@
123456789:;<=>?@1ABCD1E47F9GH:I<BHGCFEDCGBIA=@?>=A<I;:H9F87E654E321D@
123456789:;<=>?@1ABCD14CE5F7GH8I:=AHGBFECBGAI@?>=I<;:I98H7F65E4D321D@
123456789:;<=>?@1ABC2D58E:FG;HI<?HAGFBEDCBFAH@?I>=<I;G:E98D765D432C1@
123456789:;<=>?@1ABC2DE36DF7GH8I:=AHGBFDCBGAI@?>=I<;:I98H7F6E543E2C1@
123456789:;<=>?@1ABCD1E36DC8BFG8;FH<I>AHFBAI@?>I=<H;G:98GC76E543E21D@
123456789:;<=>?@1ABCD1E3F5GH69GCFEDCGB9AI;>A@?>I=<;I:9BH876H5F43E21D@
123456789:;<=>?@1ABC1D3E5FGHI58H:G=FBEDCBFA=@?>=AG<;:H98I765IE43D21C@
123456789:;<=>?@1ABC14BDE4F7G9<FEDH<I>AHDBAI@?>I=<HG;:9G87F654EC321C@
123456789:;<=>?@1ABC1D3EF47EGHI7:H=GBEDCBGA=@?>=AH<;:I987IF654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7I:=HGBEDCBGA=@?>=AI<;:I987HF654F3D21C@
123456789:;<=>?@1ABCD14C7BEF7:EG;HI<?HAGEBAH@?I>=<I;G:F987FC654D321D@
123456789:;<=>?@1ABCD1EF25EG6HI7:HCGEDCHB:A=@?>=A<;:BI987I6G5F432F1D@
123456789:;<=>?@1ABC1D3EF4G69FEHI9=HBEDCBHA=@?>=AI<;:9IG876G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7;GBEDCBGAI;>A@?>I=<;IH:987HF654F3D21C@
123456789:;<=>?@1ABCD15CEF58EG9H;BGECBHAI;>A@?>I=<;IH:9G8F765FD4321D@
123456789:;<=>?@1ABCD1E36DCF6G8HI9<HBGFCBHA<@?>=<AI;:9I8G76FE543E21D@
123456789:;<=>?@1ABCD15CEF58EG9HI:=HBGECBHA=@?>=AI<;:I9G8F765FD4321D@
123456789:;<=>?@1ABCD14CEF47EG8HI9<HBGECBHA<@?>=<AI;:9I8G7F654FD321D@
123456789:;<=>?@1ABC26BDE69DF:GH;I=@HGAFDBAG@I?>=I<;H:F9E876EC5432C1@
123456789:;<=>?@1ABC2DEF25E7DG8HI9<HBGDCBHA<@?>=<AI;:9I8G7E65F432FC1@
123456789:;<=>?@1ABC26BDE69DF:GHI:=H?GAFDBAG@?H>=I<;:IF9E876EC5432C1@
123456789:;<=>?@1ABC2DE3F58EDG8HI9<HBGDCBHA<@?>=<AI;:9I8GF765F43E2C1@
123456789:;<=>?@1ABC2D5E7:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE987E65D432C1@
123456789:;<=>?@1ABC2D4EF58EGH8;I=AHGBEDCBGAI@?>=I<;H:98HF765F4D32C1@
123456789:;<=>?@1ABC2D5E7F9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F87E65D432C1@
123456789:;<=>?@1ABC2D4E6FGH69G;I=AGFBEDCBFAI@?>=I<;G:9H876HE54D32C1@
123456789:;<=>?@1ABC2D5EF69E;GH<I>AHGBEDCBGAI@?>I=<H;E:9F876F5D432C1@
123456789:;<=>?@1ABC2D4E6FG7H9<GI=AGFBEDCBFAI@?>=I<H;:9H87G6E54D32C1@
123456789:;<=>?@1ABC2DE47DF8;GH<I>AHGBFDCBGAI@?>I=<H;F:98F7E654E32C1@
123456789:;<=>?@1ABC2DE4F6G8HI9<BHDGFEDHCBIA=@?>=A<I;:9I8G76F54E32C1@
123456789:;<=>?@1ABCD14CE6F8;GH<I>AHGBFECBGAI@?>I=<H;F:98F76E54D321D@
123456789:;<=>?@1ABCD1E3F5GH69I;BHGCFEDCGBIA=@?>=A<;I:9H876H5F43E21D@
123456789:;<=>?@1ABCD1E4F69GH:I<BHGCFEDCGBIA=@?>=A<I;:H9F876F54E321D@
123456789:;<=>?@1ABCD14CE5F7GH8;I=AHGBFECBGAI@?>=I<;H:98H7F65E4D321D@
123456789:;<=>?@1ABC2D5E7:FG;HI<?HAGFBEDCBFAH@?I>=<I;G:E987E65D432C1@
123456789:;<=>?@1ABC2DE36DF7GH8;I=AHGBFDCBGAI@?>=I<;H:98H7F6E543E2C1@
123456789:;<=>?@1ABC2DE4F69ED:CBG:H<I>AHGBAI@?>I=<H;:GD9F876F54E32C1@
123456789:;<=>?@1ABC2DE4F6G8H:DGFEDHCB:AI;>A@?>I=<;I:BH98G76F54E32C1@
123456789:;<=>?@1ABCD14C6B8AEF8G:H<I>EHGFEIA@?>I=<H;:G98FB76C54D321D@
123456789:;<=>?@1ABCD1EF3G5H7I9EHGFEIDC9B;A=@?>=A<;B:9CI87H65G43F21D@
123456789:;<=>?@1ABCD14CEF58E:CBG:H<I>AHGBAI@?>I=<H;:GE98F765F4D321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7I9<HBA=@?>=A<I;:9I87HG65F43E21D@
123456789:;<=>?@1ABCD1EF36E8DCG8H:I<BHGCBIA=@?>=A<I;:H98GE76F543F21D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGAH9I;>HA@?>I=<;I:9HG87F65E4D321D@
123456789:;<=>?@1ABC2DE47D9CBF9G;HI<?HAGFBAH@?I>=<I;G:9FD87E654E32C1@
123456789:;<=>?@1ABC2DE4FG58FH9I;DHFEDICB;A=@?>=A<;BI:9H8G765G4E32C1@
123456789:;<=>?@1ABC2DE47D9CBF9GH:=GI>AGFBAI@?>I=H<;:H9FD87E654E32C1@
123456789:;<=>?@1ABC2DE4F6GH7:GI;DGFEDICB;A=@?>=A<;BI:H987H6F54E32C1@
123456789:;<=>?@1ABCD1E36DCF7:CBG:H<I>AHGBAI@?>I=<H;:GF987F6E543E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7:BAI;>A@?>I=<;I:H987HG65F43E21D@
123456789:;<=>?@1ABC25BDE5F7G9H;DGFEDHBAI;>A@?>I=<;IH:9G87F65EC432C1@
123456789:;<=>?@1ABC2D47CBEF7G9H;I=EHGFEIBA=@?>=AI<;H:9G87FD654D32C1@
123456789:;<=>?@1ABC25BDE5F7G9HI:=HDGFEDHBA=@?>=AI<;:I9G87F65EC432C1@
123456789:;<=>?@1ABC25BDEF58EG9H;I=DHGEDIBA=@?>=AI<;H:9G8F765FC432C1@
123456789:;<=>?@1ABCD14CE69CBF9G;HI<?HAGFBAH@?I>=<I;G:9FE876E54D321D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHBI8;BA=@?>=A<;I:98IH76G5F432F1D@
123456789:;<=>?@1ABCD14CE69CBF9GH:=GI>AGFBAI@?>I=H<;:H9FE876E54D321D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHBI8;BA=@?>=A<;I:98IH7G654G3E21D@
123456789:;<=>?@1ABC1D36CBEF6G9<FEH<I>AHEBAI@?>I=<HG;:9G876FD543D21C@
123456789:;<=>?@1ABC1D3E5FGH58G;FBEDCBFAI;>A@?>I=<;IG:98H765HE43D21C@
123456789:;<=>?@1ABCD1E47DCF7G9H;BGFCBHAI;>A@?>I=<;IH:9G87FE654E321D@
123456789:;<=>?@1ABCD1E36DCF6G8H:BGFCBHAI:=A@?>=I<;:IH98G76FE543E21D@
123456789:;<=>?@1ABCD1E47DCF7G9HI:=HBGFCBHA=@?>=AI<;:I9G87FE654E321D@
123456789:;<=>?@1ABCD14CEF47EG8H:BGECBHAI:=A@?>=I<;:IH98G7F654FD321D@
123456789:;<=>?@1ABCD1E47DCF7GH8;GI<BGFCBIA=@?>=A<I;H:98H7FE654E321D@
123456789:;<=>?@1ABCD14CE5FG69FH:BFECBHAI:=A@?>=I<;:IH9G876G5E4D321D@
123456789:;<=>?@1ABC2D58CBE8F:GH;I=@HGAFEBAG@I?>=I<;H:F98ED765D432C1@
123456789:;<=>?@1ABC2DEF25E7DG8H:BGDCBHAI:=A@?>=I<;:IH98G7E65F432FC1@
123456789:;<=>?@1ABC2D58CBE8F:GHI:=H?GAFEBAG@?H>=I<;:IF98ED765D432C1@
123456789:;<=>?@1ABC2DE3F58EDG8H:BGDCBHAI:=A@?>=I<;:IH98GF765F43E2C1@
123456789:;<=>?@1ABC2D58CBE8FG9<FHI<?HAFEBAH@?I>=<IG;:9G8ED765D432C1@
123456789:;<=>?@1ABC2DE36DFG69FH:BFDCBHAI:=A@?>=I<;:IH9G876GE543E2C1@
123456789:;<=>?@1ABC2D58CBE8FG9H;>GFI>AFEBAI@?>IH=<;H:9G8ED765D432C1@
123456789:;<=>?@1ABC2D4EFG47F9EH:BEDCBHAI:=A@?>=I<;:IH9F87G654GD32C1@
123456789:;<=>?@1ABC2D58CBE8FGH8;G=FI>AFEBAI@?>I=G<;H:98HED765D432C1@
123456789:;<=>?@1ABC2D4EF5G7:FEH:BEDCBHAI:=A@?>=I<;:IHG987G65F4D32C1@
123456789:;<=>?@1ABCD1EF2G4H6I8EHGFEIDC9B;A=@?>=A<;B:9C8I76H54G32F1D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AHI9<H>A@?>H=<I;:9I8B7G65F43E21D@
123456789:;<=>?@1ABCD1EF25E7DC9BG:H<I>AHGBAI@?>I=<H;:G9C87E65F432F1D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH:I<?HA@?I>=<I;:H98B7G65F43E21D@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHCBI9<BA=@?>=A<I;:9IH87G65F43E2C1@
123456789:;<=>?@1ABC25BD69BAEF9G;H=I?EHGFEIA@?I>=H<;G:9FD876D5C432C1@
123456789:;<=>?@1ABC2DE3F5G7HI8;HDGFEDHCB;A=@?>=A<;BI:98I7G65F43E2C1@
123456789:;<=>?@1ABC25B7ADEF7:EG;H=I?DHGEDIA@?I>=H<;G:F987FB65C432C1@
123456789:;<=>?@1ABCD1E36DC8BF9G;HI<?HAGFBAH@?I>=<I;G:9F8C76E543E21D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHB9AI;>A@?>I=<;I:9B8H76G5F432F1D@
123456789:;<=>?@1ABCD1E36DC8BF9GH:=GI>AGFBAI@?>I=H<;:H9F8C76E543E21D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHB9AI;>A@?>I=<;I:9B8H7G654G3E21D@
123456789:;<=>?@1ABC1D4EF5G7H9I;EHGFEIDCB;A=@?>=A<;BI:9H87G65F4D321C@
123456789:;<=>?@1ABC1D4EF58E:DCBG:H<I>AHGBAI@?>I=<H;:GE98F765F4D321C@
123456789:;<=>?@1ABC1D3E5FG69H;I=AHGFBEDCBFAI@?>=I<;H:9G876G5E43D21C@
123456789:;<=>?@1ABC1D4E6F8;GH<I>AHGBFEDCBGAI@?>I=<H;F:98F76E54D321C@
123456789:;<=>?@1ABC1DEFG14F6E9DH:I<BHDCBIA=@?>=A<I;:H9E876F54G321GC@
123456789:;<=>?@1ABC1D4E69DCBF9GH:=GI>AGFBAI@?>I=H<;:H9FE876E54D321C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAHI8;H=A@?>=H<;I:98IG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F5G7:FEDH:I<BHDCBIA=@?>=A<I;:HG987G65F432E1C@
123456789:;<=>?@1ABC1D3E5FG6H8;I=AHGFBEDCBFAI@?>=I<;H:98H76G5E43D21C@
123456789:;<=>?@1ABC1D4E69F;GH<I>AHGBFEDCBGAI@?>I=<H;F:9E876E54D321C@
123456789:;<=>?@1ABC1D3E5FGH58G:FBEDCBFAI:=A@?>=I<;:IG98H765HE43D21C@
123456789:;<=>?@1ABC1D47CBEF7G9<FEH<I>AHEBAI@?>I=<HG;:9G87FD654D321C@
123456789:;<=>?@1ABC1D3EF47EGH7:GBEDCBGAI:=A@?>=I<;:IH987HF654F3D21C@
123456789:;<=>?@1ABC1D47CBEF7:EGH:=GI>AGEBAI@?>I=H<;:HF987FD654D321C@
123456789:;<=>?@1ABC1DE25DFGH58G;FI<BFDCBIA=@?>=A<I;G:98H765HE432E1C@
123456789:;<=>?@1ABC1DE2F58EDGH8;GI<BGDCBIA=@?>=A<I;H:98HF765F432E1C@
123456789:;<=>?@1ABCD14C7BE8F:GH;I=@HGAFEBAG@I?>=I<;H:F98E7C654D321D@
123456789:;<=>?@1ABCD1EFG14F6EH7I9CHEDCIB:A=@?>=A<;:B9I87H6F54G321GD@
123456789:;<=>?@1ABCD14C7BE8F:GHI:=H?GAFEBAG@?H>=I<;:IF98E7C654D321D@
123456789:;<=>?@1ABCD1EF2G47FEH7I9CHEDCIB:A=@?>=A<;:B9I87HG654G32F1D@
123456789:;<=>?@1ABCD14C7BE8FG9<FHI<?HAFEBAH@?I>=<IG;:9G8E7C654D321D@
123456789:;<=>?@1ABCD1EF25EGH58GI9CGEDCIB:A=@?>=A<;:B9I8H765HF432F1D@
123456789:;<=>?@1ABCD14C7BE8FG9H;>GFI>AFEBAI@?>IH=<;H:9G8E7C654D321D@
123456789:;<=>?@1ABCD1E3FGH36G8FI9CFEDCIB:A=@?>=A<;:B9I8G76H543HE21D@
123456789:;<=>?@1ABCD14C7BE8FGH8;G=FI>AFEBAI@?>I=G<;H:98HE7C654D321D@
123456789:;<=>?@1ABCD1E3FG4H69GFI9CFEDCIB:A=@?>=A<;:B9IH876H54G3E21D@
123456789:;<=>?@1ABC1D3E5FG6H8I:=AHGFBEDCBFAI@?>=I<;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1D47E9F;GH<I>AHGBFEDCBGAI@?>I=<H;F:9E87D654D321C@
123456789:;<=>?@1ABC1DE25D7CBFG7;FH<I>AHFBAI@?>I=<H;G:987GD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7;HDGFEDHCB;A=@?>=A<;BI:987I6G54F32E1C@
123456789:;<=>?@1ABC1D3E5FGH58GI9<GFBEDCBFA<@?>=<AI;:9I8H765HE43D21C@
123456789:;<=>?@1ABC15BDEF58EG9<EDH<I>AHDBAI@?>I=<HG;:9G8F765FC4321C@
123456789:;<=>?@1ABC1D3EF47EGH7I9<HGBEDCBGA<@?>=<AI;:9I87HF654F3D21C@
123456789:;<=>?@1ABC1D3EF48EGHI8;H=GBEDCBGA=@?>=AH<;I:98IF7654F3D21C@
123456789:;<=>?@1ABC1DE2F47EDGH7;GI<BGDCBIA=@?>=A<I;H:987HF654F32E1C@
123456789:;<=>?@1ABC1DE26DFGH69G;FI<BFDCBIA=@?>=A<I;G:9H876HE5432E1C@
123456789:;<=>?@1ABCD15CE6F8G:BFECBGAH:I<?HA@?I>=<I;:HG98F76E5D4321D@
123456789:;<=>?@1ABCD1EF25E7DCG7H9I;BHGCBIA<@?>=<A;I:9H87GE65F432F1D@
123456789:;<=>?@1ABCD15CE6F8GH9<I>AHGBFECBGAI@?>I=<H;:9H8F76E5D4321D@
123456789:;<=>?@1ABCD1E3F58GH9I;BHGCFEDCGBIA<@?>=<A;I:9H8F765F43E21D@
123456789:;<=>?@1ABCD15CE6FG7:FH;BFECBHAI;>A@?>I=<;IH:G987G6E5D4321D@
123456789:;<=>?@1ABCD1E36DCF6GH7:GI;BGFCBIA<@?>=<A;I:H987H6FE543E21D@
123456789:;<=>?@1ABCD15CE6F8GH9I;>AHGBFECBGAI@?>I=<;I:9H8F76E5D4321D@
123456789:;<=>?@1ABCD1E36F8GH9I;BHGCFEDCGBIA<@?>=<A;I:9H8F76E543E21D@
123456789:;<=>?@1ABCD15CE6F8GHI8;H=GBFECBGA=@?>=AH<;I:98IF76E5D4321D@
123456789:;<=>?@1ABCD14CEF4G69FEH9I;BHECBIA<@?>=<A;I:9HG876G54FD321D@
123456789:;<=>?@1ABCD15CE6FG7:FHI:=HBFECBHA=@?>=AI<;:IG987G6E5D4321D@
123456789:;<=>?@1ABCD14CEF47EGH7:GI;BGECBIA<@?>=<A;I:H987HF654FD321D@
123456789:;<=>?@1ABCD15CE6FG7H9<GFI<BFECBIA=@?>=A<IH;:9H87G6E5D4321D@
123456789:;<=>?@1ABCD14CE5FGH58G:FI;BFECBIA<@?>=<A;I:G98H765HE4D321D@
123456789:;<=>?@1ABCD15CE6FGH69G;FI<BFECBIA=@?>=A<I;G:9H876HE5D4321D@
123456789:;<=>?@1ABCD14CE5FG6H8;GFI;BFECBIA<@?>=<A;IH:98H76G5E4D321D@
123456789:;<=>?@1ABCD15CE6F8GH9I;AHGBFECBGAI=@?>=A<;I:9H8F76E5D4321D@
123456789:;<=>?@1ABCD14E6F8GH9I;BHGCFEDCGBIA<@?>=<A;I:9H8F76E54D321D@
123456789:;<=>?@1ABC26BD7E9FG:HI;>H@GFAEDBAF@H?>I=<;I:G9E87D6C5432C1@
123456789:;<=>?@1ABC2DEF2G47FE8DH9I;BHDCBIA<@?>=<A;I:9H8E7G654G32FC1@
123456789:;<=>?@1ABC26BD7E9FGH9<GI=@GFAEDBAF@I?>=I<H;:9HE87D6C5432C1@
123456789:;<=>?@1ABC2DEF25EG69EDH9I;BHDCBIA<@?>=<A;I:9HG876G5F432FC1@
123456789:;<=>?@1ABC26BD7EF8;EGH;I=@HGAEDBAG@I?>=I<;HF:98F7D6C5432C1@
123456789:;<=>?@1ABC2DEF25E7DGH7:GI;BGDCBIA<@?>=<A;I:H987HE65F432FC1@
123456789:;<=>?@1ABC26BD7E9FGH9I;>HG?FAEDBAF@?G>I=<;I:9HE87D6C5432C1@
123456789:;<=>?@1ABC2DE3FG47F9EDH9I;BHDCBIA<@?>=<A;I:9HF87G654G3E2C1@
123456789:;<=>?@1ABC26BD7EF8;G=H?IAEHGFEIDBAI@?H>=G<;F:98F7D6C5432C1@
123456789:;<=>?@1ABC2DE3F5G7:HI;BHDGFEDHCBIA<@?>=<A;I:G987G65F43E2C1@
123456789:;<=>?@1ABC26BD7EF8G:=H?IAEHGFEIDBAI@?H>=G<;:G98F7D6C5432C1@
123456789:;<=>?@1ABC2DE3F58G:HI;BHDGFEDHCBIA<@?>=<A;I:G98F765F43E2C1@
123456789:;<=>?@1ABC26BD7EFG7:F<EHI<?HAEDBAH@?I>=<IF;:G987GD6C5432C1@
123456789:;<=>?@1ABC2DE36DFG6H8;GFI;BFDCBIA<@?>=<A;IH:98H76GE543E2C1@
123456789:;<=>?@1ABC26BD7EF8G:H<?IAEHGFEIDBAI@?H>=<H;:G98F7D6C5432C1@
123456789:;<=>?@1ABC2DE36F8G:HI;BHDGFEDHCBIA<@?>=<A;I:G98F76E543E2C1@
123456789:;<=>?@1ABC26BD7EF8GH9<G>FEI>AEDBAI@?>IG=<H;:9H8F7D6C5432C1@
123456789:;<=>?@1ABC2D4EFG4H69GF:EI;BEDCBIA<@?>=<A;I:F9H876H54GD32C1@
123456789:;<=>?@1ABC26BD7EFG7:FH;>FEI>AEDBAI@?>IH=<;H:G987GD6C5432C1@
123456789:;<=>?@1ABC2D4EFG47FH8;FEI;BEDCBIA<@?>=<A;IH:98H7G654GD32C1@
123456789:;<=>?@1ABC26BD7EFG7H9<GF=EI>AEDBAI@?>I=F<H;:9H87GD6C5432C1@
123456789:;<=>?@1ABC2D4EF5GH69G;FEI;BEDCBIA<@?>=<A;IG:9H876H5F4D32C1@
123456789:;<=>?@1ABC26BDE69F;G=HI>AHDGFEDHBAI@?>I=G<;F:9E876EC5432C1@
123456789:;<=>?@1ABC2D4EF5G7H9<IBEHGFEIDCBIA<@?>=<AH;:9H87G65F4D32C1@
123456789:;<=>?@1ABC1D3EF48EGH8I:=HGBEDCBGA=@?>=AI<;:I98HF7654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGHI7:H<GBEDCBGA<@?>=<AH;:I987IF654F3D21C@
123456789:;<=>?@1ABC15BDE5F7G9<FEDH<I>AHDBAI@?>I=<HG;:9G87F65EC4321C@
123456789:;<=>?@1ABC1D3E5FGHI58H:G<FBEDCBFA<@?>=<AG;:H98I765IE43D21C@
123456789:;<=>?@1ABCD1E3F5GH6:GCFEDCGB:AI;>A@?>I=<;I:BH9876H5F43E21D@
123456789:;<=>?@1ABCD1E36DC7BFG7;FH<I>AHFBAI@?>I=<H;G:987GC6E543E21D@
123456789:;<=>?@1ABCD1E3F5GH6I9<BHGCFEDCGBIA=@?>=A<I;:9I876H5F43E21D@
123456789:;<=>?@1ABCD14CE58F;GH<I>AHGBFECBGAI@?>I=<H;F:98E765E4D321D@
123456789:;<=>?@1ABCD1E3F5GHI58H;GCFEDCGB;A=@?>=A<;BH:98I765IF43E21D@
123456789:;<=>?@1ABCD14C6BEF6G9<FEH<I>AHEBAI@?>I=<HG;:9G876FC54D321D@
123456789:;<=>?@1ABCD1E3FG47FHI7;HCFEDCHB;A=@?>=A<;BI:987IG654G3E21D@
123456789:;<=>?@1ABCD14C6BEF6:EGH:=GI>AGEBAI@?>I=H<;:HF9876FC54D321D@
123456789:;<=>?@1ABCD1EF25EG6HI7;HCGEDCHB;A=@?>=A<;BI:987I6G5F432F1D@
123456789:;<=>?@1ABCD14C6BEF6:EG;HI<?HAGEBAH@?I>=<I;G:F9876FC54D321D@
123456789:;<=>?@1ABC2D4E6FG7H:I<?HAGFBEDCBFAH@?I>=<I;:H987G6E54D32C1@
123456789:;<=>?@1ABC2DE36D8F;GH<I>AHGBFDCBGAI@?>I=<H;F:98D76E543E2C1@
123456789:;<=>?@1ABC2D4E6FG7HI9<H>AGFBEDCBFAH@?>H=<I;:9I87G6E54D32C1@
123456789:;<=>?@1ABC2DE3F5G7HI9BHDGFEDHCBI;A=@?>=A<;B:9I87G65F43E2C1@
123456789:;<=>?@1ABC2D4E6FGH69GI;>AGFBEDCBFAI@?>I=<;I:9H876HE54D32C1@
123456789:;<=>?@1ABC2D47EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F87D654D32C1@
123456789:;<=>?@1ABC2D4EF58EGH8I;>AHGBEDCBGAI@?>I=<;I:98HF765F4D32C1@
123456789:;<=>?@1ABC2D47E:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE987D654D32C1@
123456789:;<=>?@1ABC2DE36DF7GH8I;>AHGBFDCBGAI@?>I=<;I:98H7F6E543E2C1@
123456789:;<=>?@1ABC2D47E:FG;HI<?HAGFBEDCBFAH@?I>=<I;G:E987D654D32C1@
123456789:;<=>?@1ABCD14CE5F7GH8I;>AHGBFECBGAI@?>I=<;I:98H7F65E4D321D@
123456789:;<=>?@1ABCD1E36F9GH:I<BHGCFEDCGBIA=@?>=A<I;:H9F876E543E21D@
123456789:;<=>?@1ABC2DEF25EG7H9I;DHGEDICB;A=@?>=A<;BI:9H87G65F432FC1@
123456789:;<=>?@1ABC25BDE5FG7:F<EDH<I>AHDBAI@?>I=<HF;:G987G65EC432C1@
123456789:;<=>?@1ABC2D4EF58G:H=IBEHGFEIDCBIA=@?>=AH<;:G98F765F4D32C1@
123456789:;<=>?@1ABC25BDE5F8G:=HI>AHDGFEDHBAI@?>I=G<;:G98F765EC432C1@
123456789:;<=>?@1ABC2DE36DF7GHI7:H=GBFDCBGA=@?>=AH<;:I987IF6E543E2C1@
123456789:;<=>?@1ABC25BDE5F8;EDG;HI<?HAGDBAH@?I>=<I;GF:98F765EC432C1@
123456789:;<=>?@1ABCD14CE5F7GHI7:H=GBFECBGA=@?>=AH<;:I987IF65E4D321D@
123456789:;<=>?@1ABCD14CEF4G7:FEH:I<BHECBIA=@?>=A<I;:HG987G654FD321D@
123456789:;<=>?@1ABC2D4EF5G7:H=IBEHGFEIDCBIA=@?>=AH<;:G987G65F4D32C1@
123456789:;<=>?@1ABC25BDE5F8;G=HI>AHDGFEDHBAI@?>I=G<;F:98F765EC432C1@
123456789:;<=>?@1ABC2D4EFG47F9EHI9=HBEDCBHA=@?>=AI<;:9IF87G654GD32C1@
123456789:;<=>?@1ABC25BDE59DFG9H;>GFI>AFDBAI@?>IH=<;H:9GE8765EC432C1@
123456789:;<=>?@1ABC2DE36DFG69FHI9=HBFDCBHA=@?>=AI<;:9IG876GE543E2C1@
123456789:;<=>?@1ABC25BDE59DFG9<FHI<?HAFDBAH@?I>=<IG;:9GE8765EC432C1@
123456789:;<=>?@1ABCD14CE5FG69FHI9=HBFECBHA=@?>=AI<;:9IG876G5E4D321D@
123456789:;<=>?@1ABCD14CEF48EGH8;GI<BGECBIA=@?>=A<I;H:98HF7654FD321D@
123456789:;<=>?@1ABC2DE3F58EDG8HI9=HBGDCBHA=@?>=AI<;:9I8GF765F43E2C1@
123456789:;<=>?@1ABC25BDE59DF:GHI:=H?GAFDBAG@?H>=I<;:IF9E8765EC432C1@
123456789:;<=>?@1ABC2DEF25E7DG8HI9=HBGDCBHA=@?>=AI<;:9I8G7E65F432FC1@
123456789:;<=>?@1ABC25BDE59DF:GH;I=@HGAFDBAG@I?>=I<;H:F9E8765EC432C1@
123456789:;<=>?@1ABCD14CEF47EG8HI9=HBGECBHA=@?>=AI<;:9I8G7F654FD321D@
123456789:;<=>?@1ABCD14CEF48EG9HI:=HBGECBHA=@?>=AI<;:I9G8F7654FD321D@
123456789:;<=>?@1ABCD1E36DCF6G8HI9=HBGFCBHA=@?>=AI<;:9I8G76FE543E21D@
123456789:;<=>?@1ABCD14CEF48EG9H;BGECBHAI;>A@?>I=<;IH:9G8F7654FD321D@
123456789:;<=>?@1ABC1D3EF48EGH8;GBEDCBGAI;>A@?>I=<;IH:98HF7654F3D21C@
123456789:;<=>?@1ABC1D3EF4G69FEHI9<HBEDCBHA<@?>=<AI;:9IG876G54F3D21C@
123456789:;<=>?@1ABCD1E3F5GH6I9BHGCFEDCGBI;A=@?>=A<;B:9I876H5F43E21D@
123456789:;<=>?@1ABCD14C6E8F;GH<I>AHGBFECBGAI@?>I=<H;F:98E76C54D321D@
123456789:;<=>?@1ABC2D4E6FG7H:AGFBEDCBFAHI;>A@?>I=<;I:H987G6E54D32C1@
123456789:;<=>?@1ABC2D47CE8F;GH<I>AHGBFECBGAI@?>I=<H;F:98E7D654D32C1@
123456789:;<=>?@1ABC2D4E6FG7HI9<HAGFBEDCBFAH=@?>=A<I;:9I87G6E54D32C1@
123456789:;<=>?@1ABC2DE3F5G7HI9<BHDGFEDHCBIA=@?>=A<I;:9I87G65F43E2C1@
123456789:;<=>?@1ABC2D4E6FGH69GI;AGFBEDCBFAI=@?>=A<;I:9H876HE54D32C1@
123456789:;<=>?@1ABC25D7EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F87D65C432C1@
123456789:;<=>?@1ABC2D4EF58EGH8I;AHGBEDCBGAI=@?>=A<;I:98HF765F4D32C1@
123456789:;<=>?@1ABC25D7E:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE987D65C432C1@
123456789:;<=>?@1ABC2DE36DF7GH8I;AHGBFDCBGAI=@?>=A<;I:98H7F6E543E2C1@
123456789:;<=>?@1ABC25D7E:FG;HI<?HAGFBEDCBFAH@?I>=<I;G:E987D65C432C1@
123456789:;<=>?@1ABCD14CE5F7GH8I;AHGBFECBGAI=@?>=A<;I:98H7F65E4D321D@
123456789:;<=>?@1ABCD14E6F9GH:I<BHGCFEDCGBIA=@?>=A<I;:H9F876E54D321D@
123456789:;<=>?@1ABC2D47CB8AEF8G;H=I?EHGFEIA@?I>=H<;G:98FB7D654D32C1@
123456789:;<=>?@1ABC2DE3F5G7H:DGFEDHCB:AI;>A@?>I=<;I:BH987G65F43E2C1@
123456789:;<=>?@1ABCD14C6B8AEF8G;H=I?EHGFEIA@?I>=H<;G:98FB76C54D321D@
123456789:;<=>?@1ABCD1EF2G4H6I9EHGFEIDC9B;A=@?>=A<;B:9CI876H54G32F1D@
123456789:;<=>?@1ABCD14C6BEF6G9H;I=EHGFEIBA=@?>=AI<;H:9G876FC54D321D@
123456789:;<=>?@1ABCD14CEF4G6H8I;EHGFEICB;A=@?>=A<;BI:98H76G54FD321D@
123456789:;<=>?@1ABC25B7ADE7F:G<HI=@HDGFEDHA@I?>=I<G;:F987EB65C432C1@
123456789:;<=>?@1ABC2DEF25EG6H8I;DHGEDICB;A=@?>=A<;BI:98H76G5F432FC1@
123456789:;<=>?@1ABC25B7ADE7F:GH;>GI?DGFEDIA@?I>H=<;H:F987EB65C432C1@
123456789:;<=>?@1ABC2DE3FG47FH8I;DHFEDICB;A=@?>=A<;BI:98H7G654G3E2C1@
123456789:;<=>?@1ABC25BD6E8FG9HI;>H@GFAEDBAF@H?>I=<;I:9G8E76D5C432C1@
123456789:;<=>?@1ABC2DEF2G47FE9DH:I<BHDCBIA=@?>=A<I;:H9E87G654G32FC1@
123456789:;<=>?@1ABCD14CEF4G7H9I;EHGFEICB;A=@?>=A<;BI:9H87G654FD321D@
123456789:;<=>?@1ABCD14C6BEF6G8H:I=EHGFEIBA=@?>=AI<;:H98G76FC54D321D@
123456789:;<=>?@1ABC25BDE5F8G:HI;>AHDGFEDHBAI@?>I=<;I:G98F765EC432C1@
123456789:;<=>?@1ABC2D47EF8G:H=IBEHGFEIDCBIA=@?>=AH<;:G98F7D654D32C1@
123456789:;<=>?@1ABC25BDE5F8GH9<GI=DGFEDIBA=@?>=AI<H;:9H8F765EC432C1@
123456789:;<=>?@1ABC25BDE5FG69FH:I=DHFEDIBA=@?>=AI<;:H9G876G5EC432C1@
123456789:;<=>?@1ABC25BDE5FG7:FH;I=DHFEDIBA=@?>=AI<;H:G987G65EC432C1@
123456789:;<=>?@1ABC2DEF25EG7:EDH:I<BHDCBIA=@?>=A<I;:HG987G65F432FC1@
123456789:;<=>?@1ABC25BDE5F8G:HI;AHDGFEDHBAI=@?>=A<;I:G98F765EC432C1@
123456789:;<=>?@1ABC25D7EF8G:H=IBEHGFEIDCBIA=@?>=AH<;:G98F7D65C432C1@
123456789:;<=>?@1AB3C5DEF58E:DGH:I=@HGADCBAG@I?>=I<;:HE98F765FC43B21@
123456789:;<=>?@1AB3CDE3F58EDG8H:I=CHGDCIBA=@?>=AI<;:H98GF765F43EB21@
123456789:;<=>?@1ABC14BDE47DFG7H:=GFI=AFDBAI@?>=IH<;:H987GE654EC321C@
123456789:;<=>?@1ABC1D4EFG47F:EHI:=HBEDCBHA=@?>=AI<;:IF987G654GD321C@
123456789:;<=>?@1ABC25BD6EF7:EGH:I=@HGAEDBAG@I?>=I<;:HF987F6D5C432C1@
123456789:;<=>?@1ABC2DEF25E8DGH8;GI<BGDCBIA=@?>=A<I;H:98HE765F432FC1@
123456789:;<=>?@1ABC1D47CBE7F:GH;I=@HGAFEBAG@I?>=I<;H:F987ED654D321C@
123456789:;<=>?@1ABC1DEF14E6DG7H:BGDCBHAI:=A@?>=I<;:IH987G6E54F321FC@
123456789:;<=>?@1ABC1DE2F58EDG8H;BGDCBHAI;>A@?>I=<;IH:98GF765F432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H:BGDCBHAI:=A@?>=I<;:IH987GF654F32E1C@
123456789:;<=>?@1ABC25BDE58DF9GH:I=@HGAFDBAG@I?>=I<;:H9F8E765EC432C1@
123456789:;<=>?@1ABC2DEF25E8DG9HI:=HBGDCBHA=@?>=AI<;:I9G8E765F432FC1@
123456789:;<=>?@1ABC2D47CBE7F9GH:I=@HGAFEBAG@I?>=I<;:H9F87ED654D32C1@
123456789:;<=>?@1ABC2DEF25E8DG9H;BGDCBHAI;>A@?>I=<;IH:9G8E765F432FC1@
123456789:;<=>?@1ABCD14C6BE7F9GH:I=@HGAFEBAG@I?>=I<;:H9F87E6C54D321D@
123456789:;<=>?@1ABCD1EFG14F7EH8I:CHEDCIB;A=@?>=A<;B:I98H7F654G321GD@
123456789:;<=>?@1ABCD1EF2G5H7I9EHGFEIDC9B;A=@?>=A<;B:9CI87H65G432F1D@
123456789:;<=>?@1ABCD14C6B8AEF8G:H<I?EHGFEIA@?I>=<H;:G98FB76C54D321D@
123456789:;<=>?@1ABC2DE3F6G8H:DGFEDHCB:AI;>A@?>I=<;I:BH98G76F543E2C1@
123456789:;<=>?@1ABC2D47CB8AEF8G:H<I?EHGFEIA@?I>=<H;:G98FB7D654D32C1@
123456789:;<=>?@1ABC2DE3F6G8HI9<BHDGFEDHCBIA=@?>=A<I;:9I8G76F543E2C1@
123456789:;<=>?@1ABC25BD69EF:G<H?IAEHGFEIDBAI@?H>=<G;:F9D876D5C432C1@
123456789:;<=>?@1ABC2DE3F6GH7:GI;DGFEDICB;A=@?>=A<;BI:H987H6F543E2C1@
123456789:;<=>?@1ABC25B7ADE7FG8;FH<I?DHFEDIA@?I>=<H;G:98G7EB65C432C1@
123456789:;<=>?@1ABC2DE3FG58FH9I;DHFEDICB;A=@?>=A<;BI:9H8G765G43E2C1@
123456789:;<=>?@1ABC2DE3FG58F:EDH:I<BHDCBIA=@?>=A<I;:HF98G765G43E2C1@
123456789:;<=>?@1ABC1D4EF5G8H:IBEHGFEIDCBI;A=@?>=A<;B:H98G765F4D321C@
123456789:;<=>?@1ABC1D4EF58E:GH;I=AHGBEDCBGAI@?>=I<;H:E98F765F4D321C@
123456789:;<=>?@1ABC1D4E6FGH69G;I=AGFBEDCBFAI@?>=I<;G:9H876HE54D321C@
123456789:;<=>?@1ABC1D4E6F8;EGH;I=AHGBEDCBGAI@?>=I<;HF:98F76E54D321C@
123456789:;<=>?@1ABC1D4EF58EGH8;I=AHGBEDCBGAI@?>=I<;H:98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF5G8H:=IBEHGFEIDCBIA=@?>=AH<;:H98G765F4D321C@
123456789:;<=>?@1ABC25BD6EF7:G<H?IAEHGFEIDBAI@?H>=<G;:F987F6D5C432C1@
123456789:;<=>?@1ABC2DE3F6G8;HI<BHDGFEDHCBIA=@?>=A<I;G:98G76F543E2C1@
123456789:;<=>?@1ABC1D4EF5G7:FEH:BEDCBHAI:=A@?>=I<;:IHG987G65F4D321C@
123456789:;<=>?@1ABC1D4EF5G8;FEH;BEDCBHAI;>A@?>I=<;IHG:98G765F4D321C@
123456789:;<=>?@1ABC1DEF14E7DG8H;BGDCBHAI;>A@?>I=<;IH:98G7E654F321FC@
123456789:;<=>?@1ABC1D47CBE7FG8H:=GFI=AFEBAI@?>=IH<;:H98G7ED654D321C@
123456789:;<=>?@1ABC25BDE58DF9GHI9<H?GAFDBAG@?H>=<I;:9IF8E765EC432C1@
123456789:;<=>?@1ABC2DE3F69EDG9HI:=HBGDCBHA=@?>=AI<;:I9GF876F543E2C1@
123456789:;<=>?@1ABC2D47CBE7F9GHI9<H?GAFEBAG@?H>=<I;:9IF87ED654D32C1@
123456789:;<=>?@1ABC2DE3F69EDG9H;BGDCBHAI;>A@?>I=<;IH:9GF876F543E2C1@
123456789:;<=>?@1ABCD14C6BE7F9GHI9<H?GAFEBAG@?H>=<I;:9IF87E6C54D321D@
123456789:;<=>?@1ABCD1EF2G58FEH8I:CHEDCIB;A=@?>=A<;B:I98HG765G432F1D@
123456789:;<=>?@1ABC2DE3F6G8HI9BHDGFEDHCBI;A=@?>=A<;B:9I8G76F543E2C1@
123456789:;<=>?@1ABC25B7D9EF:G<H?IAEHGFEIDBAI@?H>=<G;:F9D87B65C432C1@
123456789:;<=>?@1ABC1DE25D7F:GH;I>AHGBFDCBGAI@?>I=<;H:F987D65E432E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8BHDGFEDHCBI;A=@?>=A<;B:98I7G654F32E1C@
123456789:;<=>?@1ABC1D4E6FGH69GI:=AGFBEDCBFAI@?>=I<;:I9H876HE54D321C@
123456789:;<=>?@1ABC1D47EF8;EGH;I=AHGBEDCBGAI@?>=I<;HF:98F7D654D321C@
123456789:;<=>?@1ABC1D4EF58EGH8I:=AHGBEDCBGAI@?>=I<;:I98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF5G8;H=IBEHGFEIDCBIA=@?>=AH<;G:98G765F4D321C@
123456789:;<=>?@1ABC25BD6EF7G9<H?IAEHGFEIDBAI@?H>=<G;:9G87F6D5C432C1@
123456789:;<=>?@1ABC2DE3F69G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F876F543E2C1@
123456789:;<=>?@1ABC1DEF15EG6H9I;DHGEDICB;A=@?>=A<;BI:9H876G5F4321FC@
123456789:;<=>?@1ABC15BDE5FG69F;EDH;I=AHDBAI@?>=I<;HF:9G876G5EC4321C@
123456789:;<=>?@1ABC1D4EF58G:H<IBEHGFEIDCBIA<@?>=<AH;:G98F765F4D321C@
123456789:;<=>?@1ABC1D4EF59EGH9I;AHGBEDCBGAI=@?>=A<;I:9HF8765F4D321C@
123456789:;<=>?@1ABC25BD6EFG69F;EHI;?HAEDBAH@?I>=<;IF:9G876GD5C432C1@
123456789:;<=>?@1ABC2DE37DFG7H9<GFI<BFDCBIA=@?>=A<IH;:9H87GE6543E2C1@
123456789:;<=>?@1ABC1D4EF5G7:H<IBEHGFEIDCBIA<@?>=<AH;:G987G65F4D321C@
123456789:;<=>?@1ABC1D4EF59EGH9I;>AHGBEDCBGAI@?>I=<;I:9HF8765F4D321C@
123456789:;<=>?@1ABC1D4EFG47F9EHI9<HBEDCBHA<@?>=<AI;:9IF87G654GD321C@
123456789:;<=>?@1ABC15BDE58DFG8H:=GFI=AFDBAI@?>=IH<;:H98GE765EC4321C@
123456789:;<=>?@1ABC25BDE58DFG8;FHI;?HAFDBAH@?I>=<;IG:98GE765EC432C1@
123456789:;<=>?@1ABC2DE37DFG7:FHI:=HBFDCBHA=@?>=AI<;:IG987GE6543E2C1@
123456789:;<=>?@1ABC2D47CBE7FG8;FHI;?HAFEBAH@?I>=<;IG:98G7ED654D32C1@
123456789:;<=>?@1ABC2DE37DFG7:FH;BFDCBHAI;>A@?>I=<;IH:G987GE6543E2C1@
123456789:;<=>?@1ABCD14C6BE7FG8;FHI;?HAFEBAH@?I>=<;IG:98G7E6C54D321D@
123456789:;<=>?@1ABCD1EF26EGH69GI:CGEDCIB;A=@?>=A<;B:I9H876HF5432F1D@
123456789:;<=>?@1ABC1D4EF5G7H9<IBEHGFEIDCBIA<@?>=<AH;:9H87G65F4D321C@
123456789:;<=>?@1ABC1D4EF59EGH9<I>AHGBEDCBGAI@?>I=<H;:9HF8765F4D321C@
123456789:;<=>?@1ABC1DE25D7CBF7GH8<GI=AGFBAI@?>=I<H;:98H7FD65E432E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8I;BHDCBIA<@?>=<A;I:98H7E6G543G21FC@
123456789:;<=>?@1ABC1D4EFG47FH8;FEI;BEDCBIA<@?>=<A;IH:98H7G654GD321C@
123456789:;<=>?@1ABC1DEF14EG58EDH8I;BHDCBIA<@?>=<A;I:98HG765G4F321FC@
123456789:;<=>?@1ABC25BDE5F7:EDG:HI;?HAGDBAH@?I>=<;I:GF987F65EC432C1@
123456789:;<=>?@1ABC2DE37DF8GHI8;H=GBFDCBGA=@?>=AH<;I:98IF7E6543E2C1@
123456789:;<=>?@1ABC1DE2FG37FH8I;DHFEDICB;A=@?>=A<;BI:98H7G6543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8EDH8I;BHDCBIA<@?>=<A;I:98HF76G543G2E1C@
123456789:;<=>?@1ABC25D7E9FG:HI;?HAGFBEDCBFAH@?I>=<;I:G9E87D65C432C1@
123456789:;<=>?@1ABC2DE37DF8GH9I;AHGBFDCBGAI=@?>=A<;I:9H8F7E6543E2C1@
123456789:;<=>?@1ABC2D47E9FG:HI;?HAGFBEDCBFAH@?I>=<;I:G9E87D654D32C1@
123456789:;<=>?@1ABC2DE37DF8GH9I;>AHGBFDCBGAI@?>I=<;I:9H8F7E6543E2C1@
123456789:;<=>?@1ABCD14C6BEF69EG:HI;?HAGEBAH@?I>=<;I:G9F876FC54D321D@
123456789:;<=>?@1ABCD1EF26EG7HI8;HCGEDCHB;A=@?>=A<;BI:98I7G6F5432F1D@
123456789:;<=>?@1ABC2D4E69FG:HI;?HAGFBEDCBFAH@?I>=<;I:G9E876E54D32C1@
123456789:;<=>?@1ABC2DE37DF8GH9<I>AHGBFDCBGAI@?>I=<H;:9H8F7E6543E2C1@
123456789:;<=>?@1ABC2DE36D8CBF8G:HI;?HAGFBAH@?I>=<;I:G98FD76E543E2C1@
123456789:;<=>?@1ABC2DE37DF8G:BFDCBGAH:I<?HA@?I>=<I;:HG98F7E6543E2C1@
123456789:;<=>?@1ABCD14CE58CBF8G:HI;?HAGFBAH@?I>=<;I:G98FE765E4D321D@
123456789:;<=>?@1ABCD1EF26EG7H9CGEDCHBI9<BA=@?>=A<I;:9IH87G6F5432F1D@
123456789:;<=>?@1ABCD1E36DC7BF8G:HI;?HAGFBAH@?I>=<;I:G98F7C6E543E21D@
123456789:;<=>?@1ABCD1EF26EG7H9CGEDCHB:AI;>A@?>I=<;I:B9H87G6F5432F1D@
123456789:;<=>?@1ABC1DEFG14F6E8DH9I;BHDCBIA<@?>=<A;I:9H8E76F54G321GC@
123456789:;<=>?@1ABC1D3EF4G6H8;GFEI;BEDCBIA<@?>=<A;IH:98H76G54F3D21C@
123456789:;<=>?@1ABCD1E3FG48FHI8;HCFEDCHB;A=@?>=A<;BI:98IG7654G3E21D@
123456789:;<=>?@1ABCD14C6BEF69EGH9=GI>AGEBAI@?>I=H<;:9HF876FC54D321D@
123456789:;<=>?@1ABC2D4EF59EGH9I;>AHGBEDCBGAI@?>I=<;I:9HF8765F4D32C1@
123456789:;<=>?@1ABC2D47E9FGH9=GI>AGFBEDCBFAI@?>I=H<;:9HE87D654D32C1@
123456789:;<=>?@1ABC2D4EF5G8;H=IBEHGFEIDCBIA=@?>=AH<;G:98G765F4D32C1@
123456789:;<=>?@1ABC25BDE5F7:G=HI>AHDGFEDHBAI@?>I=G<;:F987F65EC432C1@
123456789:;<=>?@1ABC2D4EFG47F:EHI:=HBEDCBHA=@?>=AI<;:IF987G654GD32C1@
123456789:;<=>?@1ABC25BDE58DFG8H;>GFI>AFDBAI@?>IH=<;H:98GE765EC432C1@
123456789:;<=>?@1ABC2DE36DFG6:FHI:=HBFDCBHA=@?>=AI<;:IG9876GE543E2C1@
123456789:;<=>?@1ABC25BDE58DFG8<FHI<?HAFDBAH@?I>=<IG;:98GE765EC432C1@
123456789:;<=>?@1ABCD14CE5FG6:FHI:=HBFECBHA=@?>=AI<;:IG9876G5E4D321D@
123456789:;<=>?@1ABCD14CEF47EGH7;GI<BGECBIA=@?>=A<I;H:987HF654FD321D@
123456789:;<=>?@1ABC2D4EF59EGH9I;AHGBEDCBGAI=@?>=A<;I:9HF8765F4D32C1@
123456789:;<=>?@1ABC25D7E9FGH9=GI>AGFBEDCBFAI@?>I=H<;:9HE87D65C432C1@
123456789:;<=>?@1ABC15BDE5FG69F;EDH;I>AHDBAI@?>I=<;HF:9G876G5EC4321C@
123456789:;<=>?@1ABC1DEF15EG6H8I;DHGEDICB;A=@?>=A<;BI:98H76G5F4321FC@
123456789:;<=>?@1ABC1D47EF8;EGH;I>AHGBEDCBGAI@?>I=<;HF:98F7D654D321C@
123456789:;<=>?@1ABC1D3E6FGH69GI:=AGFBEDCBFAI@?>=I<;:I9H876HE543D21C@
123456789:;<=>?@1AB3CDE3F58EDG8H;I=CHGDCIBA=@?>=AI<;H:98GF765F43EB21@
123456789:;<=>?@1AB3CDE36D8CFG8H;>GFI>AFCBAI@?>IH=<;H:98GD76E543EB21@
123456789:;<=>?@1ABC14BDE48DFG8H:=GFI=AFDBAI@?>=IH<;:H98GE7654EC321C@
123456789:;<=>?@1ABC1D4EFG47F9EHI9=HBEDCBHA=@?>=AI<;:9IF87G654GD321C@
123456789:;<=>?@1ABC25BD6EF7;EGH;I=@HGAEDBAG@I?>=I<;HF:987F6D5C432C1@
123456789:;<=>?@1ABC2DEF25E7DGH7;GI<BGDCBIA=@?>=A<I;H:987HE65F432FC1@
123456789:;<=>?@1ABC1DE2F5G7HI8BHDGFEDHCBI;A=@?>=A<;B:98I7G65F432E1C@
123456789:;<=>?@1ABC1DE25D7F:GH;I=AHGBFDCBGAI@?>=I<;H:F987D65E432E1C@
123456789:;<=>?@1ABC25B7D9EF:G=H?IAEHGFEIDBAI@?H>=G<;:F9D87B65C432C1@
123456789:;<=>?@1ABC2DE3F5G8HI9BHDGFEDHCBI;A=@?>=A<;B:9I8G765F43E2C1@
123456789:;<=>?@1ABC25D7EF8G;H=IBEHGFEIDCBIA=@?>=AH<;G:98F7D65C432C1@
123456789:;<=>?@1ABC25BDE5F7G:HI;AHDGFEDHBAI=@?>=A<;I:G987F65EC432C1@
123456789:;<=>?@1ABC1D4EF58EGH8I;>AHGBEDCBGAI@?>I=<;I:98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7:H=IBEHGFEIDCBIA=@?>=AH<;:G987G65F4D321C@
123456789:;<=>?@1ABC25BD6EF7G:=H?IAEHGFEIDBAI@?H>=G<;:G987F6D5C432C1@
123456789:;<=>?@1ABC2DE3F58G;HI<BHDGFEDHCBIA=@?>=A<I;G:98F765F43E2C1@
123456789:;<=>?@1ABC2DEF25EG6H9I;DHGEDICB;A=@?>=A<;BI:9H876G5F432FC1@
123456789:;<=>?@1ABC25B7ADE7F9G<HI=@HDGFEDHA@I?>=I<G;:9F87EB65C432C1@
123456789:;<=>?@1ABC1D4EF58G:H=IBEHGFEIDCBIA=@?>=AH<;:G98F765F4D321C@
123456789:;<=>?@1ABC1D4EF58EGH8I;AHGBEDCBGAI=@?>=A<;I:98HF765F4D321C@
123456789:;<=>?@1ABC25BD6EFG69F<EHI<?HAEDBAH@?I>=<IF;:9G876GD5C432C1@
123456789:;<=>?@1ABC2DE36DFG6H9<GFI<BFDCBIA=@?>=A<IH;:9H876GE543E2C1@
123456789:;<=>?@1ABC2D47CBE7FG8<FHI<?HAFEBAH@?I>=<IG;:98G7ED654D32C1@
123456789:;<=>?@1ABC2DE36DFG6:FH;BFDCBHAI;>A@?>I=<;IH:G9876GE543E2C1@
123456789:;<=>?@1ABCD14C6BE7FG8<FHI<?HAFEBAH@?I>=<IG;:98G7E6C54D321D@
123456789:;<=>?@1ABCD1EF25EGH59GI:CGEDCIB;A=@?>=A<;B:I9H8765HF432F1D@
123456789:;<=>?@1ABC2D4EF5G8H:=IBEHGFEIDCBIA=@?>=AH<;:H98G765F4D32C1@
123456789:;<=>?@1ABC25BDE58F:G=HI>AHDGFEDHBAI@?>I=G<;:F98E765EC432C1@
123456789:;<=>?@1ABC1D4E6F8;EGH;I>AHGBEDCBGAI@?>I=<;HF:98F76E54D321C@
123456789:;<=>?@1ABC1D3E6FGH69G;I=AGFBEDCBFAI@?>=I<;G:9H876HE543D21C@
123456789:;<=>?@1ABC1D4EF58E:GH;I>AHGBEDCBGAI@?>I=<;H:E98F765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H:IBEHGFEIDCBI;A=@?>=A<;B:H987G65F4D321C@
123456789:;<=>?@1ABC25BD69EF:G=H?IAEHGFEIDBAI@?H>=G<;:F9D876D5C432C1@
123456789:;<=>?@1ABC2DE3F5G8HI9<BHDGFEDHCBIA=@?>=A<I;:9I8G765F43E2C1@
123456789:;<=>?@1ABC2D47EF8G;H=IBEHGFEIDCBIA=@?>=AH<;G:98F7D654D32C1@
123456789:;<=>?@1ABC25BDE5F7G:HI;>AHDGFEDHBAI@?>I=<;I:G987F65EC432C1@
123456789:;<=>?@1ABC25BD6EF7G:H<?IAEHGFEIDBAI@?H>=<H;:G987F6D5C432C1@
123456789:;<=>?@1ABC2DE36F8G;HI<BHDGFEDHCBIA=@?>=A<I;G:98F76E543E2C1@
123456789:;<=>?@1ABC2D47CB8AEF8G:H=I?EHGFEIA@?I>=H<;:G98FB7D654D32C1@
123456789:;<=>?@1ABC2DE3F5G8H:DGFEDHCB:AI;>A@?>I=<;I:BH98G765F43E2C1@
123456789:;<=>?@1ABCD14C6B8AEF8G:H=I?EHGFEIA@?I>=H<;:G98FB76C54D321D@
123456789:;<=>?@1ABCD1EF2G4H7I9EHGFEIDC9B;A=@?>=A<;B:9CI87H654G32F1D@
123456789:;<=>?@1ABCD14C6BEF6G8H;I=EHGFEIBA=@?>=AI<;H:98G76FC54D321D@
123456789:;<=>?@1ABCD14CEF4G6H9I;EHGFEICB;A=@?>=A<;BI:9H876G54FD321D@
123456789:;<=>?@1ABC25BD6EF7GH9<G>FEI>AEDBAI@?>IG=<H;:9H87F6D5C432C1@
123456789:;<=>?@1ABC2DE3FG47FH9I;DHFEDICB;A=@?>=A<;BI:9H87G654G3E2C1@
123456789:;<=>?@1ABC2D4EF5GH7:G<FEI<BEDCBIA=@?>=A<IG;:H987H65F4D32C1@
123456789:;<=>?@1ABC2DE3F5GH7:GI;DGFEDICB;A=@?>=A<;BI:H987H65F43E2C1@
123456789:;<=>?@1ABC25BDE5F7GH9<GI=DGFEDIBA=@?>=AI<H;:9H87F65EC432C1@
123456789:;<=>?@1ABC2D4EFG47FH9<FEI<BEDCBIA=@?>=A<IH;:9H87G654GD32C1@
123456789:;<=>?@1ABC2D47CBE7FG8H;>GFI>AFEBAI@?>IH=<;H:98G7ED654D32C1@
123456789:;<=>?@1ABC2D4EFG47F:EH;BEDCBHAI;>A@?>I=<;IH:F987G654GD32C1@
123456789:;<=>?@1ABCD14C6BE7FG8H;>GFI>AFEBAI@?>IH=<;H:98G7E6C54D321D@
123456789:;<=>?@1ABCD1E3FGH36G9FI:CFEDCIB;A=@?>=A<;B:I9G876H543HE21D@
123456789:;<=>?@1ABCD14CE5FG6H9<GFI<BFECBIA=@?>=A<IH;:9H876G5E4D321D@
123456789:;<=>?@1ABCD14CE5FGH58G;FI<BFECBIA=@?>=A<I;G:98H765HE4D321D@
123456789:;<=>?@1ABCD1E3FG4H7:GFI:CFEDCIB;A=@?>=A<;B:IH987H654G3E21D@
123456789:;<=>?@1ABCD14C6BE7FGH7:G=FI>AFEBAI@?>I=G<;:H987HE6C54D321D@
123456789:;<=>?@1ABC2D4EF5G8;FEH;BEDCBHAI;>A@?>I=<;IHG:98G765F4D32C1@
123456789:;<=>?@1ABC2D47CBE7FGH7:G=FI>AFEBAI@?>I=G<;:H987HED654D32C1@
123456789:;<=>?@1ABC2D4E69FGH9=GI>AGFBEDCBFAI@?>I=H<;:9HE876E54D32C1@
123456789:;<=>?@1ABC2D4EF59EGH9<I>AHGBEDCBGAI@?>I=<H;:9HF8765F4D32C1@
123456789:;<=>?@1ABC2DE36D8CBF8GH9=GI>AGFBAI@?>I=H<;:9H8FD76E543E2C1@
123456789:;<=>?@1ABC2D4EF59EG:BEDCBGAH:I<?HA@?I>=<I;:HG9F8765F4D32C1@
123456789:;<=>?@1ABCD14CE58CBF8GH9=GI>AGFBAI@?>I=H<;:9H8FE765E4D321D@
123456789:;<=>?@1ABCD1E3FG48FH9CFEDCHBI9<BA=@?>=A<I;:9IH8G7654G3E21D@
123456789:;<=>?@1ABCD1E36DCF6GH7;GI<BGFCBIA=@?>=A<I;H:987H6FE543E21D@
123456789:;<=>?@1ABCD14CE5FG6:FH;BFECBHAI;>A@?>I=<;IH:G9876G5E4D321D@
123456789:;<=>?@1ABCD1E36DC7BF8GH9=GI>AGFBAI@?>I=H<;:9H8F7C6E543E21D@
123456789:;<=>?@1ABCD1E3FG48FH9CFEDCHB:AI;>A@?>I=<;I:B9H8G7654G3E21D@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGAHI9<H>A@?>H=<I;:9IG87F6E5432E1C@
123456789:;<=>?@1ABC1DE2F4G69FEDH9I;BHDCBIA<@?>=<A;I:9HG876G54F32E1C@
123456789:;<=>?@1ABC1DE26DF7GH8;GBFDCBGAI;>A@?>I=<;IH:98H7F6E5432E1C@
123456789:;<=>?@1ABC1DE2F47EDGH7:GI;BGDCBIA<@?>=<A;I:H987HF654F32E1C@
123456789:;<=>?@1ABC49B;A=@?>=A<;B:9C87654C321@
123456789:;<=>?@1ABC47B9A;@?>=<;A:9B87C654C321@
123456789:;<=>?@1ABC14B6A;@?>=<;A:9876B54C321C@
123456789:;<=>?@1ABC16B;A=@?>=A<;B:9876C54321C@
123456789:;<=>?@1ABC14B9A=@?>=A<;:9B87654C321C@
123456789:;<=>?@1ABC14B8A=@?>=A<;:98B7654C321C@
123456789:;<=>?@1ABC47B;A=@?>=A<;B:987C654C321@
123456789:;<=>?@1ABC47B9A=@?>=A<;:9B87C654C321@
123456789:;<=>?@1ABC17B;A=@?>=A<;B:987C654321C@
123456789:;<=>?@1ABC14B6A:@?>=<;:A9876B54C321C@
123456789:;<=>?@1ABC36B8A:@?>=<;:A98B76C543C21@
123456789:;<=>?@1ABC39B;A=@?>=A<;B:9C876543C21@
123456789:;<=>?@1ABC36B8A=@?>=A<;:98B76C543C21@
123456789:;<=>?@1ABC36B;A=@?>=A<;B:9876C543C21@
123456789:;<=>?@1ABC1DE27DFG7:FHI:=HBFDCBHA=@?>=AI<;:IG987GE65432E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8;HBFDCBHA;@?>=<;AI:98IG765GE432E1C@
123456789:;<=>?@1ABC16BDE69DFG9H;>GFI>AFDBAI@?>IH=<;H:9GE876EC54321C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8;HBEDCBHA;@?>=<;AI:98IF76G543GD21C@
123456789:;<=>?@1ABC1D3EF49EGH9I;>AHGBEDCBGAI@?>I=<;I:9HF87654F3D21C@
123456789:;<=>?@1ABC1D3EF4G69H;IBEHGFEIDCBIA;@?>=<;AH:9G876G54F3D21C@
123456789:;<=>?@1ABC1D58E:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE98D765D4321C@
123456789:;<=>?@1ABC1D3EF47EGH7I9<AHGBEDCBGAI@?>=<I;:9I87HF654F3D21C@
123456789:;<=>?@1ABC1D3EFG36F:EHI:=HBEDCBHA=@?>=AI<;:IF9876G543GD21C@
123456789:;<=>?@1ABC14BDE47DFG7H;>GFI>AFDBAI@?>IH=<;H:987GE654EC321C@
123456789:;<=>?@1ABC1DE25DFG5:FHI:=HBFDCBHA=@?>=AI<;:IG98765GE432E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8=HBFDCBHA=@?>=AI<;:98IG765GE432E1C@
123456789:;<=>?@1ABC1D3EF49EGH9I;AHGBEDCBGAI=@?>=A<;I:9HF87654F3D21C@
123456789:;<=>?@1ABC1D3EF47G9H;IBEHGFEIDCBIA;@?>=<;AH:9G87F654F3D21C@
123456789:;<=>?@1ABC16BDE6FG7:F<EDH<I>AHDBAI@?>I=<HF;:G987G6EC54321C@
123456789:;<=>?@1ABC1DEF16EG7H9I;DHGEDICB;A=@?>=A<;BI:9H87G6F54321FC@
123456789:;<=>?@1ABC1D58EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8D765D4321C@
123456789:;<=>?@1ABC1D3E5FGH58GI9<AGFBEDCBFAI@?>=<I;:9I8H765HE43D21C@
123456789:;<=>?@1AB4CDE4F69EDG9H;I=CHGDCIBA=@?>=AI<;H:9GF876F54EB321@
123456789:;<=>?@1AB47ACD7E9F;GHI;>H@GCFEDCGA@H?>I=<;IF:9E87DB654B321@
123456789:;<=>?@1ABC14BDE49DFG9H;>GFI>AFDBAI@?>IH=<;H:9GE87654EC321C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8=HBEDCBHA=@?>=AI<;:98IF76G543GD21C@
123456789:;<=>?@1ABC1DE27DFG7H9<GFI<BFDCBIA=@?>=A<IH;:9H87GE65432E1C@
123456789:;<=>?@1ABC1DEF14E6DGH6;GI<BGDCBIA=@?>=A<I;H:9876HE54F321FC@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBI;A=@?>=A<;B:987I6G54F32E1C@
123456789:;<=>?@1ABC1DE25D7F;GH<I>AHGBFDCBGAI@?>I=<H;F:987D65E432E1C@
123456789:;<=>?@1ABC36B8D:EF;G=H?IAEHGFEIDBAI@?H>=G<;F:D98B76C543C21@
123456789:;<=>?@1ABC3DE4F6G8HI9BHDGFEDHCBI;A=@?>=A<;B:9I8G76F54E3C21@
123456789:;<=>?@1ABC36D8EF9G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F8D76C543C21@
123456789:;<=>?@1ABC36BDE6F8G:HI;AHDGFEDHBAI=@?>=A<;I:G98F76EC543C21@
123456789:;<=>?@1ABC1D3EF47EGH7I;>AHGBEDCBGAI@?>I=<;I:987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4G69H=IBEHGFEIDCBIA=@?>=AH<;:9G876G54F3D21C@
123456789:;<=>?@1ABC1DE2F69G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F876F5432E1C@
123456789:;<=>?@1ABC1DE2F47G;HI<BHDGFEDHCBIA=@?>=A<I;G:987F654F32E1C@
123456789:;<=>?@1ABC3DEF36EG7H9I;DHGEDICB;A=@?>=A<;BI:9H87G6F543FC21@
123456789:;<=>?@1ABC36B8ADE8F:G<HI=@HDGFEDHA@I?>=I<G;:F98EB76C543C21@
123456789:;<=>?@1ABC1D3EF47G9H=IBEHGFEIDCBIA=@?>=AH<;:9G87F654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7I;AHGBEDCBGAI=@?>=A<;I:987HF654F3D21C@
123456789:;<=>?@1ABC1DEF14E8DGH8;GI<BGDCBIA=@?>=A<I;H:98HE7654F321FC@
123456789:;<=>?@1ABC1DE25DFG5H9<GFI<BFDCBIA=@?>=A<IH;:9H8765GE432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HI8=HBGDCBHA=@?>=AI<;:98I7GF654F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7HI8;HBGDCBHA;@?>=<;AI:98I7G6E54F321FC@
123456789:;<=>?@1ABC1DEF14E6DG7HI8=HBGDCBHA=@?>=AI<;:98I7G6E54F321FC@
123456789:;<=>?@1ABC1DE2F47EDG7HI8;HBGDCBHA;@?>=<;AI:98I7GF654F32E1C@
123456789:;<=>?@1ABC1D5E7:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE987E65D4321C@
123456789:;<=>?@1ABC1D3EF47EGH7:I<AHGBEDCBGAI@?>=<I;:H987HF654F3D21C@
123456789:;<=>?@1ABC1D5E7F9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F87E65D4321C@
123456789:;<=>?@1ABC1D3E5FGH58G:I<AGFBEDCBFAI@?>=<I;:G98H765HE43D21C@
123456789:;<=>?@1ABC1D5EF69E;GH<I>AHGBEDCBGAI@?>I=<H;E:9F876F5D4321C@
123456789:;<=>?@1ABC1D5EF6G8H:IBEHGFEIDCBI;A=@?>=A<;B:H98G76F5D4321C@
123456789:;<=>?@1ABC36BD7:EF;G=H?IAEHGFEIDBAI@?H>=G<;F:D987D6C543C21@
123456789:;<=>?@1ABC3DE4F6G8HI9<BHDGFEDHCBIA=@?>=A<I;:9I8G76F54E3C21@
123456789:;<=>?@1ABC3D58EF9G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F8D765D43C21@
123456789:;<=>?@1ABC36BDE6F8G:HI;>AHDGFEDHBAI@?>I=<;I:G98F76EC543C21@
123456789:;<=>?@1ABC1DE2F6G8;HI<BHDGFEDHCBIA=@?>=A<I;G:98G76F5432E1C@
123456789:;<=>?@1ABC1DE25F7G;HI<BHDGFEDHCBIA=@?>=A<I;G:987F65E432E1C@
123456789:;<=>?@1ABC3D58CB9AEF9G;H=I?EHGFEIA@?I>=H<;G:9FB8D765D43C21@
123456789:;<=>?@1ABC3DE4F6G8H:DGFEDHCB:AI;>A@?>I=<;I:BH98G76F54E3C21@
123456789:;<=>?@1ABCD25C7B9AEF9G;H=I?EHGFEIA@?I>=H<;G:9FB87C65D432D1@
123456789:;<=>?@1ABCD2EF3G5H7I9EHGFEIDC9B;A=@?>=A<;B:9CI87H65G43F2D1@
123456789:;<=>?@1ABCD25C7BEF7G9H;I=EHGFEIBA=@?>=AI<;H:9G87FC65D432D1@
123456789:;<=>?@1ABCD25CEF5G7H9I;EHGFEICB;A=@?>=A<;BI:9H87G65FD432D1@
123456789:;<=>?@1ABC36B8ADE8F:GH;>GI?DGFEDIA@?I>H=<;H:F98EB76C543C21@
123456789:;<=>?@1ABC3DE4FG58FH9I;DHFEDICB;A=@?>=A<;BI:9H8G765G4E3C21@
123456789:;<=>?@1ABC36B8ADE8FG9<FH=I?DHFEDIA@?I>=H<G;:9G8EB76C543C21@
123456789:;<=>?@1ABC3DE4F6GH7:GI;DGFEDICB;A=@?>=A<;BI:H987H6F54E3C21@
123456789:;<=>?@1ABC36BDE6F8GH9<GI=DGFEDIBA=@?>=AI<H;:9H8F76EC543C21@
123456789:;<=>?@1ABC36BDE6FG7:FH;I=DHFEDIBA=@?>=AI<;H:G987G6EC543C21@
123456789:;<=>?@1ABC1D58CBE8F:GH;I=@HGAFEBAG@I?>=I<;H:F98ED765D4321C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHAI9<A@?>=<I;:9IH87G6E54F321FC@
123456789:;<=>?@1ABC1DE2F69EDG9H;BGDCBHAI;>A@?>I=<;IH:9GF876F5432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHAI9<A@?>=<I;:9IH87GF654F32E1C@
123456789:;<=>?@1ABC1DE2F69EDG9HI:=HBGDCBHA=@?>=AI<;:I9GF876F5432E1C@
123456789:;<=>?@1ABC1DEF14E8DG9HI:=HBGDCBHA=@?>=AI<;:I9G8E7654F321FC@
123456789:;<=>?@1ABC1D58CBE8FG9H;>GFI>AFEBAI@?>IH=<;H:9G8ED765D4321C@
123456789:;<=>?@1ABC1DEF14E8DG9H;BGDCBHAI;>A@?>I=<;IH:9G8E7654F321FC@
123456789:;<=>?@1ABC1D58CBE8FGH8;G=FI>AFEBAI@?>I=G<;H:98HED765D4321C@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHAI9<A@?>=<I;:9IHG876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8;IBEHGFEIDCBIA;@?>=<;AH:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF49EGH9<I>AHGBEDCBGAI@?>I=<H;:9HF87654F3D21C@
123456789:;<=>?@1ABC1DE25D7CBF7GH8=GI>AGFBAI@?>I=H<;:98H7FD65E432E1C@
123456789:;<=>?@1ABC1DEF1G36FE7DH8I:BHDCBIA;@?>=<;A:I98H7E6G543G21FC@
123456789:;<=>?@1ABC1D3EFG36FH7:FEI:BEDCBIA;@?>=<;A:IH987H6G543GD21C@
123456789:;<=>?@1ABC1DEF14EG58EDH8I:BHDCBIA;@?>=<;A:I98HG765G4F321FC@
123456789:;<=>?@1ABC1DE25DFG5H7:GFI:BFDCBIA;@?>=<;A:IH987H65GE432E1C@
123456789:;<=>?@1ABC1DEF14E6DGH69GI:BGDCBIA;@?>=<;A:I9H876HE54F321FC@
123456789:;<=>?@1ABC1DE2FG38FH9I;DHFEDICB;A=@?>=A<;BI:9H8G76543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F8EDH8I:BHDCBIA;@?>=<;A:I98HF76G543G2E1C@
123456789:;<=>?@1ABC1DE27DF8GH9<I>AHGBFDCBGAI@?>I=<H;:9H8F7E65432E1C@
123456789:;<=>?@1ABC1DE2F4G69HI:BHDGFEDHCBIA;@?>=<;A:I9G876G54F32E1C@
123456789:;<=>?@1ABC1DE2F47G9HI:BHDGFEDHCBIA;@?>=<;A:I9G87F654F32E1C@
123456789:;<=>?@1ABC36BDE69DFG9<FH>AFDBAH@?>H=<G;:9GE876EC543C21@
123456789:;<=>?@1ABC3D5EF7:EGH:=GBEDCBGA=@?>=AH<;:HF987F65D43C21@
123456789:;<=>?@1ABC36BDE6F8;EDG;H>AGDBAH@?>H=<;GF:98F76EC543C21@
123456789:;<=>?@1ABC3D5E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE765D43C21@
123456789:;<=>?@1ABC3D58E:FG;H>AGFBEDCBFAH@?>H=<;G:E98D765D43C21@
123456789:;<=>?@1ABC3D5E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E765D43C21@
123456789:;<=>?@1ABCD25C7BEF7:EG;H>AGEBAH@?>H=<;G:F987FC65D432D1@
123456789:;<=>?@1ABCD2E4F7GH8;GCFEDCGB;A=@?>=A<;BH:98H7F654E32D1@
123456789:;<=>?@1ABCD25CEF58EG9H<BGECBHA=@?>=A<H;:9G8F765FD432D1@
123456789:;<=>?@1ABCD25CE6F9GH:=GBFECBGA=@?>=AH<;:H9F876E5D432D1@
123456789:;<=>?@1ABC36BDE69DF:GH<?GAFDBAG@?H>=<H;:F9E876EC543C21@
123456789:;<=>?@1ABC3DE47DF9GH:=GBFDCBGA=@?>=AH<;:H9F87E654E3C21@
123456789:;<=>?@1ABC3D5E7:FG;H>AGFBEDCBFAH@?>H=<;G:E987E65D43C21@
123456789:;<=>?@1ABC3D5E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E765D43C21@
123456789:;<=>?@1ABC3DE47D9CBF9G;H>AGFBAH@?>H=<;G:9FD87E654E3C21@
123456789:;<=>?@1ABC3D5E8F:BEDCBFAG:H<?GA@?H>=<H;:GF98E765D43C21@
123456789:;<=>?@1ABCD25CE69CBF9G;H>AGFBAH@?>H=<;G:9FE876E5D432D1@
123456789:;<=>?@1ABCD2E4F7G9CFEDCGBH9<BA=@?>=A<H;:9HG87F654E32D1@
123456789:;<=>?@1ABCD2E47DCF7G9H<BGFCBHA=@?>=A<H;:9G87FE654E32D1@
123456789:;<=>?@1ABCD25CE6F9G;BFECBGAH;>A@?>H=<;HG:9F876E5D432D1@
123456789:;<=>?@1ABC3D58CBE8F:GH<?GAFEBAG@?H>=<H;:F98ED765D43C21@
123456789:;<=>?@1ABC3DE47DF9G;BFDCBGAH;>A@?>H=<;HG:9F87E654E3C21@
123456789:;<=>?@1ABC3D58CBE8FG9<FH>AFEBAH@?>H=<G;:9G8ED765D43C21@
123456789:;<=>?@1ABC3D5EF7:EG;BEDCBGAH;>A@?>H=<;HG:F987F65D43C21@
123456789:;<=>?@1ABCD2E47DC8BF9G;H>AGFBAH@?>H=<;G:9F8C7E654E32D1@
123456789:;<=>?@1ABCD2E4F7G9CFEDCGB:AH;>A@?>H=<;H:B9G87F654E32D1@
123456789:;<=>?@1ABCDE14D6C8BF9G;H>AGFBAH@?>H=<;G:9F8C76D54E321E@
123456789:;<=>?@1ABCDE1F3G6H8DGFEDHC9B;A=@?>=A<;B:9C8H76G543F21E@
123456789:;<=>?@1ABCDE14D6CF7G9H<BGFCBHA=@?>=A<H;:9G87F6D54E321E@
123456789:;<=>?@1ABCDE14DF5G8H:CGFDCHB;A=@?>=A<;B:H98G765F4E321E@
123456789:;<=>?@1ABCD25C7BE8F:GH<?GAFEBAG@?H>=<H;:F98E7C65D432D1@
123456789:;<=>?@1ABCD2EF36EG8H:CGEDCHB;A=@?>=A<;B:H98G76F543F2D1@
123456789:;<=>?@1ABCD25C7BE8FG9<FH>AFEBAH@?>H=<G;:9G8E7C65D432D1@
123456789:;<=>?@1ABCD2E4FG69FH:CFEDCHB;A=@?>=A<;B:H9G876G54E32D1@
123456789:;<=>?@1ABCDE14DF5G7H:CGFDCHB;A=@?>=A<;B:H987G65F4E321E@
123456789:;<=>?@1ABCDE14D6CF7G:H<BGFCBHA=@?>=A<H;:G987F6D54E321E@
123456789:;<=>?@1ABCD25CE6F8G;BFECBGAH;>A@?>H=<;HG:98F76E5D432D1@
123456789:;<=>?@1ABCD2E47DCF7G:H<BGFCBHA=@?>=A<H;:G987FE654E32D1@
123456789:;<=>?@1ABCD25CE6F8GH:=GBFECBGA=@?>=AH<;:H98F76E5D432D1@
123456789:;<=>?@1ABCD25CEF58EG:H<BGECBHA=@?>=A<H;:G98F765FD432D1@
123456789:;<=>?@1ABCD25CE6FG7:FH<BFECBHA=@?>=A<H;:G987G6E5D432D1@
123456789:;<=>?@1ABCD25CE6FG8;FH<BFECBHA=@?>=A<H;G:98G76E5D432D1@
123456789:;<=>?@1ABC36BD7E9FG;H=@GFAEDBAF@H?>=H<;G:9E87D6C543C21@
123456789:;<=>?@1ABC3DEF36E8DG:H<BGDCBHA=@?>=A<H;:G98E76F543FC21@
123456789:;<=>?@1ABCD14C6BE7FG:=FH>AFEBAH@?>H=G<;:G987E6C54D321D@
123456789:;<=>?@1ABCD1E3FG47FH:CFEDCHB;A=@?>=A<;B:H987G654G3E21D@
123456789:;<=>?@1ABCD14CE5FG8;FH<BFECBHA=@?>=A<H;G:98G765E4D321D@
123456789:;<=>?@1ABCD14CE5FG69FH<BFECBHA=@?>=A<H;:9G876G5E4D321D@
123456789:;<=>?@1ABCD1E3FG69FH:CFEDCHB;A=@?>=A<;B:H9G876G543E21D@
123456789:;<=>?@1ABCD14C6BE7FG8;FH>AFEBAH@?>H=<;G:98G7E6C54D321D@
123456789:;<=>?@1ABC36BD7EFG7:F<EH>AEDBAH@?>H=<F;:G987GD6C543C21@
123456789:;<=>?@1ABC3D5EF7G9<FEH<BEDCBHA=@?>=A<HG;:9G87F65D43C21@
123456789:;<=>?@1ABCDE1F3G5H8DGFEDHC9B;A=@?>=A<;B:9C8H765G43F21E@
123456789:;<=>?@1ABCDE14D6C8BF9G<H>AGFBAH@?>H=<G;:9F8C76D54E321E@
123456789:;<=>?@1ABCD2E4F6G9CFEDCGB:AH;>A@?>H=<;H:B9G876F54E32D1@
123456789:;<=>?@1ABCD2E47DC8BF9G<H>AGFBAH@?>H=<G;:9F8C7E654E32D1@
123456789:;<=>?@1ABCD2E4F6G9CFEDCGBH9<BA=@?>=A<H;:9HG876F54E32D1@
123456789:;<=>?@1ABCD25CE69CBF9G<H>AGFBAH@?>H=<G;:9FE876E5D432D1@
123456789:;<=>?@1ABCD2E4F6GH8;GCFEDCGB;A=@?>=A<;BH:98H76F54E32D1@
123456789:;<=>?@1ABCD25C7BEF7:EG<H>AGEBAH@?>H=<G;:F987FC65D432D1@
123456789:;<=>?@1ABCD2E4FG58FH:CFEDCHB;A=@?>=A<;B:H98G765G4E32D1@
123456789:;<=>?@1ABCD25C7BE8FG:=FH>AFEBAH@?>H=G<;:G98E7C65D432D1@
123456789:;<=>?@1ABCD2EF36EG7H:CGEDCHB;A=@?>=A<;B:H987G6F543F2D1@
123456789:;<=>?@1ABCD25C7BE8F;GH<?GAFEBAG@?H>=<H;F:98E7C65D432D1@
123456789:;<=>?@1ABC3D5E7F:BEDCBFAG:H<?GA@?H>=<H;:GF987E65D43C21@
123456789:;<=>?@1ABC3DE47D9CBF9G<H>AGFBAH@?>H=<G;:9FD87E654E3C21@
123456789:;<=>?@1ABC3D5E7FG9<H>AGFBEDCBFAH@?>H=<G;:9G87E65D43C21@
123456789:;<=>?@1ABC3D5E7:FG<H>AGFBEDCBFAH@?>H=<G;:E987E65D43C21@
123456789:;<=>?@1ABC3D5EF69EG;BEDCBGAH;>A@?>H=<;HG:9F876F5D43C21@
123456789:;<=>?@1ABC3D58CBE8FG:=FH>AFEBAH@?>H=G<;:G98ED765D43C21@
123456789:;<=>?@1ABC3DE47DF8G;BFDCBGAH;>A@?>H=<;HG:98F7E654E3C21@
123456789:;<=>?@1ABC3D58CBE8F;GH<?GAFEBAG@?H>=<H;F:98ED765D43C21@
123456789:;<=>?@1ABC3D5E7FG9H;>AGFBEDCBFAH@?>H=<;H:9G87E65D43C21@
123456789:;<=>?@1ABC3D58E:FG<H>AGFBEDCBFAH@?>H=<G;:E98D765D43C21@
123456789:;<=>?@1ABCD14C6BEF69EG<H>AGEBAH@?>H=<G;:9F876FC54D321D@
123456789:;<=>?@1ABCD1E3F5GH8;GCFEDCGB;A=@?>=A<;BH:98H765F43E21D@
123456789:;<=>?@1ABCD14CEF47EG:H<BGECBHA=@?>=A<H;:G987F654FD321D@
123456789:;<=>?@1ABCD14CE5F7GH:=GBFECBGA=@?>=AH<;:H987F65E4D321D@
123456789:;<=>?@1ABC3DE47DF8GH:=GBFDCBGA=@?>=AH<;:H98F7E654E3C21@
123456789:;<=>?@1ABC36BDE69DF;GH<?GAFDBAG@?H>=<H;F:9E876EC543C21@
123456789:;<=>?@1ABCD1EF25EG8H:CGEDCHB;A=@?>=A<;B:H98G765F432F1D@
123456789:;<=>?@1ABCD14C6BE7F9GH<?GAFEBAG@?H>=<H;:9F87E6C54D321D@
123456789:;<=>?@1ABC3D5EFG58F:EH<BEDCBHA=@?>=A<H;:F98G765GD43C21@
123456789:;<=>?@1ABC36BD7EF9G;>FEH>AEDBAH@?>HG=<;G:9F87D6C543C21@
123456789:;<=>?@1ABC3DE47DFG7:FH<BFDCBHA=@?>=A<H;:G987GE654E3C21@
123456789:;<=>?@1ABC36BD7EF9<EGH<?GAEDBAG@?H>=<HF;:9F87D6C543C21@
123456789:;<=>?@1ABC3DE4F69EDG9H<BGDCBHA=@?>=A<H;:9GF876F54E3C21@
123456789:;<=>?@1ABC36BD7E:FGH:=G?FAEDBAF@?G>=H<;:HE987D6C543C21@
123456789:;<=>?@1ABC3DEF36E8DG9H<BGDCBHA=@?>=A<H;:9G8E76F543FC21@
123456789:;<=>?@1ABC36BD7E:FG;H=@GFAEDBAF@H?>=H<;G:E987D6C543C21@
123456789:;<=>?@1ABC3D5E7FG9H;AGFBEDCBFAH=@?>=A<;H:9G87E65D43C21@
123456789:;<=>?@1ABC36D8E:FG<H>AGFBEDCBFAH@?>H=<G;:E98D76C543C21@
123456789:;<=>?@1ABC2DE36D8CBF8G<H>AGFBAH@?>H=<G;:98FD76E543E2C1@
123456789:;<=>?@1ABC2D4E6F:BEDCBFAG:H<?GA@?H>=<H;:GF9876E54D32C1@
123456789:;<=>?@1ABCD14CE58CBF8G<H>AGFBAH@?>H=<G;:98FE765E4D321D@
123456789:;<=>?@1ABCD1E3F5G9CFEDCGBH9<BA=@?>=A<H;:9HG8765F43E21D@
123456789:;<=>?@1ABCD1E36DCF6G:H<BGFCBHA=@?>=A<H;:G9876FE543E21D@
123456789:;<=>?@1ABCD14CE5F7G;BFECBGAH;>A@?>H=<;HG:987F65E4D321D@
123456789:;<=>?@1ABC2D47CBE7F;GH<?GAFEBAG@?H>=<H;F:987ED654D32C1@
123456789:;<=>?@1ABC2DE36DF7G;BFDCBGAH;>A@?>H=<;HG:987F6E543E2C1@
123456789:;<=>?@1ABCD1E36DC7BF8G<H>AGFBAH@?>H=<G;:98F7C6E543E21D@
123456789:;<=>?@1ABCD1E3F5G9CFEDCGB:AH;>A@?>H=<;H:B9G8765F43E21D@
123456789:;<=>?@1ABC1D5E7F9BEDCBFAGH9<G>A@?>G=<H;:9HF87E65D4321C@
123456789:;<=>?@1ABC1D3E58DCBF8G:H<AGFBAH@?>=<H;:G98FE765E43D21C@
123456789:;<=>?@1ABC1D5E7FG8;FBEDCBFAH;>A@?>H=<;HG:98G7E65D4321C@
123456789:;<=>?@1ABC1D3E7FG8H:=GFBEDCBFA=@?>=AH<;:H98G7E6543D21C@
123456789:;<=>?@1ABCD14C6BE7F;GH<?GAFEBAG@?H>=<H;F:987E6C54D321D@
123456789:;<=>?@1ABCD1EF25EG6H:CGEDCHB;A=@?>=A<;B:H9876G5F432F1D@
123456789:;<=>?@1ABC1D5E7FG8H:=GFBEDCBFA=@?>=AH<;:H98G7E65D4321C@
123456789:;<=>?@1ABC1D3E7FG8;FBEDCBFAH;>A@?>H=<;HG:98G7E6543D21C@
123456789:;<=>?@1ABCD14CE5F9G;BFECBGAH;>A@?>H=<;HG:9F8765E4D321D@
123456789:;<=>?@1ABCD1E36DCF6G8H<BGFCBHA=@?>=A<H;:98G76FE543E21D@
123456789:;<=>?@1ABCD14CE5F9GH:=GBFECBGA=@?>=AH<;:H9F8765E4D321D@
123456789:;<=>?@1ABCD14CEF47EG8H<BGECBHA=@?>=A<H;:98G7F654FD321D@
123456789:;<=>?@1ABC25BD6E:FG;H=@GFAEDBAF@H?>=H<;G:E9876D5C432C1@
123456789:;<=>?@1ABC2DEF25E7DG8H<BGDCBHA=@?>=A<H;:98G7E65F432FC1@
123456789:;<=>?@1ABC25BD6E:FGH:=G?FAEDBAF@?G>=H<;:HE9876D5C432C1@
123456789:;<=>?@1ABC2DE3F58EDG8H<BGDCBHA=@?>=A<H;:98GF765F43E2C1@
123456789:;<=>?@1ABC1D3E58DCBF8G:H>AGFBAH@?>H=<;:G98FE765E43D21C@
123456789:;<=>?@1ABC1D3E7F9BEDCBFAGH9<G>A@?>G=<H;:9HF87E6543D21C@
123456789:;<=>?@1ABCD1E3F7G9CFEDCGB:AH;>A@?>H=<;H:B9G87F6543E21D@
123456789:;<=>?@1ABCD1E36DC7BF8G:H>AGFBAH@?>H=<;:G98F7C6E543E21D@
123456789:;<=>?@1ABCD1E3F7G9CFEDCGBH9<BA=@?>=A<H;:9HG87F6543E21D@
123456789:;<=>?@1ABCD14CE58CBF8G:H>AGFBAH@?>H=<;:G98FE765E4D321D@
123456789:;<=>?@1ABCD1E3F7GH8;GCFEDCGB;A=@?>=A<;BH:98H7F6543E21D@
123456789:;<=>?@1ABCD14C6BEF69EG:H>AGEBAH@?>H=<;:G9F876FC54D321D@
123456789:;<=>?@1ABC2D4E8F:BEDCBFAG:H<?GA@?H>=<H;:GF98E7654D32C1@
123456789:;<=>?@1ABC2DE36D8CBF8G:H>AGFBAH@?>H=<;:G98FD76E543E2C1@
123456789:;<=>?@1ABC2D4E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E7654D32C1@
123456789:;<=>?@1ABC2D4E69FG:H>AGFBEDCBFAH@?>H=<;:G9E876E54D32C1@
123456789:;<=>?@1ABC2D4E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E7654D32C1@
123456789:;<=>?@1ABC2D47E9FG:H>AGFBEDCBFAH@?>H=<;:G9E87D654D32C1@
123456789:;<=>?@1ABC2D4E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE7654D32C1@
123456789:;<=>?@1ABC25BDE5F7:EDG:H>AGDBAH@?>H=<;:GF987F65EC432C1@
123456789:;<=>?@1ABC2D4E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E7654D32C1@
123456789:;<=>?@1ABC25D7E9FG:H>AGFBEDCBFAH@?>H=<;:G9E87D65C432C1@
123456789:;<=>?@1ABC1DE25D7CBF7G:H<AGFBAH@?>=<H;:G987FD65E432E1C@
123456789:;<=>?@1ABC1DE2F6G8H;DGFEDHCB;A=@?>=A<;BH:98G76F5432E1C@
123456789:;<=>?@1ABC14BDE4F7G9H=DGFEDHBA=@?>=AH<;:9G87F654EC321C@
123456789:;<=>?@1ABC14BDE4F8G:H=DGFEDHBA=@?>=AH<;:G98F7654EC321C@
123456789:;<=>?@1ABC1DE2F5G7H;DGFEDHCB;A=@?>=A<;BH:987G65F432E1C@
123456789:;<=>?@1ABC1DE25D7CBF7G;H=AGFBAH@?>=H<;G:987FD65E432E1C@
123456789:;<=>?@1ABC36D8E:FG;H>AGFBEDCBFAH@?>H=<;G:E98D76C543C21@
123456789:;<=>?@1ABC3D5E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E765D43C21@
123456789:;<=>?@1ABC3D58CBEF8;EG<H>AGEBAH@?>H=<G;F:98FD765D43C21@
123456789:;<=>?@1ABC3D5E7FG8;FBEDCBFAH;>A@?>H=<;HG:98G7E65D43C21@
123456789:;<=>?@1ABC3D5E7:DCBF:G<H>AGFBAH@?>H=<G;:FE987E65D43C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFAGH9<G>A@?>G=<H;:9HF87E65D43C21@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB:AH;>A@?>H=<;H:B987G65F43E21D@
123456789:;<=>?@1ABCD1E36DC7BF:G<H>AGFBAH@?>H=<G;:F987C6E543E21D@
123456789:;<=>?@1ABCD25CE69CBF:G<H>AGFBAH@?>H=<G;:F9E876E5D432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH9<BA=@?>=A<H;:9H8G76F54E32D1@
123456789:;<=>?@1ABCD2E47DCF8G:H<BGFCBHA=@?>=A<H;:G98F7E654E32D1@
123456789:;<=>?@1ABCD25CE6F8G:BFECBGAH;>A@?>H=<;H:G98F76E5D432D1@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHB;A=@?>=A<;B:98H7G654G3E21D@
123456789:;<=>?@1ABCD14C6BE9FG:=FH>AFEBAH@?>H=G<;:G9E876C54D321D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHB;A=@?>=A<;B:98H76G5F432F1D@
123456789:;<=>?@1ABCD14C6BE9F;GH<?GAFEBAG@?H>=<H;F:9E876C54D321D@
123456789:;<=>?@1ABCD2E47DC8BF:G<H>AGFBAH@?>H=<G;:F98C7E654E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB:AH;>A@?>H=<;H:B98G76F54E32D1@
123456789:;<=>?@1ABCDE14D6C8BF:G<H>AGFBAH@?>H=<G;:F98C76D54E321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC9B;A=@?>=A<;B:9C87H65G43F21E@
123456789:;<=>?@1ABCDE14D6CF8G:H<BGFCBHA=@?>=A<H;:G98F76D54E321E@
123456789:;<=>?@1ABCDE14DF5G7H9CGFDCHB;A=@?>=A<;B:9H87G65F4E321E@
123456789:;<=>?@1ABCD25C7BE9F;GH<?GAFEBAG@?H>=<H;F:9E87C65D432D1@
123456789:;<=>?@1ABCD2EF36EG7H9CGEDCHB;A=@?>=A<;B:9H87G6F543F2D1@
123456789:;<=>?@1ABCD25C7BE9FG:=FH>AFEBAH@?>H=G<;:G9E87C65D432D1@
123456789:;<=>?@1ABCD2E4FG58FH9CFEDCHB;A=@?>=A<;B:9H8G765G4E32D1@
123456789:;<=>?@1ABCD25C7BEF8;EG<H>AGEBAH@?>H=<G;F:98F7C65D432D1@
123456789:;<=>?@1ABCD2E4F6GH7:GCFEDCGB;A=@?>=A<;B:H987H6F54E32D1@
123456789:;<=>?@1ABCDE14DF6G8H:CGFDCHB;A=@?>=A<;B:H98G76F54E321E@
123456789:;<=>?@1ABCDE14D6CF7G9H;BGFCBHA=@?>=A<;H:9G87F6D54E321E@
123456789:;<=>?@1ABCD25CE7F9G;BFECBGAH;>A@?>H=<;HG:9F87E65D432D1@
123456789:;<=>?@1ABCD2E47DCF7G9H;BGFCBHA=@?>=A<;H:9G87FE654E32D1@
123456789:;<=>?@1ABCD25CE7F9GH:=GBFECBGA=@?>=AH<;:H9F87E65D432D1@
123456789:;<=>?@1ABCD25CEF58EG9H;BGECBHA=@?>=A<;H:9G8F765FD432D1@
123456789:;<=>?@1ABCD25CE7FG8;FH<BFECBHA=@?>=A<H;G:98G7E65D432D1@
123456789:;<=>?@1ABCD25CE6FG7:FH;BFECBHA=@?>=A<;H:G987G6E5D432D1@
123456789:;<=>?@1ABCD25CEF69EG:H<BGECBHA=@?>=A<H;:G9F876F5D432D1@
123456789:;<=>?@1ABCD25CE6F8GH9<GBFECBGA=@?>=A<H;:9H8F76E5D432D1@
123456789:;<=>?@1ABC36BD8E:FG;H=@GFAEDBAF@H?>=H<;G:E98D76C543C21@
123456789:;<=>?@1ABC3DEF36E8DG9H;BGDCBHA=@?>=A<;H:9G8E76F543FC21@
123456789:;<=>?@1ABC36BD8E:FGH:=G?FAEDBAF@?G>=H<;:HE98D76C543C21@
123456789:;<=>?@1ABC3DE4F69EDG9H;BGDCBHA=@?>=A<;H:9GF876F54E3C21@
123456789:;<=>?@1ABC36BD8EF9<EGH<?GAEDBAG@?H>=<HF;:9F8D76C543C21@
123456789:;<=>?@1ABC3DE47DFG7:FH;BFDCBHA=@?>=A<;H:G987GE654E3C21@
123456789:;<=>?@1ABCD14CE5FG69FH:BFECBHA=@?>=A<;:H9G876G5E4D321D@
123456789:;<=>?@1ABCD14CE7FG8;FH<BFECBHA=@?>=A<H;G:98G7E654D321D@
123456789:;<=>?@1ABC36BD8EF9G;>FEH>AEDBAH@?>HG=<;G:9F8D76C543C21@
123456789:;<=>?@1ABC3D5EFG58F:EH;BEDCBHA=@?>=A<;H:F98G765GD43C21@
123456789:;<=>?@1ABC36BD8EFG8;F=EH>AEDBAH@?>H=F<;G:98GD76C543C21@
123456789:;<=>?@1ABC3D5EF6G8;FEH;BEDCBHA=@?>=A<;HG:98G76F5D43C21@
123456789:;<=>?@1ABCD14CEF47EG8H:BGECBHA=@?>=A<;:H98G7F654FD321D@
123456789:;<=>?@1ABCD14CE7F9GH:=GBFECBGA=@?>=AH<;:H9F87E654D321D@
123456789:;<=>?@1ABCD1E36DCF6G8H:BGFCBHA=@?>=A<;:H98G76FE543E21D@
123456789:;<=>?@1ABCD14CE7F9G;BFECBGAH;>A@?>H=<;HG:9F87E654D321D@
123456789:;<=>?@1ABC36BDEF69E;DG<H>AGDBAH@?>H=<G;E:9F876FC543C21@
123456789:;<=>?@1ABC3D5E7FG8H:=GFBEDCBFA=@?>=AH<;:H98G7E65D43C21@
123456789:;<=>?@1ABCDE1F4G6H8DGFEDHC9B;A=@?>=A<;B:9C8H76G54F321E@
123456789:;<=>?@1ABCDE14D6C8BF9G;H=AGFBAH@?>=H<;G:9F8C76D54E321E@
123456789:;<=>?@1ABCD2E5F7G9CFEDCGB:AH;>A@?>H=<;H:B9G87F65E432D1@
123456789:;<=>?@1ABCD2E47DC8BF9G;H=AGFBAH@?>=H<;G:9F8C7E654E32D1@
123456789:;<=>?@1ABCD2E5F7G9CFEDCGBH9<BA=@?>=A<H;:9HG87F65E432D1@
123456789:;<=>?@1ABCD25CE69CBF9G;H=AGFBAH@?>=H<;G:9FE876E5D432D1@
123456789:;<=>?@1ABCD2E5F7GH8;GCFEDCGB;A=@?>=A<;BH:98H7F65E432D1@
123456789:;<=>?@1ABCD25C7BEF7:EG;H=AGEBAH@?>=H<;G:F987FC65D432D1@
123456789:;<=>?@1ABCD2E5FG69FH:CFEDCHB;A=@?>=A<;B:H9G876G5E432D1@
123456789:;<=>?@1ABCD25C7BE8FG9<FH=AFEBAH@?>=H<G;:9G8E7C65D432D1@
123456789:;<=>?@1ABCD2EF47EG8H:CGEDCHB;A=@?>=A<;B:H98G7F654F32D1@
123456789:;<=>?@1ABCD25C7BE8F:GH;>GAFEBAG@?>H=<;H:F98E7C65D432D1@
123456789:;<=>?@1ABC3D6E8F:BEDCBFAG:H<?GA@?H>=<H;:GF98E76D543C21@
123456789:;<=>?@1ABC3DE47D9CBF9G;H=AGFBAH@?>=H<;G:9FD87E654E3C21@
123456789:;<=>?@1ABC3D6E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E76D543C21@
123456789:;<=>?@1ABC3D5E7:FG;H=AGFBEDCBFAH@?>=H<;G:E987E65D43C21@
123456789:;<=>?@1ABC3D6EF7:EG;BEDCBGAH;>A@?>H=<;HG:F987F6D543C21@
123456789:;<=>?@1ABC3D58CBE8FG9<FH=AFEBAH@?>=H<G;:9G8ED765D43C21@
123456789:;<=>?@1ABC3DE58DF9G;BFDCBGAH;>A@?>H=<;HG:9F8E765E43C21@
123456789:;<=>?@1ABC3D58CBE8F:GH;>GAFEBAG@?>H=<;H:F98ED765D43C21@
123456789:;<=>?@1ABC3D6E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E76D543C21@
123456789:;<=>?@1ABC3D58E:FG;H=AGFBEDCBFAH@?>=H<;G:E98D765D43C21@
123456789:;<=>?@1ABC3D6E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE76D543C21@
123456789:;<=>?@1ABC36BDE6F8;EDG;H=AGDBAH@?>=H<;GF:98F76EC543C21@
123456789:;<=>?@1ABC3D6EF7:EGH:=GBEDCBGA=@?>=AH<;:HF987F6D543C21@
123456789:;<=>?@1ABC36BDE69DFG9<FH=AFDBAH@?>=H<G;:9GE876EC543C21@
123456789:;<=>?@1ABC3DE58DF9GH:=GBFDCBGA=@?>=AH<;:H9F8E765E43C21@
123456789:;<=>?@1ABC36BDE69DF:GH;>GAFDBAG@?>H=<;H:F9E876EC543C21@
123456789:;<=>?@1ABC3D6EF7G9<FEH<BEDCBHA=@?>=A<HG;:9G87F6D543C21@
123456789:;<=>?@1ABC36BD7EFG7:F<EH=AEDBAH@?>=H<F;:G987GD6C543C21@
123456789:;<=>?@1ABC3D6EFG69F;EH<BEDCBHA=@?>=A<H;F:9G876GD543C21@
123456789:;<=>?@1ABC36BD7EF8G:=FEH=AEDBAH@?>=HG<;:G98F7D6C543C21@
123456789:;<=>?@1ABC3DE58DFG8;FH<BFDCBHA=@?>=A<H;G:98GE765E43C21@
123456789:;<=>?@1ABC36BD7EF8;EGH;>GAEDBAG@?>H=<;HF:98F7D6C543C21@
123456789:;<=>?@1ABC3DE5F7:EDG:H<BGDCBHA=@?>=A<H;:GF987F65E43C21@
123456789:;<=>?@1ABC36BD7E9FGH9<G>FAEDBAF@?>G=<H;:9HE87D6C543C21@
123456789:;<=>?@1ABCD14C6BE7F9GH:=GAFEBAG@?>=H<;:H9F87E6C54D321D@
123456789:;<=>?@1ABCD1EF47EG8H:CGEDCHB;A=@?>=A<;B:H98G7F654F321D@
123456789:;<=>?@1ABC3D6E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E76D543C21@
123456789:;<=>?@1ABC36D8E:FG;H=AGFBEDCBFAH@?>=H<;G:E98D76C543C21@
123456789:;<=>?@1ABC1DE25D7CBF7G;H>AGFBAH@?>H=<;G:987FD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G7H;DGFEDHCB;A=@?>=A<;BH:987G654F32E1C@
123456789:;<=>?@1ABC14BDE4F8G;H=DGFEDHBA=@?>=AH<;G:98F7654EC321C@
123456789:;<=>?@1ABC14BDE4F6G9H=DGFEDHBA=@?>=AH<;:9G876F54EC321C@
123456789:;<=>?@1ABC14BDE4F69EDG9H=AGDBAH@?>=H<;:9GF876F54EC321C@
123456789:;<=>?@1ABC1D4E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE7654D321C@
123456789:;<=>?@1ABC25BD6EF7G9<FEH<AEDBAH@?>=<HG;:9G87F6D5C432C1@
123456789:;<=>?@1ABC2D6EFG69F;EH<BEDCBHA=@?>=A<H;F:9G876GD5432C1@
123456789:;<=>?@1ABC1DE2F6G9H;DGFEDHCB;A=@?>=A<;BH:9G876F5432E1C@
123456789:;<=>?@1ABC1DE25D7CBF7G9H<AGFBAH@?>=<H;:9G87FD65E432E1C@
123456789:;<=>?@1ABC1D5E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E765D4321C@
123456789:;<=>?@1ABC1D4E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E7654D321C@
123456789:;<=>?@1ABC25BD6EFG69F;EH<AEDBAH@?>=<H;F:9G876GD5C432C1@
123456789:;<=>?@1ABC2D6EF7G9<FEH<BEDCBHA=@?>=A<HG;:9G87F6D5432C1@
123456789:;<=>?@1ABC1D5E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E765D4321C@
123456789:;<=>?@1ABC1D4E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E7654D321C@
123456789:;<=>?@1ABC1D5E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE765D4321C@
123456789:;<=>?@1ABC14BDE4F69EDG9H<AGDBAH@?>=<H;:9GF876F54EC321C@
123456789:;<=>?@1ABC25BDE58DFG8;FH<AFDBAH@?>=<H;G:98GE765EC432C1@
123456789:;<=>?@1ABC2D6EF7:EGH:=GBEDCBGA=@?>=AH<;:HF987F6D5432C1@
123456789:;<=>?@1ABC2D47CBE7FG8;FH<AFEBAH@?>=<H;G:98G7ED654D32C1@
123456789:;<=>?@1ABC2D6EF7:EG;BEDCBGAH;>A@?>H=<;HG:F987F6D5432C1@
123456789:;<=>?@1ABCD14C6BE7FG8;FH<AFEBAH@?>=<H;G:98G7E6C54D321D@
123456789:;<=>?@1ABCD1E5FG69FH:CFEDCHB;A=@?>=A<;B:H9G876G5E4321D@
123456789:;<=>?@1ABC1D5E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E765D4321C@
123456789:;<=>?@1ABC1D4E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E7654D321C@
123456789:;<=>?@1ABC1DE25D7CBF7G9H=AGFBAH@?>=H<;:9G87FD65E432E1C@
123456789:;<=>?@1ABC1DE2F5G9H;DGFEDHCB;A=@?>=A<;BH:9G8765F432E1C@
123456789:;<=>?@1ABC14BDE4F6G:H=DGFEDHBA=@?>=AH<;:G9876F54EC321C@
123456789:;<=>?@1ABC14BDE4F7G;H=DGFEDHBA=@?>=AH<;G:987F654EC321C@
123456789:;<=>?@1ABC25BDE5F7:EDG:H<AGDBAH@?>=<H;:GF987F65EC432C1@
123456789:;<=>?@1ABC2D6E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE76D5432C1@
123456789:;<=>?@1ABC1DE2F4G8H;DGFEDHCB;A=@?>=A<;BH:98G7654F32E1C@
123456789:;<=>?@1ABC1DE25D7CBF7G:H>AGFBAH@?>H=<;:G987FD65E432E1C@
123456789:;<=>?@1ABC25D7E9FG:H<AGFBEDCBFAH@?>=<H;:G9E87D65C432C1@
123456789:;<=>?@1ABC2D6E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E76D5432C1@
123456789:;<=>?@1ABC2D47E9FG:H<AGFBEDCBFAH@?>=<H;:G9E87D654D32C1@
123456789:;<=>?@1ABC2D6E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E76D5432C1@
123456789:;<=>?@1ABCD14C6BEF69EG:H<AGEBAH@?>=<H;:G9F876FC54D321D@
123456789:;<=>?@1ABCD1E5F7GH8;GCFEDCGB;A=@?>=A<;BH:98H7F65E4321D@
123456789:;<=>?@1ABC2D4E69FG:H<AGFBEDCBFAH@?>=<H;:G9E876E54D32C1@
123456789:;<=>?@1ABC2D6E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E76D5432C1@
123456789:;<=>?@1ABC2DE36D8CBF8G:H<AGFBAH@?>=<H;:G98FD76E543E2C1@
123456789:;<=>?@1ABC2D6E8F:BEDCBFAG:H<?GA@?H>=<H;:GF98E76D5432C1@
123456789:;<=>?@1ABCD14CE58CBF8G:H<AGFBAH@?>=<H;:G98FE765E4D321D@
123456789:;<=>?@1ABCD1E5F7G9CFEDCGBH9<BA=@?>=A<H;:9HG87F65E4321D@
123456789:;<=>?@1ABCD1E36DC7BF8G:H<AGFBAH@?>=<H;:G98F7C6E543E21D@
123456789:;<=>?@1ABCD1E5F7G9CFEDCGB:AH;>A@?>H=<;H:B9G87F65E4321D@
123456789:;<=>?@1ABC1D3E5F9BEDCBFAGH9<G>A@?>G=<H;:9HF8765E43D21C@
123456789:;<=>?@1ABC1D3E58DCBF8G<H>AGFBAH@?>H=<G;:98FE765E43D21C@
123456789:;<=>?@1ABC47BDE7:DFG:=FH>AFDBAH@?>H=G<;:GE987EC654C321@
123456789:;<=>?@1ABC4D6EF7:EGH:=GBEDCBGA=@?>=AH<;:HF987F6D54C321@
123456789:;<=>?@1ABC47BDE7F9<EDG<H>AGDBAH@?>H=<GF;:9F87EC654C321@
123456789:;<=>?@1ABC4D6E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE76D54C321@
123456789:;<=>?@1ABC4D69E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D876D54C321@
123456789:;<=>?@1ABC4D6E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E76D54C321@
123456789:;<=>?@1ABCD36C8BEF8;EG<H>AGEBAH@?>H=<G;F:98FC76D543D21@
123456789:;<=>?@1ABCD3E5F7GH8;GCFEDCGB;A=@?>=A<;BH:98H7F65E43D21@
123456789:;<=>?@1ABCD36CEF69EG:H<BGECBHA=@?>=A<H;:G9F876FD543D21@
123456789:;<=>?@1ABCD36CE7F9GH:=GBFECBGA=@?>=AH<;:H9F87E6D543D21@
123456789:;<=>?@1ABC47BDE7:DF;GH<?GAFDBAG@?H>=<H;F:E987EC654C321@
123456789:;<=>?@1ABC4DE58DF9GH:=GBFDCBGA=@?>=AH<;:H9F8E765E4C321@
123456789:;<=>?@1ABC4D6E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E76D54C321@
123456789:;<=>?@1ABC4D6E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E76D54C321@
123456789:;<=>?@1ABC4DE58D:CBF:G<H>AGFBAH@?>H=<G;:FD98E765E4C321@
123456789:;<=>?@1ABC4D6E8F:BEDCBFAG:H<?GA@?H>=<H;:GF98E76D54C321@
123456789:;<=>?@1ABCD36CE7:CBF:G<H>AGFBAH@?>H=<G;:FE987E6D543D21@
123456789:;<=>?@1ABCD3E5F7G9CFEDCGBH9<BA=@?>=A<H;:9HG87F65E43D21@
123456789:;<=>?@1ABCD3E58DCF8G:H<BGFCBHA=@?>=A<H;:G98FE765E43D21@
123456789:;<=>?@1ABCD36CE7F9G;BFECBGAH;>A@?>H=<;HG:9F87E6D543D21@
123456789:;<=>?@1ABC4D69CBE9F;GH<?GAFEBAG@?H>=<H;F:9ED876D54C321@
123456789:;<=>?@1ABC4DE58DF9G;BFDCBGAH;>A@?>H=<;HG:9F8E765E4C321@
123456789:;<=>?@1ABC4D69CBE9FG:=FH>AFEBAH@?>H=G<;:G9ED876D54C321@
123456789:;<=>?@1ABC4D6EF7:EG;BEDCBGAH;>A@?>H=<;HG:F987F6D54C321@
123456789:;<=>?@1ABCD3E58DC9BF:G<H>AGFBAH@?>H=<G;:F9C8E765E43D21@
123456789:;<=>?@1ABCD3E5F7G9CFEDCGB:AH;>A@?>H=<;H:B9G87F65E43D21@
123456789:;<=>?@1ABCDE25D7C9BF:G<H>AGFBAH@?>H=<G;:F9C87D65E432E1@
123456789:;<=>?@1ABCDE2F4G6H8DGFEDHC9B;A=@?>=A<;B:9C8H76G54F32E1@
123456789:;<=>?@1ABCDE25D7CF8G:H<BGFCBHA=@?>=A<H;:G98F7D65E432E1@
123456789:;<=>?@1ABCDE25DF6G8H:CGFDCHB;A=@?>=A<;B:H98G76F5E432E1@
123456789:;<=>?@1ABCD36C8BE9F;GH<?GAFEBAG@?H>=<H;F:9E8C76D543D21@
123456789:;<=>?@1ABCD3EF47EG8H:CGEDCHB;A=@?>=A<;B:H98G7F654F3D21@
123456789:;<=>?@1ABCD36C8BE9FG:=FH>AFEBAH@?>H=G<;:G9E8C76D543D21@
123456789:;<=>?@1ABCD3E5FG69FH:CFEDCHB;A=@?>=A<;B:H9G876G5E43D21@
123456789:;<=>?@1ABCD36CE7FG8;FH<BFECBHA=@?>=A<H;G:98G7E6D543D21@
123456789:;<=>?@1ABC47BD8E:FG;H=@GFAEDBAF@H?>=H<;G:E98D7C654C321@
123456789:;<=>?@1ABC4DEF47E9DG:H<BGDCBHA=@?>=A<H;:G9E87F654FC321@
123456789:;<=>?@1ABC47BD8E:FGH:=G?FAEDBAF@?G>=H<;:HE98D7C654C321@
123456789:;<=>?@1ABC4DE5F7:EDG:H<BGDCBHA=@?>=A<H;:GF987F65E4C321@
123456789:;<=>?@1ABC47BD8EF9<EGH<?GAEDBAG@?H>=<HF;:9F8D7C654C321@
123456789:;<=>?@1ABC4DE58DFG8;FH<BFDCBHA=@?>=A<H;G:98GE765E4C321@
123456789:;<=>?@1ABC47BD8EF9G;>FEH>AEDBAH@?>HG=<;G:9F8D7C654C321@
123456789:;<=>?@1ABC4D6EFG69F;EH<BEDCBHA=@?>=A<H;F:9G876GD54C321@
123456789:;<=>?@1ABC47BD8EFG8;F=EH>AEDBAH@?>H=F<;G:98GD7C654C321@
123456789:;<=>?@1ABC4D6EF7G9<FEH<BEDCBHA=@?>=A<HG;:9G87F6D54C321@
123456789:;<=>?@1ABC4D6E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E76D54C321@
123456789:;<=>?@1ABC47D9E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D87C654C321@
123456789:;<=>?@1ABC1DE25D7CBF7G<H>AGFBAH@?>H=<G;:987FD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H;DGFEDHCB;A=@?>=A<;BH:9876G54F32E1C@
123456789:;<=>?@1ABC14BDE4F9G;H=DGFEDHBA=@?>=AH<;G:9F87654EC321C@
123456789:;<=>?@1ABC14BDE4F6G8H=DGFEDHBA=@?>=AH<;:98G76F54EC321C@
123456789:;<=>?@1ABC14BDE4F69EDG9H>AGDBAH@?>H=<;:9GF876F54EC321C@
123456789:;<=>?@1ABC1D3E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE76543D21C@
123456789:;<=>?@1ABC1DE2F47EDG7H<BGDCBHA=@?>=A<H;:987GF654F32E1C@
123456789:;<=>?@1ABC1DE25DF6G;BFDCBGAH;>A@?>H=<;HG:9876F5E432E1C@
123456789:;<=>?@1ABC1DE2F7G9H;DGFEDHCB;A=@?>=A<;BH:9G87F65432E1C@
123456789:;<=>?@1ABC1DE25D7CBF7G9H;AGFBAH@?>=<;H:9G87FD65E432E1C@
123456789:;<=>?@1ABC1D6E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E76D54321C@
123456789:;<=>?@1ABC1D3E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E76543D21C@
123456789:;<=>?@1ABC1DEF14E6DG7H<BGDCBHA=@?>=A<H;:987G6E54F321FC@
123456789:;<=>?@1ABC1D6EF7G9<FEH<BEDCBHA=@?>=A<HG;:9G87F6D54321C@
123456789:;<=>?@1ABC1D6E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E76D54321C@
123456789:;<=>?@1ABC1D3E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E76543D21C@
123456789:;<=>?@1ABC1D6E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE76D54321C@
123456789:;<=>?@1ABC14BDE4F69EDG9H;AGDBAH@?>=<;H:9GF876F54EC321C@
123456789:;<=>?@1ABC1D6EF7:EGH:=GBEDCBGA=@?>=AH<;:HF987F6D54321C@
123456789:;<=>?@1ABC1D6E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E76D54321C@
123456789:;<=>?@1ABC1D3E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E76543D21C@
123456789:;<=>?@1ABC1DE25D7CBF7G9H>AGFBAH@?>H=<;:9G87FD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G9H;DGFEDHCB;A=@?>=A<;BH:9G87654F32E1C@
123456789:;<=>?@1ABC14BDE4F6G;H=DGFEDHBA=@?>=AH<;G:9876F54EC321C@
123456789:;<=>?@1ABCD1E4F6GH8;GCFEDCGB;A=@?>=A<;BH:98H76F54E321D@
123456789:;<=>?@1ABCD14C6BEF69EG;H=AGEBAH@?>=H<;G:9F876FC54D321D@
123456789:;<=>?@1ABC2D5E7FG9H;>AGFBEDCBFAH@?>H=<;H:9G87E65D432C1@
123456789:;<=>?@1ABC2D4E7FG9H;>AGFBEDCBFAH@?>H=<;H:9G87E654D32C1@
123456789:;<=>?@1ABCD14C6BEF69EG;H>AGEBAH@?>H=<;G:9F876FC54D321D@
123456789:;<=>?@1ABCD1E3F6GH8;GCFEDCGB;A=@?>=A<;BH:98H76F543E21D@
123456789:;<=>?@1ABCD14CEF47EG9H<BGECBHA=@?>=A<H;:9G87F654FD321D@
123456789:;<=>?@1ABCD14CE5F8GH:=GBFECBGA=@?>=AH<;:H98F765E4D321D@
123456789:;<=>?@1ABC2DE47DF8GH:=GBFDCBGA=@?>=AH<;:H98F7E654E32C1@
123456789:;<=>?@1ABC2DE47DFG7:FH<BFDCBHA=@?>=A<H;:G987GE654E32C1@
123456789:;<=>?@1ABCD14CE6F8GH:=GBFECBGA=@?>=AH<;:H98F76E54D321D@
123456789:;<=>?@1ABCD14CEF47EG9H;BGECBHA=@?>=A<;H:9G87F654FD321D@
123456789:;<=>?@1ABC2D5E7FG9H;AGFBEDCBFAH=@?>=A<;H:9G87E65D432C1@
123456789:;<=>?@1ABC2D4E7FG9<H>AGFBEDCBFAH@?>H=<G;:9G87E654D32C1@
123456789:;<=>?@1ABC2DE36D8CBF8G;H>AGFBAH@?>H=<;G:98FD76E543E2C1@
123456789:;<=>?@1ABC2D4E7F:BEDCBFAG:H<?GA@?H>=<H;:GF987E654D32C1@
123456789:;<=>?@1ABCD14CE58CBF8G;H>AGFBAH@?>H=<;G:98FE765E4D321D@
123456789:;<=>?@1ABCD1E3F6G9CFEDCGBH9<BA=@?>=A<H;:9HG876F543E21D@
123456789:;<=>?@1ABCD1E36DCF6G9H<BGFCBHA=@?>=A<H;:9G876FE543E21D@
123456789:;<=>?@1ABCD14CE5F8G;BFECBGAH;>A@?>H=<;HG:98F765E4D321D@
123456789:;<=>?@1ABC2D47CBE7F:GH<?GAFEBAG@?H>=<H;:F987ED654D32C1@
123456789:;<=>?@1ABC2DE36DF8G;BFDCBGAH;>A@?>H=<;HG:98F76E543E2C1@
123456789:;<=>?@1ABC2D4EF6G8;FEH;BEDCBHA=@?>=A<;HG:98G76F54D32C1@
123456789:;<=>?@1ABC2DEF25E7DG9H;BGDCBHA=@?>=A<;H:9G87E65F432FC1@
123456789:;<=>?@1ABCD1E36DC7BF8G;H>AGFBAH@?>H=<;G:98F7C6E543E21D@
123456789:;<=>?@1ABCD1E3F6G9CFEDCGB:AH;>A@?>H=<;H:B9G876F543E21D@
123456789:;<=>?@1ABC1D4E7F9BEDCBFAGH9<G>A@?>G=<H;:9HF87E654D321C@
123456789:;<=>?@1ABC1D3E58DCBF8G:H=AGFBAH@?>=H<;:G98FE765E43D21C@
123456789:;<=>?@1ABC1D4E7FG8;FBEDCBFAH;>A@?>H=<;HG:98G7E654D321C@
123456789:;<=>?@1ABC1D4E7FG8H:=GFBEDCBFA=@?>=AH<;:H98G7E654D321C@
123456789:;<=>?@1ABCD14C6BE7F:GH<?GAFEBAG@?H>=<H;:F987E6C54D321D@
123456789:;<=>?@1ABCD1EF25EG7H:CGEDCHB;A=@?>=A<;B:H987G65F432F1D@
123456789:;<=>?@1ABCD14C6BE7FG9<FH>AFEBAH@?>H=<G;:9G87E6C54D321D@
123456789:;<=>?@1ABCD1E3FG58FH:CFEDCHB;A=@?>=A<;B:H98G765G43E21D@
123456789:;<=>?@1ABCD14CE5FG7:FH<BFECBHA=@?>=A<H;:G987G65E4D321D@
123456789:;<=>?@1ABC2D47CBE7FG9<FH=AFEBAH@?>=H<G;:9G87ED654D32C1@
123456789:;<=>?@1ABC2DEF25E7DG9H<BGDCBHA=@?>=A<H;:9G87E65F432FC1@
123456789:;<=>?@1ABCD14C6BE7FG9<FH=AFEBAH@?>=H<G;:9G87E6C54D321D@
123456789:;<=>?@1ABCD1E4FG58FH:CFEDCHB;A=@?>=A<;B:H98G765G4E321D@
123456789:;<=>?@1ABCD14CE5FG7:FH;BFECBHA=@?>=A<;H:G987G65E4D321D@
123456789:;<=>?@1ABCD14CE6FG7:FH<BFECBHA=@?>=A<H;:G987G6E54D321D@
123456789:;<=>?@1ABCD1E3FG58FH9CFEDCHB;A=@?>=A<;B:9H8G765G43E21D@
123456789:;<=>?@1ABCD14C6BE8FG9<FH>AFEBAH@?>H=<G;:9G8E76C54D321D@
123456789:;<=>?@1ABCD14C6BE8F:GH<?GAFEBAG@?H>=<H;:F98E76C54D321D@
123456789:;<=>?@1ABCD1EF25EG7H9CGEDCHB;A=@?>=A<;B:9H87G65F432F1D@
123456789:;<=>?@1ABC2D4E7FG9H;AGFBEDCBFAH=@?>=A<;H:9G87E654D32C1@
123456789:;<=>?@1ABC2D5E7FG9<H>AGFBEDCBFAH@?>H=<G;:9G87E65D432C1@
123456789:;<=>?@1ABC2DE36D8CBF8G;H=AGFBAH@?>=H<;G:98FD76E543E2C1@
123456789:;<=>?@1ABC2D5E7F:BEDCBFAG:H<?GA@?H>=<H;:GF987E65D432C1@
123456789:;<=>?@1ABCD14CE58CBF8G;H=AGFBAH@?>=H<;G:98FE765E4D321D@
123456789:;<=>?@1ABCD1E4F6G9CFEDCGBH9<BA=@?>=A<H;:9HG876F54E321D@
123456789:;<=>?@1ABCD1E36DCF6G9H;BGFCBHA=@?>=A<;H:9G876FE543E21D@
123456789:;<=>?@1ABCD14CE6F8G;BFECBGAH;>A@?>H=<;HG:98F76E54D321D@
123456789:;<=>?@1ABC2DE4F69EDG9H<BGDCBHA=@?>=A<H;:9GF876F54E32C1@
123456789:;<=>?@1ABC2DE47DF8G;BFDCBGAH;>A@?>H=<;HG:98F7E654E32C1@
123456789:;<=>?@1ABCD1E36DC7BF8G;H=AGFBAH@?>=H<;G:98F7C6E543E21D@
123456789:;<=>?@1ABCD1E4F6G9CFEDCGB:AH;>A@?>H=<;H:B9G876F54E321D@
123456789:;<=>?@1ABC1D4E6F9BEDCBFAGH9<G>A@?>G=<H;:9HF876E54D321C@
123456789:;<=>?@1ABC1D3E58DCBF8G;H=AGFBAH@?>=H<;G:98FE765E43D21C@
123456789:;<=>?@1ABC25BDEF58E:DG;H>AGDBAH@?>H=<;G:E98F765FC432C1@
123456789:;<=>?@1ABC2D4E7FG8H:=GFBEDCBFA=@?>=AH<;:H98G7E654D32C1@
123456789:;<=>?@1ABCD14C6BE7F:GH;>GAFEBAG@?>H=<;H:F987E6C54D321D@
123456789:;<=>?@1ABCD1EF36EG7H:CGEDCHB;A=@?>=A<;B:H987G6F543F21D@
123456789:;<=>?@1ABC2D47CBEF7:EG;H>AGEBAH@?>H=<;G:F987FD654D32C1@
123456789:;<=>?@1ABC2D4E7FG8;FBEDCBFAH;>A@?>H=<;HG:98G7E654D32C1@
123456789:;<=>?@1ABCD14CE5F8G:BFECBGAH;>A@?>H=<;H:G98F765E4D321D@
123456789:;<=>?@1ABCD1E3F6GH7:GCFEDCGB;A=@?>=A<;B:H987H6F543E21D@
123456789:;<=>?@1ABCD14CEF58EG9H<BGECBHA=@?>=A<H;:9G8F765F4D321D@
123456789:;<=>?@1ABC2D4E69DCBF9G;H>AGFBAH@?>H=<;G:9FE876E54D32C1@
123456789:;<=>?@1ABC2D4E7F9BEDCBFAGH9<G>A@?>G=<H;:9HF87E654D32C1@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGB:AH;>A@?>H=<;H:B98G76F543E21D@
123456789:;<=>?@1ABCD1E36DC7BF9G;H>AGFBAH@?>H=<;G:9F87C6E543E21D@
123456789:;<=>?@1ABCD1E4F7GH8;GCFEDCGB;A=@?>=A<;BH:98H7F654E321D@
123456789:;<=>?@1ABCD14C6BEF69EG:H=AGEBAH@?>=H<;:G9F876FC54D321D@
123456789:;<=>?@1ABC2D5E8FG9H;>AGFBEDCBFAH@?>H=<;H:9G8E765D432C1@
123456789:;<=>?@1ABC2D47E9FG:H=AGFBEDCBFAH@?>=H<;:G9E87D654D32C1@
123456789:;<=>?@1ABC2D5E8FGH8;G=FBEDCBFA=@?>=AG<;H:98HE765D432C1@
123456789:;<=>?@1ABC25BDE5F7:EDG:H=AGDBAH@?>=H<;:GF987F65EC432C1@
123456789:;<=>?@1ABC2D5EF7:EGH:=GBEDCBGA=@?>=AH<;:HF987F65D432C1@
123456789:;<=>?@1ABC2DE47DF9GH:=GBFDCBGA=@?>=AH<;:H9F87E654E32C1@
123456789:;<=>?@1ABC2DE47DFG7:FH;BFDCBHA=@?>=A<;H:G987GE654E32C1@
123456789:;<=>?@1ABCD14CE6F9GH:=GBFECBGA=@?>=AH<;:H9F876E54D321D@
123456789:;<=>?@1ABCD14CEF47EG8H;BGECBHA=@?>=A<;H:98G7F654FD321D@
123456789:;<=>?@1ABC2D5E8FG9H;AGFBEDCBFAH=@?>=A<;H:9G8E765D432C1@
123456789:;<=>?@1ABC25D7E9FG:H=AGFBEDCBFAH@?>=H<;:G9E87D65C432C1@
123456789:;<=>?@1ABC1DE25D7CBF7G:H=AGFBAH@?>=H<;:G987FD65E432E1C@
123456789:;<=>?@1ABC1DE2F5G8H;DGFEDHCB;A=@?>=A<;BH:98G765F432E1C@
123456789:;<=>?@1ABC14BDE4F7G:H=DGFEDHBA=@?>=AH<;:G987F654EC321C@
123456789:;<=>?@1ABC2DE3F58EDG8H;BGDCBHA=@?>=A<;H:98GF765F43E2C1@
123456789:;<=>?@1ABC2D5EFG58F:EH;BEDCBHA=@?>=A<;H:F98G765GD432C1@
123456789:;<=>?@1ABC2D5EF6G8;FEH;BEDCBHA=@?>=A<;HG:98G76F5D432C1@
123456789:;<=>?@1ABC2DEF25E7DG8H;BGDCBHA=@?>=A<;H:98G7E65F432FC1@
123456789:;<=>?@1ABCD1EF25EG6H9CGEDCHB;A=@?>=A<;B:9H876G5F432F1D@
123456789:;<=>?@1ABCD14C6BE8F;GH<?GAFEBAG@?H>=<H;F:98E76C54D321D@
123456789:;<=>?@1ABCD14C6BE8FG9<FH=AFEBAH@?>=H<G;:9G8E76C54D321D@
123456789:;<=>?@1ABCD1E4FG58FH9CFEDCHB;A=@?>=A<;B:9H8G765G4E321D@
123456789:;<=>?@1ABCD14CE6FG7:FH;BFECBHA=@?>=A<;H:G987G6E54D321D@
123456789:;<=>?@1ABC2D4E69FG:H=AGFBEDCBFAH@?>=H<;:G9E876E54D32C1@
123456789:;<=>?@1ABC2D5E8FG9<H>AGFBEDCBFAH@?>H=<G;:9G8E765D432C1@
123456789:;<=>?@1ABC2DE36D8CBF8G:H=AGFBAH@?>=H<;:G98FD76E543E2C1@
123456789:;<=>?@1ABC2D5E8F:BEDCBFAG:H<?GA@?H>=<H;:GF98E765D432C1@
123456789:;<=>?@1ABCD14CE58CBF8G:H=AGFBAH@?>=H<;:G98FE765E4D321D@
123456789:;<=>?@1ABCD1E4F7G9CFEDCGBH9<BA=@?>=A<H;:9HG87F654E321D@
123456789:;<=>?@1ABCD1E36DCF6G8H;BGFCBHA=@?>=A<;H:98G76FE543E21D@
123456789:;<=>?@1ABCD14CE6F9G;BFECBGAH;>A@?>H=<;HG:9F876E54D321D@
123456789:;<=>?@1ABC2DE4F69EDG9H;BGDCBHA=@?>=A<;H:9GF876F54E32C1@
123456789:;<=>?@1ABC2DE47DF9G;BFDCBGAH;>A@?>H=<;HG:9F87E654E32C1@
123456789:;<=>?@1ABC2D5EF7G9<FEH<BEDCBHA=@?>=A<HG;:9G87F65D432C1@
123456789:;<=>?@1ABC2D5EF7:EG;BEDCBGAH;>A@?>H=<;HG:F987F65D432C1@
123456789:;<=>?@1ABCD1E36DC7BF8G:H=AGFBAH@?>=H<;:G98F7C6E543E21D@
123456789:;<=>?@1ABCD1E4F7G9CFEDCGB:AH;>A@?>H=<;H:B9G87F654E321D@
123456789:;<=>?@1ABC1D3E6F9BEDCBFAGH9<G>A@?>G=<H;:9HF876E543D21C@
123456789:;<=>?@1ABC1D3E58DCBF8G;H>AGFBAH@?>H=<;G:98FE765E43D21C@
123456789:;<=>?@1ABC25BDEF58E:DG;H=AGDBAH@?>=H<;G:E98F765FC432C1@
123456789:;<=>?@1ABC2D5E7FG8H:=GFBEDCBFA=@?>=AH<;:H98G7E65D432C1@
123456789:;<=>?@1ABCD14C6BE7F9GH;>GAFEBAG@?>H=<;H:9F87E6C54D321D@
123456789:;<=>?@1ABCD1EF36EG8H:CGEDCHB;A=@?>=A<;B:H98G76F543F21D@
123456789:;<=>?@1ABCD14C6BE7FG8;FH=AFEBAH@?>=H<;G:98G7E6C54D321D@
123456789:;<=>?@1ABCD1E4FG69FH:CFEDCHB;A=@?>=A<;B:H9G876G54E321D@
123456789:;<=>?@1ABC2D47CBEF7:EG;H=AGEBAH@?>=H<;G:F987FD654D32C1@
123456789:;<=>?@1ABC2D5E7FG8;FBEDCBFAH;>A@?>H=<;HG:98G7E65D432C1@
123456789:;<=>?@1ABCD14CE5F7G:BFECBGAH;>A@?>H=<;H:G987F65E4D321D@
123456789:;<=>?@1ABCD1E4F6GH7:GCFEDCGB;A=@?>=A<;B:H987H6F54E321D@
123456789:;<=>?@1ABCD14CEF58EG9H;BGECBHA=@?>=A<;H:9G8F765F4D321D@
123456789:;<=>?@1ABCD14CEF58EG:H<BGECBHA=@?>=A<H;:G98F765F4D321D@
123456789:;<=>?@1ABCD14CE5FG69FH;BFECBHA=@?>=A<;H:9G876G5E4D321D@
123456789:;<=>?@1ABCD14CE6FG8;FH<BFECBHA=@?>=A<H;G:98G76E54D321D@
123456789:;<=>?@1ABCD1EF36EG7H9CGEDCHB;A=@?>=A<;B:9H87G6F543F21D@
123456789:;<=>?@1ABCD14C6BE8F:GH;>GAFEBAG@?>H=<;H:F98E76C54D321D@
123456789:;<=>?@1ABCD14C6BE8FG:=FH>AFEBAH@?>H=G<;:G98E76C54D321D@
123456789:;<=>?@1ABCD1E3FG47FH9CFEDCHB;A=@?>=A<;B:9H87G654G3E21D@
123456789:;<=>?@1ABC2D4E69DCBF9G;H=AGFBAH@?>=H<;G:9FE876E54D32C1@
123456789:;<=>?@1ABC2D5E7F9BEDCBFAGH9<G>A@?>G=<H;:9HF87E65D432C1@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGB:AH;>A@?>H=<;H:B98G765F43E21D@
123456789:;<=>?@1ABCD1E36DC7BF9G<H>AGFBAH@?>H=<G;:9F87C6E543E21D@
123456789:;<=>?@1ABCD1E3F5GH7:GCFEDCGB;A=@?>=A<;B:H987H65F43E21D@
123456789:;<=>?@1ABCD14CE6F8G:BFECBGAH;>A@?>H=<;H:G98F76E54D321D@
123456789:;<=>?@1ABCD1E36DC7BF9G;H=AGFBAH@?>=H<;G:9F87C6E543E21D@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGB:AH;>A@?>H=<;H:B98G76F54E321D@
123456789:;<=>?@1ABC2D4E6F9BEDCBFAGH9<G>A@?>G=<H;:9HF876E54D32C1@
123456789:;<=>?@1ABC2D4E69DCBF9G<H>AGFBAH@?>H=<G;:9FE876E54D32C1@
123456789:;<=>?@1ABC2D4E6FG8;FBEDCBFAH;>A@?>H=<;HG:98G76E54D32C1@
123456789:;<=>?@1ABC2D4E6FG8H:=GFBEDCBFA=@?>=AH<;:H98G76E54D32C1@
123456789:;<=>?@1ABC25BDE58FGH8;GI<J>KLM>ALDKFJIGFKEDLBAM@?>MJ=<I;H:98HE765EC432C1@
123456789:;<=>?@1ABC2D4EFG4H6IJ7:IKL:=MBELKFIHGFKEMDCBMA=@?>=AL<;:LJ987J6H54GD32C1@
123456789:;<=>?@1ABC25BDE5F7:EGH:I<J>KLM>ALDKGJIHGKEDLBAM@?>MJ=<I;:HF987F65EC432C1@
123456789:;<=>?@1ABC2D4EFG4H6I8JKL8;K=MBEKJFIHGFJEMDCBMA=@?>=AK<;L:98LI76H54GD32C1@
123456789:;<=>?@1ABC2D47E9FG:H<I>JKL>AKMBEKJFIHGFJEMDCBMAL@?>LI=<H;:G9E87D654D32C1@
123456789:;<=>?@1ABC2D4EFG4H6I8JK9L;>AKMBEKJFIHGFJEMDCBMAL@?>L=<;L:9K8I76H54GD32C1@
123456789:;<=>?@1ABCD14C6BEF69GH:I<J>KLM>ALEKGJIHGKFELBAM@?>MJ=<I;:H9F876FC54D321D@
123456789:;<=>?@1ABCD1E3FGH3I5J7KL8;MCFLKGJIHGKFMEDCMB;A=@?>=A<;BL:98L7J65I43HE21D@
123456789:;<=>?@1ABCD14CEF47GH8I:J<KLM<BLEKGJIHGKFELCBMA=@?>=A<MJ;:I98H7F654FD321D@
123456789:;<=>?@1ABCD14CE5FGH5I7J9KL:=MBFLKGJIHGKFMECBMA=@?>=AL<;:L9J87I65HE4D321D@
123456789:;<=>?@1ABC25BDE58FG9H;IJ<?KALDMFILKJIMHGFMEDLBAK@?J>=<J;H:9G8E765EC432C1@
123456789:;<=>?@1ABC2DE36FG7H9IJ:=KBLDMFILKJIMHGFMEDLCBKA=@?>=AJ<;:J9H87G6E543E2C1@
123456789:;<=>?@1ABC25BDE58FG9HI:=HJ>KLM>ALDKFJHGFKEDLBAM@?>MJ=I<;:I9G8E765EC432C1@
123456789:;<=>?@1ABC2D4EFG4HI58HJ9KL:=MBELKFJHGFKEMDCBMA=@?>=AL<;:L9J8I765I4GD32C1@
123456789:;<=>?@1ABC2D4E69FG:H<I>JKL>AKMBEKJFIHGFJEMDCBMAL@?>LI=<H;:G9E876E54D32C1@
123456789:;<=>?@1ABC2D4EFG4H6I8JK9<L>AKMBEKJFIHGFJEMDCBMAL@?>L=<K;:9K8I76H54GD32C1@
123456789:;<=>?@1ABC2DE36D8CBF8GHI8J:K<L>HKJIHLGM>AGFBAM@?>ML=<K;:J98IFD76E543E2C1@
123456789:;<=>?@1ABC2D4EFG4H6I8J:FIHGFJEK:BEDCBKAL:M<?LA@?M>=<M;:LKJ98I76H54GD32C1@
123456789:;<=>?@1ABCD14CE58CBF8GHI8J:K<L>HKJIHLGM>AGFBAM@?>ML=<K;:J98IFE765E4D321D@
123456789:;<=>?@1ABCD1E3FGH3I5J7K9GJIHGKFL9CFEDCLBM9<BA=@?>=A<M;:9MLK87J65I43HE21D@
123456789:;<=>?@1ABCD1E36DCF6GHI6J8K:L<HKJIHLGM<BGFCBMA=@?>=A<ML;:K98J76IFE543E21D@
123456789:;<=>?@1ABCD14CE5FGH5I7J9K;GJIHGKFL;BFECBLAM;>A@?>M=<;MLK:9J87I65HE4D321D@
123456789:;<=>?@1ABC2D47CBE7FGH7I9J;KL<?MAFLKGJIHGKFMEBAM@?L>=<L;J:9I87HED654D32C1@
123456789:;<=>?@1ABC2DE36FG7H9I;JKL;BKDJFIHGFJEDKCBLAM;>A@?>M=<;MLI:9H87G6E543E2C1@
123456789:;<=>?@1ABC2D47CBE7FGH7I9JK:=JL>GJIHGLFM>AFEBAM@?>ML=K<;:K9I87HED654D32C1@
123456789:;<=>?@1ABC2D4EFG4HI58HJ9K;FJHGFKEL;BEDCBLAM;>A@?>M=<;MLK:9J8I765I4GD32C1@
123456789:;<=>?@1ABC2D47CBE7FGH7IJ8;IK<L>GKIHGLFM>AFEBAM@?>ML=<K;J:98J7HED654D32C1@
123456789:;<=>?@1ABC2D4EFG4H6IJ7:IK;FIHGFKEL;BEDCBLAM;>A@?>M=<;MLK:J987J6H54GD32C1@
123456789:;<=>?@1ABCD1E36DC7BF8GHI8J:K<L>HKJIHLGM>AGFBAM@?>ML=<K;:J98IF7C6E543E21D@
123456789:;<=>?@1ABCD1E3FGH3I5J7K9GJIHGKFL9CFEDCLB:AM;>A@?>M=<;M:B9LK87J65I43HE21D@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKALM9<L>A@?>L=<M;:9MK87JI65H43G21FC@
123456789:;<=>?@1ABC1D3E58DCBF8G:HIJ:K<L>M@ILKJIMHAGFBAH@M?>L=<K;:JG98FE765E43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8;KBJDCBKAM;>A@?>M=<;ML:98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8M:=LKBJDCBKA=@?>=AM<;:M98L7JI65H43G21FC@
123456789:;<=>?@1ABCD14C6BE7FGH7I9J;KL<?MAFLKGJIHGKFMEBAM@?L>=<L;J:9I87HE6C54D321D@
123456789:;<=>?@1ABCD1EF25GH6I8J:KLM:CLEKGJIHGKFELDCMB;A=@?>=A<;B:MJ98I76H5F432F1D@
123456789:;<=>?@1ABCD14C6BE7FGH7I9JK:=JL>GJIHGLFM>AFEBAM@?>ML=K<;:K9I87HE6C54D321D@
123456789:;<=>?@1ABCD1E3FGH3IJ47IK8L:GKIHGLFM:CFEDCMB;A=@?>=A<;B:ML98K7J654J3HE21D@
123456789:;<=>?@1ABCD14C6BE7FGH7IJ8;IK<L>GKIHGLFM>AFEBAM@?>ML=<K;J:98J7HE6C54D321D@
123456789:;<=>?@1ABCD1E3FGH3I5JK69JL:GJIHGLFM:CFEDCMB;A=@?>=A<;B:ML9K876K5I43HE21D@
123456789:;<=>?@1ABCD14CE5FGH5I7JK8;JL<GJIHGLFM<BFECBMA=@?>=A<ML;K:98K7I65HE4D321D@
123456789:;<=>?@1ABCD14CE5FGH5IJ69IK:L<GKIHGLFM<BFECBMA=@?>=A<ML;:K9J876J5HE4D321D@
123456789:;<=>?@1ABC25BD6EFG6H8I:JK;L=@KMAEKJFIHGFJEMDBAM@L?>=L<;K:I98H76GD5C432C1@
123456789:;<=>?@1ABC2DEF25E7GH8I:J<KLM<BLDKGJIHGKEDLCBMA=@?>=A<MJ;:I98H7E65F432FC1@
123456789:;<=>?@1ABC25BD6EFG6H8I:JKL:=K?MAEKJFIHGFJEMDBAM@?K>=L<;:LI98H76GD5C432C1@
123456789:;<=>?@1ABC2DE3F58EGH8I:J<KLM<BLDKGJIHGKEDLCBMA=@?>=A<MJ;:I98HF765F43E2C1@
123456789:;<=>?@1ABC25BD6EFG6H8IJ9<IKL<?MAELKFIHGFKEMDBAM@?L>=<LJ;:9J8H76GD5C432C1@
123456789:;<=>?@1ABC2DE36FGH69GI:J<KLM<BLDKFJIGFKEDLCBMA=@?>=A<MJ;:I9H876HE543E2C1@
123456789:;<=>?@1ABC25BD6EFG6HI7:HJ;KL<?MAELKFJHGFKEMDBAM@?L>=<L;J:I987I6GD5C432C1@
123456789:;<=>?@1ABC2DE36FG7HI8;HJ<KLM<BLDKFJHGFKEDLCBMA=@?>=A<MJ;I:98I7G6E543E2C1@
123456789:;<=>?@1ABC25BD6EFG6H8IJ9K;>JIL>FIHGFLEM>AEDBAM@?>MLK=<;K:9J8H76GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4HIJ47I9HK:L<FKHGFLEM<BEDCBMA=@?>=A<ML;:K9I87J654JGD32C1@
123456789:;<=>?@1ABC25BD6EFG6H8IJK8;J=IL>FIHGFLEM>AEDBAM@?>ML=J<;K:98KH76GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4HI5J7:IHK:L<FKHGFLEM<BEDCBMA=@?>=A<ML;:KJ987J65I4GD32C1@
123456789:;<=>?@1ABC25BD6EFG6HI7:HJK:=JL>FJHGFLEM>AEDBAM@?>ML=K<;:KI987I6GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4HI58HJK8;JL<FJHGFLEM<BEDCBMA=@?>=A<ML;K:98KI765I4GD32C1@
123456789:;<=>?@1ABC25BD6EFG6HI7J9<IHK<L>FKHGFLEM>AEDBAM@?>ML=<KJ;:9J87I6GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4H6IJK69J;IL<FIHGFLEM<BEDCBMA=@?>=A<ML;J:9K876KH54GD32C1@
123456789:;<=>?@1ABC25BD6EFG6HIJ69I;HK<L>FKHGFLEM>AEDBAM@?>ML=<K;I:9J876JGD5C432C1@
123456789:;<=>?@1ABC2D4EFG4H6IJ7K9<JIL<FIHGFLEM<BEDCBMA=@?>=A<MLK;:9K87J6H54GD32C1@
123456789:;<=>?@1ABC2D4EFG4H6I8JK9L;AKMBEKJFIHGFJEMDCBMAL=@?>=A<;L:9K8I76H54GD32C1@
123456789:;<=>?@1ABC25D7E9FG:H<I>JKL>AKMBEKJFIHGFJEMDCBMAL@?>LI=<H;:G9E87D65C432C1@
123456789:;<=>?@1ABC1DE25D7CFG7H:I<JKL<M>ALKBJFIHGFJCBKAM@?>M=<LI;:H987GD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8L;MCILKJIMHDGFEDHCMB;A=@?>=A<;BL:98K76JG54F32E1C@
123456789:;<=>?@1ABC14BDE4F7G9HIJ9K;L=MBILKJIMHDGFEDHBMA=@?>=AL<;K:9JG87F654EC321C@
123456789:;<=>?@1ABC14BDE4F6G8HIJ8K:L=MBILKJIMHDGFEDHBMA=@?>=AL<;:K98JG76F54EC321C@
123456789:;<=>?@1ABC14BDE4F69EGH9I<J>KLM>ALDKGJIHGKEDLBAM@?>MJ=<I;:9HF876F54EC321C@
123456789:;<=>?@1ABC1D3EFG3H5I8JKL8;K=MBEKJFIHGFJEMDCBMA=@?>=AK<;L:98LI765H43GD21C@
123456789:;<=>?@1ABC1DE2F47EGH7I:J<KLM<BLDKGJIHGKEDLCBMA=@?>=A<MJ;:I987HF654F32E1C@
123456789:;<=>?@1ABC1DEF1G3H6IJK69J;LM<BLDJIEHGFEIDLCBMA=@?>=A<M;J:9K876KH543G21FC@
123456789:;<=>?@1ABC1D3EF4G69FHI9J<KALMBELHKJIHLFEMDCBMAK=@?>=A<J;:9IG876G54F3D21C@
123456789:;<=>?@1ABC1D4EFG47F9HI:J<KALMBELHKJIHLFEMDCBMAK=@?>=A<J;:I9F87G654GD321C@
123456789:;<=>?@1ABC1DE2F5G7HIJ7K9L;MCILKJIMHDGFEDHCMB;A=@?>=A<;BL:9K87JG65F432E1C@
123456789:;<=>?@1ABC1DE25D7CFG7H9I;JKL;M=ALKBJFIHGFJCBKAM@?>=M<;LI:9H87GD65E432E1C@
123456789:;<=>?@1ABC1D4E6FGH6I8JK9<L>AKJMAGJIHGMFBEDCBFAML@?>L=<K;:9K8I76HE54D321C@
123456789:;<=>?@1ABC1D3EFG3H5I8JK9L;AKMBEKJFIHGFJEMDCBMAL=@?>=A<;L:9K8I765H43GD21C@
123456789:;<=>?@1ABC1DEF14E6GH7I:J<KLM<BLDKGJIHGKEDLCBMA=@?>=A<MJ;:I987H6E54F321FC@
123456789:;<=>?@1ABC1DEF1G3H6IJ7K9<JLM<BLDJIEHGFEIDLCBMA=@?>=A<MK;:9K87J6H543G21FC@
123456789:;<=>?@1ABC1D4EF58GH9I;JAKLBEKGJIHGKFELDCBLAJM;>A@?>M=<;MI:9H8F765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7:FHI:J<KALMBELHKJIHLFEMDCBMAK=@?>=A<J;:IG987G65F4D321C@
123456789:;<=>?@1ABC1D4E6FGH6I8JK9L;>AKJMAGJIHGMFBEDCBFAML@?>L=<;L:9K8I76HE54D321C@
123456789:;<=>?@1ABC1D3EFG3H5I8JK9L;>AKMBEKJFIHGFJEMDCBMAL@?>L=<;L:9K8I765H43GD21C@
123456789:;<=>?@1ABC1D4E6FGH6I8JKL8;K=JMAGJIHGMFBEDCBFAM=@?>=AK<;L:98LI76HE54D321C@
123456789:;<=>?@1ABC14DEF4G69FEH9I;JKL;M=ALKBJDIHEDJCBKAM@?>=M<;LI:9HG876G54FC321C@
123456789:;<=>?@1ABC1D4E6FGH6IJ7:IKL:=KMAGKIHGMFBEDCBFAM=@?>=AL<;:LJ987J6HE54D321C@
123456789:;<=>?@1ABC1DEF1G3H6IJ7:KLM:=LBKDJIEHGFEIDKCBLA=@?>=AM<;:MJ987J6H543G21FC@
123456789:;<=>?@1ABC1DE25DFG58HI9J<KALMBFLHKJIHLGFMDCBMAK=@?>=A<J;:9I8G765GE432E1C@
123456789:;<=>?@1ABC1DE25FG6H9IJ:=KBLDMFILKJIMHGFMEDLCBKA=@?>=AJ<;:J9H876G5E432E1C@
123456789:;<=>?@1ABC1D4E6FGH6IJ7K9<JIL<MAGLIHGMFBEDCBFAM=@?>=A<LK;:9K87J6HE54D321C@
123456789:;<=>?@1ABC1DEF1G3H6IJ7:KL;BKDJIEHGFEIDKCBLAM;>A@?>M=<;ML:J987J6H543G21FC@
123456789:;<=>?@1ABC1DE25FG6H9I;JKL;BKDJFIHGFJEDKCBLAM;>A@?>M=<;MLI:9H876G5E432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7K9L<MAILKJIMHBGDCBHAM=@?>=A<L;:9K87JGF654F32E1C@
123456789:;<=>?@1ABC1D4E6FGH6I8JK9L;AKJMAGJIHGMFBEDCBFAML=@?>=A<;L:9K8I76HE54D321C@
123456789:;<=>?@1ABC1D3EFG3H5I8JK9<L>AKMBEKJFIHGFJEMDCBMAL@?>L=<K;:9K8I765H43GD21C@
123456789:;<=>?@1ABC1DE25D7CBF7GHI7J9K<L>HKJIHLGM>AGFBAM@?>ML=<K;:9J87IFD65E432E1C@
123456789:;<=>?@1ABC1DE2F4GHI4J6K9L;HKJIHLGM;DGFEDMCB;A=@?>=A<;BML:9K876J54IF32E1C@
123456789:;<=>?@1ABC14BDE4FGH4I6J9K;GJIHGKFL;M=DLFEDMBA=@?>=AM<;LK:9J876I54HEC321C@
123456789:;<=>?@1ABC14BDE4F6GHI6J8K;L=HKJIHLGM=DGFEDMBA=@?>=AML<;K:98J76IF54EC321C@
123456789:;<=>?@1ABC14BDE4F69EDG9HIJ9K;L>M@ILKJIMHAGDBAH@M?>L=<;K:9JGF876F54EC321C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8KLM8;L=KBJDCBKA=@?>=AL<;M:98MJI76H543G21FC@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8K:BJDCBKAL:M<?LA@?M>=<M;:LK98JI76H543G21FC@
123456789:;<=>?@1ABC1DE25D7CBF7G9HIJ9K;L>M@ILKJIMHAGFBAH@M?>L=<;K:9JG87FD65E432E1C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8KL9<M>ALKBJDCBKAM@?>M=<L;:9L8JI76H543G21FC@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8KL9M;ALKBJDCBKAM=@?>=A<;M:9L8JI76H543G21FC@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8KL9M;>ALKBJDCBKAM@?>M=<;M:9L8JI76H543G21FC@
123456789:;<=>?@1ABC1D3EFG3H6IJ7:IKL:=MBELKFIHGFKEMDCBMA=@?>=AL<;:LJ987J6H543GD21C@
123456789:;<=>?@1ABC1D4EFG4H6IJ7:IKL:=MBELKFIHGFKEMDCBMA=@?>=AL<;:LJ987J6H54GD321C@
123456789:;<=>?@1ABC14BDE4F69EGH9I;J=KLM=ALDKGJIHGKEDLBAM@?>=MJ<;I:9HF876F54EC321C@
123456789:;<=>?@1ABC1D4EFG4H6I8JKL8;K=MBEKJFIHGFJEMDCBMA=@?>=AK<;L:98LI76H54GD321C@
123456789:;<=>?@1ABC1D3E5FGH5I8JK9L;>AKJMAGJIHGMFBEDCBFAML@?>L=<;L:9K8I765HE43D21C@
123456789:;<=>?@1ABC1D4EFG4H6I8JK9L;>AKMBEKJFIHGFJEMDCBMAL@?>L=<;L:9K8I76H54GD321C@
123456789:;<=>?@1ABC1D3E5FGH5I8JKL8;K=JMAGJIHGMFBEDCBFAM=@?>=AK<;L:98LI765HE43D21C@
123456789:;<=>?@1ABC14DEF4G69FEH9I<JKL<M>ALKBJDIHEDJCBKAM@?>M=<LI;:9HG876G54FC321C@
123456789:;<=>?@1ABC25BDE58DFG8;HI<J>K@LMAFLHKJIHLGFMDBAM@K?>J=<I;G:98GE765EC432C1@
123456789:;<=>?@1ABC2DEF2G4H6IJ7:KLM:=LBKDJIEHGFEIDKCBLA=@?>=AM<;:MJ987J6H54G32FC1@
123456789:;<=>?@1ABC2DE36DFG69HI:J<KALMBFLHKJIHLGFMDCBMAK=@?>=A<J;:I9G876GE543E2C1@
123456789:;<=>?@1ABC25DE6F8GH9<IJK<?JAILBMDGLIHGMFEDMCBLAJ@?K>=<KH;:9H8F76E5C432C1@
123456789:;<=>?@1ABC1DEF1G4HI58HJK8;LM<BLDKJEHGFEJDLCBMA=@?>=A<M;K:98KI765I4G321FC@
123456789:;<=>?@1ABC1DE25FGH58GI9J<KLM<BLDKFJIGFKEDLCBMA=@?>=A<MJ;:9I8H765HE432E1C@
123456789:;<=>?@1ABC1D3E5FGH5I8JK9L;AKJMAGJIHGMFBEDCBFAML=@?>=A<;L:9K8I765HE43D21C@
123456789:;<=>?@1ABC1D4EFG4H6I8JK9<L>AKMBEKJFIHGFJEMDCBMAL@?>L=<K;:9K8I76H54GD321C@
123456789:;<=>?@1ABC1DE25D7CBF7GHI7J9K;L=HKJIHLGM=AGFBAM@?>=ML<;K:9J87IFD65E432E1C@
123456789:;<=>?@1ABC1DE2F5GHI5J7K9L;HKJIHLGM;DGFEDMCB;A=@?>=A<;BML:9K87J65IF432E1C@
123456789:;<=>?@1ABC14BDE4FGH4I6J8K:GJIHGKFL:M=DLFEDMBA=@?>=AM<;:LK98J76I54HEC321C@
123456789:;<=>?@1ABC14BDE4F7GHI7J9K;L=HKJIHLGM=DGFEDMBA=@?>=AML<;K:9J87IF654EC321C@
123456789:;<=>?@1ABC25BDE5F7:EDG:HIJ:K<L>M@ILKJIMHAGDBAH@M?>L=<K;:JGF987F65EC432C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8KLM8;L=KBJDCBKA=@?>=AL<;M:98MJI76H54G32FC1@
123456789:;<=>?@1ABC2DE3F58EDG8HIJ8K:L<MAILKJIMHBGDCBHAM=@?>=A<L;:K98JGF765F43E2C1@
123456789:;<=>?@1ABC25DE6F8G:HIJ:KLM:=L?KAJIBHDGFEDHCBIAK@?L>=M<;:MJG98F76E5C432C1@
123456789:;<=>?@1ABC1DEF1G4HI5J7:IHK:EHGFEKDL:M<BLDCBMA=@?>=A<M;:LKJ987J65I4G321FC@
123456789:;<=>?@1ABC1D4EFG4HI58HJ9K;FJHGFKEL;BEDCBLAM;>A@?>M=<;MLK:9J8I765I4GD321C@
123456789:;<=>?@1ABC1D3EFG3H6IJ7K9<JIL<FIHGFLEM<BEDCBMA=@?>=A<MLK;:9K87J6H543GD21C@
123456789:;<=>?@1ABC1DEF1GHI14H6GJ7K:EJGFEKDL:M<BLDCBMA=@?>=A<M;:LK987J6H54I321IFC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K:BJDCBKAL:M<?LA@?M>=<M;:LK987JI65H43G21FC@
123456789:;<=>?@1ABC1DE25D7CBF7G:HIJ:K<L>M@ILKJIMHAGFBAH@M?>L=<K;:JG987FD65E432E1C@
123456789:;<=>?@1ABC25D7E9FG:HIJ:K<L>M@ILKJIMHAGFBEDCBFAH@M?>L=<K;:JG9E87D65C432C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8KL9M;ALKBJDCBKAM=@?>=A<;M:9L8JI76H54G32FC1@
123456789:;<=>?@1ABC2DEF25E7DG8HIJ8K:L<MAILKJIMHBGDCBHAM=@?>=A<L;:K98JG7E65F432FC1@
123456789:;<=>?@1ABC25DE6F8G:HIJ:KL;M=@LKAJIBHDGFEDHCBIAK@M?>=M<;L:JG98F76E5C432C1@
123456789:;<=>?@1ABC1DEF1G4HIJ47I9HK:EHGFEKDL:M<BLDCBMA=@?>=A<M;:LK9I87J654JG321FC@
123456789:;<=>?@1ABC1D3EFG3HI4J69IHK9L<FKHGFLEM<BEDCBMA=@?>=A<ML;:9KJ876J54I3GD21C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8L;BKDCBLAM;>A@?>M=<;ML:98KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I47HGJ7K:EJGFEKDL:M<BLDCBMA=@?>=A<M;:LK987JI654I32H1FC@
123456789:;<=>?@1ABC2D47E9FG:HIJ:K<L>M@ILKJIMHAGFBEDCBFAH@M?>L=<K;:JG9E87D654D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8KL9M;>ALKBJDCBKAM@?>M=<;M:9L8JI76H54G32FC1@
123456789:;<=>?@1ABCD14C6BEF69EG:HIJ:K<L>M@ILKJIMHAGEBAH@M?>L=<K;:JG9F876FC54D321D@
123456789:;<=>?@1ABCD1EFG1H3I5J7FIHGFJEK7LM8;LCKEDCLB;A=@?>=A<;BM:98M7KJ65I43H21GD@
123456789:;<=>?@1ABCD14CEF47EG8HIJ8K:L<MAILKJIMHBGECBHAM=@?>=A<L;:K98JG7F654FD321D@
123456789:;<=>?@1ABCD14EF5G7H9IJK9LM:=LBKJCIEHGFEIDCJBLA=@?>=AM<;:M9KH87G65F4D321D@
123456789:;<=>?@1ABC25BDE58DF9GHI9J;KL<?KM@HKJIHMGAFDBAG@M?L>=<L;J:9IF8E765EC432C1@
123456789:;<=>?@1ABC2DEF2GH36GI7J9EIGFEJDK9LM:=LBKDCBLA=@?>=AM<;:M9KJ87I6H543H2FC1@
123456789:;<=>?@1ABC25BDE58DF9GHI9JK:=JL>M@HLJIHMGAFDBAG@M?>L=K<;:K9IF8E765EC432C1@
123456789:;<=>?@1ABC2DEF2G4HI58HJ9EHGFEJDK9LM:=LBKDCBLA=@?>=AM<;:M9KJ8I765I4G32FC1@
123456789:;<=>?@1ABCD1EF25EG6HIJ6K8L:MBILKJIMHCGEDCHBM;A=@?>=A<;B:L98K76JG5F432F1D@
123456789:;<=>?@1ABCD14C6EF7G9H;IJK;LM<?LAKJBIEHGFEICBJAL@?M>=<M;KH:9G87F6C54D321D@
123456789:;<=>?@1ABC2DE36DF7GHI7J9K;LAHKJIHLGBFDCBGALM;>A@?>M=<;MK:9J87IF6E543E2C1@
123456789:;<=>?@1ABC2D47CEF7G9H;IJK;LM<?LAKJBIEHGFEICBJAL@?M>=<M;KH:9G87FD654D32C1@
123456789:;<=>?@1ABC2DE36DF7GHI7J9KL:=KMAHKJIHMGBFDCBGAM=@?>=AL<;:L9J87IF6E543E2C1@
123456789:;<=>?@1ABC25DEF58EG9H;IJK;LM<?LAKJBIDHGEDICBJAL@?M>=<M;KH:9G8F765FC432C1@
123456789:;<=>?@1ABC2DE36DF7GHI7JK8;JL<MAHLJIHMGBFDCBGAM=@?>=A<L;K:98K7IF6E543E2C1@
123456789:;<=>?@1ABC25DE6FG7:FH;IJK;LM<?LAKJBIDHFEDICBJAL@?M>=<M;KH:G987G6E5C432C1@
123456789:;<=>?@1ABC1DEF1G3HI4J69IHK9EHGFEKDL9M<BLDCBMA=@?>=A<M;:9LKJ876J54I3G21FC@
123456789:;<=>?@1ABC1D4EFG4HIJ47I9HK:L<FKHGFLEM<BEDCBMA=@?>=A<ML;:K9I87J654JGD321C@
123456789:;<=>?@1ABC1DEF1G4HI58HJ9EHGFEJDK9L;BKDCBLAM;>A@?>M=<;ML:9KJ8I765I4G321FC@
123456789:;<=>?@1ABC1D4EFG4HI5J7:IHK:L<FKHGFLEM<BEDCBMA=@?>=A<ML;:KJ987J65I4GD321C@
123456789:;<=>?@1ABC1DEF1GH25GIJ58IK9EIGFEKDL9M<BLDCBMA=@?>=A<M;:9LK8J765JH432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J9EIGFEJDK9LM:=LBKDCBLA=@?>=AM<;:M9KJ876I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I47HGJ7K9EJGFEKDL9M<BLDCBMA=@?>=A<M;:9LK87JI654I32H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J9EIGFEJDK9L;BKDCBLAM;>A@?>M=<;ML:9KJ876I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GHI14H6GJ7K9EJGFEKDL9M<BLDCBMA=@?>=A<M;:9LK87J6H54I321IFC@
123456789:;<=>?@1ABC1D4EFG4H6IJ7K9<JIL<FIHGFLEM<BEDCBMA=@?>=A<MLK;:9K87J6H54GD321C@
123456789:;<=>?@1ABC2D4E69FG:HIJ:K<L>M@ILKJIMHAGFBEDCBFAH@M?>L=<K;:JG9E876E54D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8KL9<M>ALKBJDCBKAM@?>M=<L;:9L8JI76H54G32FC1@
123456789:;<=>?@1ABC2DE36D8CBF8G:HIJ:K<L>M@ILKJIMHAGFBAH@M?>L=<K;:JG98FD76E543E2C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8K:BJDCBKAL:M<?LA@?M>=<M;:LK98JI76H54G32FC1@
123456789:;<=>?@1ABCD14CE58CBF8G:HIJ:K<L>M@ILKJIMHAGFBAH@M?>L=<K;:JG98FE765E4D321D@
123456789:;<=>?@1ABCD1EFG1H3I5J7FIHGFJEK7L9CKEDCLBM9<BA=@?>=A<M;:9ML87KJ65I43H21GD@
123456789:;<=>?@1ABCD1E36DCF6G8HIJ8K:L<MAILKJIMHBGFCBHAM=@?>=A<L;:K98JG76FE543E21D@
123456789:;<=>?@1ABCD14EF5G7H9IJK9L;BKJCIEHGFEIDCJBLAM;>A@?>M=<;ML:9KH87G65F4D321D@
123456789:;<=>?@1ABC2D47CBE7F9GHI9J;KL<?KM@HKJIHMGAFEBAG@M?L>=<L;J:9IF87ED654D32C1@
123456789:;<=>?@1ABC2DEF2GH36GI7J9EIGFEJDK9L;BKDCBLAM;>A@?>M=<;ML:9KJ87I6H543H2FC1@
123456789:;<=>?@1ABC2D47CBE7F9GHI9JK:=JL>M@HLJIHMGAFEBAG@M?>L=K<;:K9IF87ED654D32C1@
123456789:;<=>?@1ABC2DEF2G4HI58HJ9EHGFEJDK9L;BKDCBLAM;>A@?>M=<;ML:9KJ8I765I4G32FC1@
123456789:;<=>?@1ABC2D47CBE7FG8;HI<J>K@LMAFLHKJIHLGFMEBAM@K?>J=<I;G:98G7ED654D32C1@
123456789:;<=>?@1ABC2DEF2G4H6IJ7:KL;BKDJIEHGFEIDKCBLAM;>A@?>M=<;ML:J987J6H54G32FC1@
123456789:;<=>?@1ABCD1E36DC7BF8G:HIJ:K<L>M@ILKJIMHAGFBAH@M?>L=<K;:JG98F7C6E543E21D@
123456789:;<=>?@1ABCD1EFG1H3I5J7FIHGFJEK7L9CKEDCLB:AM;>A@?>M=<;M:B9L87KJ65I43H21GD@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKALM9<L>A@?>L=<M;:9MKJ87I65H43GD21C@
123456789:;<=>?@1ABC1D3E58DCBF8GHI8J:K<L>HKJIHLGM>AGFBAM@?>ML=<K;:J98IFE765E43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8;LBEKJFIHGFJELDCBLAM;>A@?>M=<;MK:98K7I65H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8L:=KJMAGJIHGMFBEDCBFAM=@?>=AL<;:L98K7I65HE43D21C@
123456789:;<=>?@1ABCD14C6BE7F9GHI9J;KL<?KM@HKJIHMGAFEBAG@M?L>=<L;J:9IF87E6C54D321D@
123456789:;<=>?@1ABCD1EFG1HI25HJ6K8FJHGFKEL8M:CLEDCMB;A=@?>=A<;B:M98LK76J5I432I1GD@
123456789:;<=>?@1ABCD14C6BE7F9GHI9JK:=JL>M@HLJIHMGAFEBAG@M?>L=K<;:K9IF87E6C54D321D@
123456789:;<=>?@1ABCD1EFG1H3IJ47IK8FIHGFKEL8M:CLEDCMB;A=@?>=A<;B:M98LK7J654J3H21GD@
123456789:;<=>?@1ABCD14C6BE7FG8;HI<J>K@LMAFLHKJIHLGFMEBAM@K?>J=<I;G:98G7E6C54D321D@
123456789:;<=>?@1ABCD1EFG1H3I5JK69LM:CLEKJFIHGFJELDCMB;A=@?>=A<;B:M9K876K5I43H21GD@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8L:=KMBEKJFIHGFJEMDCBMA=@?>=AL<;:L98K7I65H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8;JLAGJIHGLFBEDCBFALM;>A@?>M=<;MK:98K7I65HE43D21C@
123456789:;<=>?@1ABCD14CE5F7GHI7J9K;LAHKJIHLGBFECBGALM;>A@?>M=<;MK:9J87IF65E4D321D@
123456789:;<=>?@1ABCD1E36DFG6H8I:JKL:M<BLKCJFIHGFJDCKBMA=@?>=A<M;:LI98H76GE543E21D@
123456789:;<=>?@1ABCD14CE5F7GHI7J9KL:=KMAHKJIHMGBFECBGAM=@?>=AL<;:L9J87IF65E4D321D@
123456789:;<=>?@1ABCD14EFG47FH8I:JKL:M<BLKCJEIHFEJDCKBMA=@?>=A<M;:LI98H7G654GD321D@
123456789:;<=>?@1ABCD14CE5F7GHI7JK8;JL<MAHLJIHMGBFECBGAM=@?>=A<L;K:98K7IF65E4D321D@
123456789:;<=>?@1ABCD14EF5GH69GI:JKL:M<BLKCJEIGFEJDCKBMA=@?>=A<M;:LI9H876H5F4D321D@
123456789:;<=>?@1ABCD14CE5FG69HI:J<KALMBFLHKJIHLGFMECBMAK=@?>=A<J;:I9G876G5E4D321D@
123456789:;<=>?@1ABCD14EF5G7HI8;JK<BJLCMEHLJIHMGFEMDCLBKA=@?>=A<K;I:98I7G65F4D321D@
123456789:;<=>?@1ABC25BD6E8FGH8I:JK;L=@KJM@GJIHGMFAEDBAF@ML?>=L<;K:I98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2GHI25H7GJ8K:EJGFEKDL:M<BLDCBMA=@?>=A<M;:LK98J7H65I432IFC1@
123456789:;<=>?@1ABC25BD6E8FGH8I:JKL:=K?JM@GJIHGMFAEDBAF@M?K>=L<;:LI98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2GH3I58HGJ8K:EJGFEKDL:M<BLDCBMA=@?>=A<M;:LK98JI765I43H2FC1@
123456789:;<=>?@1ABC25BD6E8FGH8IJ9<IKL<?KM@GKIHGMFAEDBAF@M?L>=<LJ;:9J8HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2GH36GIJ69IK:EIGFEKDL:M<BLDCBMA=@?>=A<M;:LK9J876JH543H2FC1@
123456789:;<=>?@1ABC25BD6EF7:GH;IJ<?IK@LMAELGKIHGLFEMDBAM@K?J>=<J;H:F987F6D5C432C1@
123456789:;<=>?@1ABC2DEF2GH36GI7JK8;LM<BLDKJEIGFEJDLCBMA=@?>=A<M;K:98K7I6H543H2FC1@
123456789:;<=>?@1ABC25BD6E8FGH8IJ9K;>JIL>M@GLIHGMFAEDBAF@M?>LK=<;K:9J8HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2G4HIJ47I9HK:EHGFEKDL:M<BLDCBMA=@?>=A<M;:LK9I87J654JG32FC1@
123456789:;<=>?@1ABC25BD6E8FGH8IJK8;J=IL>M@GLIHGMFAEDBAF@M?>L=J<;K:98KHE76D5C432C1@
123456789:;<=>?@1ABC2DEF2G4HI5J7:IHK:EHGFEKDL:M<BLDCBMA=@?>=A<M;:LKJ987J65I4G32FC1@
123456789:;<=>?@1ABC25BD6EF7:GHI:=HJ>K@LMAELGKJHGLFEMDBAM@K?>J=I<;:IF987F6D5C432C1@
123456789:;<=>?@1ABC2DEF2G4HI58HJK8;LM<BLDKJEHGFEJDLCBMA=@?>=A<M;K:98KI765I4G32FC1@
123456789:;<=>?@1ABC25BD6EF7G9<FHI<J>K@LMAELHKJIHLFEMDBAM@K?>J=<IG;:9G87F6D5C432C1@
123456789:;<=>?@1ABC2DEF2G4H6IJK69J;LM<BLDJIEHGFEIDLCBMA=@?>=A<M;J:9K876KH54G32FC1@
123456789:;<=>?@1ABC25BD6EFG69F;HI<J>K@LMAELHKJIHLFEMDBAM@K?>J=<I;F:9G876GD5C432C1@
123456789:;<=>?@1ABC2DEF2G4H6IJ7K9<JLM<BLDJIEHGFEIDLCBMA=@?>=A<MK;:9K87J6H54G32FC1@
123456789:;<=>?@1ABC1D3E58DCFG8H:I<JKL<M>ALKBJFIHGFJCBKAM@?>M=<LI;:H98GE765E43D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAKLM9<L>A@?>L=<M;:9MJ87I65HE43D21C@
123456789:;<=>?@1ABCD1E3F5GHI5J7K9LBHKJIHLGCFEDCGBL:AM;>A@?>M=<;M:B9K87J65IF43E21D@
123456789:;<=>?@1ABCD1E36DC7FG8H:I<JKL<M>ALKBJFIHGFJCBKAM@?>M=<LI;:H98G7C6E543E21D@
123456789:;<=>?@1ABCD1E3F5GHI5J7K9LBHKJIHLGCFEDCGBLM9<BA=@?>=A<M;:9MK87J65IF43E21D@
123456789:;<=>?@1ABCD14CE58CFG8H:I<JKL<M>ALKBJFIHGFJCBKAM@?>M=<LI;:H98GE765E4D321D@
123456789:;<=>?@1ABCD1E3F5GHI5J7KL8;KMBHKJIHMGCFEDCGBM;A=@?>=A<;BL:98L7J65IF43E21D@
123456789:;<=>?@1ABCD14C6EFG69FH:I<JKL<M>ALKBJEIHFEJCBKAM@?>M=<LI;:H9G876GC54D321D@
123456789:;<=>?@1ABCD1E3F5GHI5JK69JL:MBHLJIHMGCFEDCGBM;A=@?>=A<;B:L9K876K5IF43E21D@
123456789:;<=>?@1ABCD14C6EF7GH8;GI<JKL<M>ALKBJEIGFEJCBKAM@?>M=<LI;H:98H7F6C54D321D@
123456789:;<=>?@1ABCD1E3FG47HI8J:KBLMCFLHKJIHLGFMEDCMBK;A=@?>=A<;B:J98I7G654G3E21D@
123456789:;<=>?@1ABCD14C6EF7G9HI:=JK>AJLBMEHLJIHMGFEMCBLAK@?>K=I<;:I9G87F6C54D321D@
123456789:;<=>?@1ABC2D4E6FGH6I8J:KAGJIHGKFBEDCBFAKL:M<?LA@?M>=<M;:LJ98I76HE54D32C1@
123456789:;<=>?@1ABC2DE36D8CFG8H:I<JKL<M>ALKBJFIHGFJCBKAM@?>M=<LI;:H98GD76E543E2C1@
123456789:;<=>?@1ABC2D4E6FGH6I8JK9<L>AKJMAGJIHGMFBEDCBFAML@?>L=<K;:9K8I76HE54D32C1@
123456789:;<=>?@1ABC2D4E69FG:H<IJK<L>AKJBIMCFIHGFMEDCMBJAL@?>L=<KH;:G9E876E54D32C1@
123456789:;<=>?@1ABC2D4E6FGH6IJ7:IK;LAGKIHGLFBEDCBFALM;>A@?>M=<;MK:J987J6HE54D32C1@
123456789:;<=>?@1ABC2D47CEF7GH8;GI<JKL<M>ALKBJEIGFEJCBKAM@?>M=<LI;H:98H7FD654D32C1@
123456789:;<=>?@1ABC2D4EF58GH9I;JAKLBEKGJIHGKFELDCBLAJM;>A@?>M=<;MI:9H8F765F4D32C1@
123456789:;<=>?@1ABC2D47CEF7G9HI:=JK>AJLBMEHLJIHMGFEMCBLAK@?>K=I<;:I9G87FD654D32C1@
123456789:;<=>?@1ABC2D4E6FGH6I8JK9L;>AKJMAGJIHGMFBEDCBFAML@?>L=<;L:9K8I76HE54D32C1@
123456789:;<=>?@1ABC2D47E9FG:H<IJK<L>AKJBIMCFIHGFMEDCMBJAL@?>L=<KH;:G9E87D654D32C1@
123456789:;<=>?@1ABC2D4E6FGH6I8JKL8;K=JMAGJIHGMFBEDCBFAM=@?>=AK<;L:98LI76HE54D32C1@
123456789:;<=>?@1ABC25DEF5G7:FEH:I<JKL<M>ALKBJDIHEDJCBKAM@?>M=<LI;:HG987G65FC432C1@
123456789:;<=>?@1ABC2D4E6FGH6IJ7:IKL:=KMAGKIHGMFBEDCBFAM=@?>=AL<;:LJ987J6HE54D32C1@
123456789:;<=>?@1ABC25DEF58EGH8;GI<JKL<M>ALKBJDIGEDJCBKAM@?>M=<LI;H:98HF765FC432C1@
123456789:;<=>?@1ABC2D4EF58GH9IJ:=IKALMBELGKIHGLFEMDCBMAK=@?>=AJ<;:J9H8F765F4D32C1@
123456789:;<=>?@1ABC25DEF58EG9HI:=JK>AJLBMDHLJIHMGEDMCBLAK@?>K=I<;:I9G8F765FC432C1@
123456789:;<=>?@1ABC2D4E6FGH6IJ7K9<JIL<MAGLIHGMFBEDCBFAM=@?>=A<LK;:9K87J6HE54D32C1@
123456789:;<=>?@1ABC25DE6FGH69G;FI<JKL<M>ALKBJDIFEDJCBKAM@?>M=<LI;G:9H876HE5C432C1@
123456789:;<=>?@1ABC2D4E6FGH6IJK69J;IL<MAGLIHGMFBEDCBFAM=@?>=A<L;J:9K876KHE54D32C1@
123456789:;<=>?@1ABC25DE6FG7H9<GFI<JKL<M>ALKBJDIFEDJCBKAM@?>M=<LIH;:9H87G6E5C432C1@
123456789:;<=>?@1ABC2D4EF58GHI8;HJ<KALMBELGKJHGLFEMDCBMAK=@?>=A<J;I:98IF765F4D32C1@
123456789:;<=>?@1ABC25DE6FG7:FHI:=JK>AJLBMDHLJIHMFEDMCBLAK@?>K=I<;:IG987G6E5C432C1@
123456789:;<=>?@1ABC2D4EF5G7:FHI:J<KALMBELHKJIHLFEMDCBMAK=@?>=A<J;:IG987G65F4D32C1@
123456789:;<=>?@1ABC25DE6F8GHI8;H=JK>AJLBMDGLJHGMFEDMCBLAK@?>K=H<;I:98IF76E5C432C1@
123456789:;<=>?@1ABC2D4EFG47F9HI:J<KALMBELHKJIHLFEMDCBMAK=@?>=A<J;:I9F87G654GD32C1@
123456789:;<=>?@1ABC25DE6F8GH9I;>HJK>AJLBMDGLJHGMFEDMCBLAK@?>KI=<;I:9H8F76E5C432C1@
123456789:;<=>?@1ABC2D4E6FGH6I8JK9L;AKJMAGJIHGMFBEDCBFAML=@?>=A<;L:9K8I76HE54D32C1@
123456789:;<=>?@1ABC25D7E9FG:H<IJK<L>AKJBIMCFIHGFMEDCMBJAL@?>L=<KH;:G9E87D65C432C1@
123456789:;<=>?@1ABC1DE25D7CBF7GHI7J:K<L>HKJIHLGM>AGFBAM@?>ML=<K;:J987IFD65E432E1C@
123456789:;<=>?@1ABC1DE2F4GHI4J6K8L;HKJIHLGM;DGFEDMCB;A=@?>=A<;BML:98K76J54IF32E1C@
123456789:;<=>?@1ABC14BDE4FGH4I7J9K;GJIHGKFL;M=DLFEDMBA=@?>=AM<;LK:9J87I654HEC321C@
123456789:;<=>?@1ABC14BDE4F6GHI6J8K:L=HKJIHLGM=DGFEDMBA=@?>=AML<;:K98J76IF54EC321C@
123456789:;<=>?@1ABC14BDE4F69EDG9HIJ9K<L>M@ILKJIMHAGDBAH@M?>L=<K;:9JGF876F54EC321C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8KLM8;L=KBJDCBKA=@?>=AL<;M:98MJI765H43G21FC@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7K:L<MAILKJIMHBGDCBHAM=@?>=A<L;:K987JGF654F32E1C@
123456789:;<=>?@1ABC1DE25FG6H8I;JKL;BKDJFIHGFJEDKCBLAM;>A@?>M=<;MLI:98H76G5E432E1C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8K:BJDCBKAL:M<?LA@?M>=<M;:LK98JI76H54G321FC@
123456789:;<=>?@1ABC1DE25D7CBF7G9HIJ9K;L=M@ILKJIMHAGFBAH@M?>=L<;K:9JG87FD65E432E1C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8KL9<M>ALKBJDCBKAM@?>M=<L;:9L8JI76H54G321FC@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8KL9M;ALKBJDCBKAM=@?>=A<;M:9L8JI765H43G21FC@
123456789:;<=>?@1ABC1DEF1G4H6IJ7:KL;BKDJIEHGFEIDKCBLAM;>A@?>M=<;ML:J987J6H54G321FC@
123456789:;<=>?@1ABC1D3E6FGH6IJ7K9<JIL<MAGLIHGMFBEDCBFAM=@?>=A<LK;:9K87J6HE543D21C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8KL9M;>ALKBJDCBKAM@?>M=<;M:9L8JI76H54G321FC@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8KL9M;>ALKBJDCBKAM@?>M=<;M:9L8JI765H43G21FC@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8KLM8;L=KBJDCBKA=@?>=AL<;M:98MJI76H54G321FC@
123456789:;<=>?@1ABC14BDE4F69EDG9HIJ9K;L=M@ILKJIMHAGDBAH@M?>=L<;K:9JGF876F54EC321C@
123456789:;<=>?@1ABC1DEF1G4H6IJ7:KLM:=LBKDJIEHGFEIDKCBLA=@?>=AM<;:MJ987J6H54G321FC@
123456789:;<=>?@1ABC1D3E6FGH6IJ7:IKL:=KMAGKIHGMFBEDCBFAM=@?>=AL<;:LJ987J6HE543D21C@
123456789:;<=>?@1ABC1DEF1G4H6IJ7K9<JLM<BLDJIEHGFEIDLCBMA=@?>=A<MK;:9K87J6H54G321FC@
123456789:;<=>?@1ABC1DEF14E6GH7I9J<KLM<BLDKGJIHGKEDLCBMA=@?>=A<MJ;:9I87H6E54F321FC@
123456789:;<=>?@1ABC1DEF1G4H6IJK69J;LM<BLDJIEHGFEIDLCBMA=@?>=A<M;J:9K876KH54G321FC@
123456789:;<=>?@1ABC1DE2F47EGH7I9J<KLM<BLDKGJIHGKEDLCBMA=@?>=A<MJ;:9I87HF654F32E1C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8KL9M;ALKBJDCBKAM=@?>=A<;M:9L8JI76H54G321FC@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8KL9<M>ALKBJDCBKAM@?>M=<L;:9L8JI765H43G21FC@
123456789:;<=>?@1ABC1DE25D7CBF7G9HIJ9K<L>M@ILKJIMHAGFBAH@M?>L=<K;:9JG87FD65E432E1C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8K:BJDCBKAL:M<?LA@?M>=<M;:LK98JI765H43G21FC@
123456789:;<=>?@1ABC14BDE4F6GHI6J9K;L=HKJIHLGM=DGFEDMBA=@?>=AML<;K:9J876IF54EC321C@
123456789:;<=>?@1ABC14BDE4FGH4I6J8K;GJIHGKFL;M=DLFEDMBA=@?>=AM<;LK:98J76I54HEC321C@
123456789:;<=>?@1ABC14DEF4G69FEH9I;JKL;M>ALKBJDIHEDJCBKAM@?>M=<;LI:9HG876G54FC321C@
123456789:;<=>?@1ABC1D3E6FGH6I8JKL8;K=JMAGJIHGMFBEDCBFAM=@?>=AK<;L:98LI76HE543D21C@
123456789:;<=>?@1ABC1DE2F4GHI4J7K9L;HKJIHLGM;DGFEDMCB;A=@?>=A<;BML:9K87J654IF32E1C@
123456789:;<=>?@1ABC1DE25D7CBF7GHI7J9K;L>HKJIHLGM>AGFBAM@?>ML=<;K:9J87IFD65E432E1C@
123456789:;<=>?@1ABC1D3EFG3H6I8JK9<L>AKMBEKJFIHGFJEMDCBMAL@?>L=<K;:9K8I76H543GD21C@
123456789:;<=>?@1ABC1D3E6FGH6I8JK9L;AKJMAGJIHGMFBEDCBFAML=@?>=A<;L:9K8I76HE543D21C@
123456789:;<=>?@1ABC1D3EFG3H6I8JK9L;>AKMBEKJFIHGFJEMDCBMAL@?>L=<;L:9K8I76H543GD21C@
123456789:;<=>?@1ABC1D3E6FGH6I8JK9L;>AKJMAGJIHGMFBEDCBFAML@?>L=<;L:9K8I76HE543D21C@
123456789:;<=>?@1ABC1D3EFG3H6I8JKL8;K=MBEKJFIHGFJEMDCBMA=@?>=AK<;L:98LI76H543GD21C@
123456789:;<=>?@1ABC14BDE4F69EGH9I;J>KLM>ALDKGJIHGKEDLBAM@?>MJ=<;I:9HF876F54EC321C@
123456789:;<=>?@1ABC1D3EFG3H6I8JK9L;AKMBEKJFIHGFJEMDCBMAL=@?>=A<;L:9K8I76H543GD21C@
123456789:;<=>?@1ABC1D3E6FGH6I8JK9<L>AKJMAGJIHGMFBEDCBFAML@?>L=<K;:9K8I76HE543D21C@
123456789:;<=>?@1ABC1DE25D7CFG7H9I;JKL;M>ALKBJFIHGFJCBKAM@?>M=<;LI:9H87GD65E432E1C@
123456789:;<=>?@1ABC1DE2F4G7HIJ7K9L;MCILKJIMHDGFEDHCMB;A=@?>=A<;BL:9K87JG654F32E1C@
123456789:;<=>?@1ABC14BDE4F6G8HIJ8K;L=MBILKJIMHDGFEDHBMA=@?>=AL<;K:98JG76F54EC321C@
123456789:;<=>?@1ABC14BDE4F6G9HIJ9K;L=MBILKJIMHDGFEDHBMA=@?>=AL<;K:9JG876F54EC321C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K9L;MCILKJIMHDGFEDHCMB;A=@?>=A<;BL:9K876JG54F32E1C@
123456789:;<=>?@1ABC1DE25D7CFG7H9I<JKL<M>ALKBJFIHGFJCBKAM@?>M=<LI;:9H87GD65E432E1C@
123456789:;<=>?@1ABC1D3E5FGH5I8JK9<L>AKJMAGJIHGMFBEDCBFAML@?>L=<K;:9K8I765HE43D21C@
123456789:;<=>?@1ABC1D4EFG4H6I8JK9L;AKMBEKJFIHGFJEMDCBMAL=@?>=A<;L:9K8I76H54GD321C@
123456789:;<=>?@1AB7;A=@?>=A<;B:987B654321@
123456789:;<=>?@1AB7:A<@?>=<A;:B987B654321@
123456789:;<=>?@1AB36A8@?>=<;:98A76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B:9876543B21@
123456789:;<=>?@1AB7:A=@?>=A<;:B987B654321@
123456789:;<=>?@1AB47;A=@?>=A<;B:987B654B321@
123456789:;<=>?@1AB47A9=@?>=A<;:9A87B654B321@
123456789:;<=>?@1AB36A8=@?>=A<;:98A76B543B21@
123456789:;<=>?@1AB36;A=@?>=A<;B:9876B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B:938765439B21@
123456789:;<=>?@1AB36A8@:?>=<;:@98A76B543B21@
123456789:;<=>?@1AB26A=@?>=A<6;:9876<B5432B1@
123456789:;<=>?@1AB7;A=@?>=A<;B:987B16543217@
123456789:;<=>?@1A8=@?>=A<;:98AB1487654B321B@
123456789:;<=>?@1A9=@?>=A<;:9AB14987654B321B@
123456789:;<=>?@1AB6;A=@?>=A<;B:9876B1543216@
123456789:;<=>?@1AB27A=@?>=A<7;:987<B65432B1@
123456789:;<=>?@1AB47A9@;?>=<;@:9A87B654B321@
123456789:;<=>?@1AB4;A=@?>=A<;B:94876549B321@
123456789:;<=>?@1AB4;A=@?>=A<;B6:9876;54B321@
123456789:;<=>?@1AB47A9@?>9=<;:9>A87B654B321@
123456789:;<=>?@1AB27A9=@?>=A<;:9A87B65432B1@
123456789:;<=>?@1AB27A9<@?>=<A;:9A87B65432B1@
123456789:;<=>?@1A8;@?>=<;A:98AB1487654B321B@
123456789:;<=>?@1A9=@?>=A<;:9AB169876B54321B@
123456789:;<=>?@1AB69A=@?>=A<;:9B876B1543216@
123456789:;<=>?@1AB47A=@?>=A<7;:987<B654B321@
123456789:;<=>?@1AB26A8;@?>=<;A:98A76B5432B1@
123456789:;<=>?@1AB27:A<@?>=<A;:B987B65432B1@
123456789:;<=>?@1AB36A8@?>8=<;:98>A76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B5:98765;43B21@
123456789:;<=>?@1AB36A=@?>=A<6;:9876<B543B21@
123456789:;<=>?@1AB7:A=@?>=A<;:B987B16543217@
123456789:;<=>?@1A8=@?>=A<;:98AB158765B4321B@
123456789:;<=>?@1A9<@?>=<A;:9AB14987654B321B@
123456789:;<=>?@1AB3;A=@?>=A<;B:4987654:3B21@
123456789:;<=>?@1AB36A8@?9>=<;:9?8A76B543B21@
123456789:;<=>?@1AB7:A<@?>=<A;:B987B16543217@
123456789:;<=>?@1AB25A<@?>=<A;5:98765;B432B1@
123456789:;<=>?@1A9<@?>=<A;:9AB169876B54321B@
123456789:;<=>?@1A8;@?>=<;A:98AB158765B4321B@
123456789:;<=>?@1AB25A;@?>=<;A:598765:B432B1@
123456789:;<=>?@1AB69A;@?>=<;A:9B876B1543216@
123456789:;<=>?@1AB47A9@?:>=<;:?9A87B654B321@
123456789:;<=>?@1AB4;A=@?>=A<;B:598765:4B321@
123456789:;<=>?@1AB7;A=@?>=A<;B:987B26543271@
123456789:;<=>?@1AB26A=@?>=A<;6:9876;B5432B1@
123456789:;<=>?@1AB36A8@;?>=<;@:98A76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B:983765438B21@
123456789:;<=>?@1AB37:A=@?>=A<;:B987B6543B21@
123456789:;<=>?@1AB36A9<@?>=<A;:9A876B543B21@
123456789:;<=>?@1A9=@?>=A<;:9AB2598765B432B1@
123456789:;<=>?@1AB37;A=@?>=A<;B:987B6543B21@
123456789:;<=>?@1AB36A8<@?>=<A;:98A76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B6:9876;543B21@
123456789:;<=>?@1AB36A8@?>=8<;:98=A76B543B21@
123456789:;<=>?@1AB37:A<@?>=<A;:B987B6543B21@
123456789:;<=>?@1AB37A9<@?>=<A;:9A87B6543B21@
123456789:;<=>?@1A9<@?>=<A;:9AB2598765B432B1@
123456789:;<=>?@1A9=@?>=A<;:9AB269876B5432B1@
123456789:;<=>?@1AB7:A=@?>=A<;:B987B26543271@
123456789:;<=>?@1AB36A=@?>=A<;6:9876;B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B:948765493B21@
123456789:;<=>?@1AB36A8@?:>=<;:?98A76B543B21@
123456789:;<=>?@1AB7:A<@?>=<A;:B987B61543216@
123456789:;<=>?@1AB7;A=@?>=A<;B:987B61543216@
123456789:;<=>?@1A9=@?>=A<;:9A8B1487654B321B@
123456789:;<=>?@1A9<@?>=<A;:9AB269876B5432B1@
123456789:;<=>?@1AB25A<@?>=<A;:598765:B432B1@
123456789:;<=>?@1AB7:A<@?>=<A;:B987B26543271@
123456789:;<=>?@1AB36A8@?>9=<;:9>8A76B543B21@
123456789:;<=>?@1AB3;A=@?>=A<;B:598765:43B21@
123456789:;<=>?@1AB7:A=@?>=A<;:B987B61543216@
123456789:;<=>?@1A9=@?>=A<;:9A8B158765B4321B@
123456789:;<=>?@1A9<@?>=<A;:9A8B1487654B321B@
123456789:;<=>?@1ABC1D3E5FG6:=FBEDCBFA=@?>=AG<;:G9876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9<@?>=<A;:9AG876G5E43D21C@
123456789:;<=>?@1ABC15D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D65C4321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7:A<@?>=<A;:G987GF65E43D21C@
123456789:;<=>?@1ABC1D47C9BE:F<G>AFEBAG@?>G=<F;:E9C87D654D321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8G:=A@?>=G<;:G98A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7:A=@?>=A<;:G987GF65E43D21C@
123456789:;<=>?@1ABC14D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D654C321C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9=@?>=A<;:9AG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69=FBEDCBFA=@?>=AG<;:9G876G5E43D21C@
123456789:;<=>?@1ABC1DE269DF:G<BFDCBGA=@?>=A<G;:F9E876E5432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9<@?>=<A;:9A8G76F5E432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9=@?>=A<;:9A8G76F5E432E1C@
123456789:;<=>?@1ABC1DE259DF:G<BFDCBGA=@?>=A<G;:F9E8765E432E1C@
123456789:;<=>?@1AB3;A=@?>=A<;BCD3E5F7G9CFEDCG;:9G87F65E43DB21@
123456789:;<=>?@1AB36A8@CD8E:F<G>CFEDCG@?>G=<F;:E98DA76B543B21@
123456789:;<=>?@1ABC14D6:CBE:F<G>AFEBAG@?>G=<F;:ED9876D54C321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7;A=@?>=A<;G:987GF65E43D21C@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98DG1487654G321GC@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<FG59<;:9G8765GE43D21C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:EG36:9876G543GD21C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:EG37:987G6543GD21C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<FG58<;:98G765GE43D21C@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98DG158765G4321GC@
123456789:;<=>?@1ABC1D36:CBE:F<G>AFEBAG@?>G=<F;:ED9876D543D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7;>A@?>G=<;G:987GF65E43D21C@
123456789:;<=>?@1AB2CDE25D7CF<G>AFCBAG@?>G=<F7;:987<D65E432EB1@
123456789:;<=>?@1AB2CD7E9<DCF<G>AFCBAG@?>G=<FE;:9E87D2654327B1@
123456789:;<=>?@1ABC14BDE47DF<G>AFDBAG@?>G=<F7;:987<E654EC321C@
123456789:;<=>?@1ABC1D3E5FG:=FBEDCBFA=@?>=AG<;:G598765:E43D21C@
123456789:;<=>?@1ABC1DE25DF:G<BFDCBGA=@?>=A<G;:F598765:E432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA=@?>=A8<;:98=G76F5E432E1C@
123456789:;<=>?@1ABC1D3EF47EG<BEDCBGA=@?>=A<G7;:987<F654F3D21C@
123456789:;<=>?@1ABC1DE69DF:G<BFDCBGA=@?>=A<G;:F9E876E1543216C@
123456789:;<=>?@1ABC1D36CBE6F<G>AFEBAG@?>G=<F7;:987<6ED543D21C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFAG;>A@?>G=<;GF:598765:E43D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D26543271C@
123456789:;<=>?@1ABC1D36CBE6F8G:AFEBAG@?:>=<;:?G98F76ED543D21C@
123456789:;<=>?@1ABC1D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D26543271C@
123456789:;<=>?@1ABC1D3E9FG:=FBEDCBFA=@?>=AG<;:G9E83765438D21C@
123456789:;<=>?@1ABC1DE25DF6G<BFDCBGA=@?>=A<G7;:987<6F5E432E1C@
123456789:;<=>?@1ABC1DE25DF6G<BFDCBGA=@?>=A<G;6:9876;F5E432E1C@
123456789:;<=>?@1ABC1D36CBE6F8G>AFEBAG@?>G9=<;:9>8F76ED543D21C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFAG;>A@?>G=<;GF:9E83765438D21C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFAG;>A@?>G=<;GF:9E48765493D21C@
123456789:;<=>?@1ABC1D36CBE6F8G>AFEBAG@?>G=8<;:98=F76ED543D21C@
123456789:;<=>?@1ABC1D3E9FG:=FBEDCBFA=@?>=AG<;:G9E48765493D21C@
123456789:;<=>?@1ABC1D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D61543216C@
123456789:;<=>?@1ABC1D36CBE6F8G:AFEBAG@;?>=<;@:G98F76ED543D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D61543216C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFAG;>A@?>G=<;GF6:9876;5E43D21C@
123456789:;<=>?@1ABC1D36CBE6F<G>AFEBAG@?>G=<F;6:9876;ED543D21C@
123456789:;<=>?@1AB5C7D:=CBA=@?>=AD<;:D987C65B4321@
123456789:;<=>?@1AB58ACD8;C>A@?>C=<;D:98DB765B4321@
123456789:;<=>?@1AB3C58BAD8>A@?>D=<;:98DC765C43B21@
123456789:;<=>?@1AB3C5;BAD;>A@?>D=<;DC:98765C43B21@
123456789:;<=>?@1ABC25B7AD8>A@?>D=<;:98D7B65C432C1@
123456789:;<=>?@1ABC2D4:CB;A=@?>=A<;B:D987654D32C1@
123456789:;<=>?@1ABC25BD6<BA=@?>=A<D;:9876D5C432C1@
123456789:;<=>?@1ABC1D69CB:A=@?>=A<;:B9D876D54321C@
123456789:;<=>?@1ABC14B9AD:=A@?>=D<;:D9B87654C321C@
123456789:;<=>?@1AB5C7:BAD:>A@?>D=<;:DC987C65B4321@
123456789:;<=>?@1AB5C7;BAD;>A@?>D=<;DC:987C65B4321@
123456789:;<=>?@1ABC47B9AD:>A@?>D=<;:D9B87C654C321@
123456789:;<=>?@1ABC4D6:CB;A=@?>=A<;B:D9876D54C321@
123456789:;<=>?@1ABC47BD8<BA=@?>=A<D;:98D7C654C321@
123456789:;<=>?@1ABC3D5E7;DCB;A=@?>=A<;BE:987E65D43C21@
123456789:;<=>?@1ABC36B8ADE8<D>A@?>D=<E;:98EB76C543C21@
123456789:;<=>?@1AB4C6D8E;>ADCBAE@?>E=<;E:98D76C54B321@
123456789:;<=>?@1AB4C69D<E>ADCBAE@?>E=<D;:9C876C54B321@
123456789:;<=>?@1ABC14B7ADE7:D>A@?>D=<;:E987EB654C321C@
123456789:;<=>?@1ABC1D3E7:DCB:A=@?>=A<;:BE987E6543D21C@
123456789:;<=>?@1ABC15BDE58D<BA=@?>=A<D;:98E765EC4321C@
123456789:;<=>?@1ABC1D58CBE8<BA=@?>=A<E;:98ED765D4321C@
123456789:;<=>?@1ABC36BD7E9=DBA=@?>=AE<;:9E87D6C543C21@
123456789:;<=>?@1ABC36BDE6:D<BA=@?>=A<D;:E9876EC543C21@
123456789:;<=>?@1AB4C6D8E;ADCBAE=@?>=A<;E:98D76C54B321@
123456789:;<=>?@1AB47C9D<E>ADCBAE@?>E=<D;:9C87B654B321@
123456789:;<=>?@1ABC25B7ADE7<D>A@?>D=<E;:987EB65C432C1@
123456789:;<=>?@1ABC2D4E6;DCB;A=@?>=A<;BE:9876E54D32C1@
123456789:;<=>?@1ABC25BDE5:D<BA=@?>=A<D;:E98765EC432C1@
123456789:;<=>?@1ABC25BD6E8=DBA=@?>=AE<;:98E76D5C432C1@
123456789:;<=>?@1ABC1D47CBE7<BA=@?>=A<E;:987ED654D321C@
123456789:;<=>?@1ABC16BDE69D<BA=@?>=A<D;:9E876EC54321C@
123456789:;<=>?@1ABC1D3E69DCB9A=@?>=A<;:9BE876E543D21C@
123456789:;<=>?@1ABC14B8ADE8;D>A@?>D=<;E:98EB7654C321C@
123456789:;<=>?@1ABC2DE38D:CB;A=@?>=A<;B:D98E76543E2C1@
123456789:;<=>?@1ABC25B7AD8E:?DA@?E>=<;:E98D7B65C432C1@
123456789:;<=>?@1ABC16B8ADE8;D=A@?>=D<;E:98EB76C54321C@
123456789:;<=>?@1ABC1D4E69DCB9A;@?>=<;A:9BE876E54D321C@
123456789:;<=>?@1ABC16BD7:BAE:=A@?>=E<;:ED987D6C54321C@
123456789:;<=>?@1ABC1D47CBE7:BA;@?>=<;A:E987ED654D321C@
123456789:;<=>?@1ABC1DE25D8CB9A=@?>=A<;:9B8D765E432E1C@
123456789:;<=>?@1ABC1DE25D9CB:A=@?>=A<;:B9D8765E432E1C@
123456789:;<=>?@1ABC1D36CBE6:BA;@?>=<;A:E9876ED543D21C@
123456789:;<=>?@1ABC16BD7;BAE;>A@?>E=<;ED:987D6C54321C@
123456789:;<=>?@1ABC16BDE69D;BA<@?>=<A;D:9E876EC54321C@
123456789:;<=>?@1ABC1D36CBE6;BA<@?>=<A;E:9876ED543D21C@
123456789:;<=>?@1ABC1D58CBE8;BA<@?>=<A;E:98ED765D4321C@
123456789:;<=>?@1ABC15BD69BAE9<A@?>=<E;:9ED876D5C4321C@
123456789:;<=>?@1ABC1D5E7:DCB:A<@?>=<A;:BE987E65D4321C@
123456789:;<=>?@1ABC15B7ADE7:D<A@?>=<D;:E987EB65C4321C@
123456789:;<=>?@1ABC36B8AD9E;?DA@?E>=<;E:9D8B76C543C21@
123456789:;<=>?@1ABC3DE48D:CB;A=@?>=A<;B:D98E7654E3C21@
123456789:;<=>?@1ABC2D4E6F8BEDCBF;A=@?>=A<;B:98F76E54D32C1@
123456789:;<=>?@1ABC25B7D:E<F>AEDBAF@?>F=<E;:D987B65C432C1@
123456789:;<=>?@1ABC25D8E:F<BEDCBFA=@?>=A<F;:E98D765C432C1@
123456789:;<=>?@1ABC25BD6E8F:AEDBAF=@?>=A<;:F98E76D5C432C1@
123456789:;<=>?@1ABC1D47E:F<BEDCBFA=@?>=A<F;:E987D654D321C@
123456789:;<=>?@1ABC1D3E69F<BEDCBFA=@?>=A<F;:9E876E543D21C@
123456789:;<=>?@1ABC2DEF26E8D:CB;A=@?>=A<;B:D98E76F5432FC1@
123456789:;<=>?@1ABC25B7AD8E:F<@EDA@F?>=<F;:E98D7B65C432C1@
123456789:;<=>?@1AB3CDE37D9C;BAF;>A@?>F=<;FC:9D87E6543EB21@
123456789:;<=>?@1AB3C58BAD8E:F<@EDA@F?>=<F;:E98DC765C43B21@
123456789:;<=>?@1ABC14BDE47D:BAF:>A@?>F=<;:FD987E654EC321C@
123456789:;<=>?@1ABC1D37CBE7F:=EBA=@?>=AF<;:F987ED6543D21C@
123456789:;<=>?@1ABC1DE25D8CBF8<BA=@?>=A<F;:98FD765E432E1C@
123456789:;<=>?@1ABC1DE25DF6:DCB:A=@?>=A<;:BF9876F5E432E1C@
123456789:;<=>?@1ABC1D3EF47E:DCB:A=@?>=A<;:BE987F654F3D21C@
123456789:;<=>?@1ABC1D36CBE6:BAF:>A@?>F=<;:FE9876ED543D21C@
123456789:;<=>?@1ABC1D37CBE7;BAF;>A@?>F=<;FE:987ED6543D21C@
123456789:;<=>?@1ABC15BDE59D;BAF;>A@?>F=<;FD:9E8765EC4321C@
123456789:;<=>?@1ABC1D36CBE6F8<EBA<@?>=<AF;:98F76ED543D21C@
123456789:;<=>?@1ABC15BDE59DF:=DBA=@?>=AF<;:F9E8765EC4321C@
123456789:;<=>?@1ABC1D47CBE7:BAF:>A@?>F=<;:FE987ED654D321C@
123456789:;<=>?@1ABC1D37CBE7:BAF:=A@?>=F<;:FE987ED6543D21C@
123456789:;<=>?@1ABC1D4E69DCB9AF:>A@?>F=<;:F9BE876E54D321C@
123456789:;<=>?@1ABC1DEF14E6D9CB:A<@?>=<A;:B9D876E54F321FC@
123456789:;<=>?@1ABC25B7AD8EF9=E?DA@?E>=F<;:9F8D7B65C432C1@
123456789:;<=>?@1ABC2DE3F59ED:CB;A=@?>=A<;B:D9F8765F43E2C1@
123456789:;<=>?@1ABC25BD6EF7;E=DBA=@?>=AE<;F:987F6D5C432C1@
123456789:;<=>?@1ABC25BDE5F7;ED<BA=@?>=A<D;F:987F65EC432C1@
123456789:;<=>?@1ABC1DE26DF7:DCB:A=@?>=A<;:BF987F6E5432E1C@
123456789:;<=>?@1ABC1DE25D8CBF8;BA<@?>=<A;F:98FD765E432E1C@
123456789:;<=>?@1ABC1DE2F58ED9CB:A=@?>=A<;:B9D8F765F432E1C@
123456789:;<=>?@1ABC1DE25D8CB9AF:=A@?>=F<;:F9B8D765E432E1C@
123456789:;<=>?@1ABC1DEF14E7D9CB:A=@?>=A<;:B9D87E654F321FC@
123456789:;<=>?@1ABC1D3E69DCB9AF:=A@?>=F<;:F9BE876E543D21C@
123456789:;<=>?@1ABC2D4EF59E;DCB;A=@?>=A<;BE:9F8765F4D32C1@
123456789:;<=>?@1ABC25B7ADE7F9=ED>A@?>D=F<;:9F87EB65C432C1@
123456789:;<=>?@1ABC15BD69E;F>AEDBAF@?>F=<;E:9D876D5C4321C@
123456789:;<=>?@1ABC1D3E6F8;BEDCBFA<@?>=<A;F:98F76E543D21C@
123456789:;<=>?@1AB3C5DEF58E;D=CBA=@?>=AD<;E:98F765FC43B21@
123456789:;<=>?@1AB36ACD6E8F;>EDC>A@?>CF=<;F:98E76DB543B21@
123456789:;<=>?@1ABC14BDE48D:BAF:=A@?>=F<;:FD98E7654EC321C@
123456789:;<=>?@1ABC1D47CBE7F9=EBA=@?>=AF<;:9F87ED654D321C@
123456789:;<=>?@1ABC1D36E9F;BEDCBFA<@?>=<A;F:9E876D543D21C@
123456789:;<=>?@1ABC1D3E69F;BEDCBFA<@?>=<A;F:9E876E543D21C@
123456789:;<=>?@1ABC15BDE58D:BAF:>A@?>F=<;:FD98E765EC4321C@
123456789:;<=>?@1ABC1D37CBE7F9<EBA<@?>=<AF;:9F87ED6543D21C@
123456789:;<=>?@1ABC14BDE48DF9<DBA<@?>=<AF;:9F8E7654EC321C@
123456789:;<=>?@1ABC15BDE58DF9=DBA=@?>=AF<;:9F8E765EC4321C@
123456789:;<=>?@1ABC1D3E5F7G:=FBEDCBFA=@?>=AG<;:G987F65E43D21C@
123456789:;<=>?@1ABC14BDE47D:F<G>AFDBAG@?>G=<F;:D987E654EC321C@
123456789:;<=>?@1AB3C58BAD8E:F<G>AFEDAG@?>G=<F;:E98DC765C43B21@
123456789:;<=>?@1AB3C5D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D65C43B21@
123456789:;<=>?@1ABC25B7AD8E:F<G>AFEDAG@?>G=<F;:E98D7B65C432C1@
123456789:;<=>?@1ABC2D4E6F8G:CFEDCGB;A=@?>=A<;B:G98F76E54D32C1@
123456789:;<=>?@1ABC25BD6E8F:G<BFEDBGA=@?>=A<G;:F98E76D5C432C1@
123456789:;<=>?@1ABC1D47CE8F:G<BFECBGA=@?>=A<G;:F98E7D654D321C@
123456789:;<=>?@1ABC1D3E5FG69F<BEDCBFA=@?>=A<F;:9G876G5E43D21C@
123456789:;<=>?@1ABC1D3EF47EG8BEDCBG:A=@?>=A<;:B98G7F654F3D21C@
123456789:;<=>?@1ABC1D3EF47E:G<BEDCBGA=@?>=A<G;:E987F654F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBG:A=@?>=A<;:B98G76F5E432E1C@
123456789:;<=>?@1ABC1DE25D8F:G<BFDCBGA=@?>=A<G;:F98D765E432E1C@
123456789:;<=>?@1ABC1D36CBE6:F<G>AFEBAG@?>G=<F;:E9876ED543D21C@
123456789:;<=>?@1ABC1D3E5F7;BEDCBFAG;>A@?>G=<;GF:987F65E43D21C@
123456789:;<=>?@1ABC15D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D65C4321C@
123456789:;<=>?@1ABC1D36CBE6F8G:AFEBAG<@?>=<A;:G98F76ED543D21C@
123456789:;<=>?@1ABC15D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D65C4321C@
123456789:;<=>?@1ABC1D3E59FG:=FBEDCBFA=@?>=AG<;:G9E8765E43D21C@
123456789:;<=>?@1ABC1DE25DF6:G<BFDCBGA=@?>=A<G;:F9876F5E432E1C@
123456789:;<=>?@1ABC1DE25DF6G8<BFDCBGA=@?>=A<G;:98G76F5E432E1C@
123456789:;<=>?@1ABC1D3EF47EG8<BEDCBGA=@?>=A<G;:98G7F654F3D21C@
123456789:;<=>?@1ABC1D36CBE6F8<G>AFEBAG@?>G=<F;:98F76ED543D21C@
123456789:;<=>?@1ABC1D3E59F;BEDCBFAG;>A@?>G=<;GF:9E8765E43D21C@
123456789:;<=>?@1ABC1D37E9F;BEDCBFAG;>A@?>G=<;GF:9E87D6543D21C@
123456789:;<=>?@1ABC1D36CBE6F8G:>AFEBAG@?>G=<;:G98F76ED543D21C@
123456789:;<=>?@1ABC1D37E9FG:=FBEDCBFA=@?>=AG<;:G9E87D6543D21C@
123456789:;<=>?@1AB3C5D7E:=DCBA=@?>=AE<;:E987D65C43B21@
123456789:;<=>?@1AB3C58BADE8<D>A@?>D=<E;:98EC765C43B21@
123456789:;<=>?@1AB3C5D7;CBAE;>A@?>E=<;ED:987D65C43B21@
123456789:;<=>?@1ABCD15C7B9AE;>A@?>E=<;E:9B87C65D4321D@
123456789:;<=>?@1ABCD1E36DC8B:A<@?>=<A;:B98C76E543E21D@
123456789:;<=>?@1ABCD15C7BE8;BA=@?>=A<;E:98E7C65D4321D@
123456789:;<=>?@1ABCD14CE69CB:A<@?>=<A;:B9E876E54D321D@
123456789:;<=>?@1ABCD15CE69CB:A=@?>=A<;:B9E876E5D4321D@
123456789:;<=>?@1ABCD14C7BE8;BA<@?>=<A;E:98E7C654D321D@
123456789:;<=>?@1ABCD1E47DC8B:A=@?>=A<;:B98C7E654E321D@
123456789:;<=>?@1ABCD14C7B9AE:=A@?>=E<;:E9B87C654D321D@
123456789:;<=>?@1ABC2DE48D:CB;A=@?>=A<;B:D98E7654E32C1@
123456789:;<=>?@1ABC2DE47D9CB:A<@?>=<A;:B9D87E654E32C1@
123456789:;<=>?@1ABC26B8ADE8;D=A@?>=D<;E:98EB76C5432C1@
123456789:;<=>?@1ABC2D5E7:DCB:A<@?>=<A;:BE987E65D432C1@
123456789:;<=>?@1ABC26BD7:BAE:=A@?>=E<;:ED987D6C5432C1@
123456789:;<=>?@1ABC2D58CBE8;BA<@?>=<A;E:98ED765D432C1@
123456789:;<=>?@1ABC2D58CB9AE:=A@?>=E<;:E9B8D765D432C1@
123456789:;<=>?@1ABC26BD7E9<DBA<@?>=<AE;:9E87D6C5432C1@
123456789:;<=>?@1ABC26BDE69D;BA<@?>=<A;D:9E876EC5432C1@
123456789:;<=>?@1ABC26BD7E:=DBA=@?>=AE<;:E987D6C5432C1@
123456789:;<=>?@1ABC25BDE58D;BA<@?>=<A;D:98E765EC432C1@
123456789:;<=>?@1ABC1D4E69DCB9A<@?>=<A;:9BE876E54D321C@
123456789:;<=>?@1ABC15B8ADE8;D=A@?>=D<;E:98EB765C4321C@
123456789:;<=>?@1ABC25B7AD8E;?DA@?E>=<;E:98D7B65C432C1@
123456789:;<=>?@1ABC2DE37D:CB;A=@?>=A<;B:D987E6543E2C1@
123456789:;<=>?@1ABC25BD6E9=DBA=@?>=AE<;:9E876D5C432C1@
123456789:;<=>?@1ABC25BDE59D<BA=@?>=A<D;:9E8765EC432C1@
123456789:;<=>?@1ABC1D4E7:DCB:A=@?>=A<;:BE987E654D321C@
123456789:;<=>?@1ABC14B7ADE7:D=A@?>=D<;:E987EB654C321C@
123456789:;<=>?@1ABC25B8AD9E<?DA@?E>=<E;:9D8B765C432C1@
123456789:;<=>?@1ABC2DE36D9CB:A=@?>=A<;:B9D876E543E2C1@
123456789:;<=>?@1ABC2D4E7;DCB;A=@?>=A<;BE:987E654D32C1@
123456789:;<=>?@1ABC25B7ADE7;D>A@?>D=<;E:987EB65C432C1@
123456789:;<=>?@1AB3C69D;E>ADCBAE@?>E=<;D:9C876C543B21@
123456789:;<=>?@1AB3C6D8E;ADCBAE=@?>=A<;E:98D76C543B21@
123456789:;<=>?@1ABC25B8ADE8;D>A@?>D=<;E:98EB765C432C1@
123456789:;<=>?@1ABC2D4E7:DCB:A=@?>=A<;:BE987E654D32C1@
123456789:;<=>?@1ABC26BDE69D<BA=@?>=A<D;:9E876EC5432C1@
123456789:;<=>?@1ABC25BD6E9<DBA<@?>=<AE;:9E876D5C432C1@
123456789:;<=>?@1AB3C6D8;E>ADCBAE@?>E=<;D:98D76C543B21@
123456789:;<=>?@1AB3C6D8E;>ADCBAE@?>E=<;E:98D76C543B21@
123456789:;<=>?@1ABC25B7ADE7;D=A@?>=D<;E:987EB65C432C1@
123456789:;<=>?@1ABC2D5E7;DCB;A=@?>=A<;BE:987E65D432C1@
123456789:;<=>?@1ABC25BDE59D;BA=@?>=A<;D:9E8765EC432C1@
123456789:;<=>?@1ABC2D48CBE8;BA=@?>=A<;E:98ED7654D32C1@
123456789:;<=>?@1ABC2D58CBE8<BA=@?>=A<E;:98ED765D432C1@
123456789:;<=>?@1ABC25BD6:BAE:=A@?>=E<;:ED9876D5C432C1@
123456789:;<=>?@1ABC2DE37D9CB;A=@?>=A<;B:9D87E6543E2C1@
123456789:;<=>?@1ABC2D48CB9AE;>A@?>E=<;E:9B8D7654D32C1@
123456789:;<=>?@1ABCD14C6B9AE:>A@?>E=<;:E9B876C54D321D@
123456789:;<=>?@1ABCD1E37DC8B;A=@?>=A<;B:98C7E6543E21D@
123456789:;<=>?@1ABCD14C7BE8<BA=@?>=A<E;:98E7C654D321D@
123456789:;<=>?@1ABCD14CE59CB:A=@?>=A<;:B9E8765E4D321D@
123456789:;<=>?@1ABCD15CE6:CB;A=@?>=A<;B:E9876E5D4321D@
123456789:;<=>?@1ABCD14C6BE7;BA<@?>=<A;E:987E6C54D321D@
123456789:;<=>?@1ABC26BD7;BAE;>A@?>E=<;ED:987D6C5432C1@
123456789:;<=>?@1ABC2D47CBE7;BA<@?>=<A;E:987ED654D32C1@
123456789:;<=>?@1ABC1D3E69DFG9<FHI<J>AIHBFDCBHAJ@?>J=<IG;:9GE876E543D21C@
123456789:;<=>?@1ABC1D3E5FGH58GIJ8;I>AGFBEDCBFAI@?>I=<;J:98JH765HE43D21C@
123456789:;<=>?@1ABC1D3E6F8;EDG;HI<J>AIHBGDCBHAJ@?>J=<I;GF:98F76E543D21C@
123456789:;<=>?@1ABC1DEF14E6D9G;HI<J>AIHBGDCBHAJ@?>J=<I;G:9D876E54F321FC@
123456789:;<=>?@1ABC25B7AD8EF9G;H=IJ>AIEHGFEIDAJ@?>J=H<;G:9F8D7B65C432C1@
123456789:;<=>?@1ABC2D4EF5G7H9IJ:CIEHGFEIDCJB;A=@?>=A<;B:J9H87G65F4D32C1@
123456789:;<=>?@1ABC25BD6EF7G9H;IJ<BIEHGFEIDBJA=@?>=A<J;H:9G87F6D5C432C1@
123456789:;<=>?@1ABC1DE2F4G6HIJ69IBHDGFEDHCBI:A=@?>=A<;:B9J876JG54F32E1C@
123456789:;<=>?@1ABC1DE25D8FG9<FHI<J>AIHBFDCBHAJ@?>J=<IG;:9G8D765E432E1C@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8BIDGFEDICBJ:A=@?>=A<;:B98JH765H4F32E1C@
123456789:;<=>?@1ABC1DE25D8F:GHI:=HJ>AHGBFDCBGAJ@?>J=I<;:IF98D765E432E1C@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8BIDHFEDICBJ:A=@?>=A<;:B98J7H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F9H;IJ<BIDHFEDICBJA=@?>=A<J;H:9F876G543G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8BIDHGEDICBJ:A=@?>=A<;:B98J7H65G4F321FC@
123456789:;<=>?@1ABC1D3EF47EGH7IJ8;I>AHGBEDCBGAI@?>I=<;J:98J7HF654F3D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7:HGJ:>AGFBEDCBFAJ@?>J=<;:JI987I65HE43D21C@
123456789:;<=>?@1ABC1D37EFG7:F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:G987GD6543D21C@
123456789:;<=>?@1ABC1D3EF47G9HI:>AHJBEHGFEJDCBJAI@?>I=<;:I9G87F654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6:HI;AHJBEHGFEJDCBJAI=@?>=A<;I:G9876G54F3D21C@
123456789:;<=>?@1ABC1DEF14EG59H;IJ<BIDHGEDICBJA=@?>=A<J;H:9G8765G4F321FC@
123456789:;<=>?@1ABC1DE2F48GH9<GIJ<BIDGFEDICBJA=@?>=A<JH;:9H8F7654F32E1C@
123456789:;<=>?@1ABC1D3EFG36FH7;I=JBEIHFEJDCBJA=@?>=AI<;H:987H6G543GD21C@
123456789:;<=>?@1ABC14BDE4F6GH7:GIJ:AIDGFEDIBAJ<@?>=<A;:JH987H6F54EC321C@
123456789:;<=>?@1ABC15DE69DFG9H;I=JBFIHGFJDCBJA=@?>=AI<;H:9GE876E5C4321C@
123456789:;<=>?@1ABC1D3EF4G69HI:>AHJBEHGFEJDCBJAI@?>I=<;:I9G876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6:HI;>AHJBEHGFEJDCBJAI@?>I=<;I:G9876G54F3D21C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8J:>AIHBEDCBHAJ@?>J=<;:J98IF76G543GD21C@
123456789:;<=>?@1ABC1D37E9FGH9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9HE87D6543D21C@
123456789:;<=>?@1ABC1DE25DFG58FHI8J:>AIHBFDCBHAJ@?>J=<;:J98IG765GE432E1C@
123456789:;<=>?@1ABC1DE2F48G:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG98F7654F32E1C@
123456789:;<=>?@1ABC1DE25DFG5H7;I=JBFIHGFJDCBJA=@?>=AI<;H:987H65GE432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HI8J:>AIHBGDCBHAJ@?>J=<;:J98I7GF654F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7HI8J:>AIHBGDCBHAJ@?>J=<;:J98I7G6E54F321FC@
123456789:;<=>?@1ABC1DE2F4G6:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG9876G54F32E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8<J>AIHBFDCBHAJ@?>J=<I;:98IG765GE432E1C@
123456789:;<=>?@1ABC1D3E59FGH9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9HE8765E43D21C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8<J>AIHBEDCBHAJ@?>J=<I;:98IF76G543GD21C@
123456789:;<=>?@1ABC1D3EF4G6H8I;>AHJBEHGFEJDCBJAI@?>I=<;I:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G69H<I>AHJBEHGFEJDCBJAI@?>I=<H;:9G876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7:H=JBEHGFEJDCBJA=@?>=AH<;:I987I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7:HJBEHGFEJDCBJ:A=@?>=A<;:BI987I6G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6:GHI:=HJ>AHGBFDCBGAJ@?>J=I<;:IF9876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8<BIDGFEDICBJA=@?>=A<J;:98JH765H4F32E1C@
123456789:;<=>?@1ABC1D3EFG36FH7I9=JBEIHFEJDCBJA=@?>=AI<;:9I87H6G543GD21C@
123456789:;<=>?@1ABC14BDE4F6GH7:GIJ:>AIDGFEDIBAJ@?>J=<;:JH987H6F54EC321C@
123456789:;<=>?@1ABC1DE25DFG5H7I9=JBFIHGFJDCBJA=@?>=AI<;:9I87H65GE432E1C@
123456789:;<=>?@1ABC1DE25DFG59H;I=JBFIHGFJDCBJA=@?>=AI<;H:9G8765GE432E1C@
123456789:;<=>?@1ABC1D3EF4G6H8I;AHJBEHGFEJDCBJAI=@?>=A<;I:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47G9H<I>AHJBEHGFEJDCBJAI@?>I=<H;:9G87F654F3D21C@
123456789:;<=>?@1ABC25B7ADE7F9G;HI<J>AIHDGFEDHAJ@?>J=<I;G:9F87EB65C432C1@
123456789:;<=>?@1ABC2D4E6FG7H9I;JCFIHGFJEDCJB;A=@?>=A<;BI:9H87G6E54D32C1@
123456789:;<=>?@1ABC25BDE5F7G9HI:J<BIHDGFEDHBJA=@?>=A<J;:I9G87F65EC432C1@
123456789:;<=>?@1ABC25BD6E8FG9H;I=JBFIHGFJEDBJA=@?>=AI<;H:9G8E76D5C432C1@
123456789:;<=>?@1ABC1DE25DF6G9<FHI<J>AIHBFDCBHAJ@?>J=<IG;:9G876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69I<BHDGFEDHCBIA=@?>=A<I;:9J876JG54F32E1C@
123456789:;<=>?@1ABC1D3E69DFG9H;I=JBFIHGFJDCBJA=@?>=AI<;H:9GE876E543D21C@
123456789:;<=>?@1ABC14BDE4F6G8HIJ8;I>AHDGFEDHBAI@?>I=<;J:98JG76F54EC321C@
123456789:;<=>?@1ABC14BDE4F6G8H;>GIJ>AIDGFEDIBAJ@?>JH=<;H:98G76F54EC321C@
123456789:;<=>?@1ABC1D3EFG36F9H;I=JBEIHFEJDCBJA=@?>=AI<;H:9F876G543GD21C@
123456789:;<=>?@1ABC1DE2F4G6H9<GIJ<BIDGFEDICBJA=@?>=A<JH;:9H876G54F32E1C@
123456789:;<=>?@1ABC1DEF14E7G9H;IJ<BIDHGEDICBJA=@?>=A<J;H:9G87E654F321FC@
123456789:;<=>?@1ABC2DE3F5G7HI8J:CIHDGFEDHCJB;A=@?>=A<;B:J98I7G65F43E2C1@
123456789:;<=>?@1ABC25B7AD8E:FG;H=I?JAFIHGFJEDAJ@?I>=H<;G:E98D7B65C432C1@
123456789:;<=>?@1ABC1D3EFG36F8E;HI<J>AIHBEDCBHAJ@?>J=<I;E:98F76G543GD21C@
123456789:;<=>?@1ABC1D4E69DCF9G;HI<J>AIHBGFCBHAJ@?>J=<I;G:9FE876E54D321C@
123456789:;<=>?@1ABC1DE25DFG58F;HI<J>AIHBFDCBHAJ@?>J=<I;F:98G765GE432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J:=IBHDGFEDHCBIA=@?>=AJ<;:J987I6G54F32E1C@
123456789:;<=>?@1ABC1DE25D8FG9H;I=JBFIHGFJDCBJA=@?>=AI<;H:9G8D765E432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7I9JBFIHGFJDCBJ:A=@?>=A<;:B9I87H65GE432E1C@
123456789:;<=>?@1ABC1D3EF47EGH7I9AHGBEDCBGAIJ:=A@?>=J<;:J9I87HF654F3D21C@
123456789:;<=>?@1ABC1D47CE8F:GHI:=HJ>AHGBFECBGAJ@?>J=I<;:IF98E7D654D321C@
123456789:;<=>?@1ABC1DE2F4GH58G;IJ<BIDGFEDICBJA=@?>=A<J;G:98H765H4F32E1C@
123456789:;<=>?@1ABC1DE2F58EG9H;IJ<BIDHGEDICBJA=@?>=A<J;H:9G8F765F432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7;HI<J>AIHBGDCBHAJ@?>J=<I;G:987GF654F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7;BHDGFEDHCBIAJ;>A@?>J=<;JI:987I6G54F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7;HI<J>AIHBGDCBHAJ@?>J=<I;G:987G6E54F321FC@
123456789:;<=>?@1ABC1D3E5FG6:HI;J=@IHAGFBEDCBFAH@J?>=J<;I:G9876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FGH58GIJ8;IAGFBEDCBFAI<@?>=<A;J:98JH765HE43D21C@
123456789:;<=>?@1ABC15DE69DFG9<FHI<J>AIHBFDCBHAJ@?>J=<IG;:9GE876E5C4321C@
123456789:;<=>?@1ABC1D3EF47EGH7IJ8;IAHGBEDCBGAI<@?>=<A;J:98J7HF654F3D21C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8<BIDHGEDICBJA=@?>=A<J;:98J7H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG36FH7;IJ<BIDHFEDICBJA=@?>=A<J;H:987H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8<BIDHFEDICBJA=@?>=A<J;:98J7H6G543G2E1C@
123456789:;<=>?@1ABC1D3E5FGH5I7:HGJ:AGFBEDCBFAJ<@?>=<A;:JI987I65HE43D21C@
123456789:;<=>?@1ABC15D7EFG7:F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:G987GD65C4321C@
123456789:;<=>?@1ABC1D3EF47G9HI:AHJBEHGFEJDCBJAI<@?>=<A;:I9G87F654F3D21C@
123456789:;<=>?@1ABC1D3EF48G:HI;AHJBEHGFEJDCBJAI=@?>=A<;I:G98F7654F3D21C@
123456789:;<=>?@1ABC1DEF14EG5H7;IJ<BIDHGEDICBJA=@?>=A<J;H:987H65G4F321FC@
123456789:;<=>?@1ABC1DE26F8GH9<GIJ<BIDGFEDICBJA=@?>=A<JH;:9H8F76E5432E1C@
123456789:;<=>?@1ABC1D3EF4G69HI:AHJBEHGFEJDCBJAI<@?>=<A;:I9G876G54F3D21C@
123456789:;<=>?@1ABC1D3EF48G:HI;>AHJBEHGFEJDCBJAI@?>I=<;I:G98F7654F3D21C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8J:AIHBEDCBHAJ<@?>=<A;:J98IF76G543GD21C@
123456789:;<=>?@1ABC15D7E9FGH9I;>HGJ>AGFBEDCBFAJ@?>JI=<;I:9HE87D65C4321C@
123456789:;<=>?@1ABC1DE25DFG58FHI8J:AIHBFDCBHAJ<@?>=<A;:J98IG765GE432E1C@
123456789:;<=>?@1ABC1DE26F8G:HIJ:=IBHDGFEDHCBIA=@?>=AJ<;:JG98F76E5432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HI8J:AIHBGDCBHAJ<@?>=<A;:J98I7GF654F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7HI8<J>AIHBGDCBHAJ@?>J=<I;:98I7G6E54F321FC@
123456789:;<=>?@1ABC1DEF14E6DG7HI8J:AIHBGDCBHAJ<@?>=<A;:J98I7G6E54F321FC@
123456789:;<=>?@1ABC1DE2F47EDG7HI8<J>AIHBGDCBHAJ@?>J=<I;:98I7GF654F32E1C@
123456789:;<=>?@1ABC1DE2F58EDG8;HI<J>AIHBGDCBHAJ@?>J=<I;G:98GF765F432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7:BHDGFEDHCBIAJ:=A@?>=J<;:JI987I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F5G7:FED:CBH:I<J>AIHBAJ@?>J=<I;:HDG987G65F432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8AIJ8;I=A@?>=I<;J:98JBH76G54F32E1C@
123456789:;<=>?@1ABC25B7AD8EFG8H:I<J>FIHGFJE?DA@?E>J=<I;:H98GD7B65C432C1@
123456789:;<=>?@1ABC2DE3FG4H6I8J:FIHGFJED:CB;A=@?>=A<;B:DJ98I76H54G3E2C1@
123456789:;<=>?@1ABC25BD6EFG6H8I:J<FIHGFJE=DBA=@?>=AE<J;:I98H76GD5C432C1@
123456789:;<=>?@1ABC25BDE5FG6H8I:J<FIHGFJED<BA=@?>=A<DJ;:I98H76G5EC432C1@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7:DCB:A=@?>=A<;:BJ987JI65H43G21FC@
123456789:;<=>?@1ABC14B7ADE7:DFG:H<I>J@FIHGFJDA@J?>I=<H;:GE987EB654C321C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69IEHGFEID9CB:A=@?>=A<;:B9DJ876J5H43G21FC@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDICB9AJ:=A@?>=J<;:J9BI87H65G4F321FC@
123456789:;<=>?@1ABC1DEF1G3HI47HJ8EHGFEJD9CB:A=@?>=A<;:B9D8J7I654I3G21FC@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDICB9AJ:=A@?>=J<;:J9BI87H6G543G2E1C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJD9CB:A=@?>=A<;:B9D8J76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25G8FE9DI:J<BIDCBJA=@?>=A<J;:I9E8G765H432H1FC@
123456789:;<=>?@1ABC2D4EFG4H6I8J:FIHGFJE;DCB;A=@?>=A<;BE:J98I76H54GD32C1@
123456789:;<=>?@1ABC25B7ADE7FG8H:I<J>FIHGFJED>A@?>DJ=<I;:H98G7EB65C432C1@
123456789:;<=>?@1AB3C5DEF5G7H9I;EHGFEIDJ;>ADCBAJ@?>J=<;JI:9H87G65FC43B21@
123456789:;<=>?@1AB3C58DEF8G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G98FC765C43B21@
123456789:;<=>?@1ABC14BDE4FGH47G:F<EDI<J>AIDBAJ@?>J=<IF;:G987H654HEC321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J:=IHG=FBEDCBFA=@?>=AGJ<;:J987I65HE43D21C@
123456789:;<=>?@1ABC1DEF14E7D9CBG9H;IJ<?IAHGBAI@?J>=<J;H:9GD87E654F321FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8I:J=@IHA@J?>=J<;:I98HG76F5E432E1C@
123456789:;<=>?@1ABC1DEF14E7D9CBG9HI:=HJ>AHGBAJ@?>J=I<;:I9GD87E654F321FC@
123456789:;<=>?@1ABC1DEF1G3H69GFE9DI:J<BIDCBJA=@?>=A<J;:I9EH876H543G21FC@
123456789:;<=>?@1ABC1DEF14E7DG8;HI<J>AIHBGDCBHAJ@?>J=<I;G:98G7E654F321FC@
123456789:;<=>?@1ABC1D47CBE7FG8H:I<JAFIHGFJEBAJ=@?>=A<I;:H98G7ED654D321C@
123456789:;<=>?@1AB3C5DEF5G7H9I;EHGFEIDJ;ADCBAJ=@?>=A<;JI:9H87G65FC43B21@
123456789:;<=>?@1AB36C8DEF8G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G98FC76B543B21@
123456789:;<=>?@1ABC14D6EFG6:F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:G9876GD54C321C@
123456789:;<=>?@1ABC1D3E5FGH5I7;HGJ;AGFBEDCBFAJ=@?>=A<;JI:987I65HE43D21C@
123456789:;<=>?@1ABC1DEF14EGH48G:EDI:J<BIDCBJA=@?>=A<J;:IG98H7654HF321FC@
123456789:;<=>?@1ABC1D3EFG3H59GFI9<FEJ<BEDCBJA=@?>=A<JI;:9IH8765H43GD21C@
123456789:;<=>?@1ABC1D3EFG36FHI6:H<FEJ<BEDCBJA=@?>=A<JH;:I9876IG543GD21C@
123456789:;<=>?@1ABC1DEF1G37FEH7:EDI:J<BIDCBJA=@?>=A<J;:IH987HG6543G21FC@
123456789:;<=>?@1ABC1D3E5FGH58GIJ8<IAGFBEDCBFAI=@?>=A<J;:98JH765HE43D21C@
123456789:;<=>?@1ABC15BDE58DFG8H:I<JAFIHGFJDBAJ=@?>=A<I;:H98GE765EC4321C@
123456789:;<=>?@1ABC1D36EFG6:F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:G9876GD543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7;HGJ;>AGFBEDCBFAJ@?>J=<;JI:987I65HE43D21C@
123456789:;<=>?@1ABC15B7ADE7F9G;HIJ;>I@HDGFEDHA@I?>J=<;JG:9F87EB65C4321C@
123456789:;<=>?@1ABC1DEF1G36FEH6I8J:DIHEDJCB:A<@?>=<A;:BJ98I76HG543G21FC@
123456789:;<=>?@1ABC15B7ADE7F9GH:=GIJ=@IDGFEDIA@J?>=JH<;:H9F87EB65C4321C@
123456789:;<=>?@1ABC1DEF14EGH47GI8J:DIGEDJCB:A<@?>=<A;:BJ98I7H654HF321FC@
123456789:;<=>?@1ABC1DE25DFG5HI6:H<GFJ<BFDCBJA=@?>=A<JH;:I9876I5GE432E1C@
123456789:;<=>?@1ABC1DEF1G37FE8DHI8;HJ<BHDCBJA=@?>=A<J;I:98IE7G6543G21FC@
123456789:;<=>?@1ABC1D3EF47EGH7IJ8<IAHGBEDCBGAI=@?>=A<J;:98J7HF654F3D21C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8;BIDHGEDICBJA<@?>=<A;J:98J7H65G4F321FC@
123456789:;<=>?@1ABC1DE26D8CBF8G:HI;J=@IHAGFBAH@J?>=J<;I:G98FD76E5432E1C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHAI9J;?IA@?J>=<;J:9IH87G6E54F321FC@
123456789:;<=>?@1ABC1DE2FG37F9EDH9I;BHDCBIAJ;>A@?>J=<;JI:9HF87G6543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H58GFI8J:DIFEDJCB:A<@?>=<A;:BJ98IH765H43G2E1C@
123456789:;<=>?@1ABC1DE2FG37F9EDH9IJ:=IBHDCBIA=@?>=AJ<;:J9HF87G6543G2E1C@
123456789:;<=>?@1ABC1DEF1G37FE8DH9IJ:=IBHDCBIA=@?>=AJ<;:J9H8E7G6543G21FC@
123456789:;<=>?@1ABC1DE2FG37FH8;IJ<BIDHFEDICBJA=@?>=A<J;H:98H7G6543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8;BIDHFEDICBJA<@?>=<A;J:98J7H6G543G2E1C@
123456789:;<=>?@1ABC1DE26D8CBF8GH9I;>HGJ>AGFBAJ@?>JI=<;I:9H8FD76E5432E1C@
123456789:;<=>?@1ABC1DEF1G37FE8DH9I;BHDCBIAJ;>A@?>J=<;JI:9H8E7G6543G21FC@
123456789:;<=>?@1ABC1DE26D8CBF8GHI8;H=GJ>AGFBAJ@?>J=H<;I:98IFD76E5432E1C@
123456789:;<=>?@1ABC1DE2F4GH5I7:HGJ:DGFEDJCB:A<@?>=<A;:BJI987I65H4F32E1C@
123456789:;<=>?@1ABC1DE26DF7:GHI:=HJ>AHGBFDCBGAJ@?>J=I<;:IF987F6E5432E1C@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8;BIDGFEDICBJA<@?>=<A;J:98JH765H4F32E1C@
123456789:;<=>?@1ABC1DE26DF7G9<FHI<J>AIHBFDCBHAJ@?>J=<IG;:9G87F6E5432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69I;BHDGFEDHCBIA<@?>=<A;I:9J876JG54F32E1C@
123456789:;<=>?@1ABC1DE26DFG69F;HI<J>AIHBFDCBHAJ@?>J=<I;F:9G876GE5432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9<IBHDGFEDHCBIA<@?>=<AJ;:9J87I6G54F32E1C@
123456789:;<=>?@1ABCD26C8B;A=@?>=A<;B:98C76D5432D1@
123456789:;<=>?@1ABCD25C7B:A<@?>=<A;:B987C65D432D1@
123456789:;<=>?@1ABC37B9AD;>A@?>D=<;D:9B87C6543C21@
123456789:;<=>?@1ABC3D58CB:A<@?>=<A;:B98D765D43C21@
123456789:;<=>?@1ABC37BD8;BA=@?>=A<;D:98D7C6543C21@
123456789:;<=>?@1ABC36BD8;BA<@?>=<A;D:98D76C543C21@
123456789:;<=>?@1ABC3D69CB:A=@?>=A<;:B9D876D543C21@
123456789:;<=>?@1ABC36B9AD:=A@?>=D<;:D9B876C543C21@
123456789:;<=>?@1ABCD25C8B:A=@?>=A<;:B98C765D432D1@
123456789:;<=>?@1ABC2D6:CB;A=@?>=A<;B:D9876D5432C1@
123456789:;<=>?@1ABC25B7AD8<A@?>=<D;:98D7B65C432C1@
123456789:;<=>?@1AB48ACD8;C=A@?>=C<;D:98DB7654B321@
123456789:;<=>?@1AB4C7D9<CBA<@?>=<AD;:9D87C654B321@
123456789:;<=>?@1AB4C7:BAD:=A@?>=D<;:DC987C654B321@
123456789:;<=>?@1AB4C7D:=CBA=@?>=AD<;:D987C654B321@
123456789:;<=>?@1AB47ACD7:C=A@?>=C<;:D987DB654B321@
123456789:;<=>?@1AB3C6D8;CBA;@?>=<;AD:98D76C543B21@
123456789:;<=>?@1AB3C6;BAD;>A@?>D=<;DC:9876C543B21@
123456789:;<=>?@1ABC25B7AD8=A@?>=D<;:98D7B65C432C1@
123456789:;<=>?@1ABC2D5:CB;A=@?>=A<;B:D98765D432C1@
123456789:;<=>?@1ABC25BD7:BA;@?>=<;A:D987D65C432C1@
123456789:;<=>?@1ABC27BD8;BA=@?>=A<;D:98D7C65432C1@
123456789:;<=>?@1ABC2D58CB9A=@?>=A<;:9B8D765D432C1@
123456789:;<=>?@1ABC25B9AD:=A@?>=D<;:D9B8765C432C1@
123456789:;<=>?@1ABC2D49CB;A=@?>=A<;B:9D87654D32C1@
123456789:;<=>?@1ABC27B9AD;>A@?>D=<;D:9B87C65432C1@
123456789:;<=>?@1ABCD14C6B9A;@?>=<;A:9B876C54D321D@
123456789:;<=>?@1ABCD16C8B;A=@?>=A<;B:98C76D54321D@
123456789:;<=>?@1ABCD14C7B9A=@?>=A<;:9B87C654D321D@
123456789:;<=>?@1ABCD14C8B:A=@?>=A<;:B98C7654D321D@
123456789:;<=>?@1ABC25B8AD9<A@?>=<D;:9D8B765C432C1@
123456789:;<=>?@1ABC2D69CB:A=@?>=A<;:B9D876D5432C1@
123456789:;<=>?@1ABCD15C7B;A=@?>=A<;B:987C65D4321D@
123456789:;<=>?@1ABCD14C6B:A<@?>=<A;:B9876C54D321D@
123456789:;<=>?@1ABC36B8AD:>A@?>D=<;:D98B76C543C21@
123456789:;<=>?@1ABC3D59CB;A=@?>=A<;B:9D8765D43C21@
123456789:;<=>?@1ABC36BD8<BA=@?>=A<D;:98D76C543C21@
123456789:;<=>?@1ABC36BD7;BA=@?>=A<;D:987D6C543C21@
123456789:;<=>?@1ABC3D6:CB;A=@?>=A<;B:D9876D543C21@
123456789:;<=>?@1ABC36B8AD9=A@?>=D<;:9D8B76C543C21@
123456789:;<=>?@1AB4C7;BAD;>A@?>D=<;DC:987C654B321@
123456789:;<=>?@1AB4C69BAD9=A@?>=D<;:9DC876C54B321@
123456789:;<=>?@1ABC2D4E7:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE987E654D32C1@
123456789:;<=>?@1ABC2D4EF58EGH8;I>AHGBEDCBGAI@?>I=<;H:98HF765F4D32C1@
123456789:;<=>?@1ABC2D4E7F9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F87E654D32C1@
123456789:;<=>?@1ABC2D4E6FGH69G;I>AGFBEDCBFAI@?>I=<;G:9H876HE54D32C1@
123456789:;<=>?@1ABC2D4EF69E;GH<I>AHGBEDCBGAI@?>I=<H;E:9F876F54D32C1@
123456789:;<=>?@1ABC2D4EF6G8H:IBEHGFEIDCBI;A=@?>=A<;B:H98G76F54D32C1@
123456789:;<=>?@1ABC2DE36DF8;GH<I>AHGBFDCBGAI@?>I=<H;F:98F76E543E2C1@
123456789:;<=>?@1ABC2D4E6FG7:HI<?HAGFBEDCBFAH@?I>=<I;:G987G6E54D32C1@
123456789:;<=>?@1ABCD14CE5F8;GH<I>AHGBFECBGAI@?>I=<H;F:98F765E4D321D@
123456789:;<=>?@1ABCD1E3F5GH69I<BHGCFEDCGBIA=@?>=A<I;:9H876H5F43E21D@
123456789:;<=>?@1ABCD1E3F69GH:I<BHGCFEDCGBIA=@?>=A<I;:H9F876F543E21D@
123456789:;<=>?@1ABCD14CE5F7GH8;I>AHGBFECBGAI@?>I=<;H:98H7F65E4D321D@
123456789:;<=>?@1ABC2D4E7:FG;HI<?HAGFBEDCBFAH@?I>=<I;G:E987E654D32C1@
123456789:;<=>?@1ABC2DE36DF7GH8;I>AHGBFDCBGAI@?>I=<;H:98H7F6E543E2C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID:CB;A=@?>=A<;B:D98I76H54G32FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HI:=H?GA@?H>=I<;:I98GF76E54D32C1@
123456789:;<=>?@1ABC2DEF25E7D:CBG:H<I>AHGBAI@?>I=<H;:GD987E65F432FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8H;I=@HGA@I?>=I<;H:98GF76E54D32C1@
123456789:;<=>?@1ABCD14CEF47E:CBG:H<I>AHGBAI@?>I=<H;:GE987F654FD321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7I:=HBA=@?>=AI<;:I987HG65F43E21D@
123456789:;<=>?@1ABCD1EF25E8DCG8H:I<BHGCBIA=@?>=A<I;:H98GE765F432F1D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGAH9I<?HA@?I>=<I;:9HG87F65E4D321D@
123456789:;<=>?@1ABC2DE36D9CBF9G;HI<?HAGFBAH@?I>=<I;G:9FD876E543E2C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGAH9I<?HA@?I>=<I;:9HG87F6E543E2C1@
123456789:;<=>?@1ABC2DE36D9CBF9GH:=GI>AGFBAI@?>I=H<;:H9FD876E543E2C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGAH9I<?HA@?I>=<I;:9HG8F765F4D32C1@
123456789:;<=>?@1ABCD1E36DCF6:CBG:H<I>AHGBAI@?>I=<H;:GF9876FE543E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7;BAI;>A@?>I=<;IH:987HG65F43E21D@
123456789:;<=>?@1ABC15BDE5F7G9H;DGFEDHBAI;>A@?>I=<;IH:9G87F65EC4321C@
123456789:;<=>?@1ABC1D36CBEF6G8H:I<EHGFEIBA<@?>=<AI;:H98G76FD543D21C@
123456789:;<=>?@1ABC15BDE5F7G9HI:=HDGFEDHBA=@?>=AI<;:I9G87F65EC4321C@
123456789:;<=>?@1ABC1D3E5FGH59GI:=GFBEDCBFA=@?>=AI<;:I9H8765HE43D21C@
123456789:;<=>?@1ABCD14CE59CBF9G;HI<?HAGFBAH@?I>=<I;G:9FE8765E4D321D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHBI8<BA=@?>=A<I;:98IH76G5F432F1D@
123456789:;<=>?@1ABCD14CE59CBF9GH:=GI>AGFBAI@?>I=H<;:H9FE8765E4D321D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHBI8<BA=@?>=A<I;:98IH7G654G3E21D@
123456789:;<=>?@1ABC1D36CBEF6G8<FEH<I>AHEBAI@?>I=<HG;:98G76FD543D21C@
123456789:;<=>?@1ABC1D3E5FGH59G;FBEDCBFAI;>A@?>I=<;IG:9H8765HE43D21C@
123456789:;<=>?@1ABCD1E37DCF7G9H;BGFCBHAI;>A@?>I=<;IH:9G87FE6543E21D@
123456789:;<=>?@1ABCD1E36DCF6G8H:BGFCBHAI:>A@?>I=<;:IH98G76FE543E21D@
123456789:;<=>?@1ABCD1E37DCF7G9HI:=HBGFCBHA=@?>=AI<;:I9G87FE6543E21D@
123456789:;<=>?@1ABCD14CEF47EG8H:BGECBHAI:>A@?>I=<;:IH98G7F654FD321D@
123456789:;<=>?@1ABCD1E37DCF7GH8;GI<BGFCBIA=@?>=A<I;H:98H7FE6543E21D@
123456789:;<=>?@1ABCD14CE5FG69FH:BFECBHAI:>A@?>I=<;:IH9G876G5E4D321D@
123456789:;<=>?@1ABC2D48CBE8F:GH;I=@HGAFEBAG@I?>=I<;H:F98ED7654D32C1@
123456789:;<=>?@1ABC2DEF25E7DG8H:BGDCBHAI:>A@?>I=<;:IH98G7E65F432FC1@
123456789:;<=>?@1ABC2D48CBE8F:GHI:=H?GAFEBAG@?H>=I<;:IF98ED7654D32C1@
123456789:;<=>?@1ABC2DE3F58EDG8H:BGDCBHAI:>A@?>I=<;:IH98GF765F43E2C1@
123456789:;<=>?@1ABC2D48CBE8FG9<FHI<?HAFEBAH@?I>=<IG;:9G8ED7654D32C1@
123456789:;<=>?@1ABC2DE36DFG69FH:BFDCBHAI:>A@?>I=<;:IH9G876GE543E2C1@
123456789:;<=>?@1ABC2D48CBE8FG9H;>GFI>AFEBAI@?>IH=<;H:9G8ED7654D32C1@
123456789:;<=>?@1ABC2D4EFG47F9EH:BEDCBHAI:>A@?>I=<;:IH9F87G654GD32C1@
123456789:;<=>?@1ABC2D48CBE8FGH8;G=FI>AFEBAI@?>I=G<;H:98HED7654D32C1@
123456789:;<=>?@1ABC2D4EF5G7:FEH:BEDCBHAI:>A@?>I=<;:IHG987G65F4D32C1@
123456789:;<=>?@1ABCD1E47DCF7:CBG:H<I>AHGBAI@?>I=<H;:GF987FE654E321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7:BAI:=A@?>=I<;:IH987HG65F43E21D@
123456789:;<=>?@1ABCD1E4F69EDC9BG:H<I>AHGBAI@?>I=<H;:G9CF876F54E321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AHI8;H=A@?>=H<;I:98IB7G65F43E21D@
123456789:;<=>?@1ABCD1EF36E8DC9BG:H<I>AHGBAI@?>I=<H;:G9C8E76F543F21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH9I;>HA@?>I=<;I:9H8B7G65F43E21D@
123456789:;<=>?@1ABC25BD6EF7G9H;I=EHGFEIDBA=@?>=AI<;H:9G87F6D5C432C1@
123456789:;<=>?@1ABC25BDEF5G7H9I;EHGFEID<BA=@?>=A<D;I:9H87G65FC432C1@
123456789:;<=>?@1ABC1DE2F4G6HI7:HDGFEDHCB:A=@?>=A<;:BI987I6G54F32E1C@
123456789:;<=>?@1ABC1DE25D8CBFG8;FH<I>AHFBAI@?>I=<H;G:98GD765E432E1C@
123456789:;<=>?@1ABCD1E47DC8BF9G;HI<?HAGFBAH@?I>=<I;G:9F8C7E654E321D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHB9AI:=A@?>=I<;:I9B8H76G5F432F1D@
123456789:;<=>?@1ABCD1E47DC8BF9GH:=GI>AGFBAI@?>I=H<;:H9F8C7E654E321D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHB9AI:=A@?>=I<;:I9B8H7G654G3E21D@
123456789:;<=>?@1ABCD1E47DC8BFG8;FH<I>AHFBAI@?>I=<H;G:98GC7E654E321D@
123456789:;<=>?@1ABCD1E3F5GH69GCFEDCGB9AI:=A@?>=I<;:I9BH876H5F43E21D@
123456789:;<=>?@1ABC2D4EF5G7H9I;EHGFEIDCB;A=@?>=A<;BI:9H87G65F4D32C1@
123456789:;<=>?@1ABC25B7ADEF7G9H;I=EHGFEID>A@?>D=I<;H:9G87FB65C432C1@
123456789:;<=>?@1ABC1D3E5FG69H;I>AHGFBEDCBFAI@?>I=<;H:9G876G5E43D21C@
123456789:;<=>?@1ABC1D3E6F8;GH<I>AHGBFEDCBGAI@?>I=<H;F:98F76E543D21C@
123456789:;<=>?@1ABC1DEFG14F7E9DH:I<BHDCBIA=@?>=A<I;:H9E87F654G321GC@
123456789:;<=>?@1ABC1D3EF4G6H9<GFEI<BEDCBIA=@?>=A<IH;:9H876G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAHI8;H>A@?>H=<;I:98IG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G7:FEDH:I<BHDCBIA=@?>=A<I;:HG987G654F32E1C@
123456789:;<=>?@1ABC1D3E5FGHI58H;G=FBEDCBFA=@?>=AG<;H:98I765IE43D21C@
123456789:;<=>?@1ABC14BDE4F6G9<FEDH<I>AHDBAI@?>I=<HG;:9G876F54EC321C@
123456789:;<=>?@1ABC14BDE4F6G8H:DGFEDHBAI:=A@?>=I<;:IH98G76F54EC321C@
123456789:;<=>?@1ABC1D47CBEF7G9H;I=EHGFEIBA=@?>=AI<;H:9G87FD654D321C@
123456789:;<=>?@1ABC1D3E5FG6H8;I>AHGFBEDCBFAI@?>I=<;H:98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E69F;GH<I>AHGBFEDCBGAI@?>I=<H;F:9E876E543D21C@
123456789:;<=>?@1ABC1D3E5FGH58G:FBEDCBFAI:>A@?>I=<;:IG98H765HE43D21C@
123456789:;<=>?@1ABC1D37CBEF7G9<FEH<I>AHEBAI@?>I=<HG;:9G87FD6543D21C@
123456789:;<=>?@1ABC1D3EF47EGH7:GBEDCBGAI:>A@?>I=<;:IH987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6:FEHI:=HBEDCBHA=@?>=AI<;:IG9876G54F3D21C@
123456789:;<=>?@1ABC1DE25DFGH59G;FI<BFDCBIA=@?>=A<I;G:9H8765HE432E1C@
123456789:;<=>?@1ABC1DE2F48EDGH8;GI<BGDCBIA=@?>=A<I;H:98HF7654F32E1C@
123456789:;<=>?@1ABC1D3EF47EGHI7;H=GBEDCBGA=@?>=AH<;I:987IF654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7I9=HGBEDCBGA=@?>=AI<;:9I87HF654F3D21C@
123456789:;<=>?@1ABC14BDEF48EG9<EDH<I>AHDBAI@?>I=<HG;:9G8F7654FC321C@
123456789:;<=>?@1ABC1D3E5FGH58GI9=GFBEDCBFA=@?>=AI<;:9I8H765HE43D21C@
123456789:;<=>?@1ABCD15C7BE8F:GH;I=@HGAFEBAG@I?>=I<;H:F98E7C65D4321D@
123456789:;<=>?@1ABCD1EFG14F6EH7I9CHEDCIB:A<@?>=<A;:B9I87H6F54G321GD@
123456789:;<=>?@1ABCD15C7BE8F:GHI:=H?GAFEBAG@?H>=I<;:IF98E7C65D4321D@
123456789:;<=>?@1ABCD1EF2G47FEH7I9CHEDCIB:A<@?>=<A;:B9I87HG654G32F1D@
123456789:;<=>?@1ABCD15C7BE8FG9<FHI<?HAFEBAH@?I>=<IG;:9G8E7C65D4321D@
123456789:;<=>?@1ABCD1EF25EGH58GI9CGEDCIB:A<@?>=<A;:B9I8H765HF432F1D@
123456789:;<=>?@1ABCD15C7BEF7:EG;HI<?HAGEBAH@?I>=<I;G:F987FC65D4321D@
123456789:;<=>?@1ABCD1EF25EG6HI7:HCGEDCHB:A<@?>=<A;:BI987I6G5F432F1D@
123456789:;<=>?@1ABCD15CE69CBF9G;HI<?HAGFBAH@?I>=<I;G:9FE876E5D4321D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHBI8;BA<@?>=<A;I:98IH76G5F432F1D@
123456789:;<=>?@1ABCD15C7BE8FG9H;>GFI>AFEBAI@?>IH=<;H:9G8E7C65D4321D@
123456789:;<=>?@1ABCD1E3FGH36G8FI9CFEDCIB:A<@?>=<A;:B9I8G76H543HE21D@
123456789:;<=>?@1ABCD15C7BE8FGH8;G=FI>AFEBAI@?>I=G<;H:98HE7C65D4321D@
123456789:;<=>?@1ABCD1E3FG4H69GFI9CFEDCIB:A<@?>=<A;:B9IH876H54G3E21D@
123456789:;<=>?@1ABCD15C7BEF7:EGH:=GI>AGEBAI@?>I=H<;:HF987FC65D4321D@
123456789:;<=>?@1ABCD1E3FG47FHI7:HCFEDCHB:A<@?>=<A;:BI987IG654G3E21D@
123456789:;<=>?@1ABCD15CE69CBF9GH:=GI>AGFBAI@?>I=H<;:H9FE876E5D4321D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHBI8;BA<@?>=<A;I:98IH7G654G3E21D@
123456789:;<=>?@1ABCD15C7BEF7G9<FEH<I>AHEBAI@?>I=<HG;:9G87FC65D4321D@
123456789:;<=>?@1ABCD1E3F5GHI58H:GCFEDCGB:A<@?>=<A;:BH98I765IF43E21D@
123456789:;<=>?@1ABCD15CE69F;GH<I>AHGBFECBGAI@?>I=<H;F:9E876E5D4321D@
123456789:;<=>?@1ABCD1E3F5GH6I8;BHGCFEDCGBIA<@?>=<A;I:98I76H5F43E21D@
123456789:;<=>?@1ABCD15CE6F8;GH<I>AHGBFECBGAI@?>I=<H;F:98F76E5D4321D@
123456789:;<=>?@1ABCD1E3F5GH69I;BHGCFEDCGBIA<@?>=<A;I:9H876H5F43E21D@
123456789:;<=>?@1ABCD15CEF58E:CBG:H<I>AHGBAI@?>I=<H;:GE98F765FD4321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7I9<HBA<@?>=<AI;:9I87HG65F43E21D@
123456789:;<=>?@1ABCD1E3F5GH6I8BHGCFEDCGBI;A=@?>=A<;B:98I76H5F43E21D@
123456789:;<=>?@1ABCD14C6E9F;GH<I>AHGBFECBGAI@?>I=<H;F:9E876C54D321D@
123456789:;<=>?@1ABC2D4E6FG7H9AGFBEDCBFAHI;>A@?>I=<;I:9H87G6E54D32C1@
123456789:;<=>?@1ABC2D4EF5G7H9IBEHGFEIDCBI;A=@?>=A<;B:9H87G65F4D32C1@
123456789:;<=>?@1ABC2D4E6FG7HI8;HAGFBEDCBFAH=@?>=A<;I:98I7G6E54D32C1@
123456789:;<=>?@1ABC25DE7:DF;GH<I>AHGBFDCBGAI@?>I=<H;F:E987E65C432C1@
123456789:;<=>?@1ABC2D4E6FGH69GI:AGFBEDCBFAI=@?>=A<;:I9H876HE54D32C1@
123456789:;<=>?@1ABC25D8EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8D765C432C1@
123456789:;<=>?@1ABC2D4EF58EGH8I:AHGBEDCBGAI=@?>=A<;:I98HF765F4D32C1@
123456789:;<=>?@1ABC25D8E:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE98D765C432C1@
123456789:;<=>?@1ABC2DE36DF7GH8I:AHGBFDCBGAI=@?>=A<;:I98H7F6E543E2C1@
123456789:;<=>?@1ABC25D8E:FG;HI<?HAGFBEDCBFAH@?I>=<I;G:E98D765C432C1@
123456789:;<=>?@1ABCD14CE5F7GH8I:AHGBFECBGAI=@?>=A<;:I98H7F65E4D321D@
123456789:;<=>?@1ABCD14E7F9GH:I<BHGCFEDCGBIA=@?>=A<I;:H9F87E654D321D@
123456789:;<=>?@1ABC2DEF2G5H7I9EHGFEID:CB;A=@?>=A<;B:D9I87H65G432FC1@
123456789:;<=>?@1ABC25B7AD8EF9G;H=I@EHGFEIDA@I?>=H<;G:9F8D7B65C432C1@
123456789:;<=>?@1ABC1DEF14E6D9CBG9H<I>AHGBAI@?>I=<H;:9GD876E54F321FC@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8H;I=@HGA@I?>=I<;H:98GF765E43D21C@
123456789:;<=>?@1AB3CDE3F6G8H:DGFEDHCI:=CBA=@?>=AI<;:IH98G76F543EB21@
123456789:;<=>?@1AB3CDE3F69EDG9<DCH<I>AHCBAI@?>I=<HG;:9GF876F543EB21@
123456789:;<=>?@1ABC14BDE4FG58F;EDH;I>AHDBAI@?>I=<;HF:98G765G4EC321C@
123456789:;<=>?@1ABC1DEF14EG5H7I:DHGEDICB:A=@?>=A<;:BI987H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG36F9EDH9I<BHDCBIA=@?>=A<I;:9HF876G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I:DHFEDICB:A=@?>=A<;:BI987H6G543G2E1C@
123456789:;<=>?@1ABC25BD6E8FG9HI:=H@GFAEDBAF@H?>=I<;:I9G8E76D5C432C1@
123456789:;<=>?@1ABC2DEF2G58FE9DH:I<BHDCBIA=@?>=A<I;:H9E8G765G432FC1@
123456789:;<=>?@1AB3C5D7EFG7H9<GFI<@FEADCBAE@I?>=<IH;:9H87GD65C43B21@
123456789:;<=>?@1AB3CDE37DFG7:F<DCH<I>AHCBAI@?>I=<HF;:G987GE6543EB21@
123456789:;<=>?@1ABC15BDE5F8G:HI;>AHDGFEDHBAI@?>I=<;I:G98F765EC4321C@
123456789:;<=>?@1ABC1D3E6FGH6:GI;AGFBEDCBFAI=@?>=A<;I:H9876HE543D21C@
123456789:;<=>?@1ABC1DEF14EG59EDH9I<BHDCBIA=@?>=A<I;:9HG8765G4F321FC@
123456789:;<=>?@1ABC1D4EFG48FH9<FEI<BEDCBIA=@?>=A<IH;:9H8G7654GD321C@
123456789:;<=>?@1ABC25BD6E8FGH8;GI<@GFAEDBAF@I?>=<I;H:98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF26EG7:EDH:I<BHDCBIA=@?>=A<I;:HG987G6F5432FC1@
123456789:;<=>?@1ABC1D36EF7;EGH;I>AHGBEDCBGAI@?>I=<;HF:987F6D543D21C@
123456789:;<=>?@1ABC1D3E6FGH6:GI;>AGFBEDCBFAI@?>I=<;I:H9876HE543D21C@
123456789:;<=>?@1AB3C5DEF58E:DGH:I<@HGADCBAG@I?>=<I;:HE98F765FC43B21@
123456789:;<=>?@1AB3CDE37D9CFG9H;>GFI>AFCBAI@?>IH=<;H:9GD87E6543EB21@
123456789:;<=>?@1ABC14BDE47DFG7H9=GFI=AFDBAI@?>=IH<;:9H87GE654EC321C@
123456789:;<=>?@1ABC1D4EFG48F:EHI:=HBEDCBHA=@?>=AI<;:IF98G7654GD321C@
123456789:;<=>?@1ABC25BD6EF7:EGH:I<@HGAEDBAG@I?>=<I;:HF987F6D5C432C1@
123456789:;<=>?@1ABC2DEF26E8DGH8;GI<BGDCBIA=@?>=A<I;H:98HE76F5432FC1@
123456789:;<=>?@1ABC1D37CBE7F:GH;I=@HGAFEBAG@I?>=I<;H:F987ED6543D21C@
123456789:;<=>?@1ABC1DEF14E6DG7H:BGDCBHAI:>A@?>I=<;:IH987G6E54F321FC@
123456789:;<=>?@1ABC1DE2F48EDG8H;BGDCBHAI;>A@?>I=<;IH:98GF7654F32E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H:BGDCBHAI:>A@?>I=<;:IH987GF654F32E1C@
123456789:;<=>?@1ABC25BDE58DF9GH:I<@HGAFDBAG@I?>=<I;:H9F8E765EC432C1@
123456789:;<=>?@1ABC2DEF26E8DG9HI:=HBGDCBHA=@?>=AI<;:I9G8E76F5432FC1@
123456789:;<=>?@1ABC2D47CBE7F9GH:I<@HGAFEBAG@I?>=<I;:H9F87ED654D32C1@
123456789:;<=>?@1ABC2DEF26E8DG9H;BGDCBHAI;>A@?>I=<;IH:9G8E76F5432FC1@
123456789:;<=>?@1ABCD14C6BE7F9GH:I<@HGAFEBAG@I?>=<I;:H9F87E6C54D321D@
123456789:;<=>?@1ABCD1EFG15F7EH8I:CHEDCIB;A=@?>=A<;B:I98H7F65G4321GD@
123456789:;<=>?@1AB3C5D7EFG7H:=GFI=@FEADCBAE@I?>=IH<;:H987GD65C43B21@
123456789:;<=>?@1AB3CDE3F5G7H:DGFEDHCI:=CBA=@?>=AI<;:IH987G65F43EB21@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8H;I=@HGA@I?>=I<;H:98GF76E54D321C@
123456789:;<=>?@1ABC1DEF14E6D9CBG9H;I=AHGBAI@?>=I<;H:9GD876E54F321FC@
123456789:;<=>?@1ABC25B7AD8EF9G<H>I@EHGFEIDA@I?>H=<G;:9F8D7B65C432C1@
123456789:;<=>?@1ABC2DEF2G4H6I9EHGFEID:CB;A=@?>=A<;B:D9I876H54G32FC1@
123456789:;<=>?@1ABC25BD6EF7G:H<IAEHGFEIDBAI=@?>=A<H;:G987F6D5C432C1@
123456789:;<=>?@1ABC25DE6F8G;HI<BHDGFEDHCBIA=@?>=A<I;G:98F76E5C432C1@
123456789:;<=>?@1ABC1DEF1G47FE8DH9I<BHDCBIA=@?>=A<I;:9H8E7G654G321FC@
123456789:;<=>?@1ABC1DE25D8CBF8GH9<GI=AGFBAI@?>=I<H;:9H8FD765E432E1C@
123456789:;<=>?@1ABC25BD6E8FGH8I;>HG?FAEDBAF@?G>I=<;I:98HE76D5C432C1@
123456789:;<=>?@1ABC2DE3FG47F:EDH:I<BHDCBIA=@?>=A<I;:HF987G654G3E2C1@
123456789:;<=>?@1ABC2D4E6FGH6I9<HG=FBEDCBFA=@?>=AG<I;:9I876HE54D32C1@
123456789:;<=>?@1ABC25BDE5FG69F<EDH<I>AHDBAI@?>I=<HF;:9G876G5EC432C1@
123456789:;<=>?@1ABC2D4EF5G8H:IBEHGFEIDCBI;A=@?>=A<;B:H98G765F4D32C1@
123456789:;<=>?@1ABC25B7DE8F:G=HI>AHDGFEDHBAI@?>I=G<;:F98E7B65C432C1@
123456789:;<=>?@1ABC1D4E6FGH69G;I>AGFBEDCBFAI@?>I=<;G:9H876HE54D321C@
123456789:;<=>?@1ABC1D3E6F8;EGH;I=AHGBEDCBGAI@?>=I<;HF:98F76E543D21C@
123456789:;<=>?@1ABC1D4EF58EGH8;I>AHGBEDCBGAI@?>I=<;H:98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H:=IBEHGFEIDCBIA=@?>=AH<;:H987G65F4D321C@
123456789:;<=>?@1ABC25BD6EF7:G=H?IAEHGFEIDBAI@?H>=G<;:F987F6D5C432C1@
123456789:;<=>?@1ABC2DE3F5G8;HI<BHDGFEDHCBIA=@?>=A<I;G:98G765F43E2C1@
123456789:;<=>?@1ABC2D4EF58G;H=IBEHGFEIDCBIA=@?>=AH<;G:98F765F4D32C1@
123456789:;<=>?@1ABC25BDE5F7G:=HI>AHDGFEDHBAI@?>I=G<;:G987F65EC432C1@
123456789:;<=>?@1ABC14D7EF8;EGH;I>AHGBEDCBGAI@?>I=<;HF:98F7D654C321C@
123456789:;<=>?@1ABC1D47EF8G:H=IBEHGFEIDCBIA=@?>=AH<;:G98F7D654D321C@
123456789:;<=>?@1ABC1D4EF5G7:FEH:BEDCBHAI:>A@?>I=<;:IHG987G65F4D321C@
123456789:;<=>?@1ABC1D4EF5G7;FEH;BEDCBHAI;>A@?>I=<;IHG:987G65F4D321C@
123456789:;<=>?@1ABC1DEF15E7DG8H;BGDCBHAI;>A@?>I=<;IH:98G7E65F4321FC@
123456789:;<=>?@1ABC1D37CBE7FG8H:=GFI=AFEBAI@?>=IH<;:H98G7ED6543D21C@
123456789:;<=>?@1ABC25BDE58DF9GHI9=H?GAFDBAG@?H>=I<;:9IF8E765EC432C1@
123456789:;<=>?@1ABC2DE3F59EDG9HI:=HBGDCBHA=@?>=AI<;:I9GF8765F43E2C1@
123456789:;<=>?@1ABC2DE36DF7GHI7;H=GBFDCBGA=@?>=AH<;I:987IF6E543E2C1@
123456789:;<=>?@1ABC25BDE5F7;EDG;HI<?HAGDBAH@?I>=<I;GF:987F65EC432C1@
123456789:;<=>?@1ABC1DEF15EG69EDH9I<BHDCBIA=@?>=A<I;:9HG876G5F4321FC@
123456789:;<=>?@1ABC1D4EFG47FH8<FEI<BEDCBIA=@?>=A<IH;:98H7G654GD321C@
123456789:;<=>?@1ABC2D47CBE7F9GHI9=H?GAFEBAG@?H>=I<;:9IF87ED654D32C1@
123456789:;<=>?@1ABC2DE3F59EDG9H;BGDCBHAI;>A@?>I=<;IH:9GF8765F43E2C1@
123456789:;<=>?@1ABCD14C6BE7F9GHI9=H?GAFEBAG@?H>=I<;:9IF87E6C54D321D@
123456789:;<=>?@1ABCD1EF2G48FEH8I:CHEDCIB;A=@?>=A<;B:I98HG7654G32F1D@
123456789:;<=>?@1ABCD14CE5F7GHI7;H=GBFECBGA=@?>=AH<;I:987IF65E4D321D@
123456789:;<=>?@1ABCD14CEF4G6:FEH:I<BHECBIA=@?>=A<I;:HG9876G54FD321D@
123456789:;<=>?@1ABC25BD6E8FGH8<GI=@GFAEDBAF@I?>=I<H;:98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF25EG6:EDH:I<BHDCBIA=@?>=A<I;:HG9876G5F432FC1@
123456789:;<=>?@1ABCD1E3F5GHI59H;GCFEDCGB;A=@?>=A<;BH:9I8765IF43E21D@
123456789:;<=>?@1ABCD14C6BEF6G8<FEH<I>AHEBAI@?>I=<HG;:98G76FC54D321D@
123456789:;<=>?@1ABC2D4E6FGH6:GI;>AGFBEDCBFAI@?>I=<;I:H9876HE54D32C1@
123456789:;<=>?@1ABC2D47EF8<EGH<I>AHGBEDCBGAI@?>I=<HF;:98F7D654D32C1@
123456789:;<=>?@1ABC2D4E6FGH6:GI;AGFBEDCBFAI=@?>=A<;I:H9876HE54D32C1@
123456789:;<=>?@1ABC25D7EF8<EGH<I>AHGBEDCBGAI@?>I=<HF;:98F7D65C432C1@
123456789:;<=>?@1AB3C5D7EFG7;FHI;>H@FEADCBAE@H?>I=<;IG:987GD65C43B21@
123456789:;<=>?@1AB3CDE3F58EDG8<DCH<I>AHCBAI@?>I=<HG;:98GF765F43EB21@
123456789:;<=>?@1ABC2D4EF5G7H:=IBEHGFEIDCBIA=@?>=AH<;:H987G65F4D32C1@
123456789:;<=>?@1ABC25BDE58F;G=HI>AHDGFEDHBAI@?>I=G<;F:98E765EC432C1@
123456789:;<=>?@1ABC1D3E6F8;EGH;I>AHGBEDCBGAI@?>I=<;HF:98F76E543D21C@
123456789:;<=>?@1ABC1D3E6FGH69G;I>AGFBEDCBFAI@?>I=<;G:9H876HE543D21C@
123456789:;<=>?@1ABC25B7DE8F;G=HI>AHDGFEDHBAI@?>I=G<;F:98E7B65C432C1@
123456789:;<=>?@1ABC2D4EF5G7H:IBEHGFEIDCBI;A=@?>=A<;B:H987G65F4D32C1@
123456789:;<=>?@1ABC25DE6F9G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F876E5C432C1@
123456789:;<=>?@1ABC25BD6EF7G9H<IAEHGFEIDBAI=@?>=A<H;:9G87F6D5C432C1@
123456789:;<=>?@1ABC1D4E6FGH69GI:AGFBEDCBFAI=@?>=A<;:I9H876HE54D321C@
123456789:;<=>?@1ABC14D7EF8;EGH;I=AHGBEDCBGAI@?>=I<;HF:98F7D654C321C@
123456789:;<=>?@1ABC1D4EF58EGH8I:AHGBEDCBGAI=@?>=A<;:I98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF58G;H=IBEHGFEIDCBIA=@?>=AH<;G:98F765F4D321C@
123456789:;<=>?@1ABC25BD6EF7G9H<?IAEHGFEIDBAI@?H>=<H;:9G87F6D5C432C1@
123456789:;<=>?@1ABC2DE36F9G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F876E543E2C1@
123456789:;<=>?@1ABC2DEF2G4H7I9EHGFEID:CB;A=@?>=A<;B:D9I87H654G32FC1@
123456789:;<=>?@1ABC25B7AD8EF9G;H>I@EHGFEIDA@I?>H=<;G:9F8D7B65C432C1@
123456789:;<=>?@1ABC1DEF14E6D9CBG9H;I>AHGBAI@?>I=<;H:9GD876E54F321FC@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8H;I=@HGA@I?>=I<;H:98GF76E543D21C@
123456789:;<=>?@1AB3CDE3F5G8H:DGFEDHCI:=CBA=@?>=AI<;:IH98G765F43EB21@
123456789:;<=>?@1AB3C5DEF5G8;FEH;>EDI>ADCBAI@?>IH=<;HG:98G765FC43B21@
123456789:;<=>?@1ABC14BDE4FG58F;EDH;I=AHDBAI@?>=I<;HF:98G765G4EC321C@
123456789:;<=>?@1ABC1DEF14EG5H8I:DHGEDICB:A=@?>=A<;:BI98H765G4F321FC@
123456789:;<=>?@1ABC25BD6EF7GH8;G>FEI>AEDBAI@?>IG=<;H:98H7F6D5C432C1@
123456789:;<=>?@1ABC2D4EFG4H7:GF;EI<BEDCBIA=@?>=A<I;F:H987H654GD32C1@
123456789:;<=>?@1ABC2D4EF5GH69G<FEI<BEDCBIA=@?>=A<IG;:9H876H5F4D32C1@
123456789:;<=>?@1ABC25BD6EFG6H9<GF=EI>AEDBAI@?>I=F<H;:9H876GD5C432C1@
123456789:;<=>?@1AB3C5DEF5G7:FEH:>EDI>ADCBAI@?>IH=<;:HG987G65FC43B21@
123456789:;<=>?@1AB3C5DEF59EGH9<G>EDI>ADCBAI@?>IG=<H;:9HF8765FC43B21@
123456789:;<=>?@1ABC15BDE5F7G:HI;>AHDGFEDHBAI@?>I=<;I:G987F65EC4321C@
123456789:;<=>?@1ABC1D4E6FGH6:GI;AGFBEDCBFAI=@?>=A<;I:H9876HE54D321C@
123456789:;<=>?@1ABC25BD6EFG69FH:>FEI>AEDBAI@?>IH=<;:H9G876GD5C432C1@
123456789:;<=>?@1ABC2D4EFG48FH9<FEI<BEDCBIA=@?>=A<IH;:9H8G7654GD32C1@
123456789:;<=>?@1ABC2D4EFG47FH8<FEI<BEDCBIA=@?>=A<IH;:98H7G654GD32C1@
123456789:;<=>?@1ABC25BD6EFG6:FH;>FEI>AEDBAI@?>IH=<;H:G9876GD5C432C1@
123456789:;<=>?@1ABC1D36EF7;EGH;I=AHGBEDCBGAI@?>=I<;HF:987F6D543D21C@
123456789:;<=>?@1ABC1D4E6FGH6:GI;>AGFBEDCBFAI@?>I=<;I:H9876HE54D321C@
123456789:;<=>?@1AB3CDE36D8CFG8H:>GFI>AFCBAI@?>IH=<;:H98GD76E543EB21@
123456789:;<=>?@1AB3C5DEF59E;DGH;I=@HGADCBAG@I?>=I<;HE:9F8765FC43B21@
123456789:;<=>?@1ABC25BDE58DFG8H:>GFI>AFDBAI@?>IH=<;:H98GE765EC432C1@
123456789:;<=>?@1ABC2D4EFG48F:EHI:=HBEDCBHA=@?>=AI<;:IF98G7654GD32C1@
123456789:;<=>?@1ABC2DE36DFG6H8<GFI<BFDCBIA=@?>=A<IH;:98H76GE543E2C1@
123456789:;<=>?@1ABC25BD6EFG6:F<EHI<?HAEDBAH@?I>=<IF;:G9876GD5C432C1@
123456789:;<=>?@1ABC2D47CBE7FG8H:>GFI>AFEBAI@?>IH=<;:H98G7ED654D32C1@
123456789:;<=>?@1ABC2D4EFG48F:EH;BEDCBHAI;>A@?>I=<;IH:F98G7654GD32C1@
123456789:;<=>?@1ABCD14C6BE7FG8H:>GFI>AFEBAI@?>IH=<;:H98G7E6C54D321D@
123456789:;<=>?@1ABCD1E3FGH37G9FI:CFEDCIB;A=@?>=A<;B:I9G87H6543HE21D@
123456789:;<=>?@1ABCD14CE5FG6H8<GFI<BFECBIA=@?>=A<IH;:98H76G5E4D321D@
123456789:;<=>?@1ABCD14CE5FGH59G;FI<BFECBIA=@?>=A<I;G:9H8765HE4D321D@
123456789:;<=>?@1ABCD1E3FG4H6:GFI:CFEDCIB;A=@?>=A<;B:IH9876H54G3E21D@
123456789:;<=>?@1ABCD14C6BE7FGH7;G=FI>AFEBAI@?>I=G<;H:987HE6C54D321D@
123456789:;<=>?@1ABC2D4EF5G7;FEH;BEDCBHAI;>A@?>I=<;IHG:987G65F4D32C1@
123456789:;<=>?@1ABC2D47CBE7FGH7;G=FI>AFEBAI@?>I=G<;H:987HED654D32C1@
123456789:;<=>?@1ABC48B;A=@?>=A<;B:98C7654C321@
123456789:;<=>?@1ABC47B9A<@?>=<A;:9B87C654C321@
123456789:;<=>?@1ABC25B7A<@?>=<A;:987B65C432C1@
123456789:;<=>?@1ABC26B;A=@?>=A<;B:9876C5432C1@
123456789:;<=>?@1ABC25B:A=@?>=A<;:B98765C432C1@
123456789:;<=>?@1ABC25B8A=@?>=A<;:98B765C432C1@
123456789:;<=>?@1ABC47B:A=@?>=A<;:B987C654C321@
123456789:;<=>?@1ABC28B;A=@?>=A<;B:98C765432C1@
123456789:;<=>?@1ABC25B7A:@?>=<;:A987B65C432C1@
123456789:;<=>?@1ABCD15C8B;A=@?>=A<;B:98C765D4321D@
123456789:;<=>?@1ABCD14C6B9A<@?>=<A;:9B876C54D321D@
123456789:;<=>?@1ABC26B9AD;>A@?>D=<;D:9B876C5432C1@
123456789:;<=>?@1ABC2D59CB;A=@?>=A<;B:9D8765D432C1@
123456789:;<=>?@1ABC26BD8;BA=@?>=A<;D:98D76C5432C1@
123456789:;<=>?@1ABC2D58CB:A=@?>=A<;:B98D765D432C1@
123456789:;<=>?@1ABC25B8AD:=A@?>=D<;:D98B765C432C1@
123456789:;<=>?@1ABCD14C7B:A=@?>=A<;:B987C654D321D@
123456789:;<=>?@1ABC1DE26DFG6:FHI:=HBFDCBHA=@?>=AI<;:IG9876GE5432E1C@
123456789:;<=>?@1ABC1DE25DFG58FHI8<HBFDCBHA<@?>=<AI;:98IG765GE432E1C@
123456789:;<=>?@1ABC15BDE59DFG9H;>GFI>AFDBAI@?>IH=<;H:9GE8765EC4321C@
123456789:;<=>?@1ABC1D3EFG36F8EHI8<HBEDCBHA<@?>=<AI;:98IF76G543GD21C@
123456789:;<=>?@1ABC1D3EF48EGH8I;>AHGBEDCBGAI@?>I=<;I:98HF7654F3D21C@
123456789:;<=>?@1ABC1D3EF4G69H<IBEHGFEIDCBIA<@?>=<AH;:9G876G54F3D21C@
123456789:;<=>?@1ABC1D47E:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE987D654D321C@
123456789:;<=>?@1ABC1D3EF47EGH7I:=AHGBEDCBGAI@?>=I<;:I987HF654F3D21C@
123456789:;<=>?@1ABC1D3EFG36F9EHI9=HBEDCBHA=@?>=AI<;:9IF876G543GD21C@
123456789:;<=>?@1ABC14BDE48DFG8H;>GFI>AFDBAI@?>IH=<;H:98GE7654EC321C@
123456789:;<=>?@1ABC1DE25DFG59FHI9=HBFDCBHA=@?>=AI<;:9IG8765GE432E1C@
123456789:;<=>?@1ABC1D3EF48EGH8I;AHGBEDCBGAI=@?>=A<;I:98HF7654F3D21C@
123456789:;<=>?@1ABC1D3EF47G9H<IBEHGFEIDCBIA<@?>=<AH;:9G87F654F3D21C@
123456789:;<=>?@1ABC25B7ADE7F9G;HI<@HDGFEDHA@I?>=<I;G:9F87EB65C432C1@
123456789:;<=>?@1ABC2DEF26EG7H9I;DHGEDICB;A=@?>=A<;BI:9H87G6F5432FC1@
123456789:;<=>?@1ABC25BDE5F7G9HI:AHDGFEDHBAI=@?>=A<;:I9G87F65EC432C1@
123456789:;<=>?@1ABC25D8EF9G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F8D765C432C1@
123456789:;<=>?@1AB3CDE3F69EDG9H;I=CHGDCIBA=@?>=AI<;H:9GF876F543EB21@
123456789:;<=>?@1ABC1DE26DFG6H9<GFI<BFDCBIA=@?>=A<IH;:9H876GE5432E1C@
123456789:;<=>?@1ABC1DEF14E7DGH7;GI<BGDCBIA=@?>=A<I;H:987HE654F321FC@
123456789:;<=>?@1ABC2DE3F5G7HI8BHDGFEDHCBI;A=@?>=A<;B:98I7G65F43E2C1@
123456789:;<=>?@1ABC25B7D:EF;G=H?IAEHGFEIDBAI@?H>=G<;F:D987B65C432C1@
123456789:;<=>?@1ABC1DE2F58G;HI<BHDGFEDHCBIA=@?>=A<I;G:98F765F432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HI8<HBGDCBHA<@?>=<AI;:98I7GF654F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7HI8<HBGDCBHA<@?>=<AI;:98I7G6E54F321FC@
123456789:;<=>?@1ABC1D4E7:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE987E654D321C@
123456789:;<=>?@1ABC1D3EF47EGH7:I=AHGBEDCBGAI@?>=I<;:H987HF654F3D21C@
123456789:;<=>?@1ABC1D4E7F9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F87E654D321C@
123456789:;<=>?@1ABC1D3E5FGH58G:I=AGFBEDCBFAI@?>=I<;:G98H765HE43D21C@
123456789:;<=>?@1ABC25B7DE8F:G<HI=AHDGFEDHBAI@?>=I<G;:F98E7B65C432C1@
123456789:;<=>?@1ABC2D5EF6G8H:IBEHGFEIDCBI;A=@?>=A<;B:H98G76F5D432C1@
123456789:;<=>?@1ABC25DE6F8G:HI;BHDGFEDHCBIA=@?>=A<;I:G98F76E5C432C1@
123456789:;<=>?@1ABC2DE3F5G7HI8;BHDGFEDHCBIA=@?>=A<;I:98I7G65F43E2C1@
123456789:;<=>?@1ABC2D58EF9G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F8D765D432C1@
123456789:;<=>?@1ABC25BDE5F7G9HI:=AHDGFEDHBAI@?>=I<;:I9G87F65EC432C1@
123456789:;<=>?@1ABC1D3EF47EGH7I:AHGBEDCBGAI=@?>=A<;:I987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF47G:H=IBEHGFEIDCBIA=@?>=AH<;:G987F654F3D21C@
123456789:;<=>?@1ABC1DE2F5G8;HI<BHDGFEDHCBIA=@?>=A<I;G:98G765F432E1C@
123456789:;<=>?@1ABC1DE25F8G;HI<BHDGFEDHCBIA=@?>=A<I;G:98F765E432E1C@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID9CB;A=@?>=A<;B:9D8I76H54G32FC1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHCB9AI;>A@?>I=<;I:9BH87G65F43E2C1@
123456789:;<=>?@1ABCD14C6B9AEF9G;H=I?EHGFEIA@?I>=H<;G:9FB876C54D321D@
123456789:;<=>?@1ABCD1EF2G4H6I8EHGFEIDC8B;A=@?>=A<;B:98CI76H54G32F1D@
123456789:;<=>?@1ABCD14C7BEF7G9H;I=EHGFEIBA=@?>=AI<;H:9G87FC654D321D@
123456789:;<=>?@1ABCD14CEF4G6H8I:EHGFEICB:A=@?>=A<;:BI98H76G54FD321D@
123456789:;<=>?@1ABC25B8ADE8F:G<HI=@HDGFEDHA@I?>=I<G;:F98EB765C432C1@
123456789:;<=>?@1ABC2DEF25EG6H8I:DHGEDICB:A=@?>=A<;:BI98H76G5F432FC1@
123456789:;<=>?@1ABC25B8ADE8F:GH;>GI?DGFEDIA@?I>H=<;H:F98EB765C432C1@
123456789:;<=>?@1ABC2DE3FG47FH8I:DHFEDICB:A=@?>=A<;:BI98H7G654G3E2C1@
123456789:;<=>?@1ABC25B8ADE8FG9<FH=I?DHFEDIA@?I>=H<G;:9G8EB765C432C1@
123456789:;<=>?@1ABC2DE3F5GH69GI:DGFEDICB:A=@?>=A<;:BI9H876H5F43E2C1@
123456789:;<=>?@1ABCD15CEF5G7H9I;EHGFEICB;A=@?>=A<;BI:9H87G65FD4321D@
123456789:;<=>?@1ABCD14C6BEF6G8H:I<EHGFEIBA<@?>=<AI;:H98G76FC54D321D@
123456789:;<=>?@1ABC26BDE6F8G:HI;>AHDGFEDHBAI@?>I=<;I:G98F76EC5432C1@
123456789:;<=>?@1ABC2D47EF8G:H<IBEHGFEIDCBIA<@?>=<AH;:G98F7D654D32C1@
123456789:;<=>?@1ABC26BDE6F8GH9<GI=DGFEDIBA=@?>=AI<H;:9H8F76EC5432C1@
123456789:;<=>?@1ABC25BDE5FG69FH:I<DHFEDIBA<@?>=<AI;:H9G876G5EC432C1@
123456789:;<=>?@1ABC26BDE6FG7:FH;I=DHFEDIBA=@?>=AI<;H:G987G6EC5432C1@
123456789:;<=>?@1ABC25BDE5F7GH8;GI<DGFEDIBA<@?>=<AI;H:98H7F65EC432C1@
123456789:;<=>?@1ABC26BDE6F8G:HI;AHDGFEDHBAI=@?>=A<;I:G98F76EC5432C1@
123456789:;<=>?@1ABC25D7EF8G:H<IBEHGFEIDCBIA<@?>=<AH;:G98F7D65C432C1@
123456789:;<=>?@1AB37ACD7E9F;GHI;>H@GCFEDCGA@H?>I=<;IF:9E87DB6543B21@
123456789:;<=>?@1AB3CDE3F58EDG8H:I<CHGDCIBA<@?>=<AI;:H98GF765F43EB21@
123456789:;<=>?@1ABC14BDE47DFG7H:>GFI>AFDBAI@?>IH=<;:H987GE654EC321C@
123456789:;<=>?@1ABC1D3EFG37F:EHI:=HBEDCBHA=@?>=AI<;:IF987G6543GD21C@
123456789:;<=>?@1ABC1DE25DFG5H8<GFI<BFDCBIA=@?>=A<IH;:98H765GE432E1C@
123456789:;<=>?@1ABC1DEF15E8DGH8;GI<BGDCBIA=@?>=A<I;H:98HE765F4321FC@
123456789:;<=>?@1ABC1D48CBE8F:GH;I=@HGAFEBAG@I?>=I<;H:F98ED7654D321C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHAI9=A@?>=I<;:9IH87G6E54F321FC@
123456789:;<=>?@1ABC1DE2F59EDG9H;BGDCBHAI;>A@?>I=<;IH:9GF8765F432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHAI9=A@?>=I<;:9IH87GF654F32E1C@
123456789:;<=>?@1ABC1DE2F59EDG9HI:=HBGDCBHA=@?>=AI<;:I9GF8765F432E1C@
123456789:;<=>?@1ABC1DEF15E8DG9HI:=HBGDCBHA=@?>=AI<;:I9G8E765F4321FC@
123456789:;<=>?@1ABC1D48CBE8FG9H;>GFI>AFEBAI@?>IH=<;H:9G8ED7654D321C@
123456789:;<=>?@1ABC1DEF15E8DG9H;BGDCBHAI;>A@?>I=<;IH:9G8E765F4321FC@
123456789:;<=>?@1ABC1D48CBE8FGH8;G=FI>AFEBAI@?>I=G<;H:98HED7654D321C@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHAI9=A@?>=I<;:9IHG876G54F3D21C@
123456789:;<=>?@1ABC1D3EF48EGH8I:=AHGBEDCBGAI@?>=I<;:I98HF7654F3D21C@
123456789:;<=>?@1ABC1D47E9FGH9=GI>AGFBEDCBFAI@?>I=H<;:9HE87D654D321C@
123456789:;<=>?@1ABC1D3EFG36F9EHI9<HBEDCBHA<@?>=<AI;:9IF876G543GD21C@
123456789:;<=>?@1ABC15BDE58DFG8H;>GFI>AFDBAI@?>IH=<;H:98GE765EC4321C@
123456789:;<=>?@1ABC1DE25DFG59FHI9<HBFDCBHA<@?>=<AI;:9IG8765GE432E1C@
123456789:;<=>?@1ABC1DE26DFG69FHI9=HBFDCBHA=@?>=AI<;:9IG876GE5432E1C@
123456789:;<=>?@1ABC1D47CBE7FGH7:G=FI>AFEBAI@?>I=G<;:H987HED654D321C@
123456789:;<=>?@1ABC1D4E69FGH9=GI>AGFBEDCBFAI@?>I=H<;:9HE876E54D321C@
123456789:;<=>?@1ABC1D3EF48EGH8;I=AHGBEDCBGAI@?>=I<;H:98HF7654F3D21C@
123456789:;<=>?@1ABC25B7ADE7FG8<FH=I?DHFEDIA@?I>=H<G;:98G7EB65C432C1@
123456789:;<=>?@1ABC2DE3F5GH6:GI;DGFEDICB;A=@?>=A<;BI:H9876H5F43E2C1@
123456789:;<=>?@1ABC25BDE5FG6:FH;I=DHFEDIBA=@?>=AI<;H:G9876G5EC432C1@
123456789:;<=>?@1ABC25BDE5F7GH8<GI=DGFEDIBA=@?>=AI<H;:98H7F65EC432C1@
123456789:;<=>?@1ABC1DE25DFG5H8;GFI;BFDCBIA<@?>=<A;IH:98H765GE432E1C@
123456789:;<=>?@1ABC1DEF14E7DGH7:GI;BGDCBIA<@?>=<A;I:H987HE654F321FC@
123456789:;<=>?@1ABC1DE2F58EDG8HI9=HBGDCBHA=@?>=AI<;:9I8GF765F432E1C@
123456789:;<=>?@1ABC1DEF14E7DG8HI9<HBGDCBHA<@?>=<AI;:9I8G7E654F321FC@
123456789:;<=>?@1ABC1D47CBE7FG8H;>GFI>AFEBAI@?>IH=<;H:98G7ED654D321C@
123456789:;<=>?@1ABC1DEF14E7DG8H:BGDCBHAI:=A@?>=I<;:IH98G7E654F321FC@
123456789:;<=>?@1ABC2DE3FG48FH9I;DHFEDICB;A=@?>=A<;BI:9H8G7654G3E2C1@
123456789:;<=>?@1ABC25B7ADE7F9GH:>GI?DGFEDIA@?I>H=<;:H9F87EB65C432C1@
123456789:;<=>?@1ABC1DE26DF7GH8;I=AHGBFDCBGAI@?>=I<;H:98H7F6E5432E1C@
123456789:;<=>?@1ABC1DE2F5G7:HI;BHDGFEDHCBIA<@?>=<A;I:G987G65F432E1C@
123456789:;<=>?@1ABC1DEF14E7DG8HI9=HBGDCBHA=@?>=AI<;:9I8G7E654F321FC@
123456789:;<=>?@1ABC1DE2F58EDG8HI9<HBGDCBHA<@?>=<AI;:9I8GF765F432E1C@
123456789:;<=>?@1ABC1DE2F58EDG8H:BGDCBHAI:=A@?>=I<;:IH98GF765F432E1C@
123456789:;<=>?@1ABC1DE2F47G:HI;BHDGFEDHCBIA<@?>=<A;I:G987F654F32E1C@
123456789:;<=>?@1ABC1DE2F58G:HI;BHDGFEDHCBIA<@?>=<A;I:G98F765F432E1C@
123456789:;<=>?@1ABC1DEF14E6DGH6:GI;BGDCBIA<@?>=<A;I:H9876HE54F321FC@
123456789:;<=>?@1ABC1DE26DFG6H8;GFI;BFDCBIA<@?>=<A;IH:98H76GE5432E1C@
123456789:;<=>?@1ABC1DE26DFG69FHI9<HBFDCBHA<@?>=<AI;:9IG876GE5432E1C@
123456789:;<=>?@1ABC38B;A=@?>=A<;B:98C76543C21@
123456789:;<=>?@1ABC36B8A;@?>=<;A:98B76C543C21@
123456789:;<=>?@1ABC25B7A;@?>=<;A:987B65C432C1@
123456789:;<=>?@1ABC27B;A=@?>=A<;B:987C65432C1@
123456789:;<=>?@1ABC25B9A=@?>=A<;:9B8765C432C1@
123456789:;<=>?@1ABC36B:A=@?>=A<;:B9876C543C21@
123456789:;<=>?@1ABC36B9A=@?>=A<;:9B876C543C21@
123456789:;<=>?@1ABC37B;A=@?>=A<;B:987C6543C21@
123456789:;<=>?@1ABC36B8A<@?>=<A;:98B76C543C21@
123456789:;<=>?@1ABC37BDE7:DFG:=FH>AFDBAH@?>H=G<;:GE987EC6543C21@
123456789:;<=>?@1ABC3D5EF69EGH9<GBEDCBGA<@?>=<AH;:9HF876F5D43C21@
123456789:;<=>?@1ABC37BDE7F9<EDG<H>AGDBAH@?>H=<GF;:9F87EC6543C21@
123456789:;<=>?@1ABC3D5E7FGH7:G<FBEDCBFA<@?>=<AG;:H987HE65D43C21@
123456789:;<=>?@1ABC3D69E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D876D543C21@
123456789:;<=>?@1ABC3D5E7FG8H:=AGFBEDCBFAH@?>=H<;:H98G7E65D43C21@
123456789:;<=>?@1ABCD25C8BEF8;EG<H>AGEBAH@?>H=<G;F:98FC765D432D1@
123456789:;<=>?@1ABCD2E4F6GH7:GCFEDCGB:A=@?>=A<;:BH987H6F54E32D1@
123456789:;<=>?@1ABCD26CEF69EG:H<BGECBHA=@?>=A<H;:G9F876FD5432D1@
123456789:;<=>?@1ABCD25CE6F8GH9<GBFECBGA<@?>=<AH;:9H8F76E5D432D1@
123456789:;<=>?@1ABC37BDE7:DF;GH<?GAFDBAG@?H>=<H;F:E987EC6543C21@
123456789:;<=>?@1ABC3DE47DF8GH9<GBFDCBGA<@?>=<AH;:9H8F7E654E3C21@
123456789:;<=>?@1ABC3D6E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E76D543C21@
123456789:;<=>?@1ABC3D5E7FG8;H=AGFBEDCBFAH@?>=H<;G:98G7E65D43C21@
123456789:;<=>?@1ABC3DE58D:CBF:G<H>AGFBAH@?>H=<G;:FD98E765E43C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFAG9H;>GA@?>H=<;H:9GF87E65D43C21@
123456789:;<=>?@1ABCD25CE7:CBF:G<H>AGFBAH@?>H=<G;:FE987E65D432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8;BA=@?>=A<;H:98HG76F54E32D1@
123456789:;<=>?@1ABCD2E58DCF8G:H<BGFCBHA=@?>=A<H;:G98FE765E432D1@
123456789:;<=>?@1ABCD25CE6F8G:BFECBGAH:=A@?>=H<;:HG98F76E5D432D1@
123456789:;<=>?@1ABC3D69CBE9F;GH<?GAFEBAG@?H>=<H;F:9ED876D543C21@
123456789:;<=>?@1ABC3DE47DF8G:BFDCBGAH:=A@?>=H<;:HG98F7E654E3C21@
123456789:;<=>?@1ABC3D69CBE9FG:=FH>AFEBAH@?>H=G<;:G9ED876D543C21@
123456789:;<=>?@1ABC3D5EF69EG:BEDCBGAH:=A@?>=H<;:HG9F876F5D43C21@
123456789:;<=>?@1ABCD2E47DC9BF:G<H>AGFBAH@?>H=<G;:F9C87E654E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB9AH;>A@?>H=<;H:9B8G76F54E32D1@
123456789:;<=>?@1ABCDE14D6C9BF:G<H>AGFBAH@?>H=<G;:F9C876D54E321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC8B;A=@?>=A<;B:98C7H65G43F21E@
123456789:;<=>?@1ABCDE14D7CF8G:H<BGFCBHA=@?>=A<H;:G98F7D654E321E@
123456789:;<=>?@1ABCDE14DF5G7H9CGFDCHB:A=@?>=A<;:B9H87G65F4E321E@
123456789:;<=>?@1ABCD25C8BE9F;GH<?GAFEBAG@?H>=<H;F:9E8C765D432D1@
123456789:;<=>?@1ABCD2EF36EG7H9CGEDCHB:A=@?>=A<;:B9H87G6F543F2D1@
123456789:;<=>?@1ABCD25C8BE9FG:=FH>AFEBAH@?>H=G<;:G9E8C765D432D1@
123456789:;<=>?@1ABCD2E4FG58FH9CFEDCHB:A=@?>=A<;:B9H8G765G4E32D1@
123456789:;<=>?@1ABCDE15DF6G8H:CGFDCHB;A=@?>=A<;B:H98G76F5E4321E@
123456789:;<=>?@1ABCDE14D6CF7G9H;BGFCBHA<@?>=<A;H:9G87F6D54E321E@
123456789:;<=>?@1ABCD26CE7F9G;BFECBGAH;>A@?>H=<;HG:9F87E6D5432D1@
123456789:;<=>?@1ABCD2E47DCF7G9H;BGFCBHA<@?>=<A;H:9G87FE654E32D1@
123456789:;<=>?@1ABCD26CE7F9GH:=GBFECBGA=@?>=AH<;:H9F87E6D5432D1@
123456789:;<=>?@1ABCD25CEF58EG9H;BGECBHA<@?>=<A;H:9G8F765FD432D1@
123456789:;<=>?@1ABCD26CE7FG8;FH<BFECBHA=@?>=A<H;G:98G7E6D5432D1@
123456789:;<=>?@1ABCD25CE6FG7:FH;BFECBHA<@?>=<A;H:G987G6E5D432D1@
123456789:;<=>?@1ABC37BD8E:FG;H=@GFAEDBAF@H?>=H<;G:E98D7C6543C21@
123456789:;<=>?@1ABC3DEF36E8DG9H;BGDCBHA<@?>=<A;H:9G8E76F543FC21@
123456789:;<=>?@1ABC37BD8E:FGH:=G?FAEDBAF@?G>=H<;:HE98D7C6543C21@
123456789:;<=>?@1ABC3DE4F69EDG9H;BGDCBHA<@?>=<A;H:9GF876F54E3C21@
123456789:;<=>?@1ABC37BD8EF9<EGH<?GAEDBAG@?H>=<HF;:9F8D7C6543C21@
123456789:;<=>?@1ABC3DE47DFG7:FH;BFDCBHA<@?>=<A;H:G987GE654E3C21@
123456789:;<=>?@1ABC37BD8EF9G;>FEH>AEDBAH@?>HG=<;G:9F8D7C6543C21@
123456789:;<=>?@1ABC3D5EFG58F:EH;BEDCBHA<@?>=<A;H:F98G765GD43C21@
123456789:;<=>?@1ABC37BD8EFG8;F=EH>AEDBAH@?>H=F<;G:98GD7C6543C21@
123456789:;<=>?@1ABC3D5EF6G8;FEH;BEDCBHA<@?>=<A;HG:98G76F5D43C21@
123456789:;<=>?@1ABCD2E4F6GH7;GCFEDCGB;A=@?>=A<;BH:987H6F54E32D1@
123456789:;<=>?@1ABCD25C7BEF7;EG<H>AGEBAH@?>H=<G;F:987FC65D432D1@
123456789:;<=>?@1ABC3D5E7FG8H;>AGFBEDCBFAH@?>H=<;H:98G7E65D43C21@
123456789:;<=>?@1ABC3D58E;FG<H>AGFBEDCBFAH@?>H=<G;E:98D765D43C21@
123456789:;<=>?@1ABC3D5E7FGH7:G=FBEDCBFA=@?>=AG<;:H987HE65D43C21@
123456789:;<=>?@1ABC36BDE6F9<EDG<H>AGDBAH@?>H=<GF;:9F876EC543C21@
123456789:;<=>?@1ABC3D5EF69EGH9=GBEDCBGA=@?>=AH<;:9HF876F5D43C21@
123456789:;<=>?@1ABC36BDE6:DFG:=FH>AFDBAH@?>H=G<;:GE9876EC543C21@
123456789:;<=>?@1ABC3DE47DF8GH9=GBFDCBGA=@?>=AH<;:9H8F7E654E3C21@
123456789:;<=>?@1ABC36BDE6:DF;GH<?GAFDBAG@?H>=<H;F:E9876EC543C21@
123456789:;<=>?@1ABCD25CE6F8GH9=GBFECBGA=@?>=AH<;:9H8F76E5D432D1@
123456789:;<=>?@1ABCD25CEF59EG:H<BGECBHA=@?>=A<H;:G9F8765FD432D1@
123456789:;<=>?@1ABC3D5E7FG8H;AGFBEDCBFAH=@?>=A<;H:98G7E65D43C21@
123456789:;<=>?@1ABC36D8E;FG<H>AGFBEDCBFAH@?>H=<G;E:98D76C543C21@
123456789:;<=>?@1ABC25B7ADE7F;G=H?DGFEDHA@?H>=G<;F:987EB65C432C1@
123456789:;<=>?@1ABC2DE3F5G7H;DGFEDHCB;A=@?>=A<;BH:987G65F43E2C1@
123456789:;<=>?@1ABC25BDE5F9G;H=DGFEDHBA=@?>=AH<;G:9F8765EC432C1@
123456789:;<=>?@1ABC25BDE5F7G9H=DGFEDHBA=@?>=AH<;:9G87F65EC432C1@
123456789:;<=>?@1ABC14BDE4F7:EDG:H>AGDBAH@?>H=<;:GF987F654EC321C@
123456789:;<=>?@1ABC1D3E7FGH7:G=FBEDCBFA=@?>=AG<;:H987HE6543D21C@
123456789:;<=>?@1ABC1DE2F58EDG8H<BGDCBHA=@?>=A<H;:98GF765F432E1C@
123456789:;<=>?@1ABC1DE25DF6G:BFDCBGAH:=A@?>=H<;:HG9876F5E432E1C@
123456789:;<=>?@1ABC36BD7E9FG:H=@GFAEDBAF@H?>=H<;:G9E87D6C543C21@
123456789:;<=>?@1ABC3DEF36E9DG:H<BGDCBHA=@?>=A<H;:G9E876F543FC21@
123456789:;<=>?@1ABC2DE3F7G9H;DGFEDHCB;A=@?>=A<;BH:9G87F6543E2C1@
123456789:;<=>?@1ABC25B7ADE7F9G;H?DGFEDHA@?H>=<;G:9F87EB65C432C1@
123456789:;<=>?@1ABC1D5E7FG8;H=AGFBEDCBFAH@?>=H<;G:98G7E65D4321C@
123456789:;<=>?@1ABC1D4E69FG:H<AGFBEDCBFAH@?>=<H;:G9E876E54D321C@
123456789:;<=>?@1ABC1DEF14E7DG8H<BGDCBHA=@?>=A<H;:98G7E654F321FC@
123456789:;<=>?@1ABC1D5EF6G9<FEH<BEDCBHA=@?>=A<HG;:9G876F5D4321C@
123456789:;<=>?@1ABC36BD7E9FGH9<G?FAEDBAF@?G>=<H;:9HE87D6C543C21@
123456789:;<=>?@1ABC3DE4F7:EDG:H<BGDCBHA=@?>=A<H;:GF987F654E3C21@
123456789:;<=>?@1ABC1D5E7FG8H:=AGFBEDCBFAH@?>=H<;:H98G7E65D4321C@
123456789:;<=>?@1ABC1D47E9FG:H<AGFBEDCBFAH@?>=<H;:G9E87D654D321C@
123456789:;<=>?@1ABC1D5E7FGH7:G<FBEDCBFA<@?>=<AG;:H987HE65D4321C@
123456789:;<=>?@1ABC15BDE5F7:EDG:H<AGDBAH@?>=<H;:GF987F65EC4321C@
123456789:;<=>?@1ABC1D5EF69EGH9<GBEDCBGA<@?>=<AH;:9HF876F5D4321C@
123456789:;<=>?@1ABC1D5EF6:EGH:=GBEDCBGA=@?>=AH<;:HF9876F5D4321C@
123456789:;<=>?@1ABC36BD7EF8;EGH;?GAEDBAG@?H>=<;HF:98F7D6C543C21@
123456789:;<=>?@1ABC3DE48DFG8;FH<BFDCBHA=@?>=A<H;G:98GE7654E3C21@
123456789:;<=>?@1ABC1D5EF6G8;FEH;BEDCBHA<@?>=<A;HG:98G76F5D4321C@
123456789:;<=>?@1ABC1DEF14E6DG7H;BGDCBHA<@?>=<A;H:987G6E54F321FC@
123456789:;<=>?@1ABC1DE26DF7G;BFDCBGAH;>A@?>H=<;HG:987F6E5432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H;BGDCBHA<@?>=<A;H:987GF654F32E1C@
123456789:;<=>?@1ABC36BDE69DF:GH;?GAFDBAG@?H>=<;H:F9E876EC543C21@
123456789:;<=>?@1ABC3DE48DF9GH:=GBFDCBGA=@?>=AH<;:H9F8E7654E3C21@
123456789:;<=>?@1ABC3D58CBE8F:GH;?GAFEBAG@?H>=<;H:F98ED765D43C21@
123456789:;<=>?@1ABC3DE48DF9G;BFDCBGAH;>A@?>H=<;HG:9F8E7654E3C21@
123456789:;<=>?@1ABCD25C7BE8F:GH;?GAFEBAG@?H>=<;H:F98E7C65D432D1@
123456789:;<=>?@1ABCD2EF37EG8H:CGEDCHB;A=@?>=A<;B:H98G7F6543F2D1@
123456789:;<=>?@1ABC3D5EF6:EGH:=GBEDCBGA=@?>=AH<;:HF9876F5D43C21@
123456789:;<=>?@1ABC36BDE69DFG9=FH>AFDBAH@?>H=G<;:9GE876EC543C21@
123456789:;<=>?@1ABC15BDE5F7:EDG:H>AGDBAH@?>H=<;:GF987F65EC4321C@
123456789:;<=>?@1ABC1D3E7FGH7:G<FBEDCBFA<@?>=<AG;:H987HE6543D21C@
123456789:;<=>?@1ABC1D5E7FG8H;>AGFBEDCBFAH@?>H=<;H:98G7E65D4321C@
123456789:;<=>?@1ABC1D3E7FG8H:=AGFBEDCBFAH@?>=H<;:H98G7E6543D21C@
123456789:;<=>?@1ABC1D5E7FGH7:G=FBEDCBFA=@?>=AG<;:H987HE65D4321C@
123456789:;<=>?@1ABC14BDE4F7:EDG:H<AGDBAH@?>=<H;:GF987F654EC321C@
123456789:;<=>?@1ABC1D5EF69EGH9=GBEDCBGA=@?>=AH<;:9HF876F5D4321C@
123456789:;<=>?@1ABC36BD7EF8<EGH<?GAEDBAG@?H>=<HF;:98F7D6C543C21@
123456789:;<=>?@1ABC3DE47DFG7;FH<BFDCBHA=@?>=A<H;G:987GE654E3C21@
123456789:;<=>?@1ABC1D5E7FG8H;AGFBEDCBFAH=@?>=A<;H:98G7E65D4321C@
123456789:;<=>?@1ABC1D3E7FG8;H=AGFBEDCBFAH@?>=H<;G:98G7E6543D21C@
123456789:;<=>?@1ABC25B7ADE7F9G=H?DGFEDHA@?H>=G<;:9F87EB65C432C1@
123456789:;<=>?@1ABC2DE3F5G9H;DGFEDHCB;A=@?>=A<;BH:9G8765F43E2C1@
123456789:;<=>?@1ABC25BDE5F7G;H=DGFEDHBA=@?>=AH<;G:987F65EC432C1@
123456789:;<=>?@1ABC36BD7EF8G;>FEH>AEDBAH@?>HG=<;G:98F7D6C543C21@
123456789:;<=>?@1ABC3D5EFG58F;EH<BEDCBHA=@?>=A<H;F:98G765GD43C21@
123456789:;<=>?@1ABC3D5EF6G9<FEH<BEDCBHA=@?>=A<HG;:9G876F5D43C21@
123456789:;<=>?@1ABC36BD7EFG7:F=EH>AEDBAH@?>H=F<;:G987GD6C543C21@
123456789:;<=>?@1ABC3D58CBE8FG9=FH>AFEBAH@?>H=G<;:9G8ED765D43C21@
123456789:;<=>?@1ABC3D5EF6:EG;BEDCBGAH;>A@?>H=<;HG:F9876F5D43C21@
123456789:;<=>?@1ABCD25C7BE8FG9=FH>AFEBAH@?>H=G<;:9G8E7C65D432D1@
123456789:;<=>?@1ABCD2E4FG59FH:CFEDCHB;A=@?>=A<;B:H9G8765G4E32D1@
123456789:;<=>?@1ABCD25CE6FG7;FH<BFECBHA=@?>=A<H;G:987G6E5D432D1@
123456789:;<=>?@1ABCD1E3F5GH7;GCFEDCGB;A=@?>=A<;BH:987H65F43E21D@
123456789:;<=>?@1ABCD14C6BEF6:EG<H>AGEBAH@?>H=<G;:F9876FC54D321D@
123456789:;<=>?@1ABC2D58E:FG<H>AGFBEDCBFAH@?>H=<G;:E98D765D432C1@
123456789:;<=>?@1ABC2D4E6FG8H:=AGFBEDCBFAH@?>=H<;:H98G76E54D32C1@
123456789:;<=>?@1ABCD14C7BEF7:EG<H>AGEBAH@?>H=<G;:F987FC654D321D@
123456789:;<=>?@1ABCD1E3F5GH7:GCFEDCGB:A=@?>=A<;:BH987H65F43E21D@
123456789:;<=>?@1ABCD15CEF58EG:H<BGECBHA=@?>=A<H;:G98F765FD4321D@
123456789:;<=>?@1ABCD14CE5F7GH9<GBFECBGA<@?>=<AH;:9H87F65E4D321D@
123456789:;<=>?@1ABC2DE36DF7GH9=GBFDCBGA=@?>=AH<;:9H87F6E543E2C1@
123456789:;<=>?@1ABC2DE36DF7GH9<GBFDCBGA<@?>=<AH;:9H87F6E543E2C1@
123456789:;<=>?@1ABCD14CE5F7GH9=GBFECBGA=@?>=AH<;:9H87F65E4D321D@
123456789:;<=>?@1ABCD14CEF48EG:H<BGECBHA=@?>=A<H;:G98F7654FD321D@
123456789:;<=>?@1ABC2D5E7:FG<H>AGFBEDCBFAH@?>H=<G;:E987E65D432C1@
123456789:;<=>?@1ABC2D4E6FG8;H=AGFBEDCBFAH@?>=H<;G:98G76E54D32C1@
123456789:;<=>?@1ABC2DE47D9CBF9G<H>AGFBAH@?>H=<G;:9FD87E654E32C1@
123456789:;<=>?@1ABC2DE4F6G8H;DGFEDHCB;A=@?>=A<;BH:98G76F54E32C1@
123456789:;<=>?@1ABCD14CE69CBF9G<H>AGFBAH@?>H=<G;:9FE876E54D321D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGBH8;BA=@?>=A<;H:98HG765F43E21D@
123456789:;<=>?@1ABCD1E47DCF7G:H<BGFCBHA=@?>=A<H;:G987FE654E321D@
123456789:;<=>?@1ABCD14CE5F7G:BFECBGAH:=A@?>=H<;:HG987F65E4D321D@
123456789:;<=>?@1ABC2D58CBE8F;GH<?GAFEBAG@?H>=<H;F:98ED765D432C1@
123456789:;<=>?@1ABC2DE36DF7G:BFDCBGAH:=A@?>=H<;:HG987F6E543E2C1@
123456789:;<=>?@1ABC2D58CBE8FG:=FH>AFEBAH@?>H=G<;:G98ED765D432C1@
123456789:;<=>?@1ABC2DEF25E8DG:H<BGDCBHA=@?>=A<H;:G98E765F432FC1@
123456789:;<=>?@1ABCD1E36DC8BF9G<H>AGFBAH@?>H=<G;:9F8C76E543E21D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGB9AH;>A@?>H=<;H:9B8G765F43E21D@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAGH8;G=A@?>=G<;H:98HF76E54D321C@
123456789:;<=>?@1ABC1D4E69DCBF9G;H=AGFBAH@?>=H<;G:9FE876E54D321C@
123456789:;<=>?@1ABC1D4E6FG7:FBEDCBFAH:=A@?>=H<;:HG987G6E54D321C@
123456789:;<=>?@1ABC1D47CBEF7:EG;H=AGEBAH@?>=H<;G:F987FD654D321C@
123456789:;<=>?@1ABCD14C7BE8F;GH<?GAFEBAG@?H>=<H;F:98E7C654D321D@
123456789:;<=>?@1ABCD1EF25EG6H9CGEDCHB:A=@?>=A<;:B9H876G5F432F1D@
123456789:;<=>?@1ABCD14C7BE8FG:=FH>AFEBAH@?>H=G<;:G98E7C654D321D@
123456789:;<=>?@1ABCD1E3FG47FH9CFEDCHB:A=@?>=A<;:B9H87G654G3E21D@
123456789:;<=>?@1ABC1D4E6FG7H9<GFBEDCBFA<@?>=<AH;:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7;FBEDCBFAH;>A@?>H=<;HG:987G6E543D21C@
123456789:;<=>?@1ABCD15CE6F9G;BFECBGAH;>A@?>H=<;HG:9F876E5D4321D@
123456789:;<=>?@1ABCD1E36DCF6G8H;BGFCBHA<@?>=<A;H:98G76FE543E21D@
123456789:;<=>?@1ABCD15CE6F9GH:=GBFECBGA=@?>=AH<;:H9F876E5D4321D@
123456789:;<=>?@1ABCD14CEF47EG8H;BGECBHA<@?>=<A;H:98G7F654FD321D@
123456789:;<=>?@1ABCD15CE6FG8;FH<BFECBHA=@?>=A<H;G:98G76E5D4321D@
123456789:;<=>?@1ABCD14CE5FG69FH;BFECBHA<@?>=<A;H:9G876G5E4D321D@
123456789:;<=>?@1ABC26BD7E:FG;H=@GFAEDBAF@H?>=H<;G:E987D6C5432C1@
123456789:;<=>?@1ABC2DEF25E7DG8H;BGDCBHA<@?>=<A;H:98G7E65F432FC1@
123456789:;<=>?@1ABC26BD7E:FGH:=G?FAEDBAF@?G>=H<;:HE987D6C5432C1@
123456789:;<=>?@1ABC2DE3F58EDG8H;BGDCBHA<@?>=<A;H:98GF765F43E2C1@
123456789:;<=>?@1ABC26BD7EF9<EGH<?GAEDBAG@?H>=<HF;:9F87D6C5432C1@
123456789:;<=>?@1ABC2DE37DF9GH:=GBFDCBGA=@?>=AH<;:H9F87E6543E2C1@
123456789:;<=>?@1ABC2D47CBE7F9GH;?GAFEBAG@?H>=<;H:9F87ED654D32C1@
123456789:;<=>?@1ABC2DE37DF9G;BFDCBGAH;>A@?>H=<;HG:9F87E6543E2C1@
123456789:;<=>?@1ABCD14C6BE7F9GH;?GAFEBAG@?H>=<;H:9F87E6C54D321D@
123456789:;<=>?@1ABCD1EF26EG8H:CGEDCHB;A=@?>=A<;B:H98G76F5432F1D@
123456789:;<=>?@1ABC1D4E6FG7H:=GFBEDCBFA=@?>=AH<;:H987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7:FBEDCBFAH:=A@?>=H<;:HG987G6E543D21C@
123456789:;<=>?@1ABC1D4E69DCBF9G;H>AGFBAH@?>H=<;G:9FE876E54D321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAGH8;G=A@?>=G<;H:98HF76E543D21C@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGB9AH;>A@?>H=<;H:9B8G76F543E21D@
123456789:;<=>?@1ABCD1E36DC8BF9G;H>AGFBAH@?>H=<;G:9F8C76E543E21D@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGBH8;BA=@?>=A<;H:98HG76F543E21D@
123456789:;<=>?@1ABCD14CE69CBF9G;H>AGFBAH@?>H=<;G:9FE876E54D321D@
123456789:;<=>?@1ABCD1E3F6GH7:GCFEDCGB:A=@?>=A<;:BH987H6F543E21D@
123456789:;<=>?@1ABCD14C7BEF7:EG;H>AGEBAH@?>H=<;G:F987FC654D321D@
123456789:;<=>?@1ABCD1E3FG58FH9CFEDCHB:A=@?>=A<;:B9H8G765G43E21D@
123456789:;<=>?@1ABCD14C7BE8FG9<FH>AFEBAH@?>H=<G;:9G8E7C654D321D@
123456789:;<=>?@1ABCD1EF25EG7H9CGEDCHB:A=@?>=A<;:B9H87G65F432F1D@
123456789:;<=>?@1ABCD14C7BE8F:GH<?GAFEBAG@?H>=<H;:F98E7C654D321D@
123456789:;<=>?@1ABC2DE4F6G9H;DGFEDHCB;A=@?>=A<;BH:9G876F54E32C1@
123456789:;<=>?@1ABC2DE47D9CBF9G;H>AGFBAH@?>H=<;G:9FD87E654E32C1@
123456789:;<=>?@1ABC2D4E7FG8;H=AGFBEDCBFAH@?>=H<;G:98G7E654D32C1@
123456789:;<=>?@1ABC2D5E7:FG;H>AGFBEDCBFAH@?>H=<;G:E987E65D432C1@
123456789:;<=>?@1ABC2D4EF69EG:BEDCBGAH:=A@?>=H<;:HG9F876F54D32C1@
123456789:;<=>?@1ABC2D58CBE8FG9<FH>AFEBAH@?>H=<G;:9G8ED765D432C1@
123456789:;<=>?@1ABC2DE36DF8G:BFDCBGAH:=A@?>=H<;:HG98F76E543E2C1@
123456789:;<=>?@1ABC2D58CBE8F:GH<?GAFEBAG@?H>=<H;:F98ED765D432C1@
123456789:;<=>?@1ABCD14CE5F8G:BFECBGAH:=A@?>=H<;:HG98F765E4D321D@
123456789:;<=>?@1ABCD1E47DCF7G9H<BGFCBHA=@?>=A<H;:9G87FE654E321D@
123456789:;<=>?@1ABC2D4E7FG8H:=AGFBEDCBFAH@?>=H<;:H98G7E654D32C1@
123456789:;<=>?@1ABC2D58E:FG;H>AGFBEDCBFAH@?>H=<;G:E98D765D432C1@
123456789:;<=>?@1ABC2D4E7FGH7:G<FBEDCBFA<@?>=<AG;:H987HE654D32C1@
123456789:;<=>?@1ABC26BDE6F8;EDG;H>AGDBAH@?>H=<;GF:98F76EC5432C1@
123456789:;<=>?@1ABC2D4EF69EGH9<GBEDCBGA<@?>=<AH;:9HF876F54D32C1@
123456789:;<=>?@1ABC2D4EF6:EGH:=GBEDCBGA=@?>=AH<;:HF9876F54D32C1@
123456789:;<=>?@1ABC2DE36DFG6:FH<BFDCBHA=@?>=A<H;:G9876GE543E2C1@
123456789:;<=>?@1ABC26BDE69DF:GH<?GAFDBAG@?H>=<H;:F9E876EC5432C1@
123456789:;<=>?@1ABCD14CE5F8GH9<GBFECBGA<@?>=<AH;:9H8F765E4D321D@
123456789:;<=>?@1ABCD15CEF58EG9H<BGECBHA=@?>=A<H;:9G8F765FD4321D@
123456789:;<=>?@1ABC2D4EF6G8;FEH;BEDCBHA<@?>=<A;HG:98G76F54D32C1@
123456789:;<=>?@1ABC2D4EF6:EG;BEDCBGAH;>A@?>H=<;HG:F9876F54D32C1@
123456789:;<=>?@1ABCD14C6BE7FG8<FH>AFEBAH@?>H=<G;:98G7E6C54D321D@
123456789:;<=>?@1ABCD1E3FG59FH:CFEDCHB;A=@?>=A<;B:H9G8765G43E21D@
123456789:;<=>?@1ABCD14CE5FG6:FH<BFECBHA=@?>=A<H;:G9876G5E4D321D@
123456789:;<=>?@1ABCD14CE5FG7;FH<BFECBHA=@?>=A<H;G:987G65E4D321D@
123456789:;<=>?@1ABCD14CE5FG7:FH;BFECBHA<@?>=<A;H:G987G65E4D321D@
123456789:;<=>?@1ABCD15CE6FG7:FH<BFECBHA=@?>=A<H;:G987G6E5D4321D@
123456789:;<=>?@1ABCD1E3FG48FH:CFEDCHB;A=@?>=A<;B:H98G7654G3E21D@
123456789:;<=>?@1ABCD14C6BE7FG9=FH>AFEBAH@?>H=G<;:9G87E6C54D321D@
123456789:;<=>?@1ABC2DEF25E7DG9H;BGDCBHA<@?>=<A;H:9G87E65F432FC1@
123456789:;<=>?@1ABC2D47CBE7FG9=FH>AFEBAH@?>H=G<;:9G87ED654D32C1@
123456789:;<=>?@1ABCD14CEF47EG9H;BGECBHA<@?>=<A;H:9G87F654FD321D@
123456789:;<=>?@1ABCD15CE6F8GH:=GBFECBGA=@?>=AH<;:H98F76E5D4321D@
123456789:;<=>?@1ABCD1E36DCF6G9H;BGFCBHA<@?>=<A;H:9G876FE543E21D@
123456789:;<=>?@1ABCD15CE6F8G;BFECBGAH;>A@?>H=<;HG:98F76E5D4321D@
123456789:;<=>?@1ABC1D4E6FG7;FBEDCBFAH;>A@?>H=<;HG:987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9<GFBEDCBFA<@?>=<AH;:9H87G6E543D21C@
123456789:;<=>?@1ABCD1E3F6GH7;GCFEDCGB;A=@?>=A<;BH:987H6F543E21D@
123456789:;<=>?@1ABCD14C6BEF6:EG;H>AGEBAH@?>H=<;G:F9876FC54D321D@
123456789:;<=>?@1ABC2D4E7FG8H;>AGFBEDCBFAH@?>H=<;H:98G7E654D32C1@
123456789:;<=>?@1ABC2D47E:FG;H>AGFBEDCBFAH@?>H=<;G:E987D654D32C1@
123456789:;<=>?@1ABC2D4E7FGH7:G=FBEDCBFA=@?>=AG<;:H987HE654D32C1@
123456789:;<=>?@1ABC25BDE5F8;EDG;H>AGDBAH@?>H=<;GF:98F765EC432C1@
123456789:;<=>?@1ABC2D4EF69EGH9=GBEDCBGA=@?>=AH<;:9HF876F54D32C1@
123456789:;<=>?@1ABC2DE37DFG7:FH<BFDCBHA=@?>=A<H;:G987GE6543E2C1@
123456789:;<=>?@1ABC25BDE59DF:GH<?GAFDBAG@?H>=<H;:F9E8765EC432C1@
123456789:;<=>?@1ABCD14CE5F8GH9=GBFECBGA=@?>=AH<;:9H8F765E4D321D@
123456789:;<=>?@1ABCD14CEF48EG9H<BGECBHA=@?>=A<H;:9G8F7654FD321D@
123456789:;<=>?@1ABC2D4E7FG8H;AGFBEDCBFAH=@?>=A<;H:98G7E654D32C1@
123456789:;<=>?@1ABC25D7E:FG;H>AGFBEDCBFAH@?>H=<;G:E987D65C432C1@
123456789:;<=>?@1ABC25B7ADE7F:G<H?DGFEDHA@?H>=<G;:F987EB65C432C1@
123456789:;<=>?@1ABC2DE3F6G8H;DGFEDHCB;A=@?>=A<;BH:98G76F543E2C1@
123456789:;<=>?@1ABC25BDE5F8G:H=DGFEDHBA=@?>=AH<;:G98F765EC432C1@
123456789:;<=>?@1ABC2DE3F69EDG9H<BGDCBHA=@?>=A<H;:9GF876F543E2C1@
123456789:;<=>?@1ABC25BD6E9FGH9<G?FAEDBAF@?G>=<H;:9HE876D5C432C1@
123456789:;<=>?@1ABC25BD6E9FG:H=@GFAEDBAF@H?>=H<;:G9E876D5C432C1@
123456789:;<=>?@1ABC2DEF25E8DG9H<BGDCBHA=@?>=A<H;:9G8E765F432FC1@
123456789:;<=>?@1ABCD1EF26EG7H:CGEDCHB;A=@?>=A<;B:H987G6F5432F1D@
123456789:;<=>?@1ABCD14C6BE7F:GH;?GAFEBAG@?H>=<;H:F987E6C54D321D@
123456789:;<=>?@1ABC2DE37DF8G;BFDCBGAH;>A@?>H=<;HG:98F7E6543E2C1@
123456789:;<=>?@1ABC2D47CBE7F:GH;?GAFEBAG@?H>=<;H:F987ED654D32C1@
123456789:;<=>?@1ABC2DE37DF8GH:=GBFDCBGA=@?>=AH<;:H98F7E6543E2C1@
123456789:;<=>?@1ABC2D58CBEF8;EG<H>AGEBAH@?>H=<G;F:98FD765D432C1@
123456789:;<=>?@1ABC2D4E6FG7:FBEDCBFAH:=A@?>=H<;:HG987G6E54D32C1@
123456789:;<=>?@1ABC2D5E7:DCBF:G<H>AGFBAH@?>H=<G;:FE987E65D432C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAGH8;G=A@?>=G<;H:98HF76E54D32C1@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB9AH;>A@?>H=<;H:9B87G65F43E21D@
123456789:;<=>?@1ABCD1E36DC8BF:G<H>AGFBAH@?>H=<G;:F98C76E543E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH8;BA=@?>=A<;H:98H7G65F43E21D@
123456789:;<=>?@1ABCD1E47DCF8G:H<BGFCBHA=@?>=A<H;:G98F7E654E321D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGAH:=A@?>=H<;:H9G87F65E4D321D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHB:A=@?>=A<;:B98H7G654G3E21D@
123456789:;<=>?@1ABCD14C7BE9FG:=FH>AFEBAH@?>H=G<;:G9E87C654D321D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHB:A=@?>=A<;:B98H76G5F432F1D@
123456789:;<=>?@1ABCD14C7BE9F;GH<?GAFEBAG@?H>=<H;F:9E87C654D321D@
123456789:;<=>?@1ABC2D4E6FG7H9<GFBEDCBFA<@?>=<AH;:9H87G6E54D32C1@
123456789:;<=>?@1ABC26BDEF69E;DG<H>AGDBAH@?>H=<G;E:9F876FC5432C1@
123456789:;<=>?@1ABCD15CE7F9G;BFECBGAH;>A@?>H=<;HG:9F87E65D4321D@
123456789:;<=>?@1ABCD1E36DCF6G8H:BGFCBHA<@?>=<A;:H98G76FE543E21D@
123456789:;<=>?@1ABCD15CE7F9GH:=GBFECBGA=@?>=AH<;:H9F87E65D4321D@
123456789:;<=>?@1ABCD14CEF47EG8H:BGECBHA<@?>=<A;:H98G7F654FD321D@
123456789:;<=>?@1ABCD15CE7FG8;FH<BFECBHA=@?>=A<H;G:98G7E65D4321D@
123456789:;<=>?@1ABCD14CE5FG69FH:BFECBHA<@?>=<A;:H9G876G5E4D321D@
123456789:;<=>?@1ABCD15CEF69EG:H<BGECBHA=@?>=A<H;:G9F876F5D4321D@
123456789:;<=>?@1ABC2D4EF5G7:FEH:BEDCBHA<@?>=<A;:HG987G65F4D32C1@
123456789:;<=>?@1ABC2DEF25E7DG8H:BGDCBHA<@?>=<A;:H98G7E65F432FC1@
123456789:;<=>?@1ABC2D4EFG47F9EH:BEDCBHA<@?>=<A;:H9F87G654GD32C1@
123456789:;<=>?@1ABC2DE3F58EDG8H:BGDCBHA<@?>=<A;:H98GF765F43E2C1@
123456789:;<=>?@1ABC2DE36DFG69FH:BFDCBHA<@?>=<A;:H9G876GE543E2C1@
123456789:;<=>?@1ABC2D4E6FG7H:=GFBEDCBFA=@?>=AH<;:H987G6E54D32C1@
123456789:;<=>?@1ABC25BDEF58E;DG<H>AGDBAH@?>H=<G;E:98F765FC432C1@
123456789:;<=>?@1ABC1D4E69DCBF9G<H>AGFBAH@?>H=<G;:9FE876E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAGH8;G=A@?>=G<;H:98HF765E43D21C@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGB9AH;>A@?>H=<;H:9B8G76F54E321D@
123456789:;<=>?@1ABCD1E36DC8BF9G;H=AGFBAH@?>=H<;G:9F8C76E543E21D@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGBH8;BA=@?>=A<;H:98HG76F54E321D@
123456789:;<=>?@1ABCD14CE69CBF9G;H=AGFBAH@?>=H<;G:9FE876E54D321D@
123456789:;<=>?@1ABCD1E4F6GH7:GCFEDCGB:A=@?>=A<;:BH987H6F54E321D@
123456789:;<=>?@1ABCD14C7BEF7:EG;H=AGEBAH@?>=H<;G:F987FC654D321D@
123456789:;<=>?@1ABCD1E4FG58FH9CFEDCHB:A=@?>=A<;:B9H8G765G4E321D@
123456789:;<=>?@1ABCD14C7BE8FG9<FH=AFEBAH@?>=H<G;:9G8E7C654D321D@
123456789:;<=>?@1ABCD1EF36EG7H9CGEDCHB:A=@?>=A<;:B9H87G6F543F21D@
123456789:;<=>?@1ABCD14C7BE8F:GH;>GAFEBAG@?>H=<;H:F98E7C654D321D@
123456789:;<=>?@1ABC2DE4F7G9H;DGFEDHCB;A=@?>=A<;BH:9G87F654E32C1@
123456789:;<=>?@1ABC2DE47D9CBF9G;H=AGFBAH@?>=H<;G:9FD87E654E32C1@
123456789:;<=>?@1ABC2D5E7FG8;H=AGFBEDCBFAH@?>=H<;G:98G7E65D432C1@
123456789:;<=>?@1ABC2D5E7:FG;H=AGFBEDCBFAH@?>=H<;G:E987E65D432C1@
123456789:;<=>?@1ABC2D5EF69EG:BEDCBGAH:=A@?>=H<;:HG9F876F5D432C1@
123456789:;<=>?@1ABC2D58CBE8FG9<FH=AFEBAH@?>=H<G;:9G8ED765D432C1@
123456789:;<=>?@1ABC2DE47DF8G:BFDCBGAH:=A@?>=H<;:HG98F7E654E32C1@
123456789:;<=>?@1ABC2DE4F7:EDG:H<BGDCBHA=@?>=A<H;:GF987F654E32C1@
123456789:;<=>?@1ABCD14CE6F8G:BFECBGAH:=A@?>=H<;:HG98F76E54D321D@
123456789:;<=>?@1ABCD1E47DCF7G9H;BGFCBHA=@?>=A<;H:9G87FE654E321D@
123456789:;<=>?@1ABC2D5E7FG8H:=AGFBEDCBFAH@?>=H<;:H98G7E65D432C1@
123456789:;<=>?@1ABC2D58E:FG;H=AGFBEDCBFAH@?>=H<;G:E98D765D432C1@
123456789:;<=>?@1ABC2D5E7FGH7:G<FBEDCBFA<@?>=<AG;:H987HE65D432C1@
123456789:;<=>?@1ABC26BDE6F8;EDG;H=AGDBAH@?>=H<;GF:98F76EC5432C1@
123456789:;<=>?@1ABC2D5EF69EGH9<GBEDCBGA<@?>=<AH;:9HF876F5D432C1@
123456789:;<=>?@1ABC26BDE69DFG9<FH=AFDBAH@?>=H<G;:9GE876EC5432C1@
123456789:;<=>?@1ABC2DE47DF8GH9<GBFDCBGA<@?>=<AH;:9H8F7E654E32C1@
123456789:;<=>?@1ABC2DE48DFG8;FH<BFDCBHA=@?>=A<H;G:98GE7654E32C1@
123456789:;<=>?@1ABCD14CE6F8GH9<GBFECBGA<@?>=<AH;:9H8F76E54D321D@
123456789:;<=>?@1ABCD15CEF58EG9H;BGECBHA=@?>=A<;H:9G8F765FD4321D@
123456789:;<=>?@1ABC2D5EF6G8;FEH;BEDCBHA<@?>=<A;HG:98G76F5D432C1@
123456789:;<=>?@1ABC26BD7EFG7:F<EH=AEDBAH@?>=H<F;:G987GD6C5432C1@
123456789:;<=>?@1ABC2D5EFG58F:EH;BEDCBHA<@?>=<A;H:F98G765GD432C1@
123456789:;<=>?@1ABC26BD7EF8G:=FEH=AEDBAH@?>=HG<;:G98F7D6C5432C1@
123456789:;<=>?@1ABC2DE47DFG7:FH;BFDCBHA<@?>=<A;H:G987GE654E32C1@
123456789:;<=>?@1ABC2DE48DF9GH:=GBFDCBGA=@?>=AH<;:H9F8E7654E32C1@
123456789:;<=>?@1ABCD14CE6FG7:FH;BFECBHA<@?>=<A;H:G987G6E54D321D@
123456789:;<=>?@1ABCD15CE6FG7:FH;BFECBHA=@?>=A<;H:G987G6E5D4321D@
123456789:;<=>?@1ABC2DE4F69EDG9H;BGDCBHA<@?>=<A;H:9GF876F54E32C1@
123456789:;<=>?@1ABC2DE48DF9G;BFDCBGAH;>A@?>H=<;HG:9F8E7654E32C1@
123456789:;<=>?@1ABCD14C6BE7F9GH:>GAFEBAG@?>H=<;:H9F87E6C54D321D@
123456789:;<=>?@1ABCD1EF37EG8H:CGEDCHB;A=@?>=A<;B:H98G7F6543F21D@
123456789:;<=>?@1ABCD14CEF58EG9H;BGECBHA<@?>=<A;H:9G8F765F4D321D@
123456789:;<=>?@1ABCD15CE6F8GH9<GBFECBGA=@?>=A<H;:9H8F76E5D4321D@
123456789:;<=>?@1ABCD1E3F5GH6:GCFEDCGB;A=@?>=A<;B:H9876H5F43E21D@
123456789:;<=>?@1ABCD15CE6F8G:BFECBGAH;>A@?>H=<;H:G98F76E5D4321D@
123456789:;<=>?@1ABC2D4E6FG7;FBEDCBFAH;>A@?>H=<;HG:987G6E54D32C1@
123456789:;<=>?@1ABC2D47CBEF7;EG<H>AGEBAH@?>H=<G;F:987FD654D32C1@
123456789:;<=>?@1ABCD1E4F6GH7;GCFEDCGB;A=@?>=A<;BH:987H6F54E321D@
123456789:;<=>?@1ABCD14C6BEF6:EG;H=AGEBAH@?>=H<;G:F9876FC54D321D@
123456789:;<=>?@1ABC2D5E7FG8H;>AGFBEDCBFAH@?>H=<;H:98G7E65D432C1@
123456789:;<=>?@1ABC2D47E:FG;H=AGFBEDCBFAH@?>=H<;G:E987D654D32C1@
123456789:;<=>?@1ABC2D5E7FGH7:G=FBEDCBFA=@?>=AG<;:H987HE65D432C1@
123456789:;<=>?@1ABC25BDE5F8;EDG;H=AGDBAH@?>=H<;GF:98F765EC432C1@
123456789:;<=>?@1ABC2D5EF69EGH9=GBEDCBGA=@?>=AH<;:9HF876F5D432C1@
123456789:;<=>?@1ABC25BDE59DFG9<FH=AFDBAH@?>=H<G;:9GE8765EC432C1@
123456789:;<=>?@1ABC2DE47DF8GH9=GBFDCBGA=@?>=AH<;:9H8F7E654E32C1@
123456789:;<=>?@1ABC2DE47DFG7;FH<BFDCBHA=@?>=A<H;G:987GE654E32C1@
123456789:;<=>?@1ABCD14CE6F8GH9=GBFECBGA=@?>=AH<;:9H8F76E54D321D@
123456789:;<=>?@1ABCD14CEF48EG9H;BGECBHA=@?>=A<;H:9G8F7654FD321D@
123456789:;<=>?@1ABC2D5E7FG8H;AGFBEDCBFAH=@?>=A<;H:98G7E65D432C1@
123456789:;<=>?@1ABC25D7E:FG;H=AGFBEDCBFAH@?>=H<;G:E987D65C432C1@
123456789:;<=>?@1ABC25B7ADE7F:G=H?DGFEDHA@?H>=G<;:F987EB65C432C1@
123456789:;<=>?@1ABC2DE3F5G8H;DGFEDHCB;A=@?>=A<;BH:98G765F43E2C1@
123456789:;<=>?@1ABC25BDE5F8G;H=DGFEDHBA=@?>=AH<;G:98F765EC432C1@
123456789:;<=>?@1ABC25BDE5F7G:H=DGFEDHBA=@?>=AH<;:G987F65EC432C1@
123456789:;<=>?@1ABC14BDE4F7:EDG:H=AGDBAH@?>=H<;:GF987F654EC321C@
123456789:;<=>?@1ABC1D4E7FGH7:G=FBEDCBFA=@?>=AG<;:H987HE654D321C@
123456789:;<=>?@1ABC25BD6EF7G:=FEH=AEDBAH@?>=HG<;:G987F6D5C432C1@
123456789:;<=>?@1ABC2D5EFG58F;EH<BEDCBHA=@?>=A<H;F:98G765GD432C1@
123456789:;<=>?@1ABC2D4EF5G8;FEH;BEDCBHA=@?>=A<;HG:98G765F4D32C1@
123456789:;<=>?@1ABC2DEF25E8DG9H;BGDCBHA=@?>=A<;H:9G8E765F432FC1@
123456789:;<=>?@1ABC2DE3F6G9H;DGFEDHCB;A=@?>=A<;BH:9G876F543E2C1@
123456789:;<=>?@1ABC25B7ADE7F9G<H?DGFEDHA@?H>=<G;:9F87EB65C432C1@
123456789:;<=>?@1ABC1D4E7FG8;H=AGFBEDCBFAH@?>=H<;G:98G7E654D321C@
123456789:;<=>?@1ABC1D4E7FG8H;AGFBEDCBFAH=@?>=A<;H:98G7E654D321C@
123456789:;<=>?@1ABC25BD6EFG69F<EH=AEDBAH@?>=H<F;:9G876GD5C432C1@
123456789:;<=>?@1ABC2D5EF6G9<FEH<BEDCBHA=@?>=A<HG;:9G876F5D432C1@
123456789:;<=>?@1ABC2D4EFG47F:EH;BEDCBHA=@?>=A<;H:F987G654GD32C1@
123456789:;<=>?@1ABC2DE3F69EDG9H;BGDCBHA=@?>=A<;H:9GF876F543E2C1@
123456789:;<=>?@1ABC1D4E7FG8H:=AGFBEDCBFAH@?>=H<;:H98G7E654D321C@
123456789:;<=>?@1ABC1D4E7FG8H;>AGFBEDCBFAH@?>H=<;H:98G7E654D321C@
123456789:;<=>?@1ABC1D4E7FGH7:G<FBEDCBFA<@?>=<AG;:H987HE654D321C@
123456789:;<=>?@1ABC15BDE5F7:EDG:H=AGDBAH@?>=H<;:GF987F65EC4321C@
123456789:;<=>?@1ABC25BDE58DFG8<FH=AFDBAH@?>=H<G;:98GE765EC432C1@
123456789:;<=>?@1ABC2D5EF6:EGH:=GBEDCBGA=@?>=AH<;:HF9876F5D432C1@
123456789:;<=>?@1ABC2DE36DFG6:FH;BFDCBHA=@?>=A<;H:G9876GE543E2C1@
123456789:;<=>?@1ABC2DE37DFG7:FH;BFDCBHA=@?>=A<;H:G987GE6543E2C1@
123456789:;<=>?@1ABC2D47CBE7FG8<FH=AFEBAH@?>=H<G;:98G7ED654D32C1@
123456789:;<=>?@1ABC2D5EF6:EG;BEDCBGAH;>A@?>H=<;HG:F9876F5D432C1@
123456789:;<=>?@1ABCD14C6BE7FG8<FH=AFEBAH@?>=H<G;:98G7E6C54D321D@
123456789:;<=>?@1ABCD1E4FG59FH:CFEDCHB;A=@?>=A<;B:H9G8765G4E321D@
123456789:;<=>?@1ABCD14CE5FG6:FH;BFECBHA=@?>=A<;H:G9876G5E4D321D@
123456789:;<=>?@1ABCD14CE6FG7;FH<BFECBHA=@?>=A<H;G:987G6E54D321D@
123456789:;<=>?@1ABCD1E3FG48FH9CFEDCHB;A=@?>=A<;B:9H8G7654G3E21D@
123456789:;<=>?@1ABCD14C6BE8FG9=FH>AFEBAH@?>H=G<;:9G8E76C54D321D@
123456789:;<=>?@1ABCD14C6BE8F:GH;?GAFEBAG@?H>=<;H:F98E76C54D321D@
123456789:;<=>?@1ABCD1EF26EG7H9CGEDCHB;A=@?>=A<;B:9H87G6F5432F1D@
123456789:;<=>?@1ABC1DEF1G3H5IJ6:KLM:=LBKDJIEHGFEIDKCBLA=@?>=AM<;:MJ9876J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ69IKL9<KMAGKIHGMFBEDCBFAM<@?>=<AL;:9LJ876J5HE43D21C@
123456789:;<=>?@1ABC15DEF5G7:FEH:I<JKL<M>ALKBJDIHEDJCBKAM@?>M=<LI;:HG987G65FC4321C@
123456789:;<=>?@1ABC1D3E5FGH5I7JKL7:K<JMAGJIHGMFBEDCBFAM<@?>=<AK;:L987LI65HE43D21C@
123456789:;<=>?@1ABC1D47E9FG:H<IJK<L>AKJBIMCFIHGFMEDCMBJAL@?>L=<KH;:G9E87D654D321C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8L:=AKJMAGJIHGMFBEDCBFAML@?>=L<;:L98K7I65HE43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7:K=MBEKJFIHGFJEMDCBMA=@?>=AK<;:L987LI65H43GD21C@
123456789:;<=>?@1ABC14BDE4F7:EGH:I<J>KLM>ALDKGJIHGKEDLBAM@?>MJ=<I;:HF987F654EC321C@
123456789:;<=>?@1ABC1D3EFG3H5IJ69IKL9=MBELKFIHGFKEMDCBMA=@?>=AL<;:9LJ876J5H43GD21C@
123456789:;<=>?@1ABC1DE26FGH69GI:J<KLM<BLDKFJIGFKEDLCBMA=@?>=A<MJ;:I9H876HE5432E1C@
123456789:;<=>?@1ABC1DEF1G3HI47HJK7;LM<BLDKJEHGFEJDLCBMA=@?>=A<M;K:987KI654I3G21FC@
123456789:;<=>?@1ABC1DE25FG6H8IJ9=KBLDMFILKJIMHGFMEDLCBKA=@?>=AJ<;:9J8H76G5E432E1C@
123456789:;<=>?@1ABC1DE25DFG59HI:J<KALMBFLHKJIHLGFMDCBMAK=@?>=A<J;:I9G8765GE432E1C@
123456789:;<=>?@1ABC1D4E69FG:H<IJK<L>AKJBIMCFIHGFMEDCMBJAL@?>L=<KH;:G9E876E54D321C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8;L=AKJMAGJIHGMFBEDCBFAML@?>=L<;K:98K7I65HE43D21C@
123456789:;<=>?@1ABC25B7ADE7F9G;HIJ;K=L?MAILKJIMHDGFEDHAM@?L>=K<;JG:9F87EB65C432C1@
123456789:;<=>?@1ABC2DE3F5G7HIJ7K9L;MCILKJIMHDGFEDHCMB;A=@?>=A<;BL:9K87JG65F43E2C1@
123456789:;<=>?@1ABC25BDE5F7G9HIJ9K;L=MBILKJIMHDGFEDHBMA=@?>=AL<;K:9JG87F65EC432C1@
123456789:;<=>?@1ABC1DE2F58EGH8I:J<KLM<BLDKGJIHGKEDLCBMA=@?>=A<MJ;:I98HF765F432E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJK58J;LM<BLDJIEHGFEIDLCBMA=@?>=A<M;J:98K765KH43G21FC@
123456789:;<=>?@1ABC1D47CEF7G9HI:=JK>AJLBMEHLJIHMGFEMCBLAK@?>K=I<;:I9G87FD654D321C@
123456789:;<=>?@1ABC1D3EFG36F9HI:J<KALMBELHKJIHLFEMDCBMAK=@?>=A<J;:I9F876G543GD21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K9<JLM<BLDJIEHGFEIDLCBMA=@?>=A<MK;:9K876J5H43G21FC@
123456789:;<=>?@1ABC1DEF14E7GH8I:J<KLM<BLDKGJIHGKEDLCBMA=@?>=A<MJ;:I98H7E654F321FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ6K8;JIL;MAGLIHGMFBEDCBFAM<@?>=<A;LK:98K76J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6:KL;BKDJIEHGFEIDKCBLAM;>A@?>M=<;ML:J9876J5H43G21FC@
123456789:;<=>?@1ABC1DE26FG7H9I;JKL;BKDJFIHGFJEDKCBLAM;>A@?>M=<;MLI:9H87G6E5432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7K9L;MAILKJIMHBGDCBHAM<@?>=<A;L:9K87JGF654F32E1C@
123456789:;<=>?@1ABC1DE26FG7H9IJ:=KBLDMFILKJIMHGFMEDLCBKA=@?>=AJ<;:J9H87G6E5432E1C@
123456789:;<=>?@1ABC1DE25DFG58HI9J;KALMBFLHKJIHLGFMDCBMAK<@?>=<A;J:9I8G765GE432E1C@
123456789:;<=>?@1ABC1DEF1GH25GI6JK7;LM<BLDKJEIGFEJDLCBMA=@?>=A<M;K:987K6I5H432H1FC@
123456789:;<=>?@1ABC1D3EF4G69FHI9J;KALMBELHKJIHLFEMDCBMAK<@?>=<A;J:9IG876G54F3D21C@
123456789:;<=>?@1ABC1D3EFG36F8HI9J;KALMBELHKJIHLFEMDCBMAK<@?>=<A;J:9I8F76G543GD21C@
123456789:;<=>?@1ABC1D3EFG3H5IJ6:IKL:=MBELKFIHGFKEMDCBMA=@?>=AL<;:LJ9876J5H43GD21C@
123456789:;<=>?@1ABC1D3EFG3H5IJ69IKL9<MBELKFIHGFKEMDCBMA<@?>=<AL;:9LJ876J5H43GD21C@
123456789:;<=>?@1ABC15BDE5F7:EGH:I<J>KLM>ALDKGJIHGKEDLBAM@?>MJ=<I;:HF987F65EC4321C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7:K<MBEKJFIHGFJEMDCBMA<@?>=<AK;:L987LI65H43GD21C@
123456789:;<=>?@1ABC1D47E9FG:H<I>JKL>AKMBEKJFIHGFJEMDCBMAL@?>LI=<H;:G9E87D654D321C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8L:=AKMBEKJFIHGFJEMDCBMAL@?>=L<;:L98K7I65H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JKL7:K=JMAGJIHGMFBEDCBFAM=@?>=AK<;:L987LI65HE43D21C@
123456789:;<=>?@1ABC14DEF4G7:FEH:I<JKL<M>ALKBJDIHEDJCBKAM@?>M=<LI;:HG987G654FC321C@
123456789:;<=>?@1ABC1D3E5FGH5IJ69IKL9=KMAGKIHGMFBEDCBFAM=@?>=AL<;:9LJ876J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69KLM9=LBKDJIEHGFEIDKCBLA=@?>=AM<;:9MJ876J5H43G21FC@
123456789:;<=>?@1ABC1DE26DFG69HI:J<KALMBFLHKJIHLGFMDCBMAK=@?>=A<J;:I9G876GE5432E1C@
123456789:;<=>?@1ABC1DE25FG6H8IJ9<KBLDMFILKJIMHGFMEDLCBKA<@?>=<AJ;:9J8H76G5E432E1C@
123456789:;<=>?@1ABC1DEF1G3HI48HJK8;LM<BLDKJEHGFEJDLCBMA=@?>=A<M;K:98KI7654I3G21FC@
123456789:;<=>?@1ABC1DE25FGH59GI:J<KLM<BLDKFJIGFKEDLCBMA=@?>=A<MJ;:I9H8765HE432E1C@
123456789:;<=>?@1ABC1D4E69FG:H<I>JKL>AKMBEKJFIHGFJEMDCBMAL@?>LI=<H;:G9E876E54D321C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8;L=AKMBEKJFIHGFJEMDCBMAL@?>=L<;K:98K7I65H43GD21C@
123456789:;<=>?@1ABC25B7ADE7FGH7I9J;K=GJIHGKFL=M?DLFEDMA@?M>=LK<;J:9I87HEB65C432C1@
123456789:;<=>?@1ABC2DE3F5GHI5J7K9L;HKJIHLGM;DGFEDMCB;A=@?>=A<;BML:9K87J65IF43E2C1@
123456789:;<=>?@1ABC25BDE5FGH5I7J9K;GJIHGKFL;M=DLFEDMBA=@?>=AM<;LK:9J87I65HEC432C1@
123456789:;<=>?@1ABC25BDE5F7GHI7J9K;L=HKJIHLGM=DGFEDMBA=@?>=AML<;K:9J87IF65EC432C1@
123456789:;<=>?@1ABC14BDE4F7:EDG:HIJ:K<L>M@ILKJIMHAGDBAH@M?>L=<K;:JGF987F654EC321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7:L=KBJDCBKA=@?>=AL<;:M987MJI65H43G21FC@
123456789:;<=>?@1ABC1DE2F58EDG8HIJ8K:L<MAILKJIMHBGDCBHAM=@?>=A<L;:K98JGF765F432E1C@
123456789:;<=>?@1ABC1DE25FG6H8I:JKL:BKDJFIHGFJEDKCBLAM:=A@?>=M<;:MLI98H76G5E432E1C@
123456789:;<=>?@1ABC1DEF1G3HI4J7:IHK:EHGFEKDL:M<BLDCBMA=@?>=A<M;:LKJ987J654I3G21FC@
123456789:;<=>?@1ABC1D3EFG3HIJ36I9HK:L<FKHGFLEM<BEDCBMA=@?>=A<ML;:K9I876J543JGD21C@
123456789:;<=>?@1ABC1D47CBE7FGH7IJ8;IK<L>GKIHGLFM>AFEBAM@?>ML=<K;J:98J7HED654D321C@
123456789:;<=>?@1ABC1DEF1GHI14H7GJ8K:EJGFEKDL:M<BLDCBMA=@?>=A<M;:LK98J7H654I321IFC@
123456789:;<=>?@1ABC2DE3FGH3I5J7K9GJIHGKFL9M;DLFEDMCB;A=@?>=A<;BM:9LK87J65I43HE2C1@
123456789:;<=>?@1ABC25B7ADE7F9GHI9J;K=L?HKJIHLGM?DGFEDMA@?ML>=K<;J:9IF87EB65C432C1@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8;M=ALKBJDCBKAM@?>=M<;L:98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8M;ALKBJDCBKAM=@?>=A<;M:98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5IJ69KL:BKDJIEHGFEIDKCBLAM:=A@?>=M<;:ML9J876J5H43G21FC@
123456789:;<=>?@1ABC1D47CBE7FG8;HI<J>K@LMAFLHKJIHLGFMEBAM@K?>J=<I;G:98G7ED654D321C@
123456789:;<=>?@1ABC1DEF1G3HIJ36I9HK:EHGFEKDL:M<BLDCBMA=@?>=A<M;:LK9I876J543JG21FC@
123456789:;<=>?@1ABC1D47CBE7F9GHI9JK:=JL>M@HLJIHMGAFEBAG@M?>L=K<;:K9IF87ED654D321C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8L:BKDCBLAM:=A@?>=M<;:ML98KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I58HGJ8K:EJGFEKDL:M<BLDCBMA=@?>=A<M;:LK98JI765I432H1FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8M:=ALKBJDCBKAM@?>=M<;:M98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8M;>ALKBJDCBKAM@?>M=<;M:98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7:L<KBJDCBKA<@?>=<AL;:M987MJI65H43G21FC@
123456789:;<=>?@1ABC15BDE5F7:EDG:HIJ:K<L>M@ILKJIMHAGDBAH@M?>L=<K;:JGF987F65EC4321C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69KLM9<LBKDJIEHGFEIDKCBLA<@?>=<AM;:9MJ876J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ6:IKL:=KMAGKIHGMFBEDCBFAM=@?>=AL<;:LJ9876J5HE43D21C@
123456789:;<=>?@1ABC1DEF1GH25GIJ59IK:EIGFEKDL:M<BLDCBMA=@?>=A<M;:LK9J8765JH432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8LM9=LBKDCBLA=@?>=AM<;:9M8KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8LM9<LBKDCBLA<@?>=<AM;:9M8KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH26GIJ69IK:EIGFEKDL:M<BLDCBMA=@?>=A<M;:LK9J876JH5432H1FC@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8;JLM;BLDJIEHGFEIDLCBMA<@?>=<A;MK:98K76J5H43G21FC@
123456789:;<=>?@1ABC1DEF14E6GH7I9J;KLM;BLDKGJIHGKEDLCBMA<@?>=<A;MJ:9I87H6E54F321FC@
123456789:;<=>?@1ABC1DEF1G3H5IJK58J:LM;BLDJIEHGFEIDLCBMA<@?>=<A;M:J98K765KH43G21FC@
123456789:;<=>?@1ABC1DE2F47EGH7I9J;KLM;BLDKGJIHGKEDLCBMA<@?>=<A;MJ:9I87HF654F32E1C@
123456789:;<=>?@1ABC1DEF1G3HI47HJK7:LM;BLDKJEHGFEJDLCBMA<@?>=<A;M:K987KI654I3G21FC@
123456789:;<=>?@1ABC1DE25FGH58GI9J;KLM;BLDKFJIGFKEDLCBMA<@?>=<A;MJ:9I8H765HE432E1C@
123456789:;<=>?@1ABC1DEF1GH25GI6JK7:LM;BLDKJEIGFEJDLCBMA<@?>=<A;M:K987K6I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH26GI7JK8;LM<BLDKJEIGFEJDLCBMA=@?>=A<M;K:98K7I6H5432H1FC@
123456789:;<=>?@1ABC1DEF1G3HI4J69IHK9EHGFEKDL9M;BLDCBMA<@?>=<A;M:9LKJ876J54I3G21FC@
123456789:;<=>?@1ABC1D3EFG3HIJ36I8HK9L;FKHGFLEM;BEDCBMA<@?>=<A;ML:9K8I76J543JGD21C@
123456789:;<=>?@1ABC1DEF1G3HIJ36I8HK9EHGFEKDL9M;BLDCBMA<@?>=<A;M:9LK8I76J543JG21FC@
123456789:;<=>?@1ABC1D3EFG3HI4J69IHK9L;FKHGFLEM;BEDCBMA<@?>=<A;ML:9KJ876J54I3GD21C@
123456789:;<=>?@1ABC1DEF1GH25GIJ58IK9EIGFEKDL9M;BLDCBMA<@?>=<A;M:9LK8J765JH432H1FC@
123456789:;<=>?@1ABC1DEF1GH26GI7J9EIGFEJDK9LM:=LBKDCBLA=@?>=AM<;:M9KJ87I6H5432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I47HGJ7K9EJGFEKDL9M;BLDCBMA<@?>=<A;M:9LK87JI654I32H1FC@
123456789:;<=>?@1ABC1DEF1GH26GI7J9EIGFEJDK9L;BKDCBLAM;>A@?>M=<;ML:9KJ87I6H5432H1FC@
123456789:;<=>?@1ABC1DEF1GHI14H6GJ7K9EJGFEKDL9M;BLDCBMA<@?>=<A;M:9LK87J6H54I321IFC@
123456789:;<=>?@1ABC1D3EFG3H5IJ6K8;JIL;FIHGFLEM;BEDCBMA<@?>=<A;MLK:98K76J5H43GD21C@
123456789:;<=>?@1AB6;A=@?>=A<;B:9876B54321@
123456789:;<=>?@1AB69A;@?>=<;A:9B876B54321@
123456789:;<=>?@1AB47A9@?>=<;:9A87B654B321@
123456789:;<=>?@1AB4;A=@?>=A<;B:987654B321@
123456789:;<=>?@1AB69A=@?>=A<;:9B876B54321@
123456789:;<=>?@1AB4C6D:=CBA=@?>=AD<;:D9876C54B321@
123456789:;<=>?@1AB4C69BAD9>A@?>D=<;:9DC876C54B321@
123456789:;<=>?@1AB4C6;BAD;>A@?>D=<;DC:9876C54B321@
123456789:;<=>?@1ABC36B8AD9>A@?>D=<;:9D8B76C543C21@
123456789:;<=>?@1ABC3D5:CB;A=@?>=A<;B:D98765D43C21@
123456789:;<=>?@1ABC36BD7<BA=@?>=A<D;:987D6C543C21@
123456789:;<=>?@1ABC1D58CB9A=@?>=A<;:9B8D765D4321C@
123456789:;<=>?@1ABC14B8AD9<A@?>=<D;:9D8B7654C321C@
123456789:;<=>?@1ABC1D3EF4G6H:=IBEHGFEIDCBIA=@?>=AH<;:H9876G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7:I>AHGBEDCBGAI@?>I=<;:H987HF654F3D21C@
123456789:;<=>?@1ABC1D3E7F9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F87E6543D21C@
123456789:;<=>?@1ABC1D3E5FGH58G:I>AGFBEDCBFAI@?>I=<;:G98H765HE43D21C@
123456789:;<=>?@1ABC36B8DE9F;G=HI>AHDGFEDHBAI@?>I=G<;F:9E8B76C543C21@
123456789:;<=>?@1ABC3D5EF6G8H:IBEHGFEIDCBI;A=@?>=A<;B:H98G76F5D43C21@
123456789:;<=>?@1ABC36DE7F9G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F87E6C543C21@
123456789:;<=>?@1ABC36BD7EF8G:H<IAEHGFEIDBAI=@?>=A<H;:G98F7D6C543C21@
123456789:;<=>?@1ABC1D58EF9G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F8D765D4321C@
123456789:;<=>?@1ABC14D8EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8D7654C321C@
123456789:;<=>?@1ABC1D3EF47EGH7I9AHGBEDCBGAI=@?>=A<;:9I87HF654F3D21C@
123456789:;<=>?@1ABC1D3EF47G;H=IBEHGFEIDCBIA=@?>=AH<;G:987F654F3D21C@
123456789:;<=>?@1ABC1DE2F4G8;HI<BHDGFEDHCBIA=@?>=A<I;G:98G7654F32E1C@
123456789:;<=>?@1ABC1DE25F9G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F8765E432E1C@
123456789:;<=>?@1ABC3DEF3G5H7I9EHGFEID:CB;A=@?>=A<;B:D9I87H65G43FC21@
123456789:;<=>?@1ABC36B8AD9EF:G<H>I@EHGFEIDA@I?>H=<G;:F9D8B76C543C21@
123456789:;<=>?@1ABC1DEF14E6D:CBG:H<I>AHGBAI@?>I=<H;:GD9876E54F321FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H;I=@HGA@I?>=I<;H:987GF65E43D21C@
123456789:;<=>?@1AB4CDE4F6G8H:DGFEDHCI:=CBA=@?>=AI<;:IH98G76F54EB321@
123456789:;<=>?@1AB47ACD7:CEF:G<H>I@EHGFEICA@I?>H=<G;:FD987DB654B321@
123456789:;<=>?@1ABC14BDE4FG58F<EDH<I>AHDBAI@?>I=<HF;:98G765G4EC321C@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDICB9A=@?>=A<;:9BI87H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG36F:EDH:I<BHDCBIA=@?>=A<I;:HF9876G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDICB9A=@?>=A<;:9BI87H6G543G2E1C@
123456789:;<=>?@1ABC1DE25D9CBF9GH:=GI>AGFBAI@?>I=H<;:H9FD8765E432E1C@
123456789:;<=>?@1ABC1DEF1G58FE9DH:I<BHDCBIA=@?>=A<I;:H9E8G765G4321FC@
123456789:;<=>?@1AB2CDE2F47EDG7<DCH<I>AHCBAI@?>I=<HG;:987GF654F32EB1@
123456789:;<=>?@1AB2CDE2F4G6H8DGFEDHCI8=CBA=@?>=AI<;:98IH76G54F32EB1@
123456789:;<=>?@1ABC16BDE6F8G:HI;>AHDGFEDHBAI@?>I=<;I:G98F76EC54321C@
123456789:;<=>?@1ABC1D3E5FGH5:GI;AGFBEDCBFAI=@?>=A<;I:H98765HE43D21C@
123456789:;<=>?@1ABC1DEF14EG5:EDH:I<BHDCBIA=@?>=A<I;:HG98765G4F321FC@
123456789:;<=>?@1ABC1D3EFG38FH9<FEI<BEDCBIA=@?>=A<IH;:9H8G76543GD21C@
123456789:;<=>?@1ABC1D3EFG36FH7<FEI<BEDCBIA=@?>=A<IH;:987H6G543GD21C@
123456789:;<=>?@1ABC1DEF16EG7:EDH:I<BHDCBIA=@?>=A<I;:HG987G6F54321FC@
123456789:;<=>?@1ABC1D36EF7<EGH<I>AHGBEDCBGAI@?>I=<HF;:987F6D543D21C@
123456789:;<=>?@1ABC1D3E5FGH5:GI;>AGFBEDCBFAI@?>I=<;I:H98765HE43D21C@
123456789:;<=>?@1AB2CDE2F49EDG9H;I=CHGDCIBA=@?>=AI<;H:9GF87654F32EB1@
123456789:;<=>?@1AB2CDE2F47EDG7H9I;CHGDCIBA;@?>=<;AI:9H87GF654F32EB1@
123456789:;<=>?@1ABC14BDE47DFG7H9>GFI>AFDBAI@?>IH=<;:9H87GE654EC321C@
123456789:;<=>?@1ABC1D3EFG38F:EHI:=HBEDCBHA=@?>=AI<;:IF98G76543GD21C@
123456789:;<=>?@1ABC1DE25DFG5H7<GFI<BFDCBIA=@?>=A<IH;:987H65GE432E1C@
123456789:;<=>?@1ABC1DEF16E8DGH8;GI<BGDCBIA=@?>=A<I;H:98HE76F54321FC@
123456789:;<=>?@1ABC1D38CBE8F:GH;I=@HGAFEBAG@I?>=I<;H:F98ED76543D21C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHAI9>A@?>I=<;:9IH87G6E54F321FC@
123456789:;<=>?@1ABC1DE2F49EDG9H;BGDCBHAI;>A@?>I=<;IH:9GF87654F32E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHAI9>A@?>I=<;:9IH87GF654F32E1C@
123456789:;<=>?@1ABC1DE2F49EDG9HI:=HBGDCBHA=@?>=AI<;:I9GF87654F32E1C@
123456789:;<=>?@1ABC1DEF16E8DG9HI:=HBGDCBHA=@?>=AI<;:I9G8E76F54321FC@
123456789:;<=>?@1ABC1D38CBE8FG9H;>GFI>AFEBAI@?>IH=<;H:9G8ED76543D21C@
123456789:;<=>?@1ABC1DEF16E8DG9H;BGDCBHAI;>A@?>I=<;IH:9G8E76F54321FC@
123456789:;<=>?@1ABC1D3EF4G6;FEH;BEDCBHAI;>A@?>I=<;IHG:9876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHAI9>A@?>I=<;:9IHG876G54F3D21C@
123456789:;<=>?@1ABC27BDE7:DFG:=FH>AFDBAH@?>H=G<;:GE987EC65432C1@
123456789:;<=>?@1ABC2D4EF58EGH8;GBEDCBGA;@?>=<;AH:98HF765F4D32C1@
123456789:;<=>?@1ABC27BDE7F9<EDG<H>AGDBAH@?>H=<GF;:9F87EC65432C1@
123456789:;<=>?@1ABC2D4E6FGH69G;FBEDCBFA;@?>=<;AG:9H876HE54D32C1@
123456789:;<=>?@1ABC2D69E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D876D5432C1@
123456789:;<=>?@1ABC2D4E6FG7H9<AGFBEDCBFAH@?>=<H;:9H87G6E54D32C1@
123456789:;<=>?@1ABCD14C8BEF8;EG<H>AGEBAH@?>H=<G;F:98FC7654D321D@
123456789:;<=>?@1ABCD1E3F5GH69GCFEDCGB9A=@?>=A<;:9BH876H5F43E21D@
123456789:;<=>?@1ABCD16CEF69EG:H<BGECBHA=@?>=A<H;:G9F876FD54321D@
123456789:;<=>?@1ABCD14CE5F7GH8;GBFECBGA;@?>=<;AH:98H7F65E4D321D@
123456789:;<=>?@1ABC27BDE7:DF;GH<?GAFDBAG@?H>=<H;F:E987EC65432C1@
123456789:;<=>?@1ABC2DE36DF7GH8;GBFDCBGA;@?>=<;AH:98H7F6E543E2C1@
123456789:;<=>?@1ABC2D6E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E76D5432C1@
123456789:;<=>?@1ABC2D4E6FG7:H<AGFBEDCBFAH@?>=<H;:G987G6E54D32C1@
123456789:;<=>?@1ABC36B8ADE8F:G<H>DGFEDHA@?>H=<G;:F98EB76C543C21@
123456789:;<=>?@1ABC3DE5F7G9H;DGFEDHCB;A=@?>=A<;BH:9G87F65E43C21@
123456789:;<=>?@1ABCD14CE7:CBF:G<H>AGFBAH@?>H=<G;:FE987E654D321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7:BA=@?>=A<;:H987HG65F43E21D@
123456789:;<=>?@1ABCD1E58DCF8G:H<BGFCBHA=@?>=A<H;:G98FE765E4321D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGAH9<A@?>=<H;:9HG87F65E4D321D@
123456789:;<=>?@1ABC2D69CBE9F;GH<?GAFEBAG@?H>=<H;F:9ED876D5432C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGAH9<A@?>=<H;:9HG87F6E543E2C1@
123456789:;<=>?@1ABC2D69CBE9FG:=FH>AFEBAH@?>H=G<;:G9ED876D5432C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGAH9<A@?>=<H;:9HG8F765F4D32C1@
123456789:;<=>?@1ABCD1E36DC9BF:G<H>AGFBAH@?>H=<G;:F9C876E543E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH;>A@?>H=<;H:98B7G65F43E21D@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAGH7:G<A@?>=<G;:H987HF65E43D21C@
123456789:;<=>?@1ABC1D5E7:DCBF:G<H>AGFBAH@?>H=<G;:FE987E65D4321C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFAH9<A@?>=<H;:9HG876G5E43D21C@
123456789:;<=>?@1ABC1D58CBEF8;EG<H>AGEBAH@?>H=<G;F:98FD765D4321C@
123456789:;<=>?@1ABCD14C8BE9F;GH<?GAFEBAG@?H>=<H;F:9E8C7654D321D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHB9A=@?>=A<;:9B8H76G5F432F1D@
123456789:;<=>?@1ABCD14C8BE9FG:=FH>AFEBAH@?>H=G<;:G9E8C7654D321D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHB9A=@?>=A<;:9B8H7G654G3E21D@
123456789:;<=>?@1ABC1D3E5FG6H8;GFBEDCBFA;@?>=<;AH:98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6;FBEDCBFAH;>A@?>H=<;HG:9876G5E43D21C@
123456789:;<=>?@1ABCD16CE7F9G;BFECBGAH;>A@?>H=<;HG:9F87E6D54321D@
123456789:;<=>?@1ABCD1E36DCF6G8H:BGFCBHA;@?>=<;A:H98G76FE543E21D@
123456789:;<=>?@1ABCD16CE7F9GH:=GBFECBGA=@?>=AH<;:H9F87E6D54321D@
123456789:;<=>?@1ABCD14CEF47EG8H:BGECBHA;@?>=<;A:H98G7F654FD321D@
123456789:;<=>?@1ABCD16CE7FG8;FH<BFECBHA=@?>=A<H;G:98G7E6D54321D@
123456789:;<=>?@1ABCD14CE5FG69FH:BFECBHA;@?>=<;A:H9G876G5E4D321D@
123456789:;<=>?@1ABC27BD8E:FG;H=@GFAEDBAF@H?>=H<;G:E98D7C65432C1@
123456789:;<=>?@1ABC2DEF25E7DG8H:BGDCBHA;@?>=<;A:H98G7E65F432FC1@
123456789:;<=>?@1ABC27BD8E:FGH:=G?FAEDBAF@?G>=H<;:HE98D7C65432C1@
123456789:;<=>?@1ABC2DE3F58EDG8H:BGDCBHA;@?>=<;A:H98GF765F43E2C1@
123456789:;<=>?@1ABC27BD8EF9<EGH<?GAEDBAG@?H>=<HF;:9F8D7C65432C1@
123456789:;<=>?@1ABC2DE36DFG69FH:BFDCBHA;@?>=<;A:H9G876GE543E2C1@
123456789:;<=>?@1ABC27BD8EF9G;>FEH>AEDBAH@?>HG=<;G:9F8D7C65432C1@
123456789:;<=>?@1ABC2D4EFG47F9EH:BEDCBHA;@?>=<;A:H9F87G654GD32C1@
123456789:;<=>?@1ABC27BD8EFG8;F=EH>AEDBAH@?>H=F<;G:98GD7C65432C1@
123456789:;<=>?@1ABC2D4EF5G7:FEH:BEDCBHA;@?>=<;A:HG987G65F4D32C1@
123456789:;<=>?@1ABCD1E3F5GH6;GCFEDCGB;A=@?>=A<;BH:9876H5F43E21D@
123456789:;<=>?@1ABCD14C6BEF6;EG<H>AGEBAH@?>H=<G;F:9876FC54D321D@
123456789:;<=>?@1ABC2D4E6FG7H;>AGFBEDCBFAH@?>H=<;H:987G6E54D32C1@
123456789:;<=>?@1ABC2D47E;FG<H>AGFBEDCBFAH@?>H=<G;E:987D654D32C1@
123456789:;<=>?@1ABC2D4E6FGH69G=FBEDCBFA=@?>=AG<;:9H876HE54D32C1@
123456789:;<=>?@1ABC25BDE5F9<EDG<H>AGDBAH@?>H=<GF;:9F8765EC432C1@
123456789:;<=>?@1ABC2D4EF58EGH8=GBEDCBGA=@?>=AH<;:98HF765F4D32C1@
123456789:;<=>?@1ABC25BDE5:DFG:=FH>AFDBAH@?>H=G<;:GE98765EC432C1@
123456789:;<=>?@1ABC2DE36DF7GH8=GBFDCBGA=@?>=AH<;:98H7F6E543E2C1@
123456789:;<=>?@1ABC25BDE5:DF;GH<?GAFDBAG@?H>=<H;F:E98765EC432C1@
123456789:;<=>?@1ABCD14CE5F7GH8=GBFECBGA=@?>=AH<;:98H7F65E4D321D@
123456789:;<=>?@1ABCD14CEF49EG:H<BGECBHA=@?>=A<H;:G9F87654FD321D@
123456789:;<=>?@1ABC2D4E6FG7H;AGFBEDCBFAH=@?>=A<;H:987G6E54D32C1@
123456789:;<=>?@1ABC25D7E;FG<H>AGFBEDCBFAH@?>H=<G;E:987D65C432C1@
123456789:;<=>?@1ABC36B8ADE8F;G=H?DGFEDHA@?H>=G<;F:98EB76C543C21@
123456789:;<=>?@1ABC3DE4F6G8H;DGFEDHCB;A=@?>=A<;BH:98G76F54E3C21@
123456789:;<=>?@1ABC36BDE6F9G;H=DGFEDHBA=@?>=AH<;G:9F876EC543C21@
123456789:;<=>?@1ABC36BDE6F8G:H=DGFEDHBA=@?>=AH<;:G98F76EC543C21@
123456789:;<=>?@1ABC14BDE4F8;EDG;H>AGDBAH@?>H=<;GF:98F7654EC321C@
123456789:;<=>?@1ABC1D3E6FGH69G=FBEDCBFA=@?>=AG<;:9H876HE543D21C@
123456789:;<=>?@1ABC1DE2F69EDG9H<BGDCBHA=@?>=A<H;:9GF876F5432E1C@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGAH9<A@?>=<H;:9HG876F5E432E1C@
123456789:;<=>?@1ABC25BD6E8FG9H=@GFAEDBAF@H?>=H<;:9G8E76D5C432C1@
123456789:;<=>?@1ABC2DEF25E9DG:H<BGDCBHA=@?>=A<H;:G9E8765F432FC1@
123456789:;<=>?@1ABC3DE4F7G9H;DGFEDHCB;A=@?>=A<;BH:9G87F654E3C21@
123456789:;<=>?@1ABC36B8ADE8F:G<H?DGFEDHA@?H>=<G;:F98EB76C543C21@
123456789:;<=>?@1ABC1D4E6FG7:H<AGFBEDCBFAH@?>=<H;:G987G6E54D321C@
123456789:;<=>?@1ABC1D5E7:FG;H=AGFBEDCBFAH@?>=H<;G:E987E65D4321C@
123456789:;<=>?@1ABC1DEF14E8DG9H<BGDCBHA=@?>=A<H;:9G8E7654F321FC@
123456789:;<=>?@1ABC1D58CBE8FG9<FH=AFEBAH@?>=H<G;:9G8ED765D4321C@
123456789:;<=>?@1ABC25BD6E8FGH8;G?FAEDBAF@?G>=<;H:98HE76D5C432C1@
123456789:;<=>?@1ABC2DE3F7:EDG:H<BGDCBHA=@?>=A<H;:GF987F6543E2C1@
123456789:;<=>?@1ABC1D4E6FG7H9<AGFBEDCBFAH@?>=<H;:9H87G6E54D321C@
123456789:;<=>?@1ABC1D58E:FG;H=AGFBEDCBFAH@?>=H<;G:E98D765D4321C@
123456789:;<=>?@1ABC1D4E6FGH69G;FBEDCBFA;@?>=<;AG:9H876HE54D321C@
123456789:;<=>?@1ABC16BDE6F8;EDG;H=AGDBAH@?>=H<;GF:98F76EC54321C@
123456789:;<=>?@1ABC1D4EF58EGH8;GBEDCBGA;@?>=<;AH:98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF5:EGH:=GBEDCBGA=@?>=AH<;:HF98765F4D321C@
123456789:;<=>?@1ABC25BD6EF7:EGH:?GAEDBAG@?H>=<;:HF987F6D5C432C1@
123456789:;<=>?@1ABC2DE38DFG8;FH<BFDCBHA=@?>=A<H;G:98GE76543E2C1@
123456789:;<=>?@1ABC1D4EF5G7:FEH:BEDCBHA;@?>=<;A:HG987G65F4D321C@
123456789:;<=>?@1ABC1DEF14E6DG7H:BGDCBHA;@?>=<;A:H987G6E54F321FC@
123456789:;<=>?@1ABC1DE27DF8G;BFDCBGAH;>A@?>H=<;HG:98F7E65432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H:BGDCBHA;@?>=<;A:H987GF654F32E1C@
123456789:;<=>?@1ABC25BDE58DF9GH:?GAFDBAG@?H>=<;:H9F8E765EC432C1@
123456789:;<=>?@1ABC2DE38DF9GH:=GBFDCBGA=@?>=AH<;:H9F8E76543E2C1@
123456789:;<=>?@1ABC2D47CBE7F9GH:?GAFEBAG@?H>=<;:H9F87ED654D32C1@
123456789:;<=>?@1ABC2DE38DF9G;BFDCBGAH;>A@?>H=<;HG:9F8E76543E2C1@
123456789:;<=>?@1ABCD14C6BE7F9GH:?GAFEBAG@?H>=<;:H9F87E6C54D321D@
123456789:;<=>?@1ABCD1EF27EG8H:CGEDCHB;A=@?>=A<;B:H98G7F65432F1D@
123456789:;<=>?@1ABC2D4EF5:EGH:=GBEDCBGA=@?>=AH<;:HF98765F4D32C1@
123456789:;<=>?@1ABC25BDE58DFG8=FH>AFDBAH@?>H=G<;:98GE765EC432C1@
123456789:;<=>?@1ABC16BDE6F8;EDG;H>AGDBAH@?>H=<;GF:98F76EC54321C@
123456789:;<=>?@1ABC1D3E6FGH69G;FBEDCBFA;@?>=<;AG:9H876HE543D21C@
123456789:;<=>?@1ABC1D58E:FG;H>AGFBEDCBFAH@?>H=<;G:E98D765D4321C@
123456789:;<=>?@1ABC1D3E6FG7H9<AGFBEDCBFAH@?>=<H;:9H87G6E543D21C@
123456789:;<=>?@1ABC1D4E6FGH69G=FBEDCBFA=@?>=AG<;:9H876HE54D321C@
123456789:;<=>?@1ABC14BDE4F8;EDG;H=AGDBAH@?>=H<;GF:98F7654EC321C@
123456789:;<=>?@1ABC1D4EF58EGH8=GBEDCBGA=@?>=AH<;:98HF765F4D321C@
123456789:;<=>?@1ABC25BD6EF7<EGH<?GAEDBAG@?H>=<HF;:987F6D5C432C1@
123456789:;<=>?@1ABC2DE36DFG6;FH<BFDCBHA=@?>=A<H;G:9876GE543E2C1@
123456789:;<=>?@1ABC1D5E7:FG;H>AGFBEDCBFAH@?>H=<;G:E987E65D4321C@
123456789:;<=>?@1ABC1D3E6FG7:H<AGFBEDCBFAH@?>=<H;:G987G6E543D21C@
123456789:;<=>?@1ABC36B8ADE8F:G=H?DGFEDHA@?H>=G<;:F98EB76C543C21@
123456789:;<=>?@1ABC3DE4F6G9H;DGFEDHCB;A=@?>=A<;BH:9G876F54E3C21@
123456789:;<=>?@1ABC36BDE6F8G;H=DGFEDHBA=@?>=AH<;G:98F76EC543C21@
123456789:;<=>?@1ABC25BD6EF7G;>FEH>AEDBAH@?>HG=<;G:987F6D5C432C1@
123456789:;<=>?@1ABC2D4EFG47F;EH<BEDCBHA=@?>=A<H;F:987G654GD32C1@
123456789:;<=>?@1ABC2D4EF5G9<FEH<BEDCBHA=@?>=A<HG;:9G8765F4D32C1@
123456789:;<=>?@1ABC25BD6EFG69F=EH>AEDBAH@?>H=F<;:9G876GD5C432C1@
123456789:;<=>?@1ABC2D47CBE7FG8=FH>AFEBAH@?>H=G<;:98G7ED654D32C1@
123456789:;<=>?@1ABC2D4EF5:EG;BEDCBGAH;>A@?>H=<;HG:F98765F4D32C1@
123456789:;<=>?@1ABCD14C6BE7FG8=FH>AFEBAH@?>H=G<;:98G7E6C54D321D@
123456789:;<=>?@1ABCD1E3FG49FH:CFEDCHB;A=@?>=A<;B:H9G87654G3E21D@
123456789:;<=>?@1ABCD14CE5FG6;FH<BFECBHA=@?>=A<H;G:9876G5E4D321D@
123456789:;<=>?@1ABC36BDE69DF:G>AFDBAG@?>G=<;:F9E876EC543C21@
123456789:;<=>?@1ABC3D5E9FG:=FBEDCBFA=@?>=AG<;:G9E8765D43C21@
123456789:;<=>?@1ABC3D58CBE8F:G>AFEBAG@?>G=<;:F98ED765D43C21@
123456789:;<=>?@1ABC3D5E9F;BEDCBFAG;>A@?>G=<;GF:9E8765D43C21@
123456789:;<=>?@1ABCD25C7BE8F:G>AFEBAG@?>G=<;:F98E7C65D432D1@
123456789:;<=>?@1ABCD2E4F8G:CFEDCGB;A=@?>=A<;B:G98F7654E32D1@
123456789:;<=>?@1ABCD25CE6F8G<BFECBGA=@?>=A<G;:98F76E5D432D1@
123456789:;<=>?@1ABCD25CE6F:G<BFECBGA=@?>=A<G;:F9876E5D432D1@
123456789:;<=>?@1ABC36BD7EF:=EG>AEDBAG@?>G=F<;:F987D6C543C21@
123456789:;<=>?@1ABC3DE47DF:G<BFDCBGA=@?>=A<G;:F987E654E3C21@
123456789:;<=>?@1ABC3D5EF8;EG<BEDCBGA=@?>=A<G;F:98F765D43C21@
123456789:;<=>?@1ABCD2E4F6G:CFEDCGB;A=@?>=A<;B:G9876F54E32D1@
123456789:;<=>?@1ABCD25C7BE8F<G>AFEBAG@?>G=<F;:98E7C65D432D1@
123456789:;<=>?@1ABC3D5E7F;BEDCBFAG;>A@?>G=<;GF:987E65D43C21@
123456789:;<=>?@1ABC3D58CBE8F<G>AFEBAG@?>G=<F;:98ED765D43C21@
123456789:;<=>?@1ABC3D5E7FG:=FBEDCBFA=@?>=AG<;:G987E65D43C21@
123456789:;<=>?@1ABC3DE47DF8G<BFDCBGA=@?>=A<G;:98F7E654E3C21@
123456789:;<=>?@1ABC36BD7E;FG<?FAEDBAF@?G>=<G;E:987D6C543C21@
123456789:;<=>?@1ABC1D36CBE6F:G<AFEBAG@?>=<G;:F9876ED543D21C@
123456789:;<=>?@1ABC1D5E7F;BEDCBFAG;>A@?>G=<;GF:987E65D4321C@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB;A=@?>=A<;B:98G76F54E32D1@
123456789:;<=>?@1ABCD25C7BE:F<G>AFEBAG@?>G=<F;:E987C65D432D1@
123456789:;<=>?@1ABCD25CE8F:G<BFECBGA=@?>=A<G;:F98E765D432D1@
123456789:;<=>?@1ABCD25CE6F8G:BFECBGA=@?>=A<;:G98F76E5D432D1@
123456789:;<=>?@1ABC3D5EF69EG:BEDCBGA=@?>=A<;:G9F876F5D43C21@
123456789:;<=>?@1ABC3DE47DF8G:BFDCBGA=@?>=A<;:G98F7E654E3C21@
123456789:;<=>?@1ABCD2E6F8G:CFEDCGB;A=@?>=A<;B:G98F76E5432D1@
123456789:;<=>?@1ABCD25C7BE8F:G<AFEBAG@?>=<G;:F98E7C65D432D1@
123456789:;<=>?@1ABC3D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D6543C21@
123456789:;<=>?@1ABC3D58CBE8F:G<AFEBAG@?>=<G;:F98ED765D43C21@
123456789:;<=>?@1ABC3D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D6543C21@
123456789:;<=>?@1ABC36BDE69DF:G<AFDBAG@?>=<G;:F9E876EC543C21@
123456789:;<=>?@1ABC3D7EF8;EG<BEDCBGA=@?>=A<G;F:98F7D6543C21@
123456789:;<=>?@1ABC36BD7EF8;EG<AEDBAG@?>=<G;F:98F7D6C543C21@
123456789:;<=>?@1ABC3DE69DF:G<BFDCBGA=@?>=A<G;:F9E876E543C21@
123456789:;<=>?@1ABC1D36CBE6F:G>AFEBAG@?>G=<;:F9876ED543D21C@
123456789:;<=>?@1ABC1D3E7F;BEDCBFAG;>A@?>G=<;GF:987E6543D21C@
123456789:;<=>?@1ABC1D5E9F;BEDCBFAG;>A@?>G=<;GF:9E8765D4321C@
123456789:;<=>?@1ABC1D36CBE6F8G<AFEBAG@?>=<G;:98F76ED543D21C@
123456789:;<=>?@1ABC1D5E9FG:=FBEDCBFA=@?>=AG<;:G9E8765D4321C@
123456789:;<=>?@1ABC36BDE69DF:G=AFDBAG@?>=G<;:F9E876EC543C21@
123456789:;<=>?@1ABC3D6E9FG:=FBEDCBFA=@?>=AG<;:G9E876D543C21@
123456789:;<=>?@1ABC3D58CBE8F:G=AFEBAG@?>=G<;:F98ED765D43C21@
123456789:;<=>?@1ABC3D6E9F;BEDCBFAG;>A@?>G=<;GF:9E876D543C21@
123456789:;<=>?@1ABCD25C7BE8F:G=AFEBAG@?>=G<;:F98E7C65D432D1@
123456789:;<=>?@1ABCD2E5F8G:CFEDCGB;A=@?>=A<;B:G98F765E432D1@
123456789:;<=>?@1ABCD25CE6F8G;BFECBGA=@?>=A<;G:98F76E5D432D1@
123456789:;<=>?@1ABCD25CE7F:G<BFECBGA=@?>=A<G;:F987E65D432D1@
123456789:;<=>?@1ABC36BD7E9FG;>FAEDBAF@?>G=<;G:9E87D6C543C21@
123456789:;<=>?@1ABC3DE58DF:G<BFDCBGA=@?>=A<G;:F98E765E43C21@
123456789:;<=>?@1ABC36BD7EF8;EG=AEDBAG@?>=G<;F:98F7D6C543C21@
123456789:;<=>?@1ABC3D6EF8;EG<BEDCBGA=@?>=A<G;F:98F76D543C21@
123456789:;<=>?@1ABCD2E4F6G9CFEDCGB;A=@?>=A<;B:9G876F54E32D1@
123456789:;<=>?@1ABCD25C7BE9F<G>AFEBAG@?>G=<F;:9E87C65D432D1@
123456789:;<=>?@1ABCD14C6BE9F;G=AFEBAG@?>=G<;F:9E876C54D321D@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGB;A=@?>=A<;B:98G76F54E321D@
123456789:;<=>?@1ABCD14CE7F9G;BFECBGA=@?>=A<;G:9F87E654D321D@
123456789:;<=>?@1ABCD14CE6F8G:BFECBGA=@?>=A<;:G98F76E54D321D@
123456789:;<=>?@1ABC3D5EF69EG;BEDCBGA=@?>=A<;G:9F876F5D43C21@
123456789:;<=>?@1ABC36BD8EF:=EG>AEDBAG@?>G=F<;:F98D76C543C21@
123456789:;<=>?@1ABC3DE47DF8G;BFDCBGA=@?>=A<;G:98F7E654E3C21@
123456789:;<=>?@1ABC36BD8E;FG<?FAEDBAF@?G>=<G;E:98D76C543C21@
123456789:;<=>?@1ABCD1E5F7G9CFEDCGB;A=@?>=A<;B:9G87F65E4321D@
123456789:;<=>?@1ABCD14C6BE8F:G<AFEBAG@?>=<G;:F98E76C54D321D@
123456789:;<=>?@1ABCD14C6BE8F<G>AFEBAG@?>G=<F;:98E76C54D321D@
123456789:;<=>?@1ABCD1E3F5G9CFEDCGB;A=@?>=A<;B:9G8765F43E21D@
123456789:;<=>?@1ABCD14CE6F:G<BFECBGA=@?>=A<G;:F9876E54D321D@
123456789:;<=>?@1ABCD14CE5F7G;BFECBGA=@?>=A<;G:987F65E4D321D@
123456789:;<=>?@1ABC2D6EF7:EG;BEDCBGA=@?>=A<;G:F987F6D5432C1@
123456789:;<=>?@1ABC2DE36DF7G;BFDCBGA=@?>=A<;G:987F6E543E2C1@
123456789:;<=>?@1ABCD1E4F8G:CFEDCGB;A=@?>=A<;B:G98F7654E321D@
123456789:;<=>?@1ABCD14C6BE7F9G=AFEBAG@?>=G<;:9F87E6C54D321D@
123456789:;<=>?@1ABC2D5E9F;BEDCBFAG;>A@?>G=<;GF:9E8765D432C1@
123456789:;<=>?@1ABC2D47CBE7F9G=AFEBAG@?>=G<;:9F87ED654D32C1@
123456789:;<=>?@1ABC2D5E9FG:=FBEDCBFA=@?>=AG<;:G9E8765D432C1@
123456789:;<=>?@1ABC25BDE58DF9G=AFDBAG@?>=G<;:9F8E765EC432C1@
123456789:;<=>?@1ABC1D36CBE6F9G<AFEBAG@?>=<G;:9F876ED543D21C@
123456789:;<=>?@1ABC1D5E8F;BEDCBFAG;>A@?>G=<;GF:98E765D4321C@
123456789:;<=>?@1ABC1D4E7F;BEDCBFAG;>A@?>G=<;GF:987E654D321C@
123456789:;<=>?@1ABC1D36CBE6F:G=AFEBAG@?>=G<;:F9876ED543D21C@
123456789:;<=>?@1ABC36BDE69DF;G>AFDBAG@?>G=<;F:9E876EC543C21@
123456789:;<=>?@1ABC3D5E8FG:=FBEDCBFA=@?>=AG<;:G98E765D43C21@
123456789:;<=>?@1ABC3D58CBE8F;G>AFEBAG@?>G=<;F:98ED765D43C21@
123456789:;<=>?@1ABC3D5E8F;BEDCBFAG;>A@?>G=<;GF:98E765D43C21@
123456789:;<=>?@1ABCD25C7BE8F;G>AFEBAG@?>G=<;F:98E7C65D432D1@
123456789:;<=>?@1ABCD2E4F7G:CFEDCGB;A=@?>=A<;B:G987F654E32D1@
123456789:;<=>?@1ABCD25CE6F9G<BFECBGA=@?>=A<G;:9F876E5D432D1@
123456789:;<=>?@1ABC36BD7E:FG<?FAEDBAF@?G>=<G;:E987D6C543C21@
123456789:;<=>?@1ABC3DE47DF9G<BFDCBGA=@?>=A<G;:9F87E654E3C21@
123456789:;<=>?@1ABC36BD7EF9<EG>AEDBAG@?>G=<F;:9F87D6C543C21@
123456789:;<=>?@1ABC3D5EF7:EG<BEDCBGA=@?>=A<G;:F987F65D43C21@
123456789:;<=>?@1ABC2D47CBE7F;G=AFEBAG@?>=G<;F:987ED654D32C1@
123456789:;<=>?@1ABC2D5E7F;BEDCBFAG;>A@?>G=<;GF:987E65D432C1@
123456789:;<=>?@1ABCD14C6BE7F;G=AFEBAG@?>=G<;F:987E6C54D321D@
123456789:;<=>?@1ABCD1E4F6G:CFEDCGB;A=@?>=A<;B:G9876F54E321D@
123456789:;<=>?@1ABCD14CE5F9G;BFECBGA=@?>=A<;G:9F8765E4D321D@
123456789:;<=>?@1ABCD14CE6F8G<BFECBGA=@?>=A<G;:98F76E54D321D@
123456789:;<=>?@1ABC2DE47DF8G<BFDCBGA=@?>=A<G;:98F7E654E32C1@
123456789:;<=>?@1ABCD1E3F7G9CFEDCGB;A=@?>=A<;B:9G87F6543E21D@
123456789:;<=>?@1ABCD14C6BE8F:G>AFEBAG@?>G=<;:F98E76C54D321D@
123456789:;<=>?@1ABC36BDE69DF:GHI:J<K>L@HKJIHLGAFDBAG@L?>K=<J;:IF9E876EC543C21@
123456789:;<=>?@1ABC3DEF3G5H7I9EHGFEIDJ9KL:=KBJDCBKA=@?>=AL<;:L9JI87H65G43FC21@
123456789:;<=>?@1ABC3D58CBE8F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF98ED765D43C21@
123456789:;<=>?@1ABC3DEF3G5H7I9EHGFEIDJ9K;BJDCBKAL;>A@?>L=<;LK:9JI87H65G43FC21@
123456789:;<=>?@1ABCD25C7BE8F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF98E7C65D432D1@
123456789:;<=>?@1ABCD2EFG2H4I6J8FIHGFJEK8L:CKEDCLB;A=@?>=A<;B:L98KJ76I54H32GD1@
123456789:;<=>?@1ABCD25CE6F8GHI8J:K<LAHKJIHLGBFECBGAL=@?>=A<K;:J98IF76E5D432D1@
123456789:;<=>?@1ABCD25EF6G8H:IJK:L<BKJCIEHGFEIDCJBLA=@?>=A<L;:KH98G76F5D432D1@
123456789:;<=>?@1ABC36BD7E9FGH9I;JK<?JL@GJIHGLFAEDBAF@L?K>=<K;I:9HE87D6C543C21@
123456789:;<=>?@1ABC3DEF3GH47GI8J:EIGFEJDK:L<BKDCBLA=@?>=A<L;:KJ98I7H654H3FC21@
123456789:;<=>?@1ABC36BD7E9FGH9IJ:=IK>L@GKIHGLFAEDBAF@L?>K=J<;:J9HE87D6C543C21@
123456789:;<=>?@1ABC3DEF3G5HI69HJ:EHGFEJDK:L<BKDCBLA=@?>=A<L;:KJ9I876I5G43FC21@
123456789:;<=>?@1ABC36BD7EF8;GH<I>J@KLAEKGJIHGKFELDBAL@J?>I=<H;F:98F7D6C543C21@
123456789:;<=>?@1ABC3DEF3G5H7IJ8;KL<BKDJIEHGFEIDKCBLA=@?>=A<L;J:98J7H65G43FC21@
123456789:;<=>?@1ABCD2E4F6GHI6J8K:LBHKJIHLGCFEDCGBL;A=@?>=A<;B:K98J76IF54E32D1@
123456789:;<=>?@1ABCD25C7EF8G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G98F7C65D432D1@
123456789:;<=>?@1ABC3D5E7FGH7I9J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:9I87HE65D43C21@
123456789:;<=>?@1ABC3D58CEF8G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G98FD765D43C21@
123456789:;<=>?@1ABC3D5E7FGH7I9JK:=JLAGJIHGLFBEDCBFAL=@?>=AK<;:K9I87HE65D43C21@
123456789:;<=>?@1ABC36DEF69EG:H<IJK<L>AKJBIDHGEDICBJAL@?>L=<KH;:G9F876FC543C21@
123456789:;<=>?@1ABC3D5E7FGH7IJ8;IK<LAGKIHGLFBEDCBFAL=@?>=A<K;J:98J7HE65D43C21@
123456789:;<=>?@1ABC36DE7FG8;FH<IJK<L>AKJBIDHFEDICBJAL@?>L=<KH;G:98G7E6C543C21@
123456789:;<=>?@1ABC3D5EF69GH:I<JAKLBEKGJIHGKFELDCBLAJ=@?>=A<I;:H9F876F5D43C21@
123456789:;<=>?@1ABC36DE7F9GH:=IJ>AIKBLDGKIHGLFEDLCBKAJ@?>J=H<;:H9F87E6C543C21@
123456789:;<=>?@1ABC3DE47DF8GHI8J:K<LAHKJIHLGBFDCBGAL=@?>=A<K;:J98IF7E654E3C21@
123456789:;<=>?@1ABC36DE7F9G;HIJ;KL<?KAJIBHDGFEDHCBIAK@?L>=<L;JG:9F87E6C543C21@
123456789:;<=>?@1ABC1D36CBE6FGH6I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I9876HED543D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:987I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G5H7I9EHGFEIDJ9K;BJDCBKAL;>A@?>L=<;LK:9JI87H65G4321FC@
123456789:;<=>?@1ABC1D36CBE6F8GHI8J:K<L@HKJIHLGAFEBAG@L?>=<K;:J98IF76ED543D21C@
123456789:;<=>?@1ABC1DEF1G5H7I9EHGFEIDJ9KL:=KBJDCBKA=@?>=AL<;:L9JI87H65G4321FC@
123456789:;<=>?@1ABC1DEF1G3H5I9EHGFEIDJ9KL:=KBJDCBKA=@?>=AL<;:L9JI8765H43G21FC@
123456789:;<=>?@1ABC1DEF1G5H7IJ8;KL<BKDJIEHGFEIDKCBLA=@?>=A<L;J:98J7H65G4321FC@
123456789:;<=>?@1ABC1DE25FG6H8I<JKL<BKDJFIHGFJEDKCBLA=@?>=A<LI;:98H76G5E432E1C@
123456789:;<=>?@1ABC1DEF1G5HI69HJ:EHGFEJDK:L<BKDCBLA=@?>=A<L;:KJ9I876I5G4321FC@
123456789:;<=>?@1ABC1D5EFG5HI69HJ:K<FJHGFKEL<BEDCBLA=@?>=A<LK;:J9I876I5GD4321C@
123456789:;<=>?@1ABC1D36CBE6F8GHI8J<K>L@HKJIHLGAFEBAG@L?>K=<J;:98IF76ED543D21C@
123456789:;<=>?@1ABC1DEF1G3H5I9EHGFEIDJ9K;BJDCBKAL;>A@?>L=<;LK:9JI8765H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H7I9J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:9I87H6543GD21C@
123456789:;<=>?@1ABC1D36CBE6FGH6I8J:K>GJIHGKFL>AFEBAL@?>LK=<;:J98I76HED543D21C@
123456789:;<=>?@1ABC1D3EFG3H7I9JK:=LBEKJFIHGFJELDCBLA=@?>=AK<;:K9I87H6543GD21C@
123456789:;<=>?@1ABC1D3E7FGH7I9JK:=JLAGJIHGLFBEDCBFAL=@?>=AK<;:K9I87HE6543D21C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8L<BKDCBLA=@?>=A<L;:98KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J:EIGFEJDK:L<BKDCBLA=@?>=A<L;:KJ9876I5H432H1FC@
123456789:;<=>?@1ABC1D36CEF6G8H:IJK:L>AKJBIEHGFEICBJAL@?>L=<;:KH98G76FD543D21C@
123456789:;<=>?@1ABC1D3E7FGH7I9J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:9I87HE6543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I9J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:9I8765HE43D21C@
123456789:;<=>?@1ABC1D36CEF6G8H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:98G76FD543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I9JK:=JLAGJIHGLFBEDCBFAL=@?>=AK<;:K9I8765HE43D21C@
123456789:;<=>?@1ABC1D5EFG5H7I9JK:=LBEKJFIHGFJELDCBLA=@?>=AK<;:K9I87H65GD4321C@
123456789:;<=>?@1ABC1D36CBE6FGH6I8J:K<GJIHGKFL<AFEBAL@?>=<LK;:J98I76HED543D21C@
123456789:;<=>?@1ABC1D5EFG5H7I9J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:9I87H65GD4321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K;BJDCBKAL;>A@?>L=<;LK:987JI65H43G21FC@
123456789:;<=>?@1ABC1D36CBE6F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF9876ED543D21C@
123456789:;<=>?@1ABC36BDE69FG:H<I>JKL>AKDJFIHGFJEDKBAL@?>LI=<H;:G9E876EC543C21@
123456789:;<=>?@1ABC3D5EFG5H7I9JK:=LBEKJFIHGFJELDCBLA=@?>=AK<;:K9I87H65GD43C21@
123456789:;<=>?@1ABC3D58CBE8FGH8I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I98HED765D43C21@
123456789:;<=>?@1ABC3D5EFG5H7I9J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:9I87H65GD43C21@
123456789:;<=>?@1ABCD25C7BE8FGH8I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I98HE7C65D432D1@
123456789:;<=>?@1ABCD2E4FGH4I6J8K:GJIHGKFL:CFEDCLB;A=@?>=A<;B:LK98J76I54HE32D1@
123456789:;<=>?@1ABCD25CE6FGH6I8J:K<GJIHGKFL<BFECBLA=@?>=A<LK;:J98I76HE5D432D1@
123456789:;<=>?@1ABC36BD7EFG7H9I;JK<?LAEKJFIHGFJELDBAL@?K>=<K;I:9H87GD6C543C21@
123456789:;<=>?@1ABC3DE47FG8H:I<JKL<BKDJFIHGFJEDKCBLA=@?>=A<LI;:H98G7E654E3C21@
123456789:;<=>?@1ABC36BD7EFG7H9IJ:=IK>FIHGFKEL>AEDBAL@?>LK=J<;:J9H87GD6C543C21@
123456789:;<=>?@1ABC3D5EFG5HI69HJ:K<FJHGFKEL<BEDCBLA=@?>=A<LK;:J9I876I5GD43C21@
123456789:;<=>?@1ABC36BD7EFG7HI8;HJ<K>FJHGFKEL>AEDBAL@?>LK=<J;I:98I7GD6C543C21@
123456789:;<=>?@1ABC3D5EFG5H7IJ8;IK<FIHGFKEL<BEDCBLA=@?>=A<LK;J:98J7H65GD43C21@
123456789:;<=>?@1ABC1D36CEF6G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G9876FD543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:987I65HE43D21C@
123456789:;<=>?@1ABC1D5E7FGH7I9J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:9I87HE65D4321C@
123456789:;<=>?@1ABC1D36CEF6G8H:IJK:L<AKJBIEHGFEICBJAL@?>=<L;:KH98G76FD543D21C@
123456789:;<=>?@1ABC1D5E7FGH7I9JK:=JLAGJIHGLFBEDCBFAL=@?>=AK<;:K9I87HE65D4321C@
123456789:;<=>?@1ABC1D3EFG3H5I9JK:=LBEKJFIHGFJELDCBLA=@?>=AK<;:K9I8765H43GD21C@
123456789:;<=>?@1ABC1DE25FG6H:I<JKL<BKDJFIHGFJEDKCBLA=@?>=A<LI;:H9876G5E432E1C@
123456789:;<=>?@1ABC1DEF1G3H7IJ8;KL<BKDJIEHGFEIDKCBLA=@?>=A<L;J:98J7H6543G21FC@
123456789:;<=>?@1ABC1D5EF69GH:I<JAKLBEKGJIHGKFELDCBLAJ=@?>=A<I;:H9F876F5D4321C@
123456789:;<=>?@1ABC1D36CBE6FGH6I8J<K>GJIHGKFL>AFEBAL@?>LK=<J;:98I76HED543D21C@
123456789:;<=>?@1ABC1D3EFG3H5I9J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:9I8765H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H7I9EHGFEIDJ9K;BJDCBKAL;>A@?>L=<;LK:9JI87H6543G21FC@
123456789:;<=>?@1ABC1D36CBE6F8GHI8J:K>L@HKJIHLGAFEBAG@L?>K=<;:J98IF76ED543D21C@
123456789:;<=>?@1ABC1DEF1G3H7I9EHGFEIDJ9KL:=KBJDCBKA=@?>=AL<;:L9JI87H6543G21FC@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGB;A=@?>=A<;B:98G76F543E21D@
123456789:;<=>?@1ABCD14C6BE9F;G>AFEBAG@?>G=<;F:9E876C54D321D@
123456789:;<=>?@1ABCD25C7BE9F;G>AFEBAG@?>G=<;F:9E87C65D432D1@
123456789:;<=>?@1ABCD2E4F7G9CFEDCGB;A=@?>=A<;B:9G87F654E32D1@
123456789:;<=>?@1ABCD25CE7F9G<BFECBGA=@?>=A<G;:9F87E65D432D1@
123456789:;<=>?@1ABCD25CE6F9G;BFECBGA=@?>=A<;G:9F876E5D432D1@
123456789:;<=>?@1ABC36BD8E:FG<?FAEDBAF@?G>=<G;:E98D76C543C21@
123456789:;<=>?@1ABC3DE47DF9G;BFDCBGA=@?>=A<;G:9F87E654E3C21@
123456789:;<=>?@1ABC36BD8EF9<EG>AEDBAG@?>G=<F;:9F8D76C543C21@
123456789:;<=>?@1ABC3D5EF7:EG;BEDCBGA=@?>=A<;G:F987F65D43C21@
123456789:;<=>?@1ABCD14CE5F8G:BFECBGA=@?>=A<;:G98F765E4D321D@
123456789:;<=>?@1ABCD14CE7F9G<BFECBGA=@?>=A<G;:9F87E654D321D@
123456789:;<=>?@1ABCD2E5F7G:CFEDCGB;A=@?>=A<;B:G987F65E432D1@
123456789:;<=>?@1ABCD25C7BE8F;G=AFEBAG@?>=G<;F:98E7C65D432D1@
123456789:;<=>?@1ABC3D6E8F;BEDCBFAG;>A@?>G=<;GF:98E76D543C21@
123456789:;<=>?@1ABC3D58CBE8F;G=AFEBAG@?>=G<;F:98ED765D43C21@
123456789:;<=>?@1ABC3D6E8FG:=FBEDCBFA=@?>=AG<;:G98E76D543C21@
123456789:;<=>?@1ABC36BDE69DF;G=AFDBAG@?>=G<;F:9E876EC543C21@
123456789:;<=>?@1ABC3D6EF7:EG<BEDCBGA=@?>=A<G;:F987F6D543C21@
123456789:;<=>?@1ABC36BD7EF9<EG=AEDBAG@?>=G<F;:9F87D6C543C21@
123456789:;<=>?@1ABC3DE58DF9G<BFDCBGA=@?>=A<G;:9F8E765E43C21@
123456789:;<=>?@1ABC36BD7E:FG;>FAEDBAF@?>G=<;G:E987D6C543C21@
123456789:;<=>?@1ABC2D47CBE7F;G>AFEBAG@?>G=<;F:987ED654D32C1@
123456789:;<=>?@1ABC2D4E7F;BEDCBFAG;>A@?>G=<;GF:987E654D32C1@
123456789:;<=>?@1ABCD14C6BE7F;G>AFEBAG@?>G=<;F:987E6C54D321D@
123456789:;<=>?@1ABCD1E3F6G:CFEDCGB;A=@?>=A<;B:G9876F543E21D@
123456789:;<=>?@1ABCD14CE5F9G<BFECBGA=@?>=A<G;:9F8765E4D321D@
123456789:;<=>?@1ABCD14CE5F8G<BFECBGA=@?>=A<G;:98F765E4D321D@
123456789:;<=>?@1ABC25BD6EF8;EG<AEDBAG@?>=<G;F:98F76D5C432C1@
123456789:;<=>?@1ABC2DE36DF8G<BFDCBGA=@?>=A<G;:98F76E543E2C1@
123456789:;<=>?@1ABCD1E3F7G:CFEDCGB;A=@?>=A<;B:G987F6543E21D@
123456789:;<=>?@1ABCD14C6BE7F:G>AFEBAG@?>G=<;:F987E6C54D321D@
123456789:;<=>?@1ABC2D4E8F;BEDCBFAG;>A@?>G=<;GF:98E7654D32C1@
123456789:;<=>?@1ABC2D47CBE7F:G>AFEBAG@?>G=<;:F987ED654D32C1@
123456789:;<=>?@1ABC2D4E8FG:=FBEDCBFA=@?>=AG<;:G98E7654D32C1@
123456789:;<=>?@1ABC2D6E8FG:=FBEDCBFA=@?>=AG<;:G98E76D5432C1@
123456789:;<=>?@1ABC2D47CBE7F:G<AFEBAG@?>=<G;:F987ED654D32C1@
123456789:;<=>?@1ABC2D6E8F;BEDCBFAG;>A@?>G=<;GF:98E76D5432C1@
123456789:;<=>?@1ABCD14C6BE7F:G<AFEBAG@?>=<G;:F987E6C54D321D@
123456789:;<=>?@1ABCD1E5F7G:CFEDCGB;A=@?>=A<;B:G987F65E4321D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGB;A=@?>=A<;B:98G765F43E21D@
123456789:;<=>?@1ABCD14C6BE9F<G>AFEBAG@?>G=<F;:9E876C54D321D@
123456789:;<=>?@1ABCD25C7BE9F;G=AFEBAG@?>=G<;F:9E87C65D432D1@
123456789:;<=>?@1ABCD2E5F7G9CFEDCGB;A=@?>=A<;B:9G87F65E432D1@
123456789:;<=>?@1ABCD25CE7F9G;BFECBGA=@?>=A<;G:9F87E65D432D1@
123456789:;<=>?@1ABC36BD8E:FG;>FAEDBAF@?>G=<;G:E98D76C543C21@
123456789:;<=>?@1ABC3DE58DF9G;BFDCBGA=@?>=A<;G:9F8E765E43C21@
123456789:;<=>?@1ABC36BD8EF9<EG=AEDBAG@?>=G<F;:9F8D76C543C21@
123456789:;<=>?@1ABC3D6EF7:EG;BEDCBGA=@?>=A<;G:F987F6D543C21@
123456789:;<=>?@1ABCD14CE5F7G:BFECBGA=@?>=A<;:G987F65E4D321D@
123456789:;<=>?@1ABCD14CE7F:G<BFECBGA=@?>=A<G;:F987E654D321D@
123456789:;<=>?@1ABCD1E5F8G:CFEDCGB;A=@?>=A<;B:G98F765E4321D@
123456789:;<=>?@1ABCD14C6BE7F9G<AFEBAG@?>=<G;:9F87E6C54D321D@
123456789:;<=>?@1ABC2D6E9F;BEDCBFAG;>A@?>G=<;GF:9E876D5432C1@
123456789:;<=>?@1ABC2D47CBE7F9G<AFEBAG@?>=<G;:9F87ED654D32C1@
123456789:;<=>?@1ABC2D6E9FG:=FBEDCBFA=@?>=AG<;:G9E876D5432C1@
123456789:;<=>?@1ABC25BDE58DF9G<AFDBAG@?>=<G;:9F8E765EC432C1@
123456789:;<=>?@1ABC2D6EF8;EG<BEDCBGA=@?>=A<G;F:98F76D5432C1@
123456789:;<=>?@1ABC1D36CBE6F9G=AFEBAG@?>=G<;:9F876ED543D21C@
123456789:;<=>?@1ABC1D4E8F;BEDCBFAG;>A@?>G=<;GF:98E7654D321C@
123456789:;<=>?@1AB5;A=@?>=A<;B:98765B4321@
123456789:;<=>?@1AB58A:@?>=<;:A98B765B4321@
123456789:;<=>?@1AB58A=@?>=A<;:98B765B4321@
123456789:;<=>?@1ABC1D3EF4:EGH:=GBEDCBGA=@?>=AH<;:HF987654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7:GBEDCBGA:@?>=<;:AH987HF654F3D21C@
123456789:;<=>?@1ABC17BDE7F9<EDG<H>AGDBAH@?>H=<GF;:9F87EC654321C@
123456789:;<=>?@1ABC1D3E5FGH58G:FBEDCBFA:@?>=<;:AG98H765HE43D21C@
123456789:;<=>?@1ABC1D69E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D876D54321C@
123456789:;<=>?@1ABC1D3E5FG6H8;AGFBEDCBFAH@?>=<;H:98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FGH58G=FBEDCBFA=@?>=AG<;:98H765HE43D21C@
123456789:;<=>?@1ABC14BDE4F9<EDG<H>AGDBAH@?>H=<GF;:9F87654EC321C@
123456789:;<=>?@1ABC1D3EF47EGH7=GBEDCBGA=@?>=AH<;:987HF654F3D21C@
123456789:;<=>?@1ABC1DE28DFG8;FH<BFDCBHA=@?>=A<H;G:98GE765432E1C@
123456789:;<=>?@1ABC1DE25DFG5;FH<BFDCBHA=@?>=A<H;G:98765GE432E1C@
123456789:;<=>?@1ABC1D6E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E76D54321C@
123456789:;<=>?@1ABC1D3E5FG69H;AGFBEDCBFAH@?>=<;H:9G876G5E43D21C@
123456789:;<=>?@1ABC47B9ADE9F;G=H?DGFEDHA@?H>=G<;F:9EB87C654C321@
123456789:;<=>?@1ABC4DE5F7G9H;DGFEDHCB;A=@?>=A<;BH:9G87F65E4C321@
123456789:;<=>?@1ABC47BDE7F9G;H=DGFEDHBA=@?>=AH<;G:9F87EC654C321@
123456789:;<=>?@1ABC1DE2F7:EDG:H<BGDCBHA=@?>=A<H;:GF987F65432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8;A@?>=<;H:98HG76F5E432E1C@
123456789:;<=>?@1ABC1D69CBE9FG:=FH>AFEBAH@?>H=G<;:G9ED876D54321C@
123456789:;<=>?@1ABC1DEF14E9DG:H<BGDCBHA=@?>=A<H;:G9E87654F321FC@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHA:@?>=<;:A9HG876G54F3D21C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHA:@?>=<;:A9H87G6E54F321FC@
123456789:;<=>?@1ABC1DE28DF9G;BFDCBGAH;>A@?>H=<;HG:9F8E765432E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHA:@?>=<;:A9H87GF654F32E1C@
123456789:;<=>?@1ABC1DE28DF9GH:=GBFDCBGA=@?>=AH<;:H9F8E765432E1C@
123456789:;<=>?@1ABC47BDE7:DF;G>AFDBAG@?>G=<;F:E987EC654C321@
123456789:;<=>?@1ABC4D6E9FG:=FBEDCBFA=@?>=AG<;:G9E876D54C321@
123456789:;<=>?@1ABC4D69CBE9F;G>AFEBAG@?>G=<;F:9ED876D54C321@
123456789:;<=>?@1ABC4D6E9F;BEDCBFAG;>A@?>G=<;GF:9E876D54C321@
123456789:;<=>?@1ABCD36C8BE9F;G>AFEBAG@?>G=<;F:9E8C76D543D21@
123456789:;<=>?@1ABCD3E5F8G:CFEDCGB;A=@?>=A<;B:G98F765E43D21@
123456789:;<=>?@1ABCD36CE7F9G<BFECBGA=@?>=A<G;:9F87E6D543D21@
123456789:;<=>?@1ABCD36CE7F:G<BFECBGA=@?>=A<G;:F987E6D543D21@
123456789:;<=>?@1ABC47BD8E:FG<?FAEDBAF@?G>=<G;:E98D7C654C321@
123456789:;<=>?@1ABC4DE58DF:G<BFDCBGA=@?>=A<G;:F98E765E4C321@
123456789:;<=>?@1ABC47BD8EF9<EG>AEDBAG@?>G=<F;:9F8D7C654C321@
123456789:;<=>?@1ABC4D6EF8;EG<BEDCBGA=@?>=A<G;F:98F76D54C321@
123456789:;<=>?@1ABCD3E5F7G:CFEDCGB;A=@?>=A<;B:G987F65E43D21@
123456789:;<=>?@1ABCD36C8BE9F<G>AFEBAG@?>G=<F;:9E8C76D543D21@
123456789:;<=>?@1ABC4D6E8F;BEDCBFAG;>A@?>G=<;GF:98E76D54C321@
123456789:;<=>?@1ABC4D69CBE9F<G>AFEBAG@?>G=<F;:9ED876D54C321@
123456789:;<=>?@1ABC4D6E8FG:=FBEDCBFA=@?>=AG<;:G98E76D54C321@
123456789:;<=>?@1ABC47BDE7:DF<G>AFDBAG@?>G=<F;:E987EC654C321@
123456789:;<=>?@1ABC4D6EF7:EG<BEDCBGA=@?>=A<G;:F987F6D54C321@
123456789:;<=>?@1ABC47BD8EF:=EG>AEDBAG@?>G=F<;:F98D7C654C321@
123456789:;<=>?@1ABC4DE58DF9G<BFDCBGA=@?>=A<G;:9F8E765E4C321@
123456789:;<=>?@1ABC47BD8E;FG<?FAEDBAF@?G>=<G;E:98D7C654C321@
123456789:;<=>?@1ABC2D47CBE7F<G>AFEBAG@?>G=<F;:987ED654D32C1@
123456789:;<=>?@1ABC2D4E6F;BEDCBFAG;>A@?>G=<;GF:9876E54D32C1@
123456789:;<=>?@1ABCD14C6BE7F<G>AFEBAG@?>G=<F;:987E6C54D321D@
123456789:;<=>?@1ABCD1E3F5G:CFEDCGB;A=@?>=A<;B:G98765F43E21D@
123456789:;<=>?@1ABCD14CE5F:G<BFECBGA=@?>=A<G;:F98765E4D321D@
123456789:;<=>?@1ABCD14CE5F7G<BFECBGA=@?>=A<G;:987F65E4D321D@
123456789:;<=>?@1ABC25BD6E;FG<?FAEDBAF@?G>=<G;E:9876D5C432C1@
123456789:;<=>?@1ABC2DE36DF7G<BFDCBGA=@?>=A<G;:987F6E543E2C1@
123456789:;<=>?@1ABCD1E3F8G:CFEDCGB;A=@?>=A<;B:G98F76543E21D@
123456789:;<=>?@1ABCD14C6BE7F9G>AFEBAG@?>G=<;:9F87E6C54D321D@
123456789:;<=>?@1ABC2D4E9F;BEDCBFAG;>A@?>G=<;GF:9E87654D32C1@
123456789:;<=>?@1ABC2D47CBE7F9G>AFEBAG@?>G=<;:9F87ED654D32C1@
123456789:;<=>?@1ABC2D4E9FG:=FBEDCBFA=@?>=AG<;:G9E87654D32C1@
123456789:;<=>?@1ABC25BDE58DF9G>AFDBAG@?>G=<;:9F8E765EC432C1@
123456789:;<=>?@1ABC1D36CBE6F9G;AFEBAG@?>=<;G:9F876ED543D21C@
123456789:;<=>?@1ABC1D6E8F;BEDCBFAG;>A@?>G=<;GF:98E76D54321C@
123456789:;<=>?@1ABC1D4E6F;BEDCBFAG;>A@?>G=<;GF:9876E54D321C@
123456789:;<=>?@1ABC1D36CBE6F;G=AFEBAG@?>=G<;F:9876ED543D21C@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB;A=@?>=A<;B:987G65F43E21D@
123456789:;<=>?@1ABCD14C6BE:F<G>AFEBAG@?>G=<F;:E9876C54D321D@
123456789:;<=>?@1ABCD36C8BE:F<G>AFEBAG@?>G=<F;:E98C76D543D21@
123456789:;<=>?@1ABCD3E5F7G9CFEDCGB;A=@?>=A<;B:9G87F65E43D21@
123456789:;<=>?@1ABCD36CE8F:G<BFECBGA=@?>=A<G;:F98E76D543D21@
123456789:;<=>?@1ABCD36CE7F9G;BFECBGA=@?>=A<;G:9F87E6D543D21@
123456789:;<=>?@1ABC47BD9E;FG<?FAEDBAF@?G>=<G;E:9D87C654C321@
123456789:;<=>?@1ABC4DE58DF9G;BFDCBGA=@?>=A<;G:9F8E765E4C321@
123456789:;<=>?@1ABC47BD9EF:=EG>AEDBAG@?>G=F<;:F9D87C654C321@
123456789:;<=>?@1ABC4D6EF7:EG;BEDCBGA=@?>=A<;G:F987F6D54C321@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGA=@?>=A<;:9G87F65E4D321D@
123456789:;<=>?@1ABCD14CE8F:G<BFECBGA=@?>=A<G;:F98E7654D321D@
123456789:;<=>?@1ABCD3E6F8G:CFEDCGB;A=@?>=A<;B:G98F76E543D21@
123456789:;<=>?@1ABCD36C8BE9F;G=AFEBAG@?>=G<;F:9E8C76D543D21@
123456789:;<=>?@1ABC4D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D654C321@
123456789:;<=>?@1ABC4D69CBE9F;G=AFEBAG@?>=G<;F:9ED876D54C321@
123456789:;<=>?@1ABC4D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D654C321@
123456789:;<=>?@1ABC47BDE7:DF;G=AFDBAG@?>=G<;F:E987EC654C321@
123456789:;<=>?@1ABC4D7EF8;EG<BEDCBGA=@?>=A<G;F:98F7D654C321@
123456789:;<=>?@1ABC47BD8EF9<EG=AEDBAG@?>=G<F;:9F8D7C654C321@
123456789:;<=>?@1ABC4DE69DF:G<BFDCBGA=@?>=A<G;:F9E876E54C321@
123456789:;<=>?@1ABC47BD8E:FG;>FAEDBAF@?>G=<;G:E98D7C654C321@
123456789:;<=>?@1ABC1D36CBE6F;G>AFEBAG@?>G=<;F:9876ED543D21C@
123456789:;<=>?@1ABC1D3E6F;BEDCBFAG;>A@?>G=<;GF:9876E543D21C@
123456789:;<=>?@1ABC1D6E9F;BEDCBFAG;>A@?>G=<;GF:9E876D54321C@
123456789:;<=>?@1ABC1D36CBE6F8G;AFEBAG@?>=<;G:98F76ED543D21C@
123456789:;<=>?@1ABC1D6E9FG:=FBEDCBFA=@?>=AG<;:G9E876D54321C@
123456789:;<=>?@1ABC1D4E9FG:=FBEDCBFA=@?>=AG<;:G9E87654D321C@
123456789:;<=>?@1ABC25BD6EF7:EG;AEDBAG@?>=<;G:F987F6D5C432C1@
123456789:;<=>?@1ABC2D7EF8;EG<BEDCBGA=@?>=A<G;F:98F7D65432C1@
123456789:;<=>?@1ABC1D36CBE6F8G=AFEBAG@?>=G<;:98F76ED543D21C@
123456789:;<=>?@1ABC1D4E9F;BEDCBFAG;>A@?>G=<;GF:9E87654D321C@
123456789:;<=>?@1ABC1D3E8F;BEDCBFAG;>A@?>G=<;GF:98E76543D21C@
123456789:;<=>?@1ABC1D36CBE6F9G>AFEBAG@?>G=<;:9F876ED543D21C@
123456789:;<=>?@1ABC25BDE58DF9G;AFDBAG@?>=<;G:9F8E765EC432C1@
123456789:;<=>?@1ABC2D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D65432C1@
123456789:;<=>?@1ABC2D47CBE7F9G;AFEBAG@?>=<;G:9F87ED654D32C1@
123456789:;<=>?@1ABC2D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D65432C1@
123456789:;<=>?@1ABCD14C6BE7F9G;AFEBAG@?>=<;G:9F87E6C54D321D@
123456789:;<=>?@1ABCD1E6F8G:CFEDCGB;A=@?>=A<;B:G98F76E54321D@
123456789:;<=>?@1ABC58BDE8;DF<G>AFDBAG@?>G=<F;E:98EC765C4321@
123456789:;<=>?@1ABC5D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D65C4321@
123456789:;<=>?@1ABC5D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D65C4321@
123456789:;<=>?@1ABC5D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D65C4321@
123456789:;<=>?@1ABCD47C9BE:F<G>AFEBAG@?>G=<F;:E9C87D654D321@
123456789:;<=>?@1ABCD4E6F8G:CFEDCGB;A=@?>=A<;B:G98F76E54D321@
123456789:;<=>?@1ABCD47CE8F:G<BFECBGA=@?>=A<G;:F98E7D654D321@
123456789:;<=>?@1ABC58BD9E;FG<?FAEDBAF@?G>=<G;E:9D8C765C4321@
123456789:;<=>?@1ABC5DE69DF:G<BFDCBGA=@?>=A<G;:F9E876E5C4321@
123456789:;<=>?@1ABC58BD9EF:=EG>AEDBAG@?>G=F<;:F9D8C765C4321@
123456789:;<=>?@1ABC5D7EF8;EG<BEDCBGA=@?>=A<G;F:98F7D65C4321@
123456789:;<=>?@1ABC1D36CBE6F<G>AFEBAG@?>G=<F;:9876ED543D21C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFAG;>A@?>G=<;GF:98765E43D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFAG;>A@?>G=<;GF:9E87D654321C@
123456789:;<=>?@1ABC1D36CBE6F8G:AFEBAG@?>=<;:G98F76ED543D21C@
123456789:;<=>?@1ABC1D7E9FG:=FBEDCBFA=@?>=AG<;:G9E87D654321C@
123456789:;<=>?@1ABC1D3E9FG:=FBEDCBFA=@?>=AG<;:G9E876543D21C@
123456789:;<=>?@1ABC1DE25DF6G<BFDCBGA=@?>=A<G;:9876F5E432E1C@
123456789:;<=>?@1ABC1D36CBE6F8G>AFEBAG@?>G=<;:98F76ED543D21C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFAG;>A@?>G=<;GF:9E876543D21C@
123456789:;<=>?@1ABC2D4E6FGH6I8JK:=JLAGJIHGLFBEDCBFAL=@?>=AK<;:K98I76HE54D32C1@
123456789:;<=>?@1ABC2D4EFG4H6I8JK:=LBEKJFIHGFJELDCBLA=@?>=AK<;:K98I76H54GD32C1@
123456789:;<=>?@1ABC2D47CBE7FGH7I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I987HED654D32C1@
123456789:;<=>?@1ABC2D4EFG4H6I8J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:98I76H54GD32C1@
123456789:;<=>?@1ABCD14C6BE7FGH7I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I987HE6C54D321D@
123456789:;<=>?@1ABCD1E3FGH3I5J7K:GJIHGKFL:CFEDCLB;A=@?>=A<;B:LK987J65I43HE21D@
123456789:;<=>?@1ABCD14CE5FGH5I8J:K<GJIHGKFL<BFECBLA=@?>=A<LK;:J98I765HE4D321D@
123456789:;<=>?@1ABCD14CE5FGH5I7J9K<GJIHGKFL<BFECBLA=@?>=A<LK;:9J87I65HE4D321D@
123456789:;<=>?@1ABC25BD6EFG6H9I;JK<?LAEKJFIHGFJELDBAL@?K>=<K;I:9H876GD5C432C1@
123456789:;<=>?@1ABC2DE36FG7H9I<JKL<BKDJFIHGFJEDKCBLA=@?>=A<LI;:9H87G6E543E2C1@
123456789:;<=>?@1ABC25BD6EFG6H9IJ:=IK>FIHGFKEL>AEDBAL@?>LK=J<;:J9H876GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4HI58HJ9K<FJHGFKEL<BEDCBLA=@?>=A<LK;:9J8I765I4GD32C1@
123456789:;<=>?@1ABC25BD6EFG6HI8;HJ<K>FJHGFKEL>AEDBAL@?>LK=<J;I:98I76GD5C432C1@
123456789:;<=>?@1ABC2DEF2GH36GI8J:EIGFEJDK:L<BKDCBLA=@?>=A<L;:KJ98I76H543H2FC1@
123456789:;<=>?@1ABCD1E3FGH3I6J8K:GJIHGKFL:CFEDCLB;A=@?>=A<;B:LK98J76I543HE21D@
123456789:;<=>?@1ABCD14C6BE7FGH7I9J;K>GJIHGKFL>AFEBAL@?>LK=<;J:9I87HE6C54D321D@
123456789:;<=>?@1ABC2D4EFG4H7I9J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:9I87H654GD32C1@
123456789:;<=>?@1ABC2D47CBE7FGH7I9J;K>GJIHGKFL>AFEBAL@?>LK=<;J:9I87HED654D32C1@
123456789:;<=>?@1ABC2D4EFG4H7I9JK:=LBEKJFIHGFJELDCBLA=@?>=AK<;:K9I87H654GD32C1@
123456789:;<=>?@1ABC25BDE58FG9H;I>JKL>AKDJFIHGFJEDKBAL@?>LI=<;H:9G8E765EC432C1@
123456789:;<=>?@1ABC2D4EFG4H7IJ8;IK<FIHGFKEL<BEDCBLA=@?>=A<LK;J:98J7H654GD32C1@
123456789:;<=>?@1ABC25BD6EFG6HI7:HJ;K>FJHGFKEL>AEDBAL@?>LK=<;J:I987I6GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4HI69HJ:K<FJHGFKEL<BEDCBLA=@?>=A<LK;:J9I876I54GD32C1@
123456789:;<=>?@1ABC2DEF2G4HI69HJ:EHGFEJDK:L<BKDCBLA=@?>=A<L;:KJ9I876I54G32FC1@
123456789:;<=>?@1ABC2DE36FG8H:I<JKL<BKDJFIHGFJEDKCBLA=@?>=A<LI;:H98G76E543E2C1@
123456789:;<=>?@1ABC25DE6FG8;FH<IJK<L>AKJBIDHFEDICBJAL@?>L=<KH;G:98G76E5C432C1@
123456789:;<=>?@1ABC1D36CEF6G9H;IJK;L>AKJBIEHGFEICBJAL@?>L=<;KH:9G876FD543D21C@
123456789:;<=>?@1ABC1D3E6FGH6I8J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:98I76HE543D21C@
123456789:;<=>?@1ABC1D4E6FGH6I9J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:9I876HE54D321C@
123456789:;<=>?@1ABC1D36CEF6G8H;IJK;L=AKJBIEHGFEICBJAL@?>=L<;KH:98G76FD543D21C@
123456789:;<=>?@1ABC1D4E6FGH6I9JK:=JLAGJIHGLFBEDCBFAL=@?>=AK<;:K9I876HE54D321C@
123456789:;<=>?@1ABC1D4EFG4H6I9JK:=LBEKJFIHGFJELDCBLA=@?>=AK<;:K9I876H54GD321C@
123456789:;<=>?@1ABC25BD6EF7:GH;I>J@KLAEKGJIHGKFELDBAL@J?>I=<;H:F987F6D5C432C1@
123456789:;<=>?@1ABC2DEF2G4H7IJ8;KL<BKDJIEHGFEIDKCBLA=@?>=A<L;J:98J7H654G32FC1@
123456789:;<=>?@1ABC2D4EF58GH9I<JAKLBEKGJIHGKFELDCBLAJ=@?>=A<I;:9H8F765F4D32C1@
123456789:;<=>?@1ABC25DE6F9GH:=IJ>AIKBLDGKIHGLFEDLCBKAJ@?>J=H<;:H9F876E5C432C1@
123456789:;<=>?@1ABC1D36CBE6FGH6I8J;K=GJIHGKFL=AFEBAL@?>=LK<;J:98I76HED543D21C@
123456789:;<=>?@1ABC1D4EFG4H6I9J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:9I876H54GD321C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8K;BJDCBKAL;>A@?>L=<;LK:98JI76H543G21FC@
123456789:;<=>?@1ABC1D36CBE6F9GHI9J;K>L@HKJIHLGAFEBAG@L?>K=<;J:9IF876ED543D21C@
123456789:;<=>?@1ABC25BDE58DF9GHI9J;K>L@HKJIHLGAFDBAG@L?>K=<;J:9IF8E765EC432C1@
123456789:;<=>?@1ABC2DEF2G4H7I9EHGFEIDJ9KL:=KBJDCBKA=@?>=AL<;:L9JI87H654G32FC1@
123456789:;<=>?@1ABC2DE36DF7GHI7J9K<LAHKJIHLGBFDCBGAL=@?>=A<K;:9J87IF6E543E2C1@
123456789:;<=>?@1ABC25DE6F9G;HIJ;KL<?KAJIBHDGFEDHCBIAK@?L>=<L;JG:9F876E5C432C1@
123456789:;<=>?@1ABC2D47CBE7F9GHI9J;K>L@HKJIHLGAFEBAG@L?>K=<;J:9IF87ED654D32C1@
123456789:;<=>?@1ABC2DEF2G4H7I9EHGFEIDJ9K;BJDCBKAL;>A@?>L=<;LK:9JI87H654G32FC1@
123456789:;<=>?@1ABCD14C6BE7F9GHI9J;K>L@HKJIHLGAFEBAG@L?>K=<;J:9IF87E6C54D321D@
123456789:;<=>?@1ABCD1EFG1H3I6J8FIHGFJEK8L:CKEDCLB;A=@?>=A<;B:L98KJ76I543H21GD@
123456789:;<=>?@1ABCD14CE5F7GHI7J9K<LAHKJIHLGBFECBGAL=@?>=A<K;:9J87IF65E4D321D@
123456789:;<=>?@1ABCD14EF5G8H:IJK:L<BKJCIEHGFEIDCJBLA=@?>=A<L;:KH98G765F4D321D@
123456789:;<=>?@1ABCD1E3F5GHI5J7K:LBHKJIHLGCFEDCGBL;A=@?>=A<;B:K987J65IF43E21D@
123456789:;<=>?@1ABCD14C6EF7G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G987F6C54D321D@
123456789:;<=>?@1ABC2D4E6FGH6I8J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:98I76HE54D32C1@
123456789:;<=>?@1ABC2D47CEF7G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G987FD654D32C1@
123456789:;<=>?@1ABC2D4E6FGH6I9JK:=JLAGJIHGLFBEDCBFAL=@?>=AK<;:K9I876HE54D32C1@
123456789:;<=>?@1ABC25DEF58EG9H<IJK<L>AKJBIDHGEDICBJAL@?>L=<KH;:9G8F765FC432C1@
123456789:;<=>?@1ABC1D36CBE6FGH6I9J;K=GJIHGKFL=AFEBAL@?>=LK<;J:9I876HED543D21C@
123456789:;<=>?@1ABC1D4EFG4H6I8J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:98I76H54GD321C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8K;BJDCBKAL;>A@?>L=<;LK:98JI76H54G321FC@
123456789:;<=>?@1ABC1D36CBE6F9GHI9J;K=L@HKJIHLGAFEBAG@L?>=K<;J:9IF876ED543D21C@
123456789:;<=>?@1ABC25BDE58DF9GHI9J<K>L@HKJIHLGAFDBAG@L?>K=<J;:9IF8E765EC432C1@
123456789:;<=>?@1ABC2DEF2G4H6I9EHGFEIDJ9KL:=KBJDCBKA=@?>=AL<;:L9JI876H54G32FC1@
123456789:;<=>?@1ABC2DE36DF7GHI7J:K<LAHKJIHLGBFDCBGAL=@?>=A<K;:J987IF6E543E2C1@
123456789:;<=>?@1ABC25DE6F8G;HIJ;KL<?KAJIBHDGFEDHCBIAK@?L>=<L;JG:98F76E5C432C1@
123456789:;<=>?@1ABC1DEF1G4HI58HJ9EHGFEJDK9L<BKDCBLA=@?>=A<L;:9KJ8I765I4G321FC@
123456789:;<=>?@1ABC1D4EFG4HI58HJ9K<FJHGFKEL<BEDCBLA=@?>=A<LK;:9J8I765I4GD321C@
123456789:;<=>?@1ABC25BD6E8FGH8I;JK<?JL@GJIHGLFAEDBAF@L?K>=<K;I:98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2GH36GI7J:EIGFEJDK:L<BKDCBLA=@?>=A<L;:KJ987I6H543H2FC1@
123456789:;<=>?@1ABC2D47CBE7F9GHI9J<K>L@HKJIHLGAFEBAG@L?>K=<J;:9IF87ED654D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I9EHGFEIDJ9K;BJDCBKAL;>A@?>L=<;LK:9JI876H54G32FC1@
123456789:;<=>?@1ABCD14C6BE7F9GHI9J<K>L@HKJIHLGAFEBAG@L?>K=<J;:9IF87E6C54D321D@
123456789:;<=>?@1ABCD1EFG1H3I5J8FIHGFJEK8L:CKEDCLB;A=@?>=A<;B:L98KJ765I43H21GD@
123456789:;<=>?@1ABCD14CE5F7GHI7J:K<LAHKJIHLGBFECBGAL=@?>=A<K;:J987IF65E4D321D@
123456789:;<=>?@1ABCD14EF5G7H:IJK:L<BKJCIEHGFEIDCJBLA=@?>=A<L;:KH987G65F4D321D@
123456789:;<=>?@1ABC25BD6E8FGH8IJ:=IK>L@GKIHGLFAEDBAF@L?>K=J<;:J98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2G4HI58HJ:EHGFEJDK:L<BKDCBLA=@?>=A<L;:KJ98I765I4G32FC1@
123456789:;<=>?@1ABC2D4E6FGH6IJ8;IK<LAGKIHGLFBEDCBFAL=@?>=A<K;J:98J76HE54D32C1@
123456789:;<=>?@1ABC2DEF2G4H6IJ8;KL<BKDJIEHGFEIDKCBLA=@?>=A<L;J:98J76H54G32FC1@
123456789:;<=>?@1ABCD1E3F5GHI5J8K:LBHKJIHLGCFEDCGBL;A=@?>=A<;B:K98J765IF43E21D@
123456789:;<=>?@1ABCD14C6EF7G9H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:9G87F6C54D321D@
123456789:;<=>?@1ABC2D4E6FGH6I9J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:9I876HE54D32C1@
123456789:;<=>?@1ABC2D47CEF7G9H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:9G87FD654D32C1@
123456789:;<=>?@1ABC2D4EF58GH:I<JAKLBEKGJIHGKFELDCBLAJ=@?>=A<I;:H98F765F4D32C1@
123456789:;<=>?@1ABC25DE6F8GH:=IJ>AIKBLDGKIHGLFEDLCBKAJ@?>J=H<;:H98F76E5C432C1@
123456789:;<=>?@1ABCD1E3F5GHI5J7K9LBHKJIHLGCFEDCGBL;A=@?>=A<;B:9K87J65IF43E21D@
123456789:;<=>?@1ABCD14C6EF8G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G98F76C54D321D@
123456789:;<=>?@1ABCD14EF6G8H:IJK:L<BKJCIEHGFEIDCJBLA=@?>=A<L;:KH98G76F54D321D@
123456789:;<=>?@1ABCD14CE5F7GHI7J9K;LAHKJIHLGBFECBGAL=@?>=A<;K:9J87IF65E4D321D@
123456789:;<=>?@1ABC2D4E6FGH6IJ7:IK;LAGKIHGLFBEDCBFAL=@?>=A<;K:J987J6HE54D32C1@
123456789:;<=>?@1ABC2DE36DF7GHI7J9K;LAHKJIHLGBFDCBGAL=@?>=A<;K:9J87IF6E543E2C1@
123456789:;<=>?@1ABC2D4EF58GH9I;JAKLBEKGJIHGKFELDCBLAJ=@?>=A<;I:9H8F765F4D32C1@
123456789:;<=>?@1ABCD1EFG1H4I6J8FIHGFJEK8L:CKEDCLB;A=@?>=A<;B:L98KJ76I54H321GD@
123456789:;<=>?@1ABCD14C6BE7F9GHI9J;K=L@HKJIHLGAFEBAG@L?>=K<;J:9IF87E6C54D321D@
123456789:;<=>?@1ABC2DEF2G5H7I9EHGFEIDJ9K;BJDCBKAL;>A@?>L=<;LK:9JI87H65G432FC1@
123456789:;<=>?@1ABC2D47CBE7F9GHI9J;K=L@HKJIHLGAFEBAG@L?>=K<;J:9IF87ED654D32C1@
123456789:;<=>?@1ABC2DEF2G5H7I9EHGFEIDJ9KL:=KBJDCBKA=@?>=AL<;:L9JI87H65G432FC1@
123456789:;<=>?@1ABC25BDE58DF9GHI9J;K=L@HKJIHLGAFDBAG@L?>=K<;J:9IF8E765EC432C1@
123456789:;<=>?@1ABC2DEF2G5H7IJ8;KL<BKDJIEHGFEIDKCBLA=@?>=A<L;J:98J7H65G432FC1@
123456789:;<=>?@1ABC25BD6EF7:GH;I=J@KLAEKGJIHGKFELDBAL@J?>=I<;H:F987F6D5C432C1@
123456789:;<=>?@1ABC2DEF2G5HI69HJ:EHGFEJDK:L<BKDCBLA=@?>=A<L;:KJ9I876I5G432FC1@
123456789:;<=>?@1ABC25BD6E8FGH8IJ9<IK=L@GKIHGLFAEDBAF@L?>=K<J;:9J8HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2GH47GI8J:EIGFEJDK:L<BKDCBLA=@?>=A<L;:KJ98I7H654H32FC1@
123456789:;<=>?@1ABC1D36CBE6F9GHI9J<K>L@HKJIHLGAFEBAG@L?>K=<J;:9IF876ED543D21C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8K;BJDCBKAL;>A@?>L=<;LK:98JI765H43G21FC@
123456789:;<=>?@1ABC1D4EFG4H7I9J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:9I87H654GD321C@
123456789:;<=>?@1ABC1D36CBE6FGH6I8J:K=GJIHGKFL=AFEBAL@?>=LK<;:J98I76HED543D21C@
123456789:;<=>?@1ABC1D4EFG4H7I9JK:=LBEKJFIHGFJELDCBLA=@?>=AK<;:K9I87H654GD321C@
123456789:;<=>?@1ABC1D3E6FGH6I9JK:=JLAGJIHGLFBEDCBFAL=@?>=AK<;:K9I876HE543D21C@
123456789:;<=>?@1ABC1DEF1GH25GI6J9EIGFEJDK9L<BKDCBLA=@?>=A<L;:9KJ876I5H432H1FC@
123456789:;<=>?@1ABC1D36CEF6G8H;IJK;L>AKJBIEHGFEICBJAL@?>L=<;KH:98G76FD543D21C@
123456789:;<=>?@1ABC1D3E6FGH6I9J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:9I876HE543D21C@
123456789:;<=>?@1ABC25BDE58FG9H<I>JKL>AKDJFIHGFJEDKBAL@?>LI=<H;:9G8E765EC432C1@
123456789:;<=>?@1ABC2D4EFG4H6I9JK:=LBEKJFIHGFJELDCBLA=@?>=AK<;:K9I876H54GD32C1@
123456789:;<=>?@1ABC2D47CBE7FGH7I9J<K>GJIHGKFL>AFEBAL@?>LK=<J;:9I87HED654D32C1@
123456789:;<=>?@1ABC2D4EFG4H6I9J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:9I876H54GD32C1@
123456789:;<=>?@1ABCD14C6BE7FGH7I9J<K>GJIHGKFL>AFEBAL@?>LK=<J;:9I87HE6C54D321D@
123456789:;<=>?@1ABCD1E3FGH3I5J8K:GJIHGKFL:CFEDCLB;A=@?>=A<;B:LK98J765I43HE21D@
123456789:;<=>?@1ABCD14CE5FGH5I7J:K<GJIHGKFL<BFECBLA=@?>=A<LK;:J987I65HE4D321D@
123456789:;<=>?@1ABC25BD6EFG6H8I;JK<?LAEKJFIHGFJELDBAL@?K>=<K;I:98H76GD5C432C1@
123456789:;<=>?@1ABC2DE36FG7H:I<JKL<BKDJFIHGFJEDKCBLA=@?>=A<LI;:H987G6E543E2C1@
123456789:;<=>?@1ABC25BD6EFG6H8IJ:=IK>FIHGFKEL>AEDBAL@?>LK=J<;:J98H76GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4HI58HJ:K<FJHGFKEL<BEDCBLA=@?>=A<LK;:J98I765I4GD32C1@
123456789:;<=>?@1ABC2D4EFG4H6IJ8;IK<FIHGFKEL<BEDCBLA=@?>=A<LK;J:98J76H54GD32C1@
123456789:;<=>?@1ABC1D36CEF6G9H;IJK;L=AKJBIEHGFEICBJAL@?>=L<;KH:9G876FD543D21C@
123456789:;<=>?@1ABC1D4E6FGH6I8J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:98I76HE54D321C@
123456789:;<=>?@1ABC1D4EF58GH9I<JAKLBEKGJIHGKFELDCBLAJ=@?>=A<I;:9H8F765F4D321C@
123456789:;<=>?@1ABCD1E4F7G9CFEDCGB;A=@?>=A<;B:9G87F654E321D@
123456789:;<=>?@1ABCD14C6BE8F:G=AFEBAG@?>=G<;:F98E76C54D321D@
123456789:;<=>?@1ABCD14C6BE8F;G>AFEBAG@?>G=<;F:98E76C54D321D@
123456789:;<=>?@1ABCD1E3F6G9CFEDCGB;A=@?>=A<;B:9G876F543E21D@
123456789:;<=>?@1ABCD14CE6F9G<BFECBGA=@?>=A<G;:9F876E54D321D@
123456789:;<=>?@1ABCD14CE5F8G;BFECBGA=@?>=A<;G:98F765E4D321D@
123456789:;<=>?@1ABC2D5EF7:EG;BEDCBGA=@?>=A<;G:F987F65D432C1@
123456789:;<=>?@1ABC2DE36DF8G;BFDCBGA=@?>=A<;G:98F76E543E2C1@
123456789:;<=>?@1ABC2DE47DF9G;BFDCBGA=@?>=A<;G:9F87E654E32C1@
123456789:;<=>?@1ABCD14CE6F9G;BFECBGA=@?>=A<;G:9F876E54D321D@
123456789:;<=>?@1ABCD14CE6F8G;BFECBGA=@?>=A<;G:98F76E54D321D@
123456789:;<=>?@1ABCD1E4F7G:CFEDCGB;A=@?>=A<;B:G987F654E321D@
123456789:;<=>?@1ABCD14C6BE7F:G=AFEBAG@?>=G<;:F987E6C54D321D@
123456789:;<=>?@1ABC2D5E8F;BEDCBFAG;>A@?>G=<;GF:98E765D432C1@
123456789:;<=>?@1ABC2D47CBE7F:G=AFEBAG@?>=G<;:F987ED654D32C1@
123456789:;<=>?@1ABC2D5E8FG:=FBEDCBFA=@?>=AG<;:G98E765D432C1@
123456789:;<=>?@1ABC2DE47DF9G<BFDCBGA=@?>=A<G;:9F87E654E32C1@
123456789:;<=>?@1ABC2DE47DF8G;BFDCBGA=@?>=A<;G:98F7E654E32C1@
123456789:;<=>?@1ABCD1E4F6G9CFEDCGB;A=@?>=A<;B:9G876F54E321D@
123456789:;<=>?@1ABCD14C6BE8F;G=AFEBAG@?>=G<;F:98E76C54D321D@
123456789:;<=>?@1ABCD1EFG1H3I5J7FIHGFJEK7L9CKEDCLB;A=@?>=A<;B:9L87KJ65I43H21GD@
123456789:;<=>?@1ABCD14C6BE8F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF98E76C54D321D@
123456789:;<=>?@1ABCD14C6BE8FGH8I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I98HE76C54D321D@
123456789:;<=>?@1ABCD1E3FGH3I5J7K9GJIHGKFL9CFEDCLB;A=@?>=A<;B:9LK87J65I43HE21D@
123456789:;<=>?@1ABCD14CE6FGH6I8J:K<GJIHGKFL<BFECBLA=@?>=A<LK;:J98I76HE54D321D@
123456789:;<=>?@1ABCD14CE5FGH5I7J9K;GJIHGKFL;BFECBLA=@?>=A<;LK:9J87I65HE4D321D@
123456789:;<=>?@1ABC2DEF2G4H6IJ7:KL;BKDJIEHGFEIDKCBLA=@?>=A<;L:J987J6H54G32FC1@
123456789:;<=>?@1ABC2DE36FG7H9I;JKL;BKDJFIHGFJEDKCBLA=@?>=A<;LI:9H87G6E543E2C1@
123456789:;<=>?@1ABC2DEF2G4HI58HJ9EHGFEJDK9L;BKDCBLA=@?>=A<;L:9KJ8I765I4G32FC1@
123456789:;<=>?@1ABC2D4EFG4HI58HJ9K;FJHGFKEL;BEDCBLA=@?>=A<;LK:9J8I765I4GD32C1@
123456789:;<=>?@1ABC2DEF2GH36GI7J9EIGFEJDK9L;BKDCBLA=@?>=A<;L:9KJ87I6H543H2FC1@
123456789:;<=>?@1ABC2D4EFG4H6IJ7:IK;FIHGFKEL;BEDCBLA=@?>=A<;LK:J987J6H54GD32C1@
123456789:;<=>?@1ABCD14EF5G7H9IJK9L;BKJCIEHGFEIDCJBLA=@?>=A<;L:9KH87G65F4D321D@
123456789:;<=>?@1ABCD14CE6F8GHI8J:K<LAHKJIHLGBFECBGAL=@?>=A<K;:J98IF76E54D321D@
123456789:;<=>?@1ABCD1E4FGH4I6J8K:GJIHGKFL:CFEDCLB;A=@?>=A<;B:LK98J76I54HE321D@
123456789:;<=>?@1ABCD14C6BE7FGH7I9J;K=GJIHGKFL=AFEBAL@?>=LK<;J:9I87HE6C54D321D@
123456789:;<=>?@1ABC2D5EFG5H7I9J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:9I87H65GD432C1@
123456789:;<=>?@1ABC2D47CBE7FGH7I9J;K=GJIHGKFL=AFEBAL@?>=LK<;J:9I87HED654D32C1@
123456789:;<=>?@1ABC2D5EFG5H7I9JK:=LBEKJFIHGFJELDCBLA=@?>=AK<;:K9I87H65GD432C1@
123456789:;<=>?@1ABC25BDE58FG9H;I=JKL=AKDJFIHGFJEDKBAL@?>=LI<;H:9G8E765EC432C1@
123456789:;<=>?@1ABC2D5EFG5H7IJ8;IK<FIHGFKEL<BEDCBLA=@?>=A<LK;J:98J7H65GD432C1@
123456789:;<=>?@1ABC25BD6EFG6HI7:HJ;K=FJHGFKEL=AEDBAL@?>=LK<;J:I987I6GD5C432C1@
123456789:;<=>?@1ABC2D5EFG5HI69HJ:K<FJHGFKEL<BEDCBLA=@?>=A<LK;:J9I876I5GD432C1@
123456789:;<=>?@1ABC25BD6EFG6H8IJ9<IK=FIHGFKEL=AEDBAL@?>=LK<J;:9J8H76GD5C432C1@
123456789:;<=>?@1ABC2DE47FG8H:I<JKL<BKDJFIHGFJEDKCBLA=@?>=A<LI;:H98G7E654E32C1@
123456789:;<=>?@1ABC2DE47DF8GHI8J:K<LAHKJIHLGBFDCBGAL=@?>=A<K;:J98IF7E654E32C1@
123456789:;<=>?@1ABC1D36CEF6G9H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:9G876FD543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I8J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:98I765HE43D21C@
123456789:;<=>?@1ABC1D4E7FGH7I9J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:9I87HE654D321C@
123456789:;<=>?@1ABC1D36CEF6G8H:IJK:L=AKJBIEHGFEICBJAL@?>=L<;:KH98G76FD543D21C@
123456789:;<=>?@1ABC1D4E7FGH7I9JK:=JLAGJIHGLFBEDCBFAL=@?>=AK<;:K9I87HE654D321C@
123456789:;<=>?@1ABC1D3EFG3H6I9JK:=LBEKJFIHGFJELDCBLA=@?>=AK<;:K9I876H543GD21C@
123456789:;<=>?@1ABC1DE25FG6H9I<JKL<BKDJFIHGFJEDKCBLA=@?>=A<LI;:9H876G5E432E1C@
123456789:;<=>?@1ABC1DEF1G4H7IJ8;KL<BKDJIEHGFEIDKCBLA=@?>=A<L;J:98J7H654G321FC@
123456789:;<=>?@1ABC25DE6F8GH9<IJ=AIKBLDGKIHGLFEDLCBKAJ@?>=J<H;:9H8F76E5C432C1@
123456789:;<=>?@1ABC2D5EF69GH:I<JAKLBEKGJIHGKFELDCBLAJ=@?>=A<I;:H9F876F5D432C1@
123456789:;<=>?@1ABC1D36CBE6FGH6I8J;K>GJIHGKFL>AFEBAL@?>LK=<;J:98I76HED543D21C@
123456789:;<=>?@1ABC1D3EFG3H6I9J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:9I876H543GD21C@
123456789:;<=>?@1ABC1DEF1G3H6I9EHGFEIDJ9K;BJDCBKAL;>A@?>L=<;LK:9JI876H543G21FC@
123456789:;<=>?@1ABC1D36CBE6F8GHI8J;K>L@HKJIHLGAFEBAG@L?>K=<;J:98IF76ED543D21C@
123456789:;<=>?@1ABC1DEF1G3H6I9EHGFEIDJ9KL:=KBJDCBKA=@?>=AL<;:L9JI876H543G21FC@
123456789:;<=>?@1ABC1DEF1G4H7I9EHGFEIDJ9KL:=KBJDCBKA=@?>=AL<;:L9JI87H654G321FC@
123456789:;<=>?@1ABC25DE6FG7:FH;IJK;L=AKJBIDHFEDICBJAL@?>=L<;KH:G987G6E5C432C1@
123456789:;<=>?@1ABC2D5E7FGH7IJ8;IK<LAGKIHGLFBEDCBFAL=@?>=A<K;J:98J7HE65D432C1@
123456789:;<=>?@1ABC1D36CBE6F8GHI8J:K=L@HKJIHLGAFEBAG@L?>=K<;:J98IF76ED543D21C@
123456789:;<=>?@1ABC1DEF1G4H7I9EHGFEIDJ9K;BJDCBKAL;>A@?>L=<;LK:9JI87H654G321FC@
123456789:;<=>?@1ABC1D3EFG3H5I8J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:98I765H43GD21C@
123456789:;<=>?@1ABC1D36CBE6FGH6I9J<K>GJIHGKFL>AFEBAL@?>LK=<J;:9I876HED543D21C@
123456789:;<=>?@1ABC25DEF58EG9H;IJK;L=AKJBIDHGEDICBJAL@?>=L<;KH:9G8F765FC432C1@
123456789:;<=>?@1ABC2D5E7FGH7I9JK:=JLAGJIHGLFBEDCBFAL=@?>=AK<;:K9I87HE65D432C1@
123456789:;<=>?@1ABC2D47CEF7G9H;IJK;L=AKJBIEHGFEICBJAL@?>=L<;KH:9G87FD654D32C1@
123456789:;<=>?@1ABC2D5E7FGH7I9J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:9I87HE65D432C1@
123456789:;<=>?@1ABCD14C6EF7G9H;IJK;L=AKJBIEHGFEICBJAL@?>=L<;KH:9G87F6C54D321D@
123456789:;<=>?@1ABCD1E4F6GHI6J8K:LBHKJIHLGCFEDCGBL;A=@?>=A<;B:K98J76IF54E321D@
123456789:;<=>?@1ABCD1EFG1H3I5J7FIHGFJEK7L:CKEDCLB;A=@?>=A<;B:L987KJ65I43H21GD@
123456789:;<=>?@1ABCD14C6BE7F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF987E6C54D321D@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8K;BJDCBKAL;>A@?>L=<;LK:98JI76H54G32FC1@
123456789:;<=>?@1ABC2D47CBE7F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF987ED654D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8KL:=KBJDCBKA=@?>=AL<;:L98JI76H54G32FC1@
123456789:;<=>?@1ABC2DEF2G4H6IJ7:KL<BKDJIEHGFEIDKCBLA=@?>=A<L;:J987J6H54G32FC1@
123456789:;<=>?@1ABC25DE6F8G:HIJ:KL<?KAJIBHDGFEDHCBIAK@?L>=<L;:JG98F76E5C432C1@
123456789:;<=>?@1ABC2DEF2G4HI58HJ9EHGFEJDK9L<BKDCBLA=@?>=A<L;:9KJ8I765I4G32FC1@
123456789:;<=>?@1ABC25BD6E9FGH9IJ:=IK>L@GKIHGLFAEDBAF@L?>K=J<;:J9HE876D5C432C1@
123456789:;<=>?@1ABC2DEF2GH36GI7J9EIGFEJDK9L<BKDCBLA=@?>=A<L;:9KJ87I6H543H2FC1@
123456789:;<=>?@1ABC25BD6E9FGH9I;JK<?JL@GJIHGLFAEDBAF@L?K>=<K;I:9HE876D5C432C1@
123456789:;<=>?@1ABCD14EF5G7H9IJK9L<BKJCIEHGFEIDCJBLA=@?>=A<L;:9KH87G65F4D321D@
123456789:;<=>?@1ABCD14CE5F8GHI8J:K<LAHKJIHLGBFECBGAL=@?>=A<K;:J98IF765E4D321D@
123456789:;<=>?@1ABCD1E3F6GHI6J8K:LBHKJIHLGCFEDCGBL;A=@?>=A<;B:K98J76IF543E21D@
123456789:;<=>?@1ABCD14C6EF7G9H;IJK;L>AKJBIEHGFEICBJAL@?>L=<;KH:9G87F6C54D321D@
123456789:;<=>?@1ABC2D4E7FGH7I9J;KAGJIHGKFBEDCBFAKL;>A@?>L=<;LJ:9I87HE654D32C1@
123456789:;<=>?@1ABC2D47CEF7G9H;IJK;L>AKJBIEHGFEICBJAL@?>L=<;KH:9G87FD654D32C1@
123456789:;<=>?@1ABC2D4E7FGH7I9JK:=JLAGJIHGLFBEDCBFAL=@?>=AK<;:K9I87HE654D32C1@
123456789:;<=>?@1ABC25DEF58EG9H;IJK;L>AKJBIDHGEDICBJAL@?>L=<;KH:9G8F765FC432C1@
123456789:;<=>?@1ABC2D4E7FGH7IJ8;IK<LAGKIHGLFBEDCBFAL=@?>=A<K;J:98J7HE654D32C1@
123456789:;<=>?@1ABC25DE6FG7:FH;IJK;L>AKJBIDHFEDICBJAL@?>L=<;KH:G987G6E5C432C1@
123456789:;<=>?@1ABC2D4EF69GH:I<JAKLBEKGJIHGKFELDCBLAJ=@?>=A<I;:H9F876F54D32C1@
123456789:;<=>?@1ABC1D36CBE6FGH6I9J;K>GJIHGKFL>AFEBAL@?>LK=<;J:9I876HED543D21C@
123456789:;<=>?@1ABC1D3EFG3H6I8J;FIHGFJEK;BEDCBKAL;>A@?>L=<;LKJ:98I76H543GD21C@
123456789:;<=>?@1ABC1DEF1G4H6I9EHGFEIDJ9K;BJDCBKAL;>A@?>L=<;LK:9JI876H54G321FC@
123456789:;<=>?@1ABC1D36CBE6F8GHI8J;K=L@HKJIHLGAFEBAG@L?>=K<;J:98IF76ED543D21C@
123456789:;<=>?@1ABC1DEF1G4H6I9EHGFEIDJ9KL:=KBJDCBKA=@?>=AL<;:L9JI876H54G321FC@
123456789:;<=>?@1ABC1D3EFG3HI4J6K8L:HKJIHLGF:EMN:=MBEDCBMA=@?>=AN<;:NFL98K76J54I3GD21C@
123456789:;<=>?@1ABC1DEF1G3HI47HJK7:JEHGFEJD:CBL:M<N>AMLBAN@?>N=<M;:LDK987KI654I3G21FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7HIJ7K9<JIL<M>N@HMLIHNGA@N?>M=<LK;:9K87JGF65E43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK58J:IEHGFEID:CBL:M<N>AMLBAN@?>N=<M;:LDJ98K765KH43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ6K8L:MN;>AGMILKJIMHGNFBEDCBFAN@?>N=<;N:L98K76J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8;LM<N>AMLBKDJIEHGFEIDKCBLAN@?>N=<M;K:98K76J5H43G21FC@
123456789:;<=>?@1ABC1DEF1GHI14HJ5K7L9GKJHGLFE9DM:N<BMDCBNA=@?>=A<N;:M9EL87K65J4I321IFC@
123456789:;<=>?@1ABC1DEF1G3H5IJ69IEHGFEID9CBK9LM:=LN>ALKBAN@?>N=M<;:M9KDJ876J5H43G21FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8IJK8;JL<M>N@IMLJINHA@N?>M=<L;K:98KHG76F5E432E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69IEHGFEID9CBK9L;MN<?MALKBAM@?N>=<N;L:9KDJ876J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJK58JL9M;N=IMLJINHG=FBEDCBFA=@?>=AGN<;M:9L8K765KHE43D21C@
123456789:;<=>?@1ABC14BDE4FGH4I6J8KL9<KGJIHGKF<EDM<N>AMDBAN@?>N=<MFL;:9L8J76I54HEC321C@
123456789:;<=>?@1ABC1D3EF47GHI7J9K;L=HKJIHLGM=NBEMGFENDCBNA=@?>=AML<;K:9J87IF654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7IJK7L9M;N=JMLKJNIAHGBEDCBGAI=@?>=AN<;M:9L87KHF654F3D21C@
123456789:;<=>?@1ABC1DEF1GH2I4J6K8GJIHGKFE8DLM8;LN<BLDCBNA=@?>=A<N;M:98MEK76J54I32H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6JK7:JEIGFEJD:CBL:M<N>AMLBAN@?>N=<M;:LDK987K6I5H432H1FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ6K8L:MN;AGMILKJIMHGNFBEDCBFAN=@?>=A<;N:L98K76J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69K;LM<N>AMLBKDJIEHGFEIDKCBLAN@?>N=<M;K:9J876J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH58G:IJK:L<M>N@JMLKJNIAGFBEDCBFAI@N?>M=<L;:KG98H765HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9<JLM<N>AMLBJDCBLAN@?>N=<MK;:9K87JI65H43G21FC@
123456789:;<=>?@1ABC1D3EF47EGH7:IJK:L<M>N@JMLKJNIAHGBEDCBGAI@N?>M=<L;:KH987HF654F3D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7:KLM:=LN>ALKBJDCBKAN@?>N=M<;:MJ987JI65H43G21FC@
123456789:;<=>?@1ABC1DE25FGH5I7J9K;GJIHGKFL;MN<BMDLFEDMCBNA=@?>=A<N;LK:9J87I65HE432E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7:KL;MN<?MALKBJDCBKAM@?N>=<N;L:J987JI65H43G21FC@
123456789:;<=>?@1ABC14DEF4G6H8IJ9<KLM<N>AMLBKDJIEHGFEIDKCBLAN@?>N=<MJ;:9J8H76G54FC321C@
123456789:;<=>?@1ABC1D3E5FGH58IJ9K;L=MNAGMILKJIMHGNFBEDCBFAN=@?>=AL<;K:9J8H765HE43D21C@
123456789:;<=>?@1ABC1DEF1GH2I4J6KL7:EKGJIHGKFELDM:N<BMDCBNA=@?>=A<N;:ML987L6J54I32H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8;LM<N>AMLBKDCBLAN@?>N=<M;K:98KJ76I5H432H1FC@
123456789:;<=>?@1ABC1D3EFG3HI4J6K8LM9<FLHKJIHLGFMEN<BEDCBNA=@?>=A<NM;:9M8K76J54I3GD21C@
123456789:;<=>?@1ABC1DEF1G3HI47HJ8EHGFEJDK8;LM<N>AMLBKDCBLAN@?>N=<M;K:98KJ7I654I3G21FC@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHAI9JK:L<M>N@JMLKJNIA@N?>M=<L;:K9IHG876G54F3D21C@
123456789:;<=>?@1ABC1DEF1GHI14H6GJ7K9EJGFEKD:CBL:M<N>AMLBAN@?>N=<M;:LD9K87J6H54I321IFC@
123456789:;<=>?@1ABC1DEF1GH2I4J6K8GJIHGKFE8DL9M;BLDCBMAN;>A@?>N=<;NM:9L8EK76J54I32H1FC@
123456789:;<=>?@1ABC1DEF1GH2I47HGJ7K9EJGFEKD:CBL:M<N>AMLBAN@?>N=<M;:LD9K87JI654I32H1FC@
123456789:;<=>?@1ABC1DEF1GH2I4J6K8GJIHGKFE8DL9MN:=MBLDCBMA=@?>=AN<;:N9L8EK76J54I32H1FC@
123456789:;<=>?@1ABC1DEF1GH25GIJ58IK9EIGFEKD:CBL:M<N>AMLBAN@?>N=<M;:LD9K8J765JH432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I4JK58JL9GJIHGLFE9DM:N<BMDCBNA=@?>=A<N;:M9EL8K765K4I32H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJD9CBK9LM:=LN>ALKBAN@?>N=M<;:M9KD8J76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2IJ36IK7L9GKIHGLFE9DM:N<BMDCBNA=@?>=A<N;:M9EL87K6J543J2H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJD9CBK9L;MN<?MALKBAM@?N>=<N;L:9KD8J76I5H432H1FC@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHAI9JK:L<M>N@JMLKJNIA@N?>M=<L;:K9IH87GF654F32E1C@
123456789:;<=>?@1ABC1DEF1G3HIJ36I8HK9EHGFEKD:CBL:M<N>AMLBAN@?>N=<M;:LD9K8I76J543JG21FC@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHAI9JK:L<M>N@JMLKJNIA@N?>M=<L;:K9IH87G6E54F321FC@
123456789:;<=>?@1ABC1DEF1G3HI4J69IHK9EHGFEKD:CBL:M<N>AMLBAN@?>N=<M;:LD9KJ876J54I3G21FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8IJ9KL:=KM>N@IMKJINHA@N?>M=L<;:L9J8HG76F5E432E1C@
123456789:;<=>?@1ABC1DEF1G3HI47HJ8EHGFEJD9CBK9L;MN<?MALKBAM@?N>=<N;L:9KD8J7I654I3G21FC@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIJK:=JBEDCBJA=@?>=AK<;:KI98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7:GBEDCBGI:J<K>AJIBAK@?>K=<J;:IH987HF654F3D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFGH7I9<HGJ<K>AJGBAK@?>K=<JI;:9I87HF65E43D21C@
123456789:;<=>?@1ABC1D3E5FGH58G:FBEDCBFI:J<K>AJIBAK@?>K=<J;:IG98H765HE43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:JK;>AJFIHGFJBEDCBFAK@?>K=<;K:I98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:JK;AJFIHGFJBEDCBFAK=@?>=A<;K:I98H76G5E43D21C@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDIJ:K<BJDCBKA=@?>=A<K;:J9I87H65G4F321FC@
123456789:;<=>?@1ABC1D3EF4G6H8IJ9<IEHGFEIK<BEDCBKA=@?>=A<KJ;:9J8H76G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGHI8;HJ<K>AJHBAK@?>K=<J;I:98IG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7:HDGFEDHJ:K<BJDCBKA=@?>=A<K;:JI987I6G54F32E1C@
123456789:;<=>?@1ABC1D3E5FGH58GI9J;K=FJIGFKBEDCBFA=@?>=AK<;J:9I8H765HE43D21C@
123456789:;<=>?@1ABC14BDE4F6G8HI9<HDGFEDHJ<K>AJDBAK@?>K=<JI;:9I8G76F54EC321C@
123456789:;<=>?@1ABC1D3EF47EGH7I9J;K=GJIHGKBEDCBGA=@?>=AK<;J:9I87HF654F3D21C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHIJ8;IK<BIDCBKA=@?>=A<K;J:98JH76G54F32E1C@
123456789:;<=>?@1ABC1DE25DFG5H7I9J;FIHGFJK<BFDCBKA=@?>=A<K;J:9I87H65GE432E1C@
123456789:;<=>?@1ABC1D3EF4G69FEH9BEDCBHI:J<K>AJIBAK@?>K=<J;:I9HG876G54F3D21C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHI:J<K>AJIBAK@?>K=<J;:I9H87G6E54F321FC@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHI9J;BIDCBJAK;>A@?>K=<;KJ:9I8H76G54F32E1C@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHI:J<K>AJIBAK@?>K=<J;:I9H87GF654F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHI9JK:=JBIDCBJA=@?>=AK<;:K9I8H76G54F32E1C@
123456789:;<=>?@1ABC1DE2F4GH58GI9DGFEDIJ:K<BJDCBKA=@?>=A<K;:J9I8H765H4F32E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGH9IJ:=IK>AIHBAK@?>K=J<;:J9H8G76F5E432E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDIJ:K<BJDCBKA=@?>=A<K;:J9I87H6G543G2E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHIJ8K:=LM>ALNBILKJINDCBNAM@?>M=K<;:K98JH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F4GH58I:JBKDGJIHGKFEDKCBJL:M<N>AMLBAN@?>N=<M;:LI98H765H4F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7:J<KLM<N>AMLBKDJIHDGFEDHKCBLAN@?>N=<MJ;:I987I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8;LM<N>AMLBKJIBHDGFEDHCBILAN@?>N=<M;K:98K76JG54F32E1C@
123456789:;<=>?@1ABC1DEF14EGH4I6J8KL9DKGJIHGKEDLM:N<BMDCBNA=@?>=A<N;:M9L8J76I54HF321FC@
123456789:;<=>?@1ABC1DE2F4G6HIJ69IBHDGFEDHCBIK9LM:=LN>ALKBAN@?>N=M<;:M9KJ876JG54F32E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDIJK9<JLM<N>AMLBJDCBLAN@?>N=<MK;:9KI87H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7JKL7:KDJFIHGFJEDKM:N<BMDCBNA=@?>=A<N;:ML987LI65H43G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDIJK9<JLM<N>AMLBJDCBLAN@?>N=<MK;:9KI87H65G4F321FC@
123456789:;<=>?@1ABC1D3E5FGH58GIJ8K:L<MN=@MILKJIMAGFBEDCBFAI@N?>=N<L;:K98JH765HE43D21C@
123456789:;<=>?@1AB2CDE25DFG5H7I9JKL9<KCJFIHGFJDCKM<N>AMCBAN@?>N=<ML;:9LI87H65GE432EB1@
123456789:;<=>?@1ABC1D3E5F7BEDCBFGH7:GIJ:K<LM=@LNAILKJINGBAN@M?>=M<K;:JH987HF65E43D21C@
123456789:;<=>?@1ABC1DEF14EG5H7IJK7:JBIDHGEDICBJL:M<N>AMLBAN@?>N=<M;:LK987KH65G4F321FC@
123456789:;<=>?@1ABC1DE2FG3H5I7J9FIHGFJKL9<KMN<BMDKFEDMCBNA=@?>=A<NL;:9LJ87I65H43G2E1C@
123456789:;<=>?@1ABC1DEF14EGH4I6J8K:GJIHGKL;MN<BMDLGEDMCBNA=@?>=A<N;L:K98J76I54HF321FC@
123456789:;<=>?@1ABC1DE2F4G6HI7:HDGFEDHJ:KLM:=LN>ALKBJDCBKAN@?>N=M<;:MJI987I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8BIDGFEDICBJKL8;KM<N>AMKBAN@?>N=<M;L:98LJH765H4F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9<KLM<N>AMLBKDJIHDGFEDHKCBLAN@?>N=<MJ;:9J87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69K;LM<N>AMLBKJIBHDGFEDHCBILAN@?>N=<M;K:9J876JG54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69I;HDGFEDHK;LM<N>AMLBKDCBLAN@?>N=<M;KI:9J876JG54F32E1C@
123456789:;<=>?@1ABC1DEF1G36FEH6I8J:DIHEDJK;LM<N>AMLBKDCBLAN@?>N=<M;K:J98I76HG543G21FC@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8;IDGFEDIK;LM<N>AMLBKDCBLAN@?>N=<M;KJ:98JH765H4F32E1C@
123456789:;<=>?@1ABC1DEF14EGH47GI8J:DIGEDJK;LM<N>AMLBKDCBLAN@?>N=<M;K:J98I7H654HF321FC@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8;IDHFEDIK;LM<N>AMLBKDCBLAN@?>N=<M;KJ:98J7H6G543G2E1C@
123456789:;<=>?@1ABC1DEF14EG5HI69HJ:DHGEDJK;LM<N>AMLBKDCBLAN@?>N=<M;K:J9I876I5G4F321FC@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8;IDHGEDIK;LM<N>AMLBKDCBLAN@?>N=<M;KJ:98J7H65G4F321FC@
123456789:;<=>?@1ABC1D3EF47EGH7IJ8K:L<MN=@MILKJIMAHGBEDCBGAI@N?>=N<L;:K98J7HF654F3D21C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8BIDHGEDICBJKL8;KM<N>AMKBAN@?>N=<M;L:98LJ7H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG3H5I7JK8;JFIHGFJL;MN<BMDLFEDMCBNA=@?>=A<N;LK:98K7I65H43G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDIJ:KL;MN<?MALKBJDCBKAM@?N>=<N;L:J9I87H65G4F321FC@
123456789:;<=>?@1ABC1DE2F4GH5I7:HGJ:DGFEDJK;LM<N>AMLBKDCBLAN@?>N=<M;K:JI987I65H4F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHI:JK;L=M?NAJMLKJNIBAN@?M>=L<;K:I9H87G6E54F321FC@
123456789:;<=>?@1ABC1DE2FG3H5I7JK8DJFIHGFJEDKL9M;BLDCBMAN;>A@?>N=<;NM:9L8K7I65H43G2E1C@
123456789:;<=>?@1ABC1DE2FG3H58GFI8J:DIFEDJK;LM<N>AMLBKDCBLAN@?>N=<M;K:J98IH765H43G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7JK8DJFIHGFJEDKL9MN:=MBLDCBMA=@?>=AN<;:N9L8K7I65H43G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5IJ69IKL9DKFIHGFKEDLM:N<BMDCBNA=@?>=A<N;:M9LJ876J5H43G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8BIDHGEDICBJK9LM:=LN>ALKBAN@?>N=M<;:M9K8J7H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG3HI47HJ8KL9DKFJHGFKEDLM:N<BMDCBNA=@?>=A<N;:M9L8J7I654I3G2E1C@
123456789:;<=>?@1ABC1DE2FG3HI47HJ8K:FJHGFKL;MN<BMDLFEDMCBNA=@?>=A<N;L:K98J7I654I3G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8BIDHGEDICBJK9L;MN<?MALKBAM@?N>=<N;L:9K8J7H65G4F321FC@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8BIDGFEDICBJK9LM:=LN>ALKBAN@?>N=M<;:M9K8JH765H4F32E1C@
123456789:;<=>?@1ABC1DE2F4GH5I7:JBKDGJIHGKFEDKCBJL:M<N>AMLBAN@?>N=<M;:LI987I65H4F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHIJ8;K=LM>ALNBILKJINDCBNAM@?>M=K<;J:98JH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F4GHI47H9GJK9BJDGFEDJCBKL:M<N>AMLBAN@?>N=<M;:L9KH87I654IF32E1C@
123456789:;<=>?@1ABC1DEF1G36FEH6I8JK9BJDIHEDJCBKL:M<N>AMLBAN@?>N=<M;:L9K8I76HG543G21FC@
123456789:;<=>?@1ABC1DE2FG36FHI69HJK9BJDHFEDJCBKL:M<N>AMLBAN@?>N=<M;:L9KI876IG543G2E1C@
123456789:;<=>?@1ABC1DEF14EGH47GI8JK9BJDIGEDJCBKL:M<N>AMLBAN@?>N=<M;:L9K8I7H654HF321FC@
123456789:;<=>?@1ABC1DEF14EG5HI69HJK9BJDHGEDJCBKL:M<N>AMLBAN@?>N=<M;:L9KI876I5G4F321FC@
123456789:;<=>?@1ABC1DE2FG3H58GFI8JK9BJDIFEDJCBKL:M<N>AMLBAN@?>N=<M;:L9K8IH765H43G2E1C@
123456789:;<=>?@1ABC1DEF14E6DG7HI8JK9L;M=N?JMLKJNAIHBGDCBHAJ@?N>=M<;L:9K8I7G6E54F321FC@
123456789:;<=>?@1ABC1DE2F4GH5I7J9KL:=MBNDGMLKGJIHGKNFEDNCBMA=@?>=AL<;:L9J87I65H4F32E1C@
123456789:;<=>?@1ABC1DE25DFG58HI9J;K=LM>ALNBFLHKJIHLGFNDCBNAM@?>M=K<;J:9I8G765GE432E1C@
123456789:;<=>?@1ABC1D3EF4G6H8IJ9K;>JLM>ALNBELJIEHGFEINDCBNAM@?>MK=<;K:9J8H76G54F3D21C@
123456789:;<=>?@1ABC1D3EFG36F8HI9J;K=LM>ALNBELHKJIHLFENDCBNAM@?>M=K<;J:9I8F76G543GD21C@
123456789:;<=>?@1ABC1D3EF4G6HI7J9K;LAHKJIHLMBEHGFEMDCBMALN;>A@?>N=<;NK:9J87I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7J9<IKL<M>ALKBIHNBEHGFENDCBNKAM@?>M=<LJ;:9J87I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7J9KL:=KMAHKJIHMNBEHGFENDCBNAM=@?>=AL<;:L9J87I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7J9KL:=MBELKNEHKJIHNGFENMDCBMA=@?>=AL<;:L9J87I6G54F3D21C@
123456789:;<=>?@1ABC1DE25FG6H8IJ9K;LM<BLDNFILKJINHGFNEDLCBMA=@?>=A<M;K:9J8H76G5E432E1C@
123456789:;<=>?@1ABC1DE2F4GH5I7JK8;LM<BLDKJNDGJIHGNFEDNLCBMA=@?>=A<M;K:98K7I65H4F32E1C@
123456789:;<=>?@1ABC1D3EFG36FH7I9JK:=LM>ALNBELKJEIHFEJNDCBNAM@?>M=K<;:K9I87H6G543GD21C@
123456789:;<=>?@1ABC1D3EF47GH8I:JK;>JLM>ALNBELGJIHGLFENDCBNAM@?>MK=<;K:I98H7F654F3D21C@
123456789:;<=>?@1ABC1DE25DFG5H7I9JK:=LM>ALNBFLKJFIHGFJNDCBNAM@?>M=K<;:K9I87H65GE432E1C@
123456789:;<=>?@1ABC1DE2F4GH58IJ9K;L=MBNDGMILKJIMHGNFEDNCBMA=@?>=AL<;K:9J8H765H4F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7:JK;L=MBNDJMLKJNIHDGFEDHNCBMA=@?>=AL<;K:I987I6G54F32E1C@
123456789:;<=>?@1ABC1DE25DFG5H7IJ8;KL<M>ALKBJINBFIHGFNDCBNKAM@?>M=<L;J:98J7H65GE432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7IJ8K:L<MAILKJIMNBFIHGFNDCBNAM=@?>=A<L;:K98J7H65GE432E1C@
123456789:;<=>?@1ABC1DE25FG6H8I:JK;L=MBNDJMLKJNFIHGFJEDNCBMA=@?>=AL<;K:I98H76G5E432E1C@
123456789:;<=>?@1ABC1D3EF4G6HI7J9<IHK<EHGFEKLM<N>AMLBEDCBLAN@?>N=<MKJ;:9J87I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7J9K;LEHKJIHLGFELM;BEDCBMAN;>A@?>N=<;NMK:9J87I6G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8DJIEHGFEIDKL9M;BLDCBMAN;>A@?>N=<;NM:9L8K76J5H43G21FC@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8KL9M;>LKN>AKJBAN@?>NM=<;M:9L8JH76G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8DJIEHGFEIDKL9MN:=MBLDCBMA=@?>=AN<;:N9L8K76J5H43G21FC@
123456789:;<=>?@1ABC1DE2F4GH5I7J9KDGJIHGKFEDKL9MN:=MBLDCBMA=@?>=AN<;:N9LJ87I65H4F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8DJIEHGFEIDKLM8;LN<BLDCBNA=@?>=A<N;M:98MK76J5H43G21FC@
123456789:;<=>?@1ABC1DE25DFG5H7IJ8K:L<MFILKJIMHGFMN<BFDCBNA=@?>=A<NL;:K98J7H65GE432E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6KL7:KDJIEHGFEIDKM:N<BMDCBNA=@?>=A<N;:ML987L6J5H43G21FC@
123456789:;<=>?@1ABC1DE2F4G6HIJ6KL7:KM;N=IMKJINBHDGFEDHCBIA=@?>=AN<;M:L987L6JG54F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJK58JL9DJIEHGFEIDLM:N<BMDCBNA=@?>=A<N;:M9L8K765KH43G21FC@
123456789:;<=>?@1ABC1DE25DFG5H7I9JBFIHGFJDCBJK9LM:=LN>ALKBAN@?>N=M<;:M9KI87H65GE432E1C@
123456789:;<=>?@1ABC1DEF1G3HI47HJK7L9DKJEHGFEJDLM:N<BMDCBNA=@?>=A<N;:M9L87KI654I3G21FC@
123456789:;<=>?@1ABC1D3EFG3HI47HJ8K:FJHGFKL;M=NBEMLFENDCBNA=@?>=AM<;L:K98J7I654I3GD21C@
123456789:;<=>?@1ABC1DEF1GH25GI6JK7L9DKJEIGFEJDLM:N<BMDCBNA=@?>=A<N;:M9L87K6I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJK9L;MN<BMDLKEDMCBNA=@?>=A<N;L:9K8J76I5H432H1FC@
123456789:;<=>?@1ABC1DE2F47EDG7H9BGDCBHIJ9K;L=MN>AMILKJIMBAN@?>N=L<;K:9JH87GF654F32E1C@
123456789:;<=>?@1ABC1DE2F4GH5I7J9KDGJIHGKFEDKL9M;BLDCBMAN;>A@?>N=<;NM:9LJ87I65H4F32E1C@
123456789:;<=>?@1ABC1DEF14E6DG7H9BGDCBHIJ9K;L=MN>AMILKJIMBAN@?>N=L<;K:9JH87G6E54F321FC@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8K:LM;N=@MLAKJBAL@N?>=N<;M:K98JH76G54F3D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8L:EKJFIHGFJELMN:=MBEDCBMA=@?>=AN<;:NL98K7I65H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8;JLM;>LGJIHGLN>AGFBEDCBFAN@?>NM=<;MK:98K7I65HE43D21C@
123456789:;<=>?@1ABC1DE25DFG5HI69HJ:K<FJHGFKLM<N>AMLBFDCBLAN@?>N=<MK;:J9I876I5GE432E1C@
123456789:;<=>?@1ABC1DEF14EG5HI6J8K:LDHKJIHLGEDLM:N<BMDCBNA=@?>=A<N;:MK98J76I5G4F321FC@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDIJK9L;M=NBJMLKJNDCBNA=@?>=AM<;L:9KI87H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FHI6J8K:LDHKJIHLFEDLM:N<BMDCBNA=@?>=A<N;:MK98J76IG543G2E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGHI8J:KL;>KMN>AMHKJIHMBAN@?>NL=<;L:J98IG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4GHI47HJ8K:LDGKJHGLFEDLM:N<BMDCBNA=@?>=A<N;:MK98J7I654IF32E1C@
123456789:;<=>?@1ABC1DE2F4GH5IJ69IK:L<GKIHGLMN<BMDGFEDMCBNA=@?>=A<NL;:K9J876J5H4F32E1C@
123456789:;<=>?@1ABC1DEF1G3HI47HJ8EHGFEJK9L;MN<BMDLKEDMCBNA=@?>=A<N;L:9K8J7I654I3G21FC@
123456789:;<=>?@1ABC1D3EFG3H58GFI8J:K<EJIFEKLM<N>AMLBEDCBLAN@?>N=<MK;:J98IH765H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KLM9<L>KGJIHGKN>AGFBEDCBFAN@?>NL=<M;:9MJ87I65HE43D21C@
123456789:;<=>?@1ABC1DE25F7GH8I:J<KLM<N>AMLBKDGJIHGKFEDKCBLAN@?>N=<MJ;:I98H7F65E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8L:MN;AMILKJIMBHDGFEDHCBIAN=@?>=A<;N:L98K76JG54F32E1C@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDIJK9L;M=NBJMLKJNDCBNA=@?>=AM<;L:9KI87H65G4F321FC@
123456789:;<=>?@1ABC14BDE4FG58FHI8J:K<LDHKJIHLFEDLM<N>AMDBAN@?>N=<MK;:J98IG765G4EC321C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8;JLM;N=FMLGJIHGLFNBEDCBFA=@?>=AN<;MK:98K7I65HE43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8;JFIHGFJL;M=NBEMLFENDCBNA=@?>=AM<;LK:98K7I65H43GD21C@
123456789:;<=>?@1ABC1DE2F4GHI47HJ8K:L<GKJHGLMN<BMDGFEDMCBNA=@?>=A<NL;:K98J7I654IF32E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69IEHGFEIK9L;MN<BMDLKEDMCBNA=@?>=A<N;L:9KJ876J5H43G21FC@
123456789:;<=>?@1ABC1DE2F47GH8I:J<KLM<N>AMLBKDGJIHGKFEDKCBLAN@?>N=<MJ;:I98H7F654F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8L:MN;>AMILKJIMBHDGFEDHCBIAN@?>N=<;N:L98K76JG54F32E1C@
123456789:;<=>?@1ABC1DEF14E6DGH6I8J:K<GJIHGKLM<N>AMLBGDCBLAN@?>N=<MK;:J98I76HE54F321FC@
123456789:;<=>?@1ABC1D3E5FGH5I7J9K;GJIHGKLM;N=@MLAGFBEDCBFAL@N?>=N<;MK:9J87I65HE43D21C@
123456789:;<=>?@1AB2CDE2F4G6HIJ69IKL9<KCIHDGFEDHCKM<N>AMCBAN@?>N=<ML;:9LJ876JG54F32EB1@
123456789:;<=>?@1AB2CDE2F4G6H8DGFEDHIJ8;IKL;>KMN>AMCKIDCMBAN@?>NL=<;LJ:98JH76G54F32EB1@
123456789:;<=>?@1ABC14BDE4FG58FHI8J:K<L>HKJIHLMN>AMDHFEDMBAN@?>NL=<K;:J98IG765G4EC321C@
123456789:;<=>?@1ABC1DEF14EG5H7IJK7L9M;N=JMLKJNBIDHGEDICBJA=@?>=AN<;M:9L87KH65G4F321FC@
123456789:;<=>?@1ABC1DE2FG36FHI6J8K:L<HKJIHLMN<BMDHFEDMCBNA=@?>=A<NL;:K98J76IG543G2E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIJK7:JL;MN<BMDLJEDMCBNA=@?>=A<N;L:K987KI65H43G21FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFGH7I9J;KLM;N=@MLAKGJIHGKBAL@N?>=N<;MJ:9I87HF65E43D21C@
123456789:;<=>?@1ABC1DEF14E6DGH6I8J:KBGJIHGKDCBKL:M<N>AMLBAN@?>N=<M;:LJ98I76HE54F321FC@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHIJ8K:LM;>ALNBILKJINDCBNAM@?>M=<;M:K98JH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F47GH8I:JBKDGJIHGKFEDKCBJL:M<N>AMLBAN@?>N=<M;:LI98H7F654F32E1C@
123456789:;<=>?@1ABC1DEF14EG5HI6J8K:L<HKJIHLMN<BMDHGEDMCBNA=@?>=A<NL;:K98J76I5G4F321FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIJ8KL9<KMN<BMDKJEDMCBNA=@?>=A<NL;:9L8J7I65H43G21FC@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHIJ8K:LM;ALNBILKJINDCBNAM=@?>=A<;M:K98JH76G54F32E1C@
123456789:;<=>?@1ABC1DE25F7GH8I:JBKDGJIHGKFEDKCBJL:M<N>AMLBAN@?>N=<M;:LI98H7F65E432E1C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFGH7I9JKL9<K>JMN>AMGJIHGMBAN@?>NK=<L;:9LI87HF65E43D21C@
123456789:;<=>?@1ABC1D3EFG3H58GFI8J:KBEJIFEKDCBKL:M<N>AMLBAN@?>N=<M;:LJ98IH765H43GD21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFGH7IJ8;IKL;>KMN>AMGKIHGMBAN@?>NL=<;LJ:98J7HF65E43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIJ8K:LMN:=MBLDKJEDLCBMA=@?>=AN<;:NK98J7I65H43G21FC@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIJK:LM;N=@MLAKJBEDCBJAL@N?>=N<;M:KI98H76G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIJ8K:LM;BLDKJEDLCBMAN;>A@?>N=<;NM:K98J7I65H43G21FC@
123456789:;<=>?@1ABC1DE2F4GH5I7J9K;GJIHGKLM;BLDGFEDLCBMAN;>A@?>N=<;NMK:9J87I65H4F32E1C@
123456789:;<=>?@1ABC1DE2F47EDG7HIJ7K9L;M=ILKJIMN>AIHBGDCBHAN@?>N=M<;L:9K87JGF654F32E1C@
123456789:;<=>?@1ABCD2E4F6GH7:IJK:=JL>AJIBHGCFEDCGBIAL@?>L=K<;:KH987H6F54E32D1@
123456789:;<=>?@1ABCD2E4FG58FHI8;JK<L>AKJBIHCFEDCHBJAL@?>L=<K;I:98IG765G4E32D1@
123456789:;<=>?@1ABCD2E4F6GH7I9<HJK<L>AKJBHGCFEDCGBJAL@?>L=<KI;:9I87H6F54E32D1@
123456789:;<=>?@1ABCD2E4F6GHI69H;JK<L>AKJBHGCFEDCGBJAL@?>L=<K;H:9I876IF54E32D1@
123456789:;<=>?@1ABCD2EF36EG7HI8;JK<L>AKJBIHCGEDCHBJAL@?>L=<K;I:98I7G6F543F2D1@
123456789:;<=>?@1ABCD2E4F6GH7:IJ;KL<?KAJIBHGCFEDCGBIAK@?L>=<L;J:H987H6F54E32D1@
123456789:;<=>?@1ABCDE14DF5G7HI8;JK<L>AKJBIHCGFDCHBJAL@?>L=<K;I:98I7G65F4E321E@
123456789:;<=>?@1ABCDE1F3G5HI69JK:L<BKJCIHDGFEDHCJBLA=@?>=A<L;:K9I876I5G43F21E@
123456789:;<=>?@1ABCD2E4FG5H7:GFI:CFEDCIBJ:K<L>AKJBAL@?>L=<K;:JIH987H65G4E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8IJK8;J=IL>AIHBAL@?>L=J<;K:98KHG76F54E32D1@
123456789:;<=>?@1ABCD2E4FGH47G9FI:CFEDCIBJ:K<L>AKJBAL@?>L=<K;:JI9G87H654HE32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8IJ9K;>JIL>AIHBAL@?>LK=<;K:9J8HG76F54E32D1@
123456789:;<=>?@1ABCD2EF36EGH69GI:CGEDCIBJ:K<L>AKJBAL@?>L=<K;:JI9H876HF543F2D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8IJ9<IKL<?KAIHBAK@?L>=<LJ;:9J8HG76F54E32D1@
123456789:;<=>?@1ABCDE14DF5GH69GI:CGFDCIBJ:K<L>AKJBAL@?>L=<K;:JI9H876H5F4E321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHCI7JK8;JL<BJICBLA=@?>=A<L;K:98K7IH65G43F21E@
123456789:;<=>?@1ABCDE1F3GH47GI8DGFEDICJ8K:L<BKJCBLA=@?>=A<L;:K98JI7H654H3F21E@
123456789:;<=>?@1ABCDE14DF5G7H9CGFDCHBI9JK:=JL>AJIBAL@?>L=K<;:K9IH87G65F4E321E@
123456789:;<=>?@1ABCD2E4FG58FH9CFEDCHBI9J;KL<?KAJIBAK@?L>=<L;J:9IH8G765G4E32D1@
123456789:;<=>?@1ABCD2EF36EG7H9CGEDCHBI9JK:=JL>AJIBAL@?>L=K<;:K9IH87G6F543F2D1@
123456789:;<=>?@1ABCD2E4FG58FH9CFEDCHBI9JK:=JL>AJIBAL@?>L=K<;:K9IH8G765G4E32D1@
123456789:;<=>?@1ABCD2EF3G58FEH8I:CHEDCIBJ:K<L>AKJBAL@?>L=<K;:JI98HG765G43F2D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I:JKL:=K?JAIHBAJ@?K>=L<;:LI98HG76F54E32D1@
123456789:;<=>?@1ABCD2EFG25F7EH8I:CHEDCIBJ:K<L>AKJBAL@?>L=<K;:JI98H7F65G432GD1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I:JK;L=@KJAIHBAJ@L?>=L<;K:I98HG76F54E32D1@
123456789:;<=>?@1ABCDE14DFG47FH8I:CHFDCIBJ:K<L>AKJBAL@?>L=<K;:JI98H7G654GE321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHCI7J9KL:=KBJICBKA=@?>=AL<;:L9J87IH65G43F21E@
123456789:;<=>?@1ABCDE1FG25FH6I8DHFEDICJ8K:L<BKJCBLA=@?>=A<L;:K98JI76H5G432G1E@
123456789:;<=>?@1ABCDE14DF5G7H9CGFDCHBI9J;KL<?KAJIBAK@?L>=<L;J:9IH87G65F4E321E@
123456789:;<=>?@1ABCD2EF36EG7H9CGEDCHBI9J;KL<?KAJIBAK@?L>=<L;J:9IH87G6F543F2D1@
123456789:;<=>?@1ABCDE1F36EDG6H8I:CHGDCIBJ:K<L>AKJBAL@?>L=<K;:JI98H76GF543F21E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHCI7J9K;BJICBKAL;>A@?>L=<;LK:9J87IH65G43F21E@
123456789:;<=>?@1ABC1D3E5FGH5I7J9K;GJIHGKFBEDCBFAL;>A@?>L=<;LK:9J87I65HE43D21C@
123456789:;<=>?@1ABC1D36CBEFG6H8I:J<FIHGFJEK<L>AKEBAL@?>L=<KJ;:I98H76GD543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KL:=KGJIHGKFBEDCBFA=@?>=AL<;:L9J87I65HE43D21C@
123456789:;<=>?@1ABC1D3E5FGH5IJK5L7M9NO:=PQAGPIONJMLKJNIPHGQFBEDCBFAQ=@?>=AO<;:O9M87L65KHE43D21C@
123456789:;<=>?@1ABC1D36CEF6GHI6J8K:L<HKJIHLGM<NOP<Q>APOBNEMGFENCBOAQ@?>Q=<PML;:K98J76IFD543D21C@
123456789:;<=>?@1ABC1D3E5FGH5IJK5L7M9N;JMLKJNIO;PAGOIHGPFBEDCBFAPQ;>A@?>Q=<;QON:9M87L65KHE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7N9O;PALONMLPKBJDCBKAPQ;>A@?>Q=<;QO:9N87MJI65H43G21FC@
123456789:;<=>?@1ABC1D36CEF6G8H:IJK:LMN:O<P>Q@MPONMQLAKJBIEHGFEICBJAL@Q?>P=<O;:NKH98G76FD543D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7N9OP:=OQALONMLQKBJDCBKAQ=@?>=AP<;:P9N87MJI65H43G21FC@
123456789:;<=>?@1ABC1D3EFG3HIJ3K5L7M9ILKJIMHN9OP:=QBEPOFNHGFOEQDCBQA=@?>=AP<;:P9NM87L65K43JGD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7NO8;NP<QALPNMLQKBJDCBKAQ=@?>=A<P;O:98O7MJI65H43G21FC@
123456789:;<=>?@1ABC1DEF1GHI1J3K5L7HKJIHLGM7NO8;PQ<BPDONEMGFENDPCBQA=@?>=A<Q;O:98O7ML65K43J21IFC@
123456789:;<=>?@1ABC1DEF1G3H5IJ69KL:M<NAOPBQDJPOKNMLKOJQIEHGFEIDQCBPAN=@?>=A<M;:L9J876J5H43G21FC@
123456789:;<=>?@1ABC1D3EF47GH8I:J<KLM<NAOPBEOQFLONMLQKGJIHGKFQEPDCBPAN=@?>=A<MJ;:I98H7F654F3D21C@
123456789:;<=>?@1ABC1DEF1GHI1J3K5LM69NO:ENGMLHKJIHLGNFEODP:Q<BPDCBQA=@?>=A<Q;:PO9M876M5K43J21IFC@
123456789:;<=>?@1ABC1D3EFG3HI47JK8L:M<NOP<FOHNJMLKJNIHOGFPEQ<BEDCBQA=@?>=A<QPM;:L98K7I654I3GD21C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8LMN8O:P<QAMPONMQLBKDCBLAQ=@?>=A<P;:O98NKJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25IJ6K8L:MNO:ENGMILKJIMHGNFEODP:Q<BPDCBQA=@?>=A<Q;:POL98K76J5H432H1FC@
123456789:;<=>?@1ABC1D36CBE6FGH6I8JKL8M:N<O>KNMLKOJP>GJIHGPFQ>AFEBAQ@?>QPO=<N;:M98LI76HED543D21C@
123456789:;<=>?@1ABC1D3EFG3HIJ3K5L7M9ILKJIMHN9O;FNHGFOEP;BEDCBPAQ;>A@?>Q=<;QPO:9NM87L65K43JGD21C@
123456789:;<=>?@1ABC1DEF1G3HIJ3K5L7M9ILKJIMHN9EHGFENDO9P;BODCBPAQ;>A@?>Q=<;QP:9ONM87L65K43JG21FC@
123456789:;<=>?@1ABC1D36CBE6F8GHI8JKL8M:N<O>KNMLKOJP>Q@HPJIHQGAFEBAG@Q?>PO=<N;:M98LIF76ED543D21C@
123456789:;<=>?@1ABC1DEF1G3HIJ3K5L7M9ILKJIMHN9EHGFENDO9PQ:=PBODCBPA=@?>=AQ<;:Q9ONM87L65K43JG21FC@
123456789:;<=>?@1ABC1DEF1GHI1J3K5L7HKJIHLGM7N9EMGFENDO9PQ:=PBODCBPA=@?>=AQ<;:Q9ON87ML65K43J21IFC@
123456789:;<=>?@1ABC1DEF1G3HIJ3K5L7MN8;OP<BODNQEHNMILKJIMHQGFEQDOCBPA=@?>=A<P;N:98N7L65K43JG21FC@
123456789:;<=>?@1ABC1DE25FG6H8I:JKL:M<NOP<BODNQEKNMLKQJFIHGFJEQDOCBPA=@?>=A<PM;:LI98H76G5E432E1C@
123456789:;<=>?@1ABC1DEF1GHI1J3KL47KM8HKJIHMGN8O:ENGFEODP:Q<BPDCBQA=@?>=A<Q;:PO98NM7L654L3J21IFC@
123456789:;<=>?@1ABC1D3EFG3HIJ3KL47KM8N:IMKJINHO:P<FOHGFPEQ<BEDCBQA=@?>=A<QP;:ON98M7L654L3JGD21C@
123456789:;<=>?@1ABC1DEF1G3HIJ3KL47KM8N:IMKJINHO:EHGFEODP:Q<BPDCBQA=@?>=A<Q;:PON98M7L654L3JG21FC@
123456789:;<=>?@1ABC1D36CBE6F8GHI8J:KLM:N<O>P@LONMLPKQ@HKJIHQGAFEBAG@QP?>O=<N;:MJ98IF76ED543D21C@
123456789:;<=>?@1ABC1DEF1GHI1J3K5L7HKJIHLGM7N9EMGFENDO9P;BODCBPAQ;>A@?>Q=<;QP:9ON87ML65K43J21IFC@
123456789:;<=>?@1ABC1D3EFG3H5IJK5L7M9N;JMLKJNIO;FIHGFOEP;BEDCBPAQ;>A@?>Q=<;QPON:9M87L65KH43GD21C@
123456789:;<=>?@1ABC1D36CBE6FGH6IJK6L8M:N<JMLKJNIO<P>GOIHGPFQ>AFEBAQ@?>QP=<ON;:M98L76KHED543D21C@
123456789:;<=>?@1ABC1D3EFG3H5IJK5L7M9NO:=PBEOQFIONJMLKJNIQHGFQEPDCBPA=@?>=AO<;:O9M87L65KH43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JKL7M9NO:=NPAKNMLKPJQAGJIHGQFBEDCBFAQP=@?>=AO<;:O9M87LI65HE43D21C@
123456789:;<=>?@1ABC1DEF1GHI1JK25JL6M8HLJIHMGN8O:ENGFEODP:Q<BPDCBQA=@?>=A<Q;:PO98NM76L5K432K1IFC@
123456789:;<=>?@1ABC1D36CEF6G8H:IJK:L<MNO<P>AONBMQCJMLKJQIEHGFEICQBNAP@?>P=<OL;:KH98G76FD543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JKL7M9N;OAKNMLKOJPAGJIHGPFBEDCBFAPOQ;>A@?>Q=<;QN:9M87LI65HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7M9NO:=PBQDJPONJMLKJNQIEHGFEIDQCBPA=@?>=AO<;:O9M87L65KH43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KLM9NO:=NPAQFLPNMLQKGJIHGKFQBEDCBFAP=@?>=AO<;:O9MJ87I65HE43D21C@
123456789:;<=>?@1ABC1D36CEF6G8HIJ8K:L<MNO<P>AONBQEHNMILKJIMHQGFEQCBNAP@?>P=<OL;:K98JG76FD543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KLM9N;OAPFLONMLPKGJIHGKFPBEDCBFAOQ;>A@?>Q=<;QN:9MJ87I65HE43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7M9N;OAKNMLKOPBEKJFIHGFJEPDCBPAOQ;>A@?>Q=<;QN:9M87LI65H43GD21C@
123456789:;<=>?@1ABC1D36CEF6G8H:IJK:L<M>NOP>AOQBIONJMLKJNIQEHGFEICBQAP@?>PM=<L;:KH98G76FD543D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7M9NO:=NPAKNMLKPQBEKJFIHGFJEQDCBQAP=@?>=AO<;:O9M87LI65H43GD21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7M9NO:=PBEONQEKNMLKQJFIHGFJEQPDCBPA=@?>=AO<;:O9M87LI65H43GD21C@
123456789:;<=>?@1ABC1DE25FG6H8IJK8L:M<NOP<BODQFIONJMLKJNIQHGFQEDOCBPA=@?>=A<PM;:L98KH76G5E432E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7MN8;OP<BODNMQDJMLKJQIEHGFEIDQOCBPA=@?>=A<P;N:98N7L65KH43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5IJ69KL:M<NAOPBEOQFIOKNMLKOJIQHGFQEPDCBPAN=@?>=A<M;:L9J876J5H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69KL:M<NOP<BODNQEKNMLKQJIEHGFEIQDOCBPA=@?>=A<PM;:L9J876J5H43G21FC@
123456789:;<=>?@1ABC1DEF1G3HI47JK8L:M<NOP<BODNQEHNJMLKJNIHQGFEQDOCBPA=@?>=A<PM;:L98K7I654I3G21FC@
123456789:;<=>?@1ABC1DE25FG6H8IJK8L:M<NAJMLKJNOBPDQFIPOJIQHGFQEDPCBOAN=@?>=A<M;:L98KH76G5E432E1C@
123456789:;<=>?@1ABC1DE25FG6H8I:JKL:M<NAOPBQDJPOKNMLKOJQFIHGFJEDQCBPAN=@?>=A<M;:LI98H76G5E432E1C@
123456789:;<=>?@1ABC1D36CBE6FGH6I8J:KLM:N<O>PFLONMLPKGJIHGKFPQ>AFEBAQ@?>QO=<N;:MJ98I76HED543D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7M9N;OEKNMLKOJFIHGFJEOP;BEDCBPAQ;>A@?>Q=<;QPN:9M87LI65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7M9NDJMLKJNIEHGFEIDNO9P;BODCBPAQ;>A@?>Q=<;QP:9OM87L65KH43G21FC@
123456789:;<=>?@1ABC1D36CBE6F8GHI8J:K<LMN<O>P@QGMPONMQLHKJIHLGQAFEBAG@P?>O=<NK;:J98IF76ED543D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7M9NDJMLKJNIEHGFEIDNO9PQ:=PBODCBPA=@?>=AQ<;:Q9OM87L65KH43G21FC@
123456789:;<=>?@1ABC1DEF1G3HI47HJ8EHGFEJKL8M:N<OPQ<BPDOKNMLKOEDPCBQA=@?>=A<QN;:M98LJ7I654I3G21FC@
123456789:;<=>?@1ABC1DEF1G3H5IJK5LM69LN:O<JNLKJOPQ<BPDJIEHGFEIDPCBQA=@?>=A<QO;:N9M876M5KH43G21FC@
123456789:;<=>?@1ABC1DEF1G3HI47JK8L:MDNOEHNJMLKJNIHOGFEODMP:Q<BPDCBQA=@?>=A<Q;:PL98K7I654I3G21FC@
123456789:;<=>?@1ABC1D3EFG3HI47HJ8K:FJHGFKLM:N<OAPQBEPLONMLPFEQDCBQAO=@?>=A<N;:MK98J7I654I3GD21C@
123456789:;<=>?@1ABC1DEF1GH25GI6JKL6M8N:ODKNMLKOJEIGFEJDOP:Q<BPDCBQA=@?>=A<Q;:PN98M76LI5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJKL8M:N<OPQ<BPDOKNMLKOEDPCBQA=@?>=A<QN;:M98LJ76I5H432H1FC@
123456789:;<=>?@1ABC1D36CBE6FGH6I8J:K<GJIHGKLM<N>O@PQAFPLONMLPGFQEBAQ@O?>N=<MK;:J98I76HED543D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7M9N;JMLKJNOP;BODJIEHGFEIDOCBPAQ;>A@?>Q=<;QPN:9M87L65KH43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIJK7L9M;NOP;BODNJMLKJNEDOCBPAQ;>A@?>Q=<;QPM:9L87KI65H43G21FC@
123456789:;<=>?@1ABC1D36CBE6FGH6I8J:KLM:N<O>P@LONMLPQAFLKGJIHGKFQEBAQ@P?>O=<N;:MJ98I76HED543D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIJK7L9MN:=OBPDQJMPONMQLKJQEDPCBOA=@?>=AN<;:N9L87KI65H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJKL9MN:=MOAPQBEPKOMLKPFEQDCBQAO=@?>=AN<;:N9LJ87I65H43GD21C@
123456789:;<=>?@1ABC1DEF1GH25GI6JKL6M8N:O<KNMLKOPQ<BPDKJEIGFEJDPCBQA=@?>=A<QO;:N98M76LI5H432H1FC@
123456789:;<=>?@1ABC1D36CEF6G8HIJ8K:L<M>ILKJIMNO>ANPBQEHPNIHQGFEQCBPAO@?>OM=<L;:K98JG76FD543D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJKL9M;NAOPBEOKNMLKOFEPDCBPANQ;>A@?>Q=<;QM:9LJ87I65H43GD21C@
123456789:;<=>?@1ABC1D3E5F7G9HI:=HBGFEDCBHA=@?>=AI<;:I9G87F65E43D21C@
123456789:;<=>?@1ABC1D36CBE6F8G:H<I>AHGFEBAI@?>I=<H;:G98F76ED543D21C@
123456789:;<=>?@1ABC1D3E5F7G9H;BGFEDCBHAI;>A@?>I=<;IH:9G87F65E43D21C@
123456789:;<=>?@1ABC1DE25DF6G8H:I<BHGFDCBIA=@?>=A<I;:H98G76F5E432E1C@
123456789:;<=>?@1ABC1D3EF47EG8H:I<BHGEDCBIA=@?>=A<I;:H98G7F654F3D21C@
123456789:;<=>?@1A9=@?>=A<;:9A87654321@
123456789:;<=>?@1A9<@?>=<A;:9A87654321@
123456789:;<=>?@1A69=@?>=A<;:9A876A54321@
123456789:;<=>?@1A4=@?>=A<;4:987654;A321@
123456789:;<=>?@1A9=@?>=A<;:9A2876543291@
123456789:;<=>?@1A7=@?>=A<;:987A26543271@
123456789:;<=>?@1A6=@?>=A<;6:9876;A54321@
123456789:;<=>?@1A7:@?>=<;:A987A26543271@
123456789:;<=>?@1A69@?>9=<;:9>A876A54321@
123456789:;<=>?@1A47@?>7=<;:987>A654A321@
123456789:;<=>?@1A9<@?>=<A;:9A2876543291@
123456789:;<=>?@1A9<@?>=<A;:9A8176543218@
123456789:;<=>?@1A9=@?>=A<;:9A8176543218@
123456789:;<=>?@1A7=@?>=A<;:987A61543216@
123456789:;<=>?@1A7:@?>=<;:A987A61543216@
123456789:;<=>?@1ABC15B7A9=@?>=A<;:9A87B65C4321C@
123456789:;<=>?@1ABC148B:A<@?>=<A;:B98C7654C321C@
123456789:;<=>?@1AB2:A<@?>=<A;:BC36:9876C543C2B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B9C269876C5432CB1@
123456789:;<=>?@1ABC14B:A<@?>=<A;:B598765:4C321C@
123456789:;<=>?@1ABC15B7A=@?>=A<7;:987<B65C4321C@
123456789:;<=>?@1ABC18B:A=@?>=A<;:B98C376543821C@
123456789:;<=>?@1ABC14B7A9@?>9=<;:9>A87B654C321C@
123456789:;<=>?@1ABC14B7A9@;?>=<;@:9A87B654C321C@
123456789:;<=>?@1ABC18B:A=@?>=A<;:B98C761543216C@
123456789:;<=>?@1ABC15B7A=@?>=A8<;:98=7B65C4321C@
123456789:;<=>?@1ABC14B:A<@?>=<A;:B94876549C321C@
123456789:;<=>?@1AB2:A<@?>=<A;:BC37:987C6543C2B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B9C2598765C432CB1@
123456789:;<=>?@1ABC18B:A=@?>=A<;:B98C726543271C@
123456789:;<=>?@1ABC14B7A9@?:>=<;:?9A87B654C321C@
123456789:;<=>?@1AB37A9=@?>=A<;:9A87B6543B21@
123456789:;<=>?@1AB36:A<@?>=<A;:B9876B543B21@
123456789:;<=>?@1A8<@?>=<A;:98AB1487654B321B@
123456789:;<=>?@1A9=@?>=A<;:9AB1598765B4321B@
123456789:;<=>?@1AB6:A=@?>=A<;:B9876B1543216@
123456789:;<=>?@1AB37A=@?>=A<7;:987<B6543B21@
123456789:;<=>?@1AB3:A=@?>=A<;:B598765:43B21@
123456789:;<=>?@1AB3:A=@?>=A<;:B983765438B21@
123456789:;<=>?@1AB69A<@?>=<A;:9B876B1543216@
123456789:;<=>?@1AB36A<@?>=<A;6:9876;B543B21@
123456789:;<=>?@1A8<@?>=<A;:98AB158765B4321B@
123456789:;<=>?@1A9<@?>=<A;:9AB1598765B4321B@
123456789:;<=>?@1AB3:A=@?>=A<;:B948765493B21@
123456789:;<=>?@1ABC1D3E5FG6=FBEDCBFA=@?>=AG8<;:98=76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9@?>9=<;:9>AG876G5E43D21C@
123456789:;<=>?@1ABC1D37:CBE:F<G>AFEBAG@?>G=<F;:ED987D6543D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7:>A@?>G=<;:G987GF65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@G9<@?>=<G;:9G8A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?G8<?>=<G;:98GA7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7:A@;?>=<;@:G987GF65E43D21C@
123456789:;<=>?@1ABC1D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D61543216C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9@;?>=<;@:9AG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6=FBEDCBFA=@?>=AG<;6:9876;G5E43D21C@
123456789:;<=>?@1ABC1DE29DF:G<BFDCBGA=@?>=A<G;:F9E487654932E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9@?>9=<;:9>A8G76F5E432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9@;?>=<;@:9A8G76F5E432E1C@
123456789:;<=>?@1ABC1DE29DF:G<BFDCBGA=@?>=A<G;:F9E872654327E1C@
123456789:;<=>?@1ABC1D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D26543271C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7:A@?:>=<;:?G987GF65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@G9=@?>=G<;:9G8A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?G8;?>=<;G:98GA7F65E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9@?:>=<;:?9AG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6=FBEDCBFA=@?>=AG<7;:987<6G5E43D21C@
123456789:;<=>?@1ABC1DE29DF:G<BFDCBGA=@?>=A<G;:F9E837654382E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9@?:>=<;:?9A8G76F5E432E1C@
123456789:;<=>?@1A9=@?>=A<;:9A4876549321@
123456789:;<=>?@1A4=@?>=A<;:94876549A321@
123456789:;<=>?@1A59<@?>=<A;:9A8765A4321@
123456789:;<=>?@1A59=@?>=A<;:9A8765A4321@
123456789:;<=>?@1A58<@?>=<A;:98A765A4321@
123456789:;<=>?@1A4=@?>=A<;:4987654:A321@
123456789:;<=>?@1A9=@?>=A<;:9A3876543921@
123456789:;<=>?@1A8=@?>=A<;:98A376543821@
123456789:;<=>?@1A5=@?>=A<;:598765:A4321@
123456789:;<=>?@1A8;@?>=<;A:98A376543821@
123456789:;<=>?@1A58@?>=8<;:98=A765A4321@
123456789:;<=>?@1A47@?>=7<;:987=A654A321@
123456789:;<=>?@1A9<@?>=<A;:9A3876543921@
123456789:;<=>?@1A9<@?>=<A;:9A8716543217@
123456789:;<=>?@1A9=@?>=A<;:9A8276543281@
123456789:;<=>?@1A8=@?>=A<;:98A726543271@
123456789:;<=>?@1A8;@?>=<;A:98A761543216@
123456789:;<=>?@1A9=@?>=A<;:9A8716543217@
123456789:;<=>?@1A9<@?>=<A;:9A8276543281@
123456789:;<=>?@1A8=@?>=A<;:98A761543216@
123456789:;<=>?@1A8;@?>=<;A:98A726543271@
123456789:;<=>?@1A9<@?>=<A;:9A4876549321@
123456789:;<=>?@1A47@?>=<7;:987<A654A321@
123456789:;<=>?@1A9<@?>=<A;:9A8761543216@
123456789:;<=>?@1A9=@?>=A<;:9A8376543821@
123456789:;<=>?@1A9=@?>=A<;:9A8761543216@
123456789:;<=>?@1A9<@?>=<A;:9A8376543821@
123456789:;<=>?@1A9<@?>=<A;:9A8726543271@
123456789:;<=>?@1A9=@?>=A<;:9A8726543271@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA=@?>=A8<;:98=F765E43D21C@
123456789:;<=>?@1ABC14BD9E<F>AEDBAF@?>F=<E;:9D4876549C321C@
123456789:;<=>?@1AB3C:D<E>ADCBAE@?>E=<D;:CF37:987F6543FB21@
123456789:;<=>?@1AB3C5D7E9ADCBAE@F9<@?>=<F;:9FE87D65C43B21@
123456789:;<=>?@1ABC259BD:E<F>AEDBAF@?>F=<E;:D9C8765C432C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9=@?>=A<;:9A8F76E54D32C1@
123456789:;<=>?@1ABC2D8E:F<BEDCBFA=@?>=A<F;:E98D72654327C1@
123456789:;<=>?@1ABC25BD6E8F:AEDBAF@;?>=<;@:F98E76D5C432C1@
123456789:;<=>?@1ABC1D4E:F<BEDCBFA=@?>=A<F;:E94876549D321C@
123456789:;<=>?@1ABC1D3E9F<BEDCBFA=@?>=A<F;:9E48765493D21C@
123456789:;<=>?@1ABC1D3E6F<BEDCBFA=@?>=A<F;6:9876;E543D21C@
123456789:;<=>?@1ABC1D7E:F<BEDCBFA=@?>=A<F;:E987D26543271C@
123456789:;<=>?@1ABC269BD:E<F>AEDBAF@?>F=<E;:D9C876C5432C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9<@?>=<A;:9A8F76E54D32C1@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98BF1487654F321F@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C9F269876F5432FB1@
123456789:;<=>?@1ABC6D8E:F<BEDCBFA=@?>=A<F;:E98D76C1543216@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA=@?>=A<7;:987<F65E43D21C@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98D376543821C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<F;:598765:E43D21C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:E598765:43D21C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:E983765438D21C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<F7;:987<65E43D21C@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98D761543216C@
123456789:;<=>?@1ABC69BD:E<F>AEDBAF@?>F=<E;:D9C876C1543216@
123456789:;<=>?@1ABC14BD:E<F>AEDBAF@?>F=<E;:D94876549C321C@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98BF158765F4321F@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C9F2598765F432FB1@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98D726543271C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<F;6:9876;5E43D21C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:E948765493D21C@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA=@?>=A8<;:98=F76E54D32C1@
123456789:;<=>?@1ABC25BD:E<F>AEDBAF@?>F=<E;:D598765:C432C1@
123456789:;<=>?@1AB3C5D7E9ADCBAE@F9=@?>=F<;:9FE87D65C43B21@
123456789:;<=>?@1AB3C:D<E>ADCBAE@?>E=<D;:CF36:9876F543FB21@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9<@?>=<A;:9A8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9=@?>=A<;:9A8F765E43D21C@
123456789:;<=>?@1ABC1D7E:F<BEDCBFA=@?>=A<F;:E987D61543216C@
123456789:;<=>?@1ABC1D3E6F<BEDCBFA=@?>=A<F7;:987<6E543D21C@
123456789:;<=>?@1ABC1D3E9F<BEDCBFA=@?>=A<F;:9E83765438D21C@
123456789:;<=>?@1ABC1D4E:F<BEDCBFA=@?>=A<F;:E598765:4D321C@
123456789:;<=>?@1ABC25BD6E8F:AEDBAF@?:>=<;:?F98E76D5C432C1@
123456789:;<=>?@1ABC2D8E:F<BEDCBFA=@?>=A<F;:E98D37654382C1@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9=@?>=A<;:9A8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9<@?>=<A;:9A8F765E43D21C@
123456789:;<=>?@1AB3C5D7E>ADCBAE@?>EF7:>=<;:F987FD65C43B21@
123456789:;<=>?@1AB3C5D<E>ADCBAE@?>E=<DF59<;:9F8765FC43B21@
123456789:;<=>?@1ABC14BD9E;F>AEDBAF@?>F=<;E:9D4876549C321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA=@?>=A8<;:98=F76E543D21C@
123456789:;<=>?@1ABC1D7E9F<BEDCBFA=@?>=A<F;:9E87D26543271C@
123456789:;<=>?@1ABC1D4E6F<BEDCBFA=@?>=A<F;6:9876;E54D321C@
123456789:;<=>?@1ABC25BD6E8F>AEDBAF@?>F9=<;:9>8E76D5C432C1@
123456789:;<=>?@1ABC2D4E:F<BEDCBFA=@?>=A<F;:E94876549D32C1@
123456789:;<=>?@1ABC2D4E6F<BEDCBFA=@?>=A<F7;:987<6E54D32C1@
123456789:;<=>?@1ABC25BD6E<F>AEDBAF@?>F=<E;6:9876;D5C432C1@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA=@?>=A8<;:98=F76E54D321C@
123456789:;<=>?@1ABC14BD9E;F=AEDBAF@?>=F<;E:9D4876549C321C@
123456789:;<=>?@1AB3C5D7E>ADCBAE@?>EF7;>=<;F:987FD65C43B21@
123456789:;<=>?@1AB3C5D<E>ADCBAE@?>E=<DF58<;:98F765FC43B21@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9<@?>=<A;:9A8F76E543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9=@?>=A<;:9A8F76E543D21C@
123456789:;<=>?@1ABC1D7E9F<BEDCBFA=@?>=A<F;:9E87D61543216C@
123456789:;<=>?@1ABC1D4E6F<BEDCBFA=@?>=A<F7;:987<6E54D321C@
123456789:;<=>?@1ABC25BD6E8F>AEDBAF@?>F=8<;:98=E76D5C432C1@
123456789:;<=>?@1ABC2D4E:F<BEDCBFA=@?>=A<F;:E598765:4D32C1@
123456789:;<=>?@1ABC2D4E6F<BEDCBFA=@?>=A<F;6:9876;E54D32C1@
123456789:;<=>?@1ABC25BD6E<F>AEDBAF@?>F=<E7;:987<6D5C432C1@
123456789:;<=>?@1ABC18B:A=@?>=A<;:B98C7654321C@
123456789:;<=>?@1ABC14B7A9@?>=<;:9A87B654C321C@
123456789:;<=>?@1ABC15B7A=@?>=A<;:987B65C4321C@
123456789:;<=>?@1ABC14B:A<@?>=<A;:B987654C321C@
123456789:;<=>?@1AB5C7D9=CBA=@?>=AD<;:9D87C65B4321@
123456789:;<=>?@1AB58ACD8<C>A@?>C=<D;:98DB765B4321@
123456789:;<=>?@1AB36ACD6<C>A@?>C=<D;:9876DB543B21@
123456789:;<=>?@1AB3C5D7=CBA=@?>=AD<;:987D65C43B21@
123456789:;<=>?@1ABC17B9AD:=A@?>=D<;:D9B87C654321C@
123456789:;<=>?@1ABC1D47CB8A:@?>=<;:A98B7D654D321C@
123456789:;<=>?@1ABC17BD8;BA<@?>=<A;D:98D7C654321C@
123456789:;<=>?@1ABC17BD8<BA=@?>=A<D;:98D7C654321C@
123456789:;<=>?@1ABC1D69CB:A<@?>=<A;:B9D876D54321C@
123456789:;<=>?@1ABC15B7AD8;A@?>=<;D:98D7B65C4321C@
123456789:;<=>?@1AB4C6D8E:ADCBAE=@?>=A<;:E98D76C54B321@
123456789:;<=>?@1AB47C:D<E>ADCBAE@?>E=<D;:C987B654B321@
123456789:;<=>?@1ABC14B7ADE7<D>A@?>D=<E;:987EB654C321C@
123456789:;<=>?@1ABC1D3E5:DCB:A=@?>=A<;:BE98765E43D21C@
123456789:;<=>?@1ABC15BDE5:D<BA=@?>=A<D;:E98765EC4321C@
123456789:;<=>?@1ABC1D38CBE8<BA=@?>=A<E;:98ED76543D21C@
123456789:;<=>?@1ABC1D37CBE7<BA=@?>=A<E;:987ED6543D21C@
123456789:;<=>?@1ABC16BDE6:D<BA=@?>=A<D;:E9876EC54321C@
123456789:;<=>?@1ABC1D3E59DCB9A=@?>=A<;:9BE8765E43D21C@
123456789:;<=>?@1ABC14B8ADE8<D>A@?>D=<E;:98EB7654C321C@
123456789:;<=>?@1ABC1DE27D9CB:A=@?>=A<;:B9D87E65432E1C@
123456789:;<=>?@1ABC1DE25D8CB9A;@?>=<;A:9B8D765E432E1C@
123456789:;<=>?@1ABC16B8ADE8;D>A@?>D=<;E:98EB76C54321C@
123456789:;<=>?@1ABC1D3E69DCB9A;@?>=<;A:9BE876E543D21C@
123456789:;<=>?@1ABC16BD7:BAE:>A@?>E=<;:ED987D6C54321C@
123456789:;<=>?@1ABC1D37CBE7:BA;@?>=<;A:E987ED6543D21C@
123456789:;<=>?@1ABC1DE26D8CB9A=@?>=A<;:9B8D76E5432E1C@
123456789:;<=>?@1ABC1DE25D9CB:A<@?>=<A;:B9D8765E432E1C@
123456789:;<=>?@1ABC15B7ADE7:D>A@?>D=<;:E987EB65C4321C@
123456789:;<=>?@1ABC1D3E7:DCB:A<@?>=<A;:BE987E6543D21C@
123456789:;<=>?@1ABC15BD69BAE9>A@?>E=<;:9ED876D5C4321C@
123456789:;<=>?@1ABC1D38CBE8;BA<@?>=<A;E:98ED76543D21C@
123456789:;<=>?@1ABC1D3E5F8BEDCBF:A=@?>=A<;:B98F765E43D21C@
123456789:;<=>?@1ABC14B7D9E<F>AEDBAF@?>F=<E;:9D87B654C321C@
123456789:;<=>?@1ABC14B7D9E;F=AEDBAF@?>=F<;E:9D87B654C321C@
123456789:;<=>?@1ABC1D4E6F8BEDCBF:A=@?>=A<;:B98F76E54D321C@
123456789:;<=>?@1ABC25BD6:E<F>AEDBAF@?>F=<E;:D9876D5C432C1@
123456789:;<=>?@1ABC2D4E6F8<BEDCBFA=@?>=A<F;:98F76E54D32C1@
123456789:;<=>?@1ABC2D48E:F<BEDCBFA=@?>=A<F;:E98D7654D32C1@
123456789:;<=>?@1ABC25BD6E8F:>AEDBAF@?>F=<;:F98E76D5C432C1@
123456789:;<=>?@1ABC1D4E6:F<BEDCBFA=@?>=A<F;:E9876E54D321C@
123456789:;<=>?@1ABC1D37E9F<BEDCBFA=@?>=A<F;:9E87D6543D21C@
123456789:;<=>?@1ABC1D3E6F8<BEDCBFA=@?>=A<F;:98F76E543D21C@
123456789:;<=>?@1ABC15D7E:F<BEDCBFA=@?>=A<F;:E987D65C4321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBF:A=@?>=A<;:B98F76E543D21C@
123456789:;<=>?@1ABC14B7D9E;F>AEDBAF@?>F=<;E:9D87B654C321C@
123456789:;<=>?@1ABC15D7E9F<BEDCBFA=@?>=A<F;:9E87D65C4321C@
123456789:;<=>?@1ABC1D4E6F8<BEDCBFA=@?>=A<F;:98F76E54D321C@
123456789:;<=>?@1ABC25BD6E8<F>AEDBAF@?>F=<E;:98E76D5C432C1@
123456789:;<=>?@1ABC2D4E6:F<BEDCBFA=@?>=A<F;:E9876E54D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBF:A=@?>=A<;:B98F76E54D32C1@
123456789:;<=>?@1ABC25B8D:E<F>AEDBAF@?>F=<E;:D98B765C432C1@
123456789:;<=>?@1ABC14B7D:E<F>AEDBAF@?>F=<E;:D987B654C321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBF:A=@?>=A<;:B987F65E43D21C@
123456789:;<=>?@1ABC15D8E:F<BEDCBFA=@?>=A<F;:E98D765C4321C@
123456789:;<=>?@1ABC1D3E5F8<BEDCBFA=@?>=A<F;:98F765E43D21C@
123456789:;<=>?@1ABC1D37E:F<BEDCBFA=@?>=A<F;:E987D6543D21C@
123456789:;<=>?@1ABC1D3E6:F<BEDCBFA=@?>=A<F;:E9876E543D21C@
123456789:;<=>?@1ABC1D3E59F<BEDCBFA=@?>=A<F;:9E8765E43D21C@
123456789:;<=>?@1ABC1D48E:F<BEDCBFA=@?>=A<F;:E98D7654D321C@
123456789:;<=>?@1ABC25BD6E8F:AEDBAF<@?>=<A;:F98E76D5C432C1@
123456789:;<=>?@1ABC26D8E:F<BEDCBFA=@?>=A<F;:E98D76C5432C1@
123456789:;<=>?@1ABC1DEF15E7D9CB:A=@?>=A<;:B9D87E65F4321FC@
123456789:;<=>?@1ABC1D3E59DCB9AF:=A@?>=F<;:F9BE8765E43D21C@
123456789:;<=>?@1AB3C5DEF59E;D=CBA=@?>=AD<;E:9F8765FC43B21@
123456789:;<=>?@1AB36ACD6E8F:>EDC>A@?>CF=<;:F98E76DB543B21@
123456789:;<=>?@1ABC14BDE48D:BAF:>A@?>F=<;:FD98E7654EC321C@
123456789:;<=>?@1ABC1D37CBE7F9=EBA=@?>=AF<;:9F87ED6543D21C@
123456789:;<=>?@1ABC1DE26D8CBF8<BA=@?>=A<F;:98FD76E5432E1C@
123456789:;<=>?@1ABC1DE25DF6:DCB:A<@?>=<A;:BF9876F5E432E1C@
123456789:;<=>?@1ABC1D3EF48E:DCB:A=@?>=A<;:BE98F7654F3D21C@
123456789:;<=>?@1ABC1D3EF47E:DCB:A<@?>=<A;:BE987F654F3D21C@
123456789:;<=>?@1ABC15BD69E<F>AEDBAF@?>F=<E;:9D876D5C4321C@
123456789:;<=>?@1ABC1D3E5F8;BEDCBFA<@?>=<A;F:98F765E43D21C@
123456789:;<=>?@1ABC1D37CBE7:BAF:>A@?>F=<;:FE987ED6543D21C@
123456789:;<=>?@1ABC1D3E69DCB9AF:>A@?>F=<;:F9BE876E543D21C@
123456789:;<=>?@1ABC1DEF14E7D9CB:A<@?>=<A;:B9D87E654F321FC@
123456789:;<=>?@1ABC1DE26D8CB9AF:=A@?>=F<;:F9B8D76E5432E1C@
123456789:;<=>?@1ABC1DE2F58ED9CB:A<@?>=<A;:B9D8F765F432E1C@
123456789:;<=>?@1ABC1DE26D8CBF8;BA<@?>=<A;F:98FD76E5432E1C@
123456789:;<=>?@1ABC1DE26DF7:DCB:A<@?>=<A;:BF987F6E5432E1C@
123456789:;<=>?@1ABC1D3E5F7G9=FBEDCBFA=@?>=AG<;:9G87F65E43D21C@
123456789:;<=>?@1ABC14BDE48D:F<G>AFDBAG@?>G=<F;:D98E7654EC321C@
123456789:;<=>?@1AB36ACD6E8F:G<CFEDCG>A@?>C=<G;:F98E76DB543B21@
123456789:;<=>?@1AB3C5D7E9F;G=CFEDCGBA=@?>=AG<;F:9E87D65C43B21@
123456789:;<=>?@1ABC1D3E5F7BEDCBF9AG:=A@?>=G<;:G9B87F65E43D21C@
123456789:;<=>?@1ABC1D47CB8E:F<G>AFEBAG@?>G=<F;:E98B7D654D321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFG8;BA<@?>=<A;G:98G7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFG8<BA=@?>=A<G;:98G7F65E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBF:A<@?>=<A;:B9G876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6:F<BEDCBFA=@?>=A<F;:G9876G5E43D21C@
123456789:;<=>?@1ABC1D3EF47EG8BEDCBG:A<@?>=<A;:B98G7F654F3D21C@
123456789:;<=>?@1ABC1D3EF48E:G<BEDCBGA=@?>=A<G;:E98F7654F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBG:A<@?>=<A;:B98G76F5E432E1C@
123456789:;<=>?@1ABC1DE26D8F:G<BFDCBGA=@?>=A<G;:F98D76E5432E1C@
123456789:;<=>?@1AB3C5D7E9=DCBA=@?>=AE<;:9E87D65C43B21@
123456789:;<=>?@1AB36ACDE6:D<C>A@?>C=<D;:E9876EB543B21@
123456789:;<=>?@1ABCD15C7B9AE:=A@?>=E<;:E9B87C65D4321D@
123456789:;<=>?@1ABCD1E47DC8B:A<@?>=<A;:B98C7E654E321D@
123456789:;<=>?@1ABCD15C7BE8;BA<@?>=<A;E:98E7C65D4321D@
123456789:;<=>?@1ABCD15CE69CB:A<@?>=<A;:B9E876E5D4321D@
123456789:;<=>?@1ABC26B8AD9E<?DA@?E>=<E;:9D8B76C5432C1@
123456789:;<=>?@1ABC2DE36D9CB:A<@?>=<A;:B9D876E543E2C1@
123456789:;<=>?@1ABC26B8ADE8;D>A@?>D=<;E:98EB76C5432C1@
123456789:;<=>?@1ABC2D4E7:DCB:A<@?>=<A;:BE987E654D32C1@
123456789:;<=>?@1ABC26BD7:BAE:>A@?>E=<;:ED987D6C5432C1@
123456789:;<=>?@1ABC2D48CBE8;BA<@?>=<A;E:98ED7654D32C1@
123456789:;<=>?@1ABC2D58CB9AE:>A@?>E=<;:E9B8D765D432C1@
123456789:;<=>?@1ABC2D48CB9AE:=A@?>=E<;:E9B8D7654D32C1@
123456789:;<=>?@1ABCD14C7B9AE:>A@?>E=<;:E9B87C654D321D@
123456789:;<=>?@1ABCD1E37DC8B:A=@?>=A<;:B98C7E6543E21D@
123456789:;<=>?@1ABCD15C7BE8<BA=@?>=A<E;:98E7C65D4321D@
123456789:;<=>?@1ABCD14CE59CB:A<@?>=<A;:B9E8765E4D321D@
123456789:;<=>?@1ABC26BD7E9=DBA=@?>=AE<;:9E87D6C5432C1@
123456789:;<=>?@1ABC25BDE59D;BA<@?>=<A;D:9E8765EC432C1@
123456789:;<=>?@1ABC1D3E69DCB9A<@?>=<A;:9BE876E543D21C@
123456789:;<=>?@1ABC15B8ADE8;D>A@?>D=<;E:98EB765C4321C@
123456789:;<=>?@1ABC1DE25D8CB9A<@?>=<A;:9B8D765E432E1C@
123456789:;<=>?@1ABC1DE26D9CB:A=@?>=A<;:B9D876E5432E1C@
123456789:;<=>?@1ABC1D48CBE8;BA<@?>=<A;E:98ED7654D321C@
123456789:;<=>?@1ABC15BD69BAE9=A@?>=E<;:9ED876D5C4321C@
123456789:;<=>?@1ABC1D4E7:DCB:A<@?>=<A;:BE987E654D321C@
123456789:;<=>?@1ABC15B7ADE7:D=A@?>=D<;:E987EB65C4321C@
123456789:;<=>?@1ABC25B8AD9E;?DA@?E>=<;E:9D8B765C432C1@
123456789:;<=>?@1ABC2DE37D9CB:A=@?>=A<;:B9D87E6543E2C1@
123456789:;<=>?@1ABC1D3E6:DCB:A=@?>=A<;:BE9876E543D21C@
123456789:;<=>?@1ABC14B7ADE7;D>A@?>D=<;E:987EB654C321C@
123456789:;<=>?@1AB3C69D<E>ADCBAE@?>E=<D;:9C876C543B21@
123456789:;<=>?@1AB3C6D8E:ADCBAE=@?>=A<;:E98D76C543B21@
123456789:;<=>?@1ABC25B8ADE8<D>A@?>D=<E;:98EB765C432C1@
123456789:;<=>?@1ABC2D4E6:DCB:A=@?>=A<;:BE9876E54D32C1@
123456789:;<=>?@1ABC26BDE6:D<BA=@?>=A<D;:E9876EC5432C1@
123456789:;<=>?@1ABC25BD6E8<DBA<@?>=<AE;:98E76D5C432C1@
123456789:;<=>?@1ABC1D48CBE8<BA=@?>=A<E;:98ED7654D321C@
123456789:;<=>?@1ABC15BDE59D<BA=@?>=A<D;:9E8765EC4321C@
123456789:;<=>?@1ABC1D3E59DFG9<FHI<J>AIHBFDCBHAJ@?>J=<IG;:9GE8765E43D21C@
123456789:;<=>?@1ABC1D3E5FGH58GIJ8<I>AGFBEDCBFAI@?>I=<J;:98JH765HE43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:J=@IHAGFBEDCBFAH@J?>=J<;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1DEF14E7D9G;HI<J>AIHBGDCBHAJ@?>J=<I;G:9D87E654F321FC@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBI9AJ:=A@?>=J<;:J9B87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F58ED9G;HI<J>AIHBGDCBHAJ@?>J=<I;G:9D8F765F432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBIJ8;BA<@?>=<A;J:98J7I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBIJ8<BA=@?>=A<J;:98J7I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69IBHDGFEDHCBI:A<@?>=<A;:B9J876JG54F32E1C@
123456789:;<=>?@1ABC1DE26D8FG9<FHI<J>AIHBFDCBHAJ@?>J=<IG;:9G8D76E5432E1C@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8BIDGFEDICBJ:A<@?>=<A;:B98JH765H4F32E1C@
123456789:;<=>?@1ABC1DE26D8F:GHI:=HJ>AHGBFDCBGAJ@?>J=I<;:IF98D76E5432E1C@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8BIDHFEDICBJ:A<@?>=<A;:B98J7H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG37F9H;IJ<BIDHFEDICBJA=@?>=A<J;H:9F87G6543G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8BIDHGEDICBJ:A<@?>=<A;:B98J7H65G4F321FC@
123456789:;<=>?@1ABC1D3EF47EGH7IJ8<I>AHGBEDCBGAI@?>I=<J;:98J7HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8I:AHJBEHGFEJDCBJAI=@?>=A<;:I98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47G:H<I>AHJBEHGFEJDCBJAI@?>I=<H;:G987F654F3D21C@
123456789:;<=>?@1ABC1D3E5FG69F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:9G876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FGH5I8;HG<J>AGFBEDCBFAJ@?>J=<G;I:98I765HE43D21C@
123456789:;<=>?@1ABC1D3EF47EG8<EHI<J>AIHBEDCBHAJ@?>J=<IG;:98G7F654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8<BA=@?>=A<J;:98JH76G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8<FHI<J>AIHBFDCBHAJ@?>J=<IG;:98G76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6:I<BHDGFEDHCBIA=@?>=A<I;:J9876JG54F32E1C@
123456789:;<=>?@1ABC1D3E59DFG9H;I=JBFIHGFJDCBJA=@?>=AI<;H:9GE8765E43D21C@
123456789:;<=>?@1ABC14BDE4F6G8HIJ8<I>AHDGFEDHBAI@?>I=<J;:98JG76F54EC321C@
123456789:;<=>?@1ABC14BDE4F6G8H:>GIJ>AIDGFEDIBAJ@?>JH=<;:H98G76F54EC321C@
123456789:;<=>?@1ABC1D3EFG37F9H;I=JBEIHFEJDCBJA=@?>=AI<;H:9F87G6543GD21C@
123456789:;<=>?@1ABC1DE2F4G6H8<GIJ<BIDGFEDICBJA=@?>=A<JH;:98H76G54F32E1C@
123456789:;<=>?@1ABC1DEF15E7G9H;IJ<BIDHGEDICBJA=@?>=A<J;H:9G87E65F4321FC@
123456789:;<=>?@1ABC1DE2F4G6HI7J9CIHDGFEDHCJB:A=@?>=A<;:B9J87I6G54F32E1C@
123456789:;<=>?@1ABC1DE25D8CF9G;HI<J>AIHBGFCBHAJ@?>J=<I;G:9F8D765E432E1C@
123456789:;<=>?@1ABC1D3EFG36F9E;HI<J>AIHBEDCBHAJ@?>J=<I;E:9F876G543GD21C@
123456789:;<=>?@1ABC1D3E69DCF9G;HI<J>AIHBGFCBHAJ@?>J=<I;G:9FE876E543D21C@
123456789:;<=>?@1ABC1DE25DFG59F;HI<J>AIHBFDCBHAJ@?>J=<I;F:9G8765GE432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9=IBHDGFEDHCBIA=@?>=AJ<;:9J87I6G54F32E1C@
123456789:;<=>?@1ABC1DE26D8FG9H;I=JBFIHGFJDCBJA=@?>=AI<;H:9G8D76E5432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7I9JBFIHGFJDCBJ:A<@?>=<A;:B9I87H65GE432E1C@
123456789:;<=>?@1ABC1D3EF47EGH7I9AHGBEDCBGAIJ:>A@?>J=<;:J9I87HF654F3D21C@
123456789:;<=>?@1ABC1D3EFG36FH7I9JBEIHFEJDCBJ:A<@?>=<A;:B9I87H6G543GD21C@
123456789:;<=>?@1ABC1DE2F4GH59G;IJ<BIDGFEDICBJA=@?>=A<J;G:9H8765H4F32E1C@
123456789:;<=>?@1ABC1DE2F48EG9H;IJ<BIDHGEDICBJA=@?>=A<J;H:9G8F7654F32E1C@
123456789:;<=>?@1ABC1D3EF4G6HI7;H=JBEHGFEJDCBJA=@?>=AH<;I:987I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7:HJBEHGFEJDCBJ:A<@?>=<A;:BI987I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF48EG9<EHI<J>AIHBEDCBHAJ@?>J=<IG;:9G8F7654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8;BA<@?>=<A;J:98JH76G54F3D21C@
123456789:;<=>?@1ABC1DE2F48EDG8;HI<J>AIHBGDCBHAJ@?>J=<I;G:98GF7654F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7:BHDGFEDHCBIAJ:>A@?>J=<;:JI987I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G7:FED:CBH:I<J>AIHBAJ@?>J=<I;:HDG987G654F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8AIJ8;I>A@?>I=<;J:98JBH76G54F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CB9AJ:=A@?>=J<;:J9B8D7I65H43G21FC@
123456789:;<=>?@1ABC1DE2FG3H5I7J9FIHGFJED9CB:A=@?>=A<;:B9DJ87I65H43G2E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CBJ8;BA<@?>=<A;J:98JD7I65H43G21FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7HI8<HJ=@HGA@J?>=J<I;:98I7GF65E43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7:DCB:A<@?>=<A;:BJ987JI65H43G21FC@
123456789:;<=>?@1ABC15B7ADE7:DFG:H<I>J@FIHGFJDA@J?>I=<H;:GE987EB65C4321C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69IEHGFEID9CB:A<@?>=<A;:B9DJ876J5H43G21FC@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDICB9AJ:>A@?>J=<;:J9BI87H65G4F321FC@
123456789:;<=>?@1ABC1DEF1G3HI47HJ8EHGFEJD9CB:A<@?>=<A;:B9D8J7I654I3G21FC@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDICB9AJ:>A@?>J=<;:J9BI87H6G543G2E1C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJD9CB:A<@?>=<A;:B9D8J76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH26G8FE9DI:J<BIDCBJA=@?>=A<J;:I9E8G76H5432H1FC@
123456789:;<=>?@1ABC1DEF1G47FE8D:CBH:I<J>AIHBAJ@?>J=<I;:HD98E7G654G321FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9IJ:=I@HGA@I?>=J<;:J9H87GF65E43D21C@
123456789:;<=>?@1AB3C5D7EFG7H9I;J=FIHGFJEADCBAE=@?>=AJ<;I:9H87GD65C43B21@
123456789:;<=>?@1AB36CDE6F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F76EB543B21@
123456789:;<=>?@1ABC14BDE4FGH48G:F<EDI<J>AIDBAJ@?>J=<IF;:G98H7654HEC321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9=IHG=FBEDCBFA=@?>=AGJ<;:9J87I65HE43D21C@
123456789:;<=>?@1ABC1DEF15E7D9CBG9H;IJ<?IAHGBAI@?J>=<J;H:9GD87E65F4321FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8I:J<@IHA@J?>=<J;:I98HG76F5E432E1C@
123456789:;<=>?@1ABC1DEF15E7D9CBG9HI:=HJ>AHGBAJ@?>J=I<;:I9GD87E65F4321FC@
123456789:;<=>?@1ABC1DEF1G3H59GFE9DI:J<BIDCBJA=@?>=A<J;:I9EH8765H43G21FC@
123456789:;<=>?@1ABC1DEF15E7DG8;HI<J>AIHBGDCBHAJ@?>J=<I;G:98G7E65F4321FC@
123456789:;<=>?@1ABC1D3E5FG69HI:J<@IHAGFBEDCBFAH@J?>=<J;:I9G876G5E43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CBJ8<BA=@?>=A<J;:98JD7I65H43G21FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7HI8;HJ<@HGA@J?>=<J;I:98I7GF65E43D21C@
123456789:;<=>?@1ABCD26C8B:A=@?>=A<;:B98C76D5432D1@
123456789:;<=>?@1ABCD25C8B:A<@?>=<A;:B98C765D432D1@
123456789:;<=>?@1ABC37B9AD:=A@?>=D<;:D9B87C6543C21@
123456789:;<=>?@1ABC3D69CB:A<@?>=<A;:B9D876D543C21@
123456789:;<=>?@1ABC37BD8;BA<@?>=<A;D:98D7C6543C21@
123456789:;<=>?@1ABC1D59CB:A=@?>=A<;:B9D8765D4321C@
123456789:;<=>?@1ABC15B9AD:=A@?>=D<;:D9B8765C4321C@
123456789:;<=>?@1AB48ACD8;C>A@?>C=<;D:98DB7654B321@
123456789:;<=>?@1AB4C6D9<CBA<@?>=<AD;:9D876C54B321@
123456789:;<=>?@1AB4C7:BAD:>A@?>D=<;:DC987C654B321@
123456789:;<=>?@1AB4C6:BAD:=A@?>=D<;:DC9876C54B321@
123456789:;<=>?@1ABC36B9AD:>A@?>D=<;:D9B876C543C21@
123456789:;<=>?@1ABC3D59CB:A=@?>=A<;:B9D8765D43C21@
123456789:;<=>?@1ABC37BD8<BA=@?>=A<D;:98D7C6543C21@
123456789:;<=>?@1ABC36BD7;BA<@?>=<A;D:987D6C543C21@
123456789:;<=>?@1AB4C7D9=CBA=@?>=AD<;:9D87C654B321@
123456789:;<=>?@1AB47ACD7;C=A@?>=C<;D:987DB654B321@
123456789:;<=>?@1AB3C5D8;CBA;@?>=<;AD:98D765C43B21@
123456789:;<=>?@1AB3C5D8=CBA=@?>=AD<;:98D765C43B21@
123456789:;<=>?@1ABC16B9AD:=A@?>=D<;:D9B876C54321C@
123456789:;<=>?@1ABC1D49CB:A=@?>=A<;:B9D87654D321C@
123456789:;<=>?@1ABC25BD6:BA;@?>=<;A:D9876D5C432C1@
123456789:;<=>?@1ABC27BD8<BA=@?>=A<D;:98D7C65432C1@
123456789:;<=>?@1ABC2D48CB9A=@?>=A<;:9B8D7654D32C1@
123456789:;<=>?@1ABC25B9AD:>A@?>D=<;:D9B8765C432C1@
123456789:;<=>?@1ABC2D58CB9A;@?>=<;A:9B8D765D432C1@
123456789:;<=>?@1ABC27B9AD:=A@?>=D<;:D9B87C65432C1@
123456789:;<=>?@1ABCD14C7B9A;@?>=<;A:9B87C654D321D@
123456789:;<=>?@1ABCD16C8B:A=@?>=A<;:B98C76D54321D@
123456789:;<=>?@1ABCD15C7B9A=@?>=A<;:9B87C65D4321D@
123456789:;<=>?@1ABCD14C8B:A<@?>=<A;:B98C7654D321D@
123456789:;<=>?@1ABC26B8AD9<A@?>=<D;:9D8B76C5432C1@
123456789:;<=>?@1ABC2D69CB:A<@?>=<A;:B9D876D5432C1@
123456789:;<=>?@1ABC26BD7:BA;@?>=<;A:D987D6C5432C1@
123456789:;<=>?@1ABC27BD8;BA<@?>=<A;D:98D7C65432C1@
123456789:;<=>?@1ABC2D4E7:DF;GH<I>AHGBFDCBGAI@?>I=<H;F:E987E654D32C1@
123456789:;<=>?@1ABC2D4E6FG7HI8;H>AGFBEDCBFAH@?>H=<;I:98I7G6E54D32C1@
123456789:;<=>?@1ABC2DE36D9F;GH<I>AHGBFDCBGAI@?>I=<H;F:9D876E543E2C1@
123456789:;<=>?@1ABC2D4E6FG7H9I<?HAGFBEDCBFAH@?I>=<I;:9H87G6E54D32C1@
123456789:;<=>?@1ABCD14CE59F;GH<I>AHGBFECBGAI@?>I=<H;F:9E8765E4D321D@
123456789:;<=>?@1ABCD1E3F5GH6I8<BHGCFEDCGBIA=@?>=A<I;:98I76H5F43E21D@
123456789:;<=>?@1ABCD1E37F9GH:I<BHGCFEDCGBIA=@?>=A<I;:H9F87E6543E21D@
123456789:;<=>?@1ABCD14CE5F7GH8I:>AHGBFECBGAI@?>I=<;:I98H7F65E4D321D@
123456789:;<=>?@1ABC2D48E:FG;HI<?HAGFBEDCBFAH@?I>=<I;G:E98D7654D32C1@
123456789:;<=>?@1ABC2DE36DF7GH8I:>AHGBFDCBGAI@?>I=<;:I98H7F6E543E2C1@
123456789:;<=>?@1ABC2D48E:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE98D7654D32C1@
123456789:;<=>?@1ABC2D4EF58EGH8I:>AHGBEDCBGAI@?>I=<;:I98HF765F4D32C1@
123456789:;<=>?@1ABC2D48EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8D7654D32C1@
123456789:;<=>?@1ABC2D4E6FGH69GI:>AGFBEDCBFAI@?>I=<;:I9H876HE54D32C1@
123456789:;<=>?@1ABC2D4E6:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE9876E54D32C1@
123456789:;<=>?@1ABC2D4EF58EGH8<I>AHGBEDCBGAI@?>I=<H;:98HF765F4D32C1@
123456789:;<=>?@1ABC2D4E6F9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F876E54D32C1@
123456789:;<=>?@1ABC2D4E6FGH69G<I>AGFBEDCBFAI@?>I=<G;:9H876HE54D32C1@
123456789:;<=>?@1ABC2D4EF58E;GH<I>AHGBEDCBGAI@?>I=<H;E:98F765F4D32C1@
123456789:;<=>?@1ABC2D4E6FG7H:=GI>AGFBEDCBFAI@?>I=H<;:H987G6E54D32C1@
123456789:;<=>?@1ABC2DE36DF7;GH<I>AHGBFDCBGAI@?>I=<H;F:987F6E543E2C1@
123456789:;<=>?@1ABC2D4E6FG7;HI<?HAGFBEDCBFAH@?I>=<I;G:987G6E54D32C1@
123456789:;<=>?@1ABCD14CE5F7;GH<I>AHGBFECBGAI@?>I=<H;F:987F65E4D321D@
123456789:;<=>?@1ABCD1E3F5GH6:I<BHGCFEDCGBIA=@?>=A<I;:H9876H5F43E21D@
123456789:;<=>?@1ABCD1E3F59GH:I<BHGCFEDCGBIA=@?>=A<I;:H9F8765F43E21D@
123456789:;<=>?@1ABCD14CE5F7GH8<I>AHGBFECBGAI@?>I=<H;:98H7F65E4D321D@
123456789:;<=>?@1ABC2D4E6:FG;HI<?HAGFBEDCBFAH@?I>=<I;G:E9876E54D32C1@
123456789:;<=>?@1ABC2DE36DF7GH8<I>AHGBFDCBGAI@?>I=<H;:98H7F6E543E2C1@
123456789:;<=>?@1ABC2DE3F69ED:CBG:H<I>AHGBAI@?>I=<H;:GD9F876F543E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HI9<H?GA@?H>=<I;:9I8GF76E54D32C1@
123456789:;<=>?@1ABC2DEF25E8D:CBG:H<I>AHGBAI@?>I=<H;:GD98E765F432FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8H:I=@HGA@I?>=I<;:H98GF76E54D32C1@
123456789:;<=>?@1ABCD14CEF48E:CBG:H<I>AHGBAI@?>I=<H;:GE98F7654FD321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7I9=HBA=@?>=AI<;:9I87HG65F43E21D@
123456789:;<=>?@1ABCD1EF26E8DCG8H:I<BHGCBIA=@?>=A<I;:H98GE76F5432F1D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGAH9I;?HA@?I>=<;I:9HG87F65E4D321D@
123456789:;<=>?@1ABC2DE37D9CBF9G;HI<?HAGFBAH@?I>=<I;G:9FD87E6543E2C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGAH9I;?HA@?I>=<;I:9HG87F6E543E2C1@
123456789:;<=>?@1ABC2DE37D9CBF9GH:=GI>AGFBAI@?>I=H<;:H9FD87E6543E2C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGAH9I;?HA@?I>=<;I:9HG8F765F4D32C1@
123456789:;<=>?@1ABC2DE37DF8;GH<I>AHGBFDCBGAI@?>I=<H;F:98F7E6543E2C1@
123456789:;<=>?@1ABC2D4E6FG7:HI;?HAGFBEDCBFAH@?I>=<;I:G987G6E54D32C1@
123456789:;<=>?@1ABCD1E37DCF7:CBG:H<I>AHGBAI@?>I=<H;:GF987FE6543E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7:BAI:>A@?>I=<;:IH987HG65F43E21D@
123456789:;<=>?@1ABCD1E3F69EDC9BG:H<I>AHGBAI@?>I=<H;:G9CF876F543E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AHI8;H>A@?>H=<;I:98IB7G65F43E21D@
123456789:;<=>?@1ABCD1EF25E8DC9BG:H<I>AHGBAI@?>I=<H;:G9C8E765F432F1D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH9I<?HA@?I>=<I;:9H8B7G65F43E21D@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCBI8;BA<@?>=<A;I:98IH76G54F32E1C@
123456789:;<=>?@1ABC1DE26DF7:DCBG:H<I>AHGBAI@?>I=<H;:GF987F6E5432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7:HDGFEDHCB:A<@?>=<A;:BI987I6G54F32E1C@
123456789:;<=>?@1ABC1DE26D8CBFG8;FH<I>AHFBAI@?>I=<H;G:98GD76E5432E1C@
123456789:;<=>?@1ABCD1E37DC8BF9G;HI<?HAGFBAH@?I>=<I;G:9F8C7E6543E21D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHB9AI:>A@?>I=<;:I9B8H76G5F432F1D@
123456789:;<=>?@1ABCD1E37DC8BF9GH:=GI>AGFBAI@?>I=H<;:H9F8C7E6543E21D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHB9AI:>A@?>I=<;:I9B8H7G654G3E21D@
123456789:;<=>?@1ABCD1E37DC8BFG8;FH<I>AHFBAI@?>I=<H;G:98GC7E6543E21D@
123456789:;<=>?@1ABCD1E3F5GH69GCFEDCGB9AI:>A@?>I=<;:I9BH876H5F43E21D@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIDCB:A=@?>=A<;:BI98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47E:DCBG:H<I>AHGBAI@?>I=<H;:GE987F654F3D21C@
123456789:;<=>?@1ABC1D3E5FG69H<I>AHGFBEDCBFAI@?>I=<H;:9G876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:AHGFBEDCBFAI=@?>=A<;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1DEFG15F7E9DH:I<BHDCBIA=@?>=A<I;:H9E87F65G4321GC@
123456789:;<=>?@1ABC1D3EF4G6H8<GFEI<BEDCBIA=@?>=A<IH;:98H76G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAHI8<H>A@?>H=<I;:98IG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6:FEDH:I<BHDCBIA=@?>=A<I;:HG9876G54F32E1C@
123456789:;<=>?@1ABC1D3E5FGHI59H;G=FBEDCBFA=@?>=AG<;H:9I8765IE43D21C@
123456789:;<=>?@1ABC14BDE4F6G8<FEDH<I>AHDBAI@?>I=<HG;:98G76F54EC321C@
123456789:;<=>?@1ABC14BDE4F6G8H:DGFEDHBAI:>A@?>I=<;:IH98G76F54EC321C@
123456789:;<=>?@1ABC1D37CBEF7G9H;I=EHGFEIBA=@?>=AI<;H:9G87FD6543D21C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCBI8<BA=@?>=A<I;:98IH76G54F32E1C@
123456789:;<=>?@1ABC1DE25DF6:DCBG:H<I>AHGBAI@?>I=<H;:GF9876F5E432E1C@
123456789:;<=>?@1ABCD1E3F5GH6I8BHGCFEDCGBI:A=@?>=A<;:B98I76H5F43E21D@
123456789:;<=>?@1ABCD14C7E9F;GH<I>AHGBFECBGAI@?>I=<H;F:9E87C654D321D@
123456789:;<=>?@1ABC2D4E6FG7H9AGFBEDCBFAHI:=A@?>=I<;:I9H87G6E54D32C1@
123456789:;<=>?@1ABC2D58CE9F;GH<I>AHGBFECBGAI@?>I=<H;F:9E8D765D432C1@
123456789:;<=>?@1ABC2D4E6FG7HI8;HAGFBEDCBFAH<@?>=<A;I:98I7G6E54D32C1@
123456789:;<=>?@1ABC26DE7:DF;GH<I>AHGBFDCBGAI@?>I=<H;F:E987E6C5432C1@
123456789:;<=>?@1ABC2D4E6FGH69GI:AGFBEDCBFAI<@?>=<A;:I9H876HE54D32C1@
123456789:;<=>?@1ABC26D8EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8D76C5432C1@
123456789:;<=>?@1ABC2D4EF58EGH8I:AHGBEDCBGAI<@?>=<A;:I98HF765F4D32C1@
123456789:;<=>?@1ABC26D8E:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE98D76C5432C1@
123456789:;<=>?@1ABC2DE36DF7GH8I:AHGBFDCBGAI<@?>=<A;:I98H7F6E543E2C1@
123456789:;<=>?@1ABC26D8E:FG;HI<?HAGFBEDCBFAH@?I>=<I;G:E98D76C5432C1@
123456789:;<=>?@1ABCD14CE5F7GH8I:AHGBFECBGAI<@?>=<A;:I98H7F65E4D321D@
123456789:;<=>?@1ABCD15E7F9GH:I<BHGCFEDCGBIA=@?>=A<I;:H9F87E65D4321D@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEID9CB:A=@?>=A<;:B9D8I76H54G321FC@
123456789:;<=>?@1ABC1DE2F4G6H9DGFEDHCB9AI:=A@?>=I<;:I9BH876G54F32E1C@
123456789:;<=>?@1ABC1DEF14E7D9CBG9H<I>AHGBAI@?>I=<H;:9GD87E654F321FC@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8H:I=@HGA@I?>=I<;:H98GF765E43D21C@
123456789:;<=>?@1AB3C5D7EFG7:FHI:>H@FEADCBAE@H?>I=<;:IG987GD65C43B21@
123456789:;<=>?@1AB3CDE3F59EDG9<DCH<I>AHCBAI@?>I=<HG;:9GF8765F43EB21@
123456789:;<=>?@1ABC15B7ADE7F:G<HI=@HDGFEDHA@I?>=I<G;:F987EB65C4321C@
123456789:;<=>?@1ABC1DEF14EG5H7I:DHGEDICB:A<@?>=<A;:BI987H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG37F9EDH9I<BHDCBIA=@?>=A<I;:9HF87G6543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I:DHFEDICB:A<@?>=<A;:BI987H6G543G2E1C@
123456789:;<=>?@1ABC25BD6E8FG9HI:>H@GFAEDBAF@H?>I=<;:I9G8E76D5C432C1@
123456789:;<=>?@1ABC2DEF2G48FE9DH:I<BHDCBIA=@?>=A<I;:H9E8G7654G32FC1@
123456789:;<=>?@1ABC2D4E6FG7HI8<HAGFBEDCBFAH=@?>=A<I;:98I7G6E54D32C1@
123456789:;<=>?@1ABC25DE6:DF;GH<I>AHGBFDCBGAI@?>I=<H;F:E9876E5C432C1@
123456789:;<=>?@1AB3C5D7EFG7H9=GFI=@FEADCBAE@I?>=IH<;:9H87GD65C43B21@
123456789:;<=>?@1AB3CDE36DFG6:F<DCH<I>AHCBAI@?>I=<HF;:G9876GE543EB21@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8H:I=@HGA@I?>=I<;:H98GF76E54D321C@
123456789:;<=>?@1ABC1DEF14E7D9CBG9H;I=AHGBAI@?>=I<;H:9GD87E654F321FC@
123456789:;<=>?@1ABC1DE2F5G7H9DGFEDHCB9AI:=A@?>=I<;:I9BH87G65F432E1C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEID9CB:A=@?>=A<;:B9D8I765H43G21FC@
123456789:;<=>?@1ABC1DE2F5G7HI8;BHDGFEDHCBIA<@?>=<A;I:98I7G65F432E1C@
123456789:;<=>?@1ABC1DE26DF7:GH;I=AHGBFDCBGAI@?>=I<;H:F987F6E5432E1C@
123456789:;<=>?@1ABC1DEF1G37FE8DH9I<BHDCBIA=@?>=A<I;:9H8E7G6543G21FC@
123456789:;<=>?@1ABC1DE26D8CBF8GH9<GI=AGFBAI@?>=I<H;:9H8FD76E5432E1C@
123456789:;<=>?@1ABC25BD6E8FGH8I:>HG?FAEDBAF@?G>I=<;:I98HE76D5C432C1@
123456789:;<=>?@1ABC2DE3FG48F:EDH:I<BHDCBIA=@?>=A<I;:HF98G7654G3E2C1@
123456789:;<=>?@1ABC2D4E6FGH6I8<HG=FBEDCBFA=@?>=AG<I;:98I76HE54D32C1@
123456789:;<=>?@1ABC25BDE5FG6:F<EDH<I>AHDBAI@?>I=<HF;:G9876G5EC432C1@
123456789:;<=>?@1ABC1D4E6FG7H:=GI>AGFBEDCBFAI@?>I=H<;:H987G6E54D321C@
123456789:;<=>?@1ABC1D3EF47E:GH;I=AHGBEDCBGAI@?>=I<;H:E987F654F3D21C@
123456789:;<=>?@1ABC1D4E6FGH69G<I>AGFBEDCBFAI@?>I=<G;:9H876HE54D321C@
123456789:;<=>?@1ABC1D3E5F8;EGH;I=AHGBEDCBGAI@?>=I<;HF:98F765E43D21C@
123456789:;<=>?@1ABC1D4EF58EGH8<I>AHGBEDCBGAI@?>I=<H;:98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9=IBEHGFEIDCBIA=@?>=AH<;:9H87G65F4D321C@
123456789:;<=>?@1ABC25BD6EF7;G=H?IAEHGFEIDBAI@?H>=G<;F:987F6D5C432C1@
123456789:;<=>?@1ABC2DE3F5G7;HI<BHDGFEDHCBIA=@?>=A<I;G:987G65F43E2C1@
123456789:;<=>?@1ABC2D4EF59G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F8765F4D32C1@
123456789:;<=>?@1ABC25BDE5F7G9=HI>AHDGFEDHBAI@?>I=G<;:9G87F65EC432C1@
123456789:;<=>?@1ABC15D7EF8;EGH;I>AHGBEDCBGAI@?>I=<;HF:98F7D65C4321C@
123456789:;<=>?@1ABC1D3E6FGH69GI:AGFBEDCBFAI<@?>=<A;:I9H876HE543D21C@
123456789:;<=>?@1ABC1DE2F5G7HI8<BHDGFEDHCBIA=@?>=A<I;:98I7G65F432E1C@
123456789:;<=>?@1ABC1DE25DF6:GH;I=AHGBFDCBGAI@?>=I<;H:F9876F5E432E1C@
123456789:;<=>?@1ABC1DE2F5G7HI8BHDGFEDHCBI:A=@?>=A<;:B98I7G65F432E1C@
123456789:;<=>?@1ABC1DE25D8F:GH;I=AHGBFDCBGAI@?>=I<;H:F98D765E432E1C@
123456789:;<=>?@1ABC1DE25D8F:GH;I>AHGBFDCBGAI@?>I=<;H:F98D765E432E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8BHDGFEDHCBI:A=@?>=A<;:B98I7G654F32E1C@
123456789:;<=>?@1ABC1D4E6FGH69GI:>AGFBEDCBFAI@?>I=<;:I9H876HE54D321C@
123456789:;<=>?@1ABC1D37EF8;EGH;I=AHGBEDCBGAI@?>=I<;HF:98F7D6543D21C@
123456789:;<=>?@1ABC1D4EF58EGH8I:>AHGBEDCBGAI@?>I=<;:I98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7;H=IBEHGFEIDCBIA=@?>=AH<;G:987G65F4D321C@
123456789:;<=>?@1ABC25BD6EF7G9=H?IAEHGFEIDBAI@?H>=G<;:9G87F6D5C432C1@
123456789:;<=>?@1ABC2DE3F59G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F8765F43E2C1@
123456789:;<=>?@1ABC2D4EF5G7;H=IBEHGFEIDCBIA=@?>=AH<;G:987G65F4D32C1@
123456789:;<=>?@1ABC25BDE5F7;G=HI>AHDGFEDHBAI@?>I=G<;F:987F65EC432C1@
123456789:;<=>?@1ABC1D37EF8;EGH;I>AHGBEDCBGAI@?>I=<;HF:98F7D6543D21C@
123456789:;<=>?@1ABC1D3E6FGH69GI:>AGFBEDCBFAI@?>I=<;:I9H876HE543D21C@
123456789:;<=>?@1ABC2D4EF5G7H9=IBEHGFEIDCBIA=@?>=AH<;:9H87G65F4D32C1@
123456789:;<=>?@1ABC25BDE59F;G=HI>AHDGFEDHBAI@?>I=G<;F:9E8765EC432C1@
123456789:;<=>?@1ABC1D3E5F8;EGH;I>AHGBEDCBGAI@?>I=<;HF:98F765E43D21C@
123456789:;<=>?@1ABC1D3E6FGH69G<I>AGFBEDCBFAI@?>I=<G;:9H876HE543D21C@
123456789:;<=>?@1ABC1D4E6FG7H9AGFBEDCBFAHI:=A@?>=I<;:I9H87G6E54D321C@
123456789:;<=>?@1ABC1D47CE8F:GH;I=AHGBFECBGAI@?>=I<;H:F98E7D654D321C@
123456789:;<=>?@1ABC1DE25DF6:GH;I>AHGBFDCBGAI@?>I=<;H:F9876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8<BHDGFEDHCBIA=@?>=A<I;:98I7G654F32E1C@
123456789:;<=>?@1ABC1D4E6FGH69GI:AGFBEDCBFAI<@?>=<A;:I9H876HE54D321C@
123456789:;<=>?@1ABC15D7EF8;EGH;I=AHGBEDCBGAI@?>=I<;HF:98F7D65C4321C@
123456789:;<=>?@1ABC1D4EF58EGH8I:AHGBEDCBGAI<@?>=<A;:I98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF59G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F8765F4D321C@
123456789:;<=>?@1ABC25BD6EF7G9H;?IAEHGFEIDBAI@?H>=<;H:9G87F6D5C432C1@
123456789:;<=>?@1ABC2DE37F9G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F87E6543E2C1@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEID9CB:A=@?>=A<;:B9D8I76H543G21FC@
123456789:;<=>?@1ABC1DE2F4G7H9DGFEDHCB9AI:=A@?>=I<;:I9BH87G654F32E1C@
123456789:;<=>?@1ABC1DEF14E7D9CBG9H;I>AHGBAI@?>I=<;H:9GD87E654F321FC@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8H:I=@HGA@I?>=I<;:H98GF76E543D21C@
123456789:;<=>?@1AB3C5DEF58EGH8<G>EDI>ADCBAI@?>IG=<H;:98HF765FC43B21@
123456789:;<=>?@1AB3C5DEF5G7;FEH;>EDI>ADCBAI@?>IH=<;HG:987G65FC43B21@
123456789:;<=>?@1ABC15B7ADE7F9G<HI=@HDGFEDHA@I?>=I<G;:9F87EB65C4321C@
123456789:;<=>?@1ABC1DEF14EG5H8I:DHGEDICB:A<@?>=<A;:BI98H765G4F321FC@
123456789:;<=>?@1ABC25BD6EF7GH8<G>FEI>AEDBAI@?>IG=<H;:98H7F6D5C432C1@
123456789:;<=>?@1ABC2D4EFG4H6:GF;EI<BEDCBIA=@?>=A<I;F:H9876H54GD32C1@
123456789:;<=>?@1ABC2D4EF5GH6:G<FEI<BEDCBIA=@?>=A<IG;:H9876H5F4D32C1@
123456789:;<=>?@1ABC25BD6EFG6H8<GF=EI>AEDBAI@?>I=F<H;:98H76GD5C432C1@
123456789:;<=>?@1ABC1DE26DF7:GH;I>AHGBFDCBGAI@?>I=<;H:F987F6E5432E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8;BHDGFEDHCBIA<@?>=<A;I:98I7G654F32E1C@
123456789:;<=>?@1ABC48B:A=@?>=A<;:B98C7654C321@
123456789:;<=>?@1ABC47B:A<@?>=<A;:B987C654C321@
123456789:;<=>?@1ABC14B7A<@?>=<A;:987B654C321C@
123456789:;<=>?@1ABC15B:A=@?>=A<;:B98765C4321C@
123456789:;<=>?@1ABC17B:A=@?>=A<;:B987C654321C@
123456789:;<=>?@1ABC14B7A:@?>=<;:A987B654C321C@
123456789:;<=>?@1ABC25B8A:@?>=<;:A98B765C432C1@
123456789:;<=>?@1ABC28B:A=@?>=A<;:B98C765432C1@
123456789:;<=>?@1ABC26B8A=@?>=A<;:98B76C5432C1@
123456789:;<=>?@1ABC25B:A<@?>=<A;:B98765C432C1@
123456789:;<=>?@1ABC14B9A<@?>=<A;:9B87654C321C@
123456789:;<=>?@1ABC15B8A=@?>=A<;:98B765C4321C@
123456789:;<=>?@1AB3C5D8E:ADCBAE=@?>=A<;:E98D765C43B21@
123456789:;<=>?@1ABC14B7ADE7;D=A@?>=D<;E:987EB654C321C@
123456789:;<=>?@1ABC1D4E6:DCB:A=@?>=A<;:BE9876E54D321C@
123456789:;<=>?@1ABC25BD6:BAE:>A@?>E=<;:ED9876D5C432C1@
123456789:;<=>?@1ABC2D48CBE8<BA=@?>=A<E;:98ED7654D32C1@
123456789:;<=>?@1ABCD15C8B:A=@?>=A<;:B98C765D4321D@
123456789:;<=>?@1ABCD14C7B9A<@?>=<A;:9B87C654D321D@
123456789:;<=>?@1ABC26B9AD:=A@?>=D<;:D9B876C5432C1@
123456789:;<=>?@1ABC2D58CB9A<@?>=<A;:9B8D765D432C1@
123456789:;<=>?@1ABC26BD8;BA<@?>=<A;D:98D76C5432C1@
123456789:;<=>?@1ABC26BD8<BA=@?>=A<D;:98D76C5432C1@
123456789:;<=>?@1ABC2D58CB:A<@?>=<A;:B98D765D432C1@
123456789:;<=>?@1ABC26B8AD:=A@?>=D<;:D98B76C5432C1@
123456789:;<=>?@1ABCD14C7B:A<@?>=<A;:B987C654D321D@
123456789:;<=>?@1ABCD15C7B:A=@?>=A<;:B987C65D4321D@
123456789:;<=>?@1ABC1D3EF48EGH8I:AHGBEDCBGAI=@?>=A<;:I98HF7654F3D21C@
123456789:;<=>?@1ABC1D3EF47G:H<IBEHGFEIDCBIA<@?>=<AH;:G987F654F3D21C@
123456789:;<=>?@1ABC15BDE5FG69F<EDH<I>AHDBAI@?>I=<HF;:9G876G5EC4321C@
123456789:;<=>?@1ABC1DEF15EG6H8I:DHGEDICB:A=@?>=A<;:BI98H76G5F4321FC@
123456789:;<=>?@1ABC1D47EF8<EGH<I>AHGBEDCBGAI@?>I=<HF;:98F7D654D321C@
123456789:;<=>?@1ABC1D3E5FGH59GI:=AGFBEDCBFAI@?>=I<;:I9H8765HE43D21C@
123456789:;<=>?@1AB3CDE3F59EDG9H;I=CHGDCIBA=@?>=AI<;H:9GF8765F43EB21@
123456789:;<=>?@1AB36ACD6E8F:GHI:>H@GCFEDCGA@H?>I=<;:IF98E76DB543B21@
123456789:;<=>?@1ABC14BDE48DFG8H:>GFI>AFDBAI@?>IH=<;:H98GE7654EC321C@
123456789:;<=>?@1ABC1D3EFG37F9EHI9=HBEDCBHA=@?>=AI<;:9IF87G6543GD21C@
123456789:;<=>?@1ABC1DE26DFG6H8<GFI<BFDCBIA=@?>=A<IH;:98H76GE5432E1C@
123456789:;<=>?@1ABC1DEF15E7DGH7;GI<BGDCBIA=@?>=A<I;H:987HE65F4321FC@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBI:A=@?>=A<;:B987I6G54F32E1C@
123456789:;<=>?@1ABC1DE25D8F;GH<I>AHGBFDCBGAI@?>I=<H;F:98D765E432E1C@
123456789:;<=>?@1ABC25B8D:EF;G=H?IAEHGFEIDBAI@?H>=G<;F:D98B765C432C1@
123456789:;<=>?@1ABC2DE3F5G7HI8BHDGFEDHCBI:A=@?>=A<;:B98I7G65F43E2C1@
123456789:;<=>?@1ABC26D8EF9G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F8D76C5432C1@
123456789:;<=>?@1ABC25BDE5F7G9HI:AHDGFEDHBAI<@?>=<A;:I9G87F65EC432C1@
123456789:;<=>?@1ABC1D3EF47EGH7I:>AHGBEDCBGAI@?>I=<;:I987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6:H=IBEHGFEIDCBIA=@?>=AH<;:G9876G54F3D21C@
123456789:;<=>?@1ABC1DE2F59G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F8765F432E1C@
123456789:;<=>?@1ABC1DE2F48G;HI<BHDGFEDHCBIA=@?>=A<I;G:98F7654F32E1C@
123456789:;<=>?@1ABC1D48E:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE98D7654D321C@
123456789:;<=>?@1ABC1D3EF47EGH7I9=AHGBEDCBGAI@?>=I<;:9I87HF654F3D21C@
123456789:;<=>?@1ABC1D48EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8D7654D321C@
123456789:;<=>?@1ABC1D3E5FGH58GI9=AGFBEDCBFAI@?>=I<;:9I8H765HE43D21C@
123456789:;<=>?@1ABC1D4E6:FGH:=GI>AGFBEDCBFAI@?>I=H<;:HE9876E54D321C@
123456789:;<=>?@1ABC1D3EF47EGH7;I=AHGBEDCBGAI@?>=I<;H:987HF654F3D21C@
123456789:;<=>?@1ABC1D4E6F9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F876E54D321C@
123456789:;<=>?@1ABC1D3E5FGH58G;I=AGFBEDCBFAI@?>=I<;G:98H765HE43D21C@
123456789:;<=>?@1ABC1D4EF58E;GH<I>AHGBEDCBGAI@?>I=<H;E:98F765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9IBEHGFEIDCBI:A=@?>=A<;:B9H87G65F4D321C@
123456789:;<=>?@1ABC25BD6:EF;G=H?IAEHGFEIDBAI@?H>=G<;F:D9876D5C432C1@
123456789:;<=>?@1ABC2DE3F5G7HI8<BHDGFEDHCBIA=@?>=A<I;:98I7G65F43E2C1@
123456789:;<=>?@1ABC2D48EF9G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F8D7654D32C1@
123456789:;<=>?@1ABC25BDE5F7G9HI:>AHDGFEDHBAI@?>I=<;:I9G87F65EC432C1@
123456789:;<=>?@1ABC1D3EF47EGH7I:AHGBEDCBGAI<@?>=<A;:I987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF48G:H=IBEHGFEIDCBIA=@?>=AH<;:G98F7654F3D21C@
123456789:;<=>?@1ABC1DE2F5G7;HI<BHDGFEDHCBIA=@?>=A<I;G:987G65F432E1C@
123456789:;<=>?@1ABC1DE26F8G;HI<BHDGFEDHCBIA=@?>=A<I;G:98F76E5432E1C@
123456789:;<=>?@1ABC2D58CB9AEF9G;H=I?EHGFEIA@?I>=H<;G:9FB8D765D432C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHCB9AI:=A@?>=I<;:I9BH87G65F43E2C1@
123456789:;<=>?@1ABCD14C7B9AEF9G;H=I?EHGFEIA@?I>=H<;G:9FB87C654D321D@
123456789:;<=>?@1ABCD1EF2G4H6I8EHGFEIDC8B:A=@?>=A<;:B98CI76H54G32F1D@
123456789:;<=>?@1ABCD15C7BEF7G9H;I=EHGFEIBA=@?>=AI<;H:9G87FC65D4321D@
123456789:;<=>?@1ABCD14CEF4G6H8I:EHGFEICB:A<@?>=<A;:BI98H76G54FD321D@
123456789:;<=>?@1ABC26B8ADE8F:G<HI=@HDGFEDHA@I?>=I<G;:F98EB76C5432C1@
123456789:;<=>?@1ABC2DEF25EG6H8I:DHGEDICB:A<@?>=<A;:BI98H76G5F432FC1@
123456789:;<=>?@1ABC26B8ADE8F:GH;>GI?DGFEDIA@?I>H=<;H:F98EB76C5432C1@
123456789:;<=>?@1ABC2DE3FG47FH8I:DHFEDICB:A<@?>=<A;:BI98H7G654G3E2C1@
123456789:;<=>?@1ABC26B8ADE8FG9<FH=I?DHFEDIA@?I>=H<G;:9G8EB76C5432C1@
123456789:;<=>?@1ABC2DE3F5GH69GI:DGFEDICB:A<@?>=<A;:BI9H876H5F43E2C1@
123456789:;<=>?@1ABC26BD7:EF;G=H?IAEHGFEIDBAI@?H>=G<;F:D987D6C5432C1@
123456789:;<=>?@1ABC2DE3F5G7HI8;BHDGFEDHCBIA<@?>=<A;I:98I7G65F43E2C1@
123456789:;<=>?@1ABC1D3EF4G6:FEH:BEDCBHAI:=A@?>=I<;:IHG9876G54F3D21C@
123456789:;<=>?@1ABC1D47CBE7FGH7;G=FI>AFEBAI@?>I=G<;H:987HED654D321C@
123456789:;<=>?@1ABC1D3EF4G6H9<IBEHGFEIDCBIA<@?>=<AH;:9H876G54F3D21C@
123456789:;<=>?@1ABC1D3EF48EGH8;I>AHGBEDCBGAI@?>I=<;H:98HF7654F3D21C@
123456789:;<=>?@1ABC1DE25D8CBF8GH9=GI>AGFBAI@?>I=H<;:9H8FD765E432E1C@
123456789:;<=>?@1ABC1DEF1G47FE8DH9I;BHDCBIA<@?>=<A;I:9H8E7G654G321FC@
123456789:;<=>?@1ABC1D3EFG36FH7;FEI;BEDCBIA<@?>=<A;IH:987H6G543GD21C@
123456789:;<=>?@1ABC1DEF15EG69EDH9I;BHDCBIA<@?>=<A;I:9HG876G5F4321FC@
123456789:;<=>?@1ABC1DE25DFG5H7;GFI;BFDCBIA<@?>=<A;IH:987H65GE432E1C@
123456789:;<=>?@1ABC1DEF15E7DGH7:GI;BGDCBIA<@?>=<A;I:H987HE65F4321FC@
123456789:;<=>?@1ABC1DE2F48EDG8HI9=HBGDCBHA=@?>=AI<;:9I8GF7654F32E1C@
123456789:;<=>?@1ABC1DEF15E7DG8HI9<HBGDCBHA<@?>=<AI;:9I8G7E65F4321FC@
123456789:;<=>?@1ABC1D47CBE7F9GH:I<@HGAFEBAG@I?>=<I;:H9F87ED654D321C@
123456789:;<=>?@1ABC1DEF15E7DG8H:BGDCBHAI:=A@?>=I<;:IH98G7E65F4321FC@
123456789:;<=>?@1ABC1DE2FG37FH8I:DHFEDICB:A=@?>=A<;:BI98H7G6543G2E1C@
123456789:;<=>?@1ABC1DE2FG36F9EDH9I;BHDCBIA<@?>=<A;I:9HF876G543G2E1C@
123456789:;<=>?@1ABC1DE26DF7GH8;I>AHGBFDCBGAI@?>I=<;H:98H7F6E5432E1C@
123456789:;<=>?@1ABC1DE2F4G7:HI;BHDGFEDHCBIA<@?>=<A;I:G987G654F32E1C@
123456789:;<=>?@1ABC1DEF15E7DG8HI9=HBGDCBHA=@?>=AI<;:9I8G7E65F4321FC@
123456789:;<=>?@1ABC1DE2F48EDG8HI9<HBGDCBHA<@?>=<AI;:9I8GF7654F32E1C@
123456789:;<=>?@1ABC1DE2F58EDG8H:BGDCBHAI:>A@?>I=<;:IH98GF765F432E1C@
123456789:;<=>?@1ABC1DE2F48EDG8H:BGDCBHAI:=A@?>=I<;:IH98GF7654F32E1C@
123456789:;<=>?@1ABC1DEF14E7DG8H:BGDCBHAI:>A@?>I=<;:IH98G7E654F321FC@
123456789:;<=>?@1ABC1D47CBE7FG8H:>GFI>AFEBAI@?>IH=<;:H98G7ED654D321C@
123456789:;<=>?@1ABC1D3EFG37F9EHI9<HBEDCBHA<@?>=<AI;:9IF87G6543GD21C@
123456789:;<=>?@1ABC15BDE58DFG8H:>GFI>AFDBAI@?>IH=<;:H98GE765EC4321C@
123456789:;<=>?@1ABC1D3EFG37FH8;FEI;BEDCBIA<@?>=<A;IH:98H7G6543GD21C@
123456789:;<=>?@1ABC1DEF14EG59EDH9I;BHDCBIA<@?>=<A;I:9HG8765G4F321FC@
123456789:;<=>?@1ABC38B:A=@?>=A<;:B98C76543C21@
123456789:;<=>?@1ABC36B9A;@?>=<;A:9B876C543C21@
123456789:;<=>?@1ABC14B7A;@?>=<;A:987B654C321C@
123456789:;<=>?@1ABC16B:A=@?>=A<;:B9876C54321C@
123456789:;<=>?@1ABC15B9A=@?>=A<;:9B8765C4321C@
123456789:;<=>?@1ABC14B8A<@?>=<A;:98B7654C321C@
123456789:;<=>?@1ABC36B:A<@?>=<A;:B9876C543C21@
123456789:;<=>?@1ABC37B9A=@?>=A<;:9B87C6543C21@
123456789:;<=>?@1ABC3D5E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E765D43C21@
123456789:;<=>?@1ABC3D5E7FG8;H>AGFBEDCBFAH@?>H=<;G:98G7E65D43C21@
123456789:;<=>?@1ABC3DE47D:CBF:G<H>AGFBAH@?>H=<G;:FD987E654E3C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFAG9H<?GA@?H>=<H;:9GF87E65D43C21@
123456789:;<=>?@1ABCD25CE6:CBF:G<H>AGFBAH@?>H=<G;:FE9876E5D432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8<BA=@?>=A<H;:98HG76F54E32D1@
123456789:;<=>?@1ABCD2E48DCF8G:H<BGFCBHA=@?>=A<H;:G98FE7654E32D1@
123456789:;<=>?@1ABCD25CE6F8G:BFECBGAH:>A@?>H=<;:HG98F76E5D432D1@
123456789:;<=>?@1ABC3D59CBE9F;GH<?GAFEBAG@?H>=<H;F:9ED8765D43C21@
123456789:;<=>?@1ABC3DE47DF8G:BFDCBGAH:>A@?>H=<;:HG98F7E654E3C21@
123456789:;<=>?@1ABC3D59CBE9FG:=FH>AFEBAH@?>H=G<;:G9ED8765D43C21@
123456789:;<=>?@1ABC3D5EF69EG:BEDCBGAH:>A@?>H=<;:HG9F876F5D43C21@
123456789:;<=>?@1ABCD2E58DC9BF:G<H>AGFBAH@?>H=<G;:F9C8E765E432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB9AH:=A@?>=H<;:H9B8G76F54E32D1@
123456789:;<=>?@1ABCDE14D7C9BF:G<H>AGFBAH@?>H=<G;:F9C87D654E321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC8B:A=@?>=A<;:B98C7H65G43F21E@
123456789:;<=>?@1ABCDE15D7CF8G:H<BGFCBHA=@?>=A<H;:G98F7D65E4321E@
123456789:;<=>?@1ABCDE14DF5G7H9CGFDCHB:A<@?>=<A;:B9H87G65F4E321E@
123456789:;<=>?@1ABCD26C8BE9F;GH<?GAFEBAG@?H>=<H;F:9E8C76D5432D1@
123456789:;<=>?@1ABCD2EF36EG7H9CGEDCHB:A<@?>=<A;:B9H87G6F543F2D1@
123456789:;<=>?@1ABCD26C8BE9FG:=FH>AFEBAH@?>H=G<;:G9E8C76D5432D1@
123456789:;<=>?@1ABCD2E4FG58FH9CFEDCHB:A<@?>=<A;:B9H8G765G4E32D1@
123456789:;<=>?@1ABCD26C8BEF8;EG<H>AGEBAH@?>H=<G;F:98FC76D5432D1@
123456789:;<=>?@1ABCD2E4F6GH7:GCFEDCGB:A<@?>=<A;:BH987H6F54E32D1@
123456789:;<=>?@1ABCD26CE7:CBF:G<H>AGFBAH@?>H=<G;:FE987E6D5432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8;BA<@?>=<A;H:98HG76F54E32D1@
123456789:;<=>?@1ABC3D5E7FG8H:AGFBEDCBFAH=@?>=A<;:H98G7E65D43C21@
123456789:;<=>?@1ABC36D9E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D876C543C21@
123456789:;<=>?@1ABC1DE25D8CBF8G<H>AGFBAH@?>H=<G;:98FD765E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H:DGFEDHCB:A=@?>=A<;:BH9876G54F32E1C@
123456789:;<=>?@1ABC15BDE5F9G;H=DGFEDHBA=@?>=AH<;G:9F8765EC4321C@
123456789:;<=>?@1ABC14BDE4F6G8H<DGFEDHBA<@?>=<AH;:98G76F54EC321C@
123456789:;<=>?@1ABC14BDE4F6:EDG:H>AGDBAH@?>H=<;:GF9876F54EC321C@
123456789:;<=>?@1ABC1D3E7FGH7;G=FBEDCBFA=@?>=AG<;H:987HE6543D21C@
123456789:;<=>?@1ABC1DE2F48EDG8H<BGDCBHA=@?>=A<H;:98GF7654F32E1C@
123456789:;<=>?@1ABC1DE25DF6G:BFDCBGAH:>A@?>H=<;:HG9876F5E432E1C@
123456789:;<=>?@1ABC36BD7E9FG:H<@GFAEDBAF@H?>=<H;:G9E87D6C543C21@
123456789:;<=>?@1ABC3DEF37E9DG:H<BGDCBHA=@?>=A<H;:G9E87F6543FC21@
123456789:;<=>?@1ABC1DE2F6G8H:DGFEDHCB:A=@?>=A<;:BH98G76F5432E1C@
123456789:;<=>?@1ABC1DE25D8CBF8G:H<AGFBAH@?>=<H;:G98FD765E432E1C@
123456789:;<=>?@1ABC1D5E7FG8;H>AGFBEDCBFAH@?>H=<;G:98G7E65D4321C@
123456789:;<=>?@1ABC1D3E7FG8H:AGFBEDCBFAH=@?>=A<;:H98G7E6543D21C@
123456789:;<=>?@1ABC1DEF15E7DG8H<BGDCBHA=@?>=A<H;:98G7E65F4321FC@
123456789:;<=>?@1ABC1D5EF6G8<FEH<BEDCBHA=@?>=A<HG;:98G76F5D4321C@
123456789:;<=>?@1ABC36BD7E9FGH9=G?FAEDBAF@?G>=H<;:9HE87D6C543C21@
123456789:;<=>?@1ABC3DE4F6:EDG:H<BGDCBHA=@?>=A<H;:GF9876F54E3C21@
123456789:;<=>?@1ABC3D5E7FGH7;G=FBEDCBFA=@?>=AG<;H:987HE65D43C21@
123456789:;<=>?@1ABC36BDE6F8<EDG<H>AGDBAH@?>H=<GF;:98F76EC543C21@
123456789:;<=>?@1ABC14BDE4F8G:H<DGFEDHBA<@?>=<AH;:G98F7654EC321C@
123456789:;<=>?@1ABC15BDE5F7G9H=DGFEDHBA=@?>=AH<;:9G87F65EC4321C@
123456789:;<=>?@1ABC1D5E7FG8H:AGFBEDCBFAH=@?>=A<;:H98G7E65D4321C@
123456789:;<=>?@1ABC1D3E7FG8;H>AGFBEDCBFAH@?>H=<;G:98G7E6543D21C@
123456789:;<=>?@1ABC1DE25D8CBF8G:H>AGFBAH@?>H=<;:G98FD765E432E1C@
123456789:;<=>?@1ABC1DE2F4G8H:DGFEDHCB:A=@?>=A<;:BH98G7654F32E1C@
123456789:;<=>?@1ABC15BDE5F7G;H=DGFEDHBA=@?>=AH<;G:987F65EC4321C@
123456789:;<=>?@1ABC14BDE4F6G:H<DGFEDHBA<@?>=<AH;:G9876F54EC321C@
123456789:;<=>?@1ABC14BDE4F6:EDG:H<AGDBAH@?>=<H;:GF9876F54EC321C@
123456789:;<=>?@1ABC1D5E7FGH7;G=FBEDCBFA=@?>=AG<;H:987HE65D4321C@
123456789:;<=>?@1ABC36BD7EF8G:>FEH>AEDBAH@?>HG=<;:G98F7D6C543C21@
123456789:;<=>?@1ABC3D5EFG59F;EH<BEDCBHA=@?>=A<H;F:9G8765GD43C21@
123456789:;<=>?@1ABC3D5EF6G8<FEH<BEDCBHA=@?>=A<HG;:98G76F5D43C21@
123456789:;<=>?@1ABC36BD7EFG7;F=EH>AEDBAH@?>H=F<;G:987GD6C543C21@
123456789:;<=>?@1ABC2D4E7:FG<H>AGFBEDCBFAH@?>H=<G;:E987E654D32C1@
123456789:;<=>?@1ABC2D4E6FG8;H>AGFBEDCBFAH@?>H=<;G:98G76E54D32C1@
123456789:;<=>?@1ABC2DE36D9CBF9G<H>AGFBAH@?>H=<G;:9FD876E543E2C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFAG9H<?GA@?H>=<H;:9GF876E54D32C1@
123456789:;<=>?@1ABCD14CE59CBF9G<H>AGFBAH@?>H=<G;:9FE8765E4D321D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGBH8<BA=@?>=A<H;:98HG765F43E21D@
123456789:;<=>?@1ABCD1E37DCF7G:H<BGFCBHA=@?>=A<H;:G987FE6543E21D@
123456789:;<=>?@1ABCD14CE5F7G:BFECBGAH:>A@?>H=<;:HG987F65E4D321D@
123456789:;<=>?@1ABC2D48CBE8F;GH<?GAFEBAG@?H>=<H;F:98ED7654D32C1@
123456789:;<=>?@1ABC2DE36DF7G:BFDCBGAH:>A@?>H=<;:HG987F6E543E2C1@
123456789:;<=>?@1ABC2D48CBE8FG:=FH>AFEBAH@?>H=G<;:G98ED7654D32C1@
123456789:;<=>?@1ABC2DEF26E8DG:H<BGDCBHA=@?>=A<H;:G98E76F5432FC1@
123456789:;<=>?@1ABCD1E47DC8BF9G<H>AGFBAH@?>H=<G;:9F8C7E654E321D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGB9AH:=A@?>=H<;:H9B8G765F43E21D@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAGH8;G>A@?>G=<;H:98HF76E54D321C@
123456789:;<=>?@1ABC1D3E69DCBF9G;H=AGFBAH@?>=H<;G:9FE876E543D21C@
123456789:;<=>?@1ABC1D4E6FG7:FBEDCBFAH:>A@?>H=<;:HG987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9=GFBEDCBFA=@?>=AH<;:9H87G6E543D21C@
123456789:;<=>?@1ABCD15C7BE8F;GH<?GAFEBAG@?H>=<H;F:98E7C65D4321D@
123456789:;<=>?@1ABCD1EF25EG6H9CGEDCHB:A<@?>=<A;:B9H876G5F432F1D@
123456789:;<=>?@1ABCD15C7BE8FG:=FH>AFEBAH@?>H=G<;:G98E7C65D4321D@
123456789:;<=>?@1ABCD1E3FG47FH9CFEDCHB:A<@?>=<A;:B9H87G654G3E21D@
123456789:;<=>?@1ABCD15C7BEF7:EG<H>AGEBAH@?>H=<G;:F987FC65D4321D@
123456789:;<=>?@1ABCD1E3F5GH7:GCFEDCGB:A<@?>=<A;:BH987H65F43E21D@
123456789:;<=>?@1ABCD15CE69CBF9G<H>AGFBAH@?>H=<G;:9FE876E5D4321D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGBH8;BA<@?>=<A;H:98HG765F43E21D@
123456789:;<=>?@1ABC1D4E6FG7H9=GFBEDCBFA=@?>=AH<;:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7:FBEDCBFAH:>A@?>H=<;:HG987G6E543D21C@
123456789:;<=>?@1ABC1D3E69DCBF9G;H>AGFBAH@?>H=<;G:9FE876E543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAGH8;G>A@?>G=<;H:98HF76E543D21C@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGB9AH:=A@?>=H<;:H9B8G76F543E21D@
123456789:;<=>?@1ABCD1E47DC8BF9G;H>AGFBAH@?>H=<;G:9F8C7E654E321D@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGBH8;BA<@?>=<A;H:98HG76F543E21D@
123456789:;<=>?@1ABCD15CE69CBF9G;H>AGFBAH@?>H=<;G:9FE876E5D4321D@
123456789:;<=>?@1ABCD1E3F6GH7:GCFEDCGB:A<@?>=<A;:BH987H6F543E21D@
123456789:;<=>?@1ABCD15C7BEF7:EG;H>AGEBAH@?>H=<;G:F987FC65D4321D@
123456789:;<=>?@1ABCD1E3FG58FH9CFEDCHB:A<@?>=<A;:B9H8G765G43E21D@
123456789:;<=>?@1ABCD15C7BE8FG9<FH>AFEBAH@?>H=<G;:9G8E7C65D4321D@
123456789:;<=>?@1ABCD1EF25EG7H9CGEDCHB:A<@?>=<A;:B9H87G65F432F1D@
123456789:;<=>?@1ABCD15C7BE8F:GH<?GAFEBAG@?H>=<H;:F98E7C65D4321D@
123456789:;<=>?@1ABC2D4E7F9BEDCBFAG9H<?GA@?H>=<H;:9GF87E654D32C1@
123456789:;<=>?@1ABC2DE36D9CBF9G;H>AGFBAH@?>H=<;G:9FD876E543E2C1@
123456789:;<=>?@1ABC2D4E7FG8;H>AGFBEDCBFAH@?>H=<;G:98G7E654D32C1@
123456789:;<=>?@1ABC2D4E7:FG;H>AGFBEDCBFAH@?>H=<;G:E987E654D32C1@
123456789:;<=>?@1ABC2D4EF69EG:BEDCBGAH:>A@?>H=<;:HG9F876F54D32C1@
123456789:;<=>?@1ABC2D4EF6G8<FEH<BEDCBHA=@?>=A<HG;:98G76F54D32C1@
123456789:;<=>?@1ABC2DE36DF8G:BFDCBGAH:>A@?>H=<;:HG98F76E543E2C1@
123456789:;<=>?@1ABC2D48CBE8F:GH<?GAFEBAG@?H>=<H;:F98ED7654D32C1@
123456789:;<=>?@1ABCD14CE5F8G:BFECBGAH:>A@?>H=<;:HG98F765E4D321D@
123456789:;<=>?@1ABCD1E37DCF7G9H<BGFCBHA=@?>=A<H;:9G87FE6543E21D@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGBH8<BA=@?>=A<H;:98HG76F543E21D@
123456789:;<=>?@1ABCD14CE59CBF9G;H>AGFBAH@?>H=<;G:9FE8765E4D321D@
123456789:;<=>?@1ABC2D4E7FG8H:AGFBEDCBFAH=@?>=A<;:H98G7E654D32C1@
123456789:;<=>?@1ABC25D8E:FG;H>AGFBEDCBFAH@?>H=<;G:E98D765C432C1@
123456789:;<=>?@1ABC1DE25D8CBF8G;H=AGFBAH@?>=H<;G:98FD765E432E1C@
123456789:;<=>?@1ABC1DE2F5G7H:DGFEDHCB:A=@?>=A<;:BH987G65F432E1C@
123456789:;<=>?@1ABC15BDE5F8G:H=DGFEDHBA=@?>=AH<;:G98F765EC4321C@
123456789:;<=>?@1ABC14BDE4F7G9H<DGFEDHBA<@?>=<AH;:9G87F654EC321C@
123456789:;<=>?@1ABC25BDE5F7;EDG;H>AGDBAH@?>H=<;GF:987F65EC432C1@
123456789:;<=>?@1ABC2D4E7FGH7;G=FBEDCBFA=@?>=AG<;H:987HE654D32C1@
123456789:;<=>?@1ABC2DE3F59EDG9H<BGDCBHA=@?>=A<H;:9GF8765F43E2C1@
123456789:;<=>?@1ABC25BD6E9FGH9=G?FAEDBAF@?G>=H<;:9HE876D5C432C1@
123456789:;<=>?@1ABC25BD6E9FG:H<@GFAEDBAF@H?>=<H;:G9E876D5C432C1@
123456789:;<=>?@1ABC2DEF26E8DG9H<BGDCBHA=@?>=A<H;:9G8E76F5432FC1@
123456789:;<=>?@1ABC2D48CBEF8;EG<H>AGEBAH@?>H=<G;F:98FD7654D32C1@
123456789:;<=>?@1ABC2D4E6FG7:FBEDCBFAH:>A@?>H=<;:HG987G6E54D32C1@
123456789:;<=>?@1ABC2D4E7:DCBF:G<H>AGFBAH@?>H=<G;:FE987E654D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAGH8;G>A@?>G=<;H:98HF76E54D32C1@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB9AH:=A@?>=H<;:H9B87G65F43E21D@
123456789:;<=>?@1ABCD1E47DC8BF:G<H>AGFBAH@?>H=<G;:F98C7E654E321D@
123456789:;<=>?@1ABCD1E3F5GH69GCFEDCGB:A<@?>=<A;:B9H876H5F43E21D@
123456789:;<=>?@1ABCD15C7BEF8;EG<H>AGEBAH@?>H=<G;F:98F7C65D4321D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHB:A<@?>=<A;:B98H7G654G3E21D@
123456789:;<=>?@1ABCD15C7BE9FG:=FH>AFEBAH@?>H=G<;:G9E87C65D4321D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHB:A<@?>=<A;:B98H76G5F432F1D@
123456789:;<=>?@1ABCD15C7BE9F;GH<?GAFEBAG@?H>=<H;F:9E87C65D4321D@
123456789:;<=>?@1ABC2D4E6FG7H9=GFBEDCBFA=@?>=AH<;:9H87G6E54D32C1@
123456789:;<=>?@1ABC25BDEF59E;DG<H>AGDBAH@?>H=<G;E:9F8765FC432C1@
123456789:;<=>?@1ABC1D3E69DCBF9G<H>AGFBAH@?>H=<G;:9FE876E543D21C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAGH8;G>A@?>G=<;H:98HF765E43D21C@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGB9AH:=A@?>=H<;:H9B8G76F54E321D@
123456789:;<=>?@1ABCD1E47DC8BF9G;H=AGFBAH@?>=H<;G:9F8C7E654E321D@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGBH8;BA<@?>=<A;H:98HG76F54E321D@
123456789:;<=>?@1ABCD15CE69CBF9G;H=AGFBAH@?>=H<;G:9FE876E5D4321D@
123456789:;<=>?@1ABCD1E4F6GH7:GCFEDCGB:A<@?>=<A;:BH987H6F54E321D@
123456789:;<=>?@1ABCD15C7BEF7:EG;H=AGEBAH@?>=H<;G:F987FC65D4321D@
123456789:;<=>?@1ABCD1E4FG58FH9CFEDCHB:A<@?>=<A;:B9H8G765G4E321D@
123456789:;<=>?@1ABCD15C7BE8FG9<FH=AFEBAH@?>=H<G;:9G8E7C65D4321D@
123456789:;<=>?@1ABCD1EF36EG7H9CGEDCHB:A<@?>=<A;:B9H87G6F543F21D@
123456789:;<=>?@1ABCD15C7BE8F:GH;>GAFEBAG@?>H=<;H:F98E7C65D4321D@
123456789:;<=>?@1ABC2D5E7F9BEDCBFAG9H<?GA@?H>=<H;:9GF87E65D432C1@
123456789:;<=>?@1ABC2DE36D9CBF9G;H=AGFBAH@?>=H<;G:9FD876E543E2C1@
123456789:;<=>?@1ABC2D5E7FG8;H>AGFBEDCBFAH@?>H=<;G:98G7E65D432C1@
123456789:;<=>?@1ABC2D4E7:FG;H=AGFBEDCBFAH@?>=H<;G:E987E654D32C1@
123456789:;<=>?@1ABC2D5EF69EG:BEDCBGAH:>A@?>H=<;:HG9F876F5D432C1@
123456789:;<=>?@1ABC2D48CBE8FG9<FH=AFEBAH@?>=H<G;:9G8ED7654D32C1@
123456789:;<=>?@1ABC2DE47DF8G:BFDCBGAH:>A@?>H=<;:HG98F7E654E32C1@
123456789:;<=>?@1ABC2DE4F6:EDG:H<BGDCBHA=@?>=A<H;:GF9876F54E32C1@
123456789:;<=>?@1ABCD14CE6F8G:BFECBGAH:>A@?>H=<;:HG98F76E54D321D@
123456789:;<=>?@1ABCD1E37DCF7G9H;BGFCBHA=@?>=A<;H:9G87FE6543E21D@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGBH8<BA=@?>=A<H;:98HG76F54E321D@
123456789:;<=>?@1ABCD14CE59CBF9G;H=AGFBAH@?>=H<;G:9FE8765E4D321D@
123456789:;<=>?@1ABC2D5E7FG8H:AGFBEDCBFAH=@?>=A<;:H98G7E65D432C1@
123456789:;<=>?@1ABC25D8E:FG;H=AGFBEDCBFAH@?>=H<;G:E98D765C432C1@
123456789:;<=>?@1ABC1DE25D8CBF8G;H>AGFBAH@?>H=<;G:98FD765E432E1C@
123456789:;<=>?@1ABC1DE2F4G7H:DGFEDHCB:A=@?>=A<;:BH987G654F32E1C@
123456789:;<=>?@1ABC15BDE5F8G;H=DGFEDHBA=@?>=AH<;G:98F765EC4321C@
123456789:;<=>?@1ABC14BDE4F6G9H<DGFEDHBA<@?>=<AH;:9G876F54EC321C@
123456789:;<=>?@1ABC14BDE4F6:EDG:H=AGDBAH@?>=H<;:GF9876F54EC321C@
123456789:;<=>?@1ABC1D4E7FGH7;G=FBEDCBFA=@?>=AG<;H:987HE654D321C@
123456789:;<=>?@1ABC25BD6EF7G9=FEH=AEDBAH@?>=HG<;:9G87F6D5C432C1@
123456789:;<=>?@1ABC2D5EFG59F;EH<BEDCBHA=@?>=A<H;F:9G8765GD432C1@
123456789:;<=>?@1ABC2D4EF5G7;FEH;BEDCBHA=@?>=A<;HG:987G65F4D32C1@
123456789:;<=>?@1ABC2DEF26E8DG9H;BGDCBHA=@?>=A<;H:9G8E76F5432FC1@
123456789:;<=>?@1ABC1DE2F5G8H:DGFEDHCB:A=@?>=A<;:BH98G765F432E1C@
123456789:;<=>?@1ABC1DE25D8CBF8G:H=AGFBAH@?>=H<;:G98FD765E432E1C@
123456789:;<=>?@1ABC1D4E7FG8;H>AGFBEDCBFAH@?>H=<;G:98G7E654D321C@
123456789:;<=>?@1ABC1D4E7FG8H:AGFBEDCBFAH=@?>=A<;:H98G7E654D321C@
123456789:;<=>?@1ABC25BD6EFG6:F<EH=AEDBAH@?>=H<F;:G9876GD5C432C1@
123456789:;<=>?@1ABC2D5EF6G8<FEH<BEDCBHA=@?>=A<HG;:98G76F5D432C1@
123456789:;<=>?@1ABC2D4EFG48F:EH;BEDCBHA=@?>=A<;H:F98G7654GD32C1@
123456789:;<=>?@1ABC2DE3F59EDG9H;BGDCBHA=@?>=A<;H:9GF8765F43E2C1@
123456789:;<=>?@1ABC2D5E7FGH7;G=FBEDCBFA=@?>=AG<;H:987HE65D432C1@
123456789:;<=>?@1ABC25BDE5F7;EDG;H=AGDBAH@?>=H<;GF:987F65EC432C1@
123456789:;<=>?@1ABC14BDE4F7G:H<DGFEDHBA<@?>=<AH;:G987F654EC321C@
123456789:;<=>?@1ABC15BDE5F7G:H=DGFEDHBA=@?>=AH<;:G987F65EC4321C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8L:AKMBEKJFIHGFJEMDCBMAL=@?>=A<;:L98K7I65H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8;L>AKJMAGJIHGMFBEDCBFAML@?>L=<;K:98K7I65HE43D21C@
123456789:;<=>?@1ABC1DE25D8CFG8H:I<JKL<M>ALKBJFIHGFJCBKAM@?>M=<LI;:H98GD765E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8L:MCILKJIMHDGFEDHCMB:A=@?>=A<;:BL98K76JG54F32E1C@
123456789:;<=>?@1ABC15BDE5F7G9HIJ9K;L=MBILKJIMHDGFEDHBMA=@?>=AL<;K:9JG87F65EC4321C@
123456789:;<=>?@1ABC14BDE4F6G8HIJ8K:L<MBILKJIMHDGFEDHBMA<@?>=<AL;:K98JG76F54EC321C@
123456789:;<=>?@1ABC14BDE4F6:EGH:I<J>KLM>ALDKGJIHGKEDLBAM@?>MJ=<I;:HF9876F54EC321C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7;K=MBEKJFIHGFJEMDCBMA=@?>=AK<;L:987LI65H43GD21C@
123456789:;<=>?@1ABC1DE2F48EGH8I:J<KLM<BLDKGJIHGKEDLCBMA=@?>=A<MJ;:I98HF7654F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJK59J;LM<BLDJIEHGFEIDLCBMA=@?>=A<M;J:9K8765KH43G21FC@
123456789:;<=>?@1ABC1D3EF4G6:FHI:J<KALMBELHKJIHLFEMDCBMAK=@?>=A<J;:IG9876G54F3D21C@
123456789:;<=>?@1ABC1D3EFG37F9HI:J<KALMBELHKJIHLFEMDCBMAK=@?>=A<J;:I9F87G6543GD21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8<JLM<BLDJIEHGFEIDLCBMA=@?>=A<MK;:98K76J5H43G21FC@
123456789:;<=>?@1ABC1DEF15E7GH8I:J<KLM<BLDKGJIHGKEDLCBMA=@?>=A<MJ;:I98H7E65F4321FC@
123456789:;<=>?@1ABC1D3E69FG:H<I>JKL>AKMBEKJFIHGFJEMDCBMAL@?>LI=<H;:G9E876E543D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8;L>AKMBEKJFIHGFJEMDCBMAL@?>L=<;K:98K7I65H43GD21C@
123456789:;<=>?@1ABC1DE25D8CBF8GHI8J:K<L>HKJIHLGM>AGFBAM@?>ML=<K;:J98IFD765E432E1C@
123456789:;<=>?@1ABC1DE2F4GHI4J6K8L:HKJIHLGM:DGFEDMCB:A=@?>=A<;:BML98K76J54IF32E1C@
123456789:;<=>?@1ABC15BDE5FGH5I7J9K;GJIHGKFL;M=DLFEDMBA=@?>=AM<;LK:9J87I65HEC4321C@
123456789:;<=>?@1ABC14BDE4F6GHI6J8K:L<HKJIHLGM<DGFEDMBA<@?>=<AML;:K98J76IF54EC321C@
123456789:;<=>?@1ABC14BDE4F6:EDG:HIJ:K<L>M@ILKJIMHAGDBAH@M?>L=<K;:JGF9876F54EC321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7;L=KBJDCBKA=@?>=AL<;M:987MJI65H43G21FC@
123456789:;<=>?@1ABC1DE2F48EDG8HIJ8K:L<MAILKJIMHBGDCBHAM=@?>=A<L;:K98JGF7654F32E1C@
123456789:;<=>?@1ABC1DE25FG6H8I:JKL:BKDJFIHGFJEDKCBLAM:>A@?>M=<;:MLI98H76G5E432E1C@
123456789:;<=>?@1ABC1DEF1G3HI4J6:IHK:EHGFEKDL:M<BLDCBMA=@?>=A<M;:LKJ9876J54I3G21FC@
123456789:;<=>?@1ABC1D3EFG3HIJ37I9HK:L<FKHGFLEM<BEDCBMA=@?>=A<ML;:K9I87J6543JGD21C@
123456789:;<=>?@1ABC1D3EFG3H5IJ6K8<JIL<FIHGFLEM<BEDCBMA=@?>=A<MLK;:98K76J5H43GD21C@
123456789:;<=>?@1ABC1DEF1GHI15H7GJ8K:EJGFEKDL:M<BLDCBMA=@?>=A<M;:LK98J7H65I4321IFC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKAL9M<?LA@?M>=<M;:9LK87JI65H43G21FC@
123456789:;<=>?@1ABC1DE25D8CBF8G:HIJ:K<L>M@ILKJIMHAGFBAH@M?>L=<K;:JG98FD765E432E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8;M>ALKBJDCBKAM@?>M=<;L:98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8M:ALKBJDCBKAM=@?>=A<;:M98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5IJ69KL:BKDJIEHGFEIDKCBLAM:>A@?>M=<;:ML9J876J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ6K8<JIL<MAGLIHGMFBEDCBFAM=@?>=A<LK;:98K76J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3HIJ37I9HK:EHGFEKDL:M<BLDCBMA=@?>=A<M;:LK9I87J6543JG21FC@
123456789:;<=>?@1ABC1D3EFG3HI4J6:IHK:L<FKHGFLEM<BEDCBMA=@?>=A<ML;:KJ9876J54I3GD21C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8L:BKDCBLAM:>A@?>M=<;:ML98KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I48HGJ8K:EJGFEKDL:M<BLDCBMA=@?>=A<M;:LK98JI7654I32H1FC@
123456789:;<=>?@1ABC1D3E5FGH5I7JKL7;K=JMAGJIHGMFBEDCBFAM=@?>=AK<;L:987LI65HE43D21C@
123456789:;<=>?@1ABC14DEF4G6:FEH:I<JKL<M>ALKBJDIHEDJCBKAM@?>M=<LI;:HG9876G54FC321C@
123456789:;<=>?@1ABC14BDE4FGH4I6J8K:GJIHGKFL:M<DLFEDMBA<@?>=<AM;:LK98J76I54HEC321C@
123456789:;<=>?@1ABC15BDE5F7GHI7J9K;L=HKJIHLGM=DGFEDMBA=@?>=AML<;K:9J87IF65EC4321C@
123456789:;<=>?@1AB6:A=@?>=A<;:B9876B54321@
123456789:;<=>?@1AB69A<@?>=<A;:9B876B54321@
123456789:;<=>?@1AB3:A=@?>=A<;:B9876543B21@
123456789:;<=>?@1AB4C6D9=CBA=@?>=AD<;:9D876C54B321@
123456789:;<=>?@1AB47ACD7;C>A@?>C=<;D:987DB654B321@
123456789:;<=>?@1AB3C69BAD9>A@?>D=<;:9DC876C543B21@
123456789:;<=>?@1AB3C6D8=CBA=@?>=AD<;:98D76C543B21@
123456789:;<=>?@1ABC25B8AD9>A@?>D=<;:9D8B765C432C1@
123456789:;<=>?@1ABC2D49CB:A=@?>=A<;:B9D87654D32C1@
123456789:;<=>?@1ABC26BD7<BA=@?>=A<D;:987D6C5432C1@
123456789:;<=>?@1ABC25BD6;BA<@?>=<A;D:9876D5C432C1@
123456789:;<=>?@1ABC1D58CB9A<@?>=<A;:9B8D765D4321C@
123456789:;<=>?@1ABC15B8AD9<A@?>=<D;:9D8B765C4321C@
123456789:;<=>?@1ABC15BDE58D;BA<@?>=<A;D:98E765EC4321C@
123456789:;<=>?@1ABC1D47CBE7;BA<@?>=<A;E:987ED654D321C@
123456789:;<=>?@1ABC2D59CB:A=@?>=A<;:B9D8765D432C1@
123456789:;<=>?@1ABC25B8AD9=A@?>=D<;:9D8B765C432C1@
123456789:;<=>?@1AB3C6D9=CBA=@?>=AD<;:9D876C543B21@
123456789:;<=>?@1AB3C6D9<CBA<@?>=<AD;:9D876C543B21@
123456789:;<=>?@1ABC26BD7;BA=@?>=A<;D:987D6C5432C1@
123456789:;<=>?@1ABC1D3EF4G6H9=IBEHGFEIDCBIA=@?>=AH<;:9H876G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7;I>AHGBEDCBGAI@?>I=<;H:987HF654F3D21C@
123456789:;<=>?@1ABC1D3E6F9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F876E543D21C@
123456789:;<=>?@1ABC1D3E5FGH58G;I>AGFBEDCBFAI@?>I=<;G:98H765HE43D21C@
123456789:;<=>?@1ABC25B8DE9F;G=HI>AHDGFEDHBAI@?>I=G<;F:9E8B765C432C1@
123456789:;<=>?@1ABC2D4EF5G7H9IBEHGFEIDCBI:A=@?>=A<;:B9H87G65F4D32C1@
123456789:;<=>?@1ABC26DE7F9G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F87E6C5432C1@
123456789:;<=>?@1ABC25BD6EF7G9H;IAEHGFEIDBAI<@?>=<A;H:9G87F6D5C432C1@
123456789:;<=>?@1ABC1D48EF9G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F8D7654D321C@
123456789:;<=>?@1ABC15D8EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8D765C4321C@
123456789:;<=>?@1ABC1D3EF47EGH7I9AHGBEDCBGAI<@?>=<A;:9I87HF654F3D21C@
123456789:;<=>?@1ABC1D3EF48G;H=IBEHGFEIDCBIA=@?>=AH<;G:98F7654F3D21C@
123456789:;<=>?@1ABC1DE2F4G7;HI<BHDGFEDHCBIA=@?>=A<I;G:987G654F32E1C@
123456789:;<=>?@1ABC1DE26F9G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F876E5432E1C@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID9CB:A=@?>=A<;:B9D8I76H54G32FC1@
123456789:;<=>?@1ABC25B8AD9EF:G<H>I@EHGFEIDA@I?>H=<G;:F9D8B765C432C1@
123456789:;<=>?@1ABC1DEF14E7D:CBG:H<I>AHGBAI@?>I=<H;:GD987E654F321FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H:I=@HGA@I?>=I<;:H987GF65E43D21C@
123456789:;<=>?@1AB3CDE3F5G7H9DGFEDHCI9<CBA<@?>=<AI;:9IH87G65F43EB21@
123456789:;<=>?@1AB37ACD7:CEF:G<H>I@EHGFEICA@I?>H=<G;:FD987DB6543B21@
123456789:;<=>?@1ABC15B8ADE8F:G<HI=@HDGFEDHA@I?>=I<G;:F98EB765C4321C@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDICB9A<@?>=<A;:9BI87H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG37F:EDH:I<BHDCBIA=@?>=A<I;:HF987G6543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDICB9A<@?>=<A;:9BI87H6G543G2E1C@
123456789:;<=>?@1ABC1DE26D9CBF9GH:=GI>AGFBAI@?>I=H<;:H9FD876E5432E1C@
123456789:;<=>?@1ABC1DEF1G48FE9DH:I<BHDCBIA=@?>=A<I;:H9E8G7654G321FC@
123456789:;<=>?@1ABC25DE6F8G:HI;BHDGFEDHCBIA<@?>=<A;I:G98F76E5C432C1@
123456789:;<=>?@1ABC26BD7EF8G:H<IAEHGFEIDBAI=@?>=A<H;:G98F7D6C5432C1@
123456789:;<=>?@1AB3CDE3F5G7H9DGFEDHCI9=CBA=@?>=AI<;:9IH87G65F43EB21@
123456789:;<=>?@1AB36ACD6:CEF:G<H>I@EHGFEICA@I?>H=<G;:FD9876DB543B21@
123456789:;<=>?@1ABC15BDE5F7G9HI:=AHDGFEDHBAI@?>=I<;:I9G87F65EC4321C@
123456789:;<=>?@1ABC1D47EF8G:H<IBEHGFEIDCBIA<@?>=<AH;:G98F7D654D321C@
123456789:;<=>?@1ABC1DEF15EG6:EDH:I<BHDCBIA=@?>=A<I;:HG9876G5F4321FC@
123456789:;<=>?@1ABC1D3EFG37FH8<FEI<BEDCBIA=@?>=A<IH;:98H7G6543GD21C@
123456789:;<=>?@1ABC37B:A=@?>=A<;:B987C6543C21@
123456789:;<=>?@1ABC36B9A<@?>=<A;:9B876C543C21@
123456789:;<=>?@1ABC25B8A<@?>=<A;:98B765C432C1@
123456789:;<=>?@1ABC26B:A=@?>=A<;:B9876C5432C1@
123456789:;<=>?@1ABC27B:A=@?>=A<;:B987C65432C1@
123456789:;<=>?@1ABC25B8A;@?>=<;A:98B765C432C1@
123456789:;<=>?@1ABC26B9A=@?>=A<;:9B876C5432C1@
123456789:;<=>?@1ABC25B9A<@?>=<A;:9B8765C432C1@
123456789:;<=>?@1ABC26BDE6:DFG:=FH>AFDBAH@?>H=G<;:GE9876EC5432C1@
123456789:;<=>?@1ABC2D4EF58EGH8<GBEDCBGA<@?>=<AH;:98HF765F4D32C1@
123456789:;<=>?@1ABC26BDE6F9<EDG<H>AGDBAH@?>H=<GF;:9F876EC5432C1@
123456789:;<=>?@1ABC2D4E6FGH69G<FBEDCBFA<@?>=<AG;:9H876HE54D32C1@
123456789:;<=>?@1ABC2D58E;FG<H>AGFBEDCBFAH@?>H=<G;E:98D765D432C1@
123456789:;<=>?@1ABC2D4E6FG7H:=AGFBEDCBFAH@?>=H<;:H987G6E54D32C1@
123456789:;<=>?@1ABCD14C7BEF7;EG<H>AGEBAH@?>H=<G;F:987FC654D321D@
123456789:;<=>?@1ABCD1E3F5GH6:GCFEDCGB:A=@?>=A<;:BH9876H5F43E21D@
123456789:;<=>?@1ABCD15CEF59EG:H<BGECBHA=@?>=A<H;:G9F8765FD4321D@
123456789:;<=>?@1ABCD14CE5F7GH8<GBFECBGA<@?>=<AH;:98H7F65E4D321D@
123456789:;<=>?@1ABC26BDE6:DF;GH<?GAFDBAG@?H>=<H;F:E9876EC5432C1@
123456789:;<=>?@1ABC2DE36DF7GH8<GBFDCBGA<@?>=<AH;:98H7F6E543E2C1@
123456789:;<=>?@1ABC2D5E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E765D432C1@
123456789:;<=>?@1ABC2D4E6FG7:H=AGFBEDCBFAH@?>=H<;:G987G6E54D32C1@
123456789:;<=>?@1ABC2DE47D:CBF:G<H>AGFBAH@?>H=<G;:FD987E654E32C1@
123456789:;<=>?@1ABC2DE4F6G8H:DGFEDHCB:A=@?>=A<;:BH98G76F54E32C1@
123456789:;<=>?@1ABCD14CE6:CBF:G<H>AGFBAH@?>H=<G;:FE9876E54D321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7;BA=@?>=A<;H:987HG65F43E21D@
123456789:;<=>?@1ABCD1E48DCF8G:H<BGFCBHA=@?>=A<H;:G98FE7654E321D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGAH9=A@?>=H<;:9HG87F65E4D321D@
123456789:;<=>?@1ABC2D59CBE9F;GH<?GAFEBAG@?H>=<H;F:9ED8765D432C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGAH9=A@?>=H<;:9HG87F6E543E2C1@
123456789:;<=>?@1ABC2D59CBE9FG:=FH>AFEBAH@?>H=G<;:G9ED8765D432C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGAH9=A@?>=H<;:9HG8F765F4D32C1@
123456789:;<=>?@1ABCD1E47DC9BF:G<H>AGFBAH@?>H=<G;:F9C87E654E321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH:=A@?>=H<;:H98B7G65F43E21D@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAGH7:G=A@?>=G<;:H987HF65E43D21C@
123456789:;<=>?@1ABC1D4E7:DCBF:G<H>AGFBAH@?>H=<G;:FE987E654D321C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFAH9=A@?>=H<;:9HG876G5E43D21C@
123456789:;<=>?@1ABC1D48CBEF8;EG<H>AGEBAH@?>H=<G;F:98FD7654D321C@
123456789:;<=>?@1ABCD15C8BE9F;GH<?GAFEBAG@?H>=<H;F:9E8C765D4321D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHB9A<@?>=<A;:9B8H76G5F432F1D@
123456789:;<=>?@1ABCD15C8BE9FG:=FH>AFEBAH@?>H=G<;:G9E8C765D4321D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHB9A<@?>=<A;:9B8H7G654G3E21D@
123456789:;<=>?@1ABCD15C8BEF8;EG<H>AGEBAH@?>H=<G;F:98FC765D4321D@
123456789:;<=>?@1ABCD1E3F5GH69GCFEDCGB9A<@?>=<A;:9BH876H5F43E21D@
123456789:;<=>?@1ABCD15CE7:CBF:G<H>AGFBAH@?>H=<G;:FE987E65D4321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7:BA<@?>=<A;:H987HG65F43E21D@
123456789:;<=>?@1ABC1D3E5FG6:FBEDCBFAH:=A@?>=H<;:HG9876G5E43D21C@
123456789:;<=>?@1ABC1D47CBEF7;EG<H>AGEBAH@?>H=<G;F:987FD654D321C@
123456789:;<=>?@1ABCD15CE6F8G:BFECBGAH:=A@?>=H<;:HG98F76E5D4321D@
123456789:;<=>?@1ABCD1E47DCF7G9H;BGFCBHA<@?>=<A;H:9G87FE654E321D@
123456789:;<=>?@1ABCD15CE6F8GH9<GBFECBGA<@?>=<AH;:9H8F76E5D4321D@
123456789:;<=>?@1ABCD15CEF58EG9H;BGECBHA<@?>=<A;H:9G8F765FD4321D@
123456789:;<=>?@1ABCD15CE6FG7:FH;BFECBHA<@?>=<A;H:G987G6E5D4321D@
123456789:;<=>?@1ABCD15CE6F8GH9=GBFECBGA=@?>=AH<;:9H8F76E5D4321D@
123456789:;<=>?@1ABCD14CEF48EG9H;BGECBHA<@?>=<A;H:9G8F7654FD321D@
123456789:;<=>?@1ABC26BD7E9FG:H=@GFAEDBAF@H?>=H<;:G9E87D6C5432C1@
123456789:;<=>?@1ABC2DEF25E8DG9H;BGDCBHA<@?>=<A;H:9G8E765F432FC1@
123456789:;<=>?@1ABC26BD7E9FGH9<G?FAEDBAF@?G>=<H;:9HE87D6C5432C1@
123456789:;<=>?@1ABC2DE3F69EDG9H;BGDCBHA<@?>=<A;H:9GF876F543E2C1@
123456789:;<=>?@1ABC26BD7EF8;EGH;?GAEDBAG@?H>=<;HF:98F7D6C5432C1@
123456789:;<=>?@1ABC2DE37DFG7:FH;BFDCBHA<@?>=<A;H:G987GE6543E2C1@
123456789:;<=>?@1ABC26BDE69DF:GH;?GAFDBAG@?H>=<;H:F9E876EC5432C1@
123456789:;<=>?@1ABC2DE37DF8GH9<GBFDCBGA<@?>=<AH;:9H8F7E6543E2C1@
123456789:;<=>?@1ABC2D58CBE8F:GH;?GAFEBAG@?H>=<;H:F98ED765D432C1@
123456789:;<=>?@1ABC2DE37DF8G:BFDCBGAH:=A@?>=H<;:HG98F7E6543E2C1@
123456789:;<=>?@1ABCD14C7BE8F:GH;?GAFEBAG@?H>=<;H:F98E7C654D321D@
123456789:;<=>?@1ABCD1EF26EG7H9CGEDCHB:A=@?>=A<;:B9H87G6F5432F1D@
123456789:;<=>?@1ABC26BD7EF8<EGH<?GAEDBAG@?H>=<HF;:98F7D6C5432C1@
123456789:;<=>?@1ABC2DE36DFG6:FH;BFDCBHA<@?>=<A;H:G9876GE543E2C1@
123456789:;<=>?@1ABC26BD7EF8G;>FEH>AEDBAH@?>HG=<;G:98F7D6C5432C1@
123456789:;<=>?@1ABC2D4EFG47F:EH;BEDCBHA<@?>=<A;H:F987G654GD32C1@
123456789:;<=>?@1ABC26BD7EFG7:F=EH>AEDBAH@?>H=F<;:G987GD6C5432C1@
123456789:;<=>?@1ABC2D4EF5G8;FEH;BEDCBHA<@?>=<A;HG:98G765F4D32C1@
123456789:;<=>?@1ABC26BDE69DFG9=FH>AFDBAH@?>H=G<;:9GE876EC5432C1@
123456789:;<=>?@1ABC2D4EF59EGH9<GBEDCBGA<@?>=<AH;:9HF8765F4D32C1@
123456789:;<=>?@1ABC2D58CBE8FG9=FH>AFEBAH@?>H=G<;:9G8ED765D432C1@
123456789:;<=>?@1ABC2D4EF59EG:BEDCBGAH:=A@?>=H<;:HG9F8765F4D32C1@
123456789:;<=>?@1ABCD14C7BE8FG9=FH>AFEBAH@?>H=G<;:9G8E7C654D321D@
123456789:;<=>?@1ABCD1E3FG48FH9CFEDCHB:A=@?>=A<;:B9H8G7654G3E21D@
123456789:;<=>?@1ABCD15CE6FG7;FH<BFECBHA=@?>=A<H;G:987G6E5D4321D@
123456789:;<=>?@1ABCD14CE5FG6:FH;BFECBHA<@?>=<A;H:G9876G5E4D321D@
123456789:;<=>?@1ABC2D4E6FG7H:AGFBEDCBFAH=@?>=A<;:H987G6E54D32C1@
123456789:;<=>?@1ABC25D8E;FG<H>AGFBEDCBFAH@?>H=<G;E:98D765C432C1@
123456789:;<=>?@1ABC25B8ADE8F;G=H?DGFEDHA@?H>=G<;F:98EB765C432C1@
123456789:;<=>?@1ABC2DE3F5G7H:DGFEDHCB:A=@?>=A<;:BH987G65F43E2C1@
123456789:;<=>?@1ABC26BDE6F9G;H=DGFEDHBA=@?>=AH<;G:9F876EC5432C1@
123456789:;<=>?@1ABC25BDE5F7G9H<DGFEDHBA<@?>=<AH;:9G87F65EC432C1@
123456789:;<=>?@1ABC14BDE4F7;EDG;H>AGDBAH@?>H=<;GF:987F654EC321C@
123456789:;<=>?@1ABC1D3E6FGH6:G=FBEDCBFA=@?>=AG<;:H9876HE543D21C@
123456789:;<=>?@1ABC1DE2F59EDG9H<BGDCBHA=@?>=A<H;:9GF8765F432E1C@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGAH9=A@?>=H<;:9HG876F5E432E1C@
123456789:;<=>?@1ABC25BD6E8FG9H<@GFAEDBAF@H?>=<H;:9G8E76D5C432C1@
123456789:;<=>?@1ABC2DEF26E9DG:H<BGDCBHA=@?>=A<H;:G9E876F5432FC1@
123456789:;<=>?@1ABC2DE3F6G8H:DGFEDHCB:A=@?>=A<;:BH98G76F543E2C1@
123456789:;<=>?@1ABC25B8ADE8F:G<H?DGFEDHA@?H>=<G;:F98EB765C432C1@
123456789:;<=>?@1ABC1D4E6FG7:H=AGFBEDCBFAH@?>=H<;:G987G6E54D321C@
123456789:;<=>?@1ABC1D4E7:FG;H=AGFBEDCBFAH@?>=H<;G:E987E654D321C@
123456789:;<=>?@1ABC1DEF15E8DG9H<BGDCBHA=@?>=A<H;:9G8E765F4321FC@
123456789:;<=>?@1ABC1D4EF5G8<FEH<BEDCBHA=@?>=A<HG;:98G765F4D321C@
123456789:;<=>?@1ABC25BD6E8FGH8<G?FAEDBAF@?G>=<H;:98HE76D5C432C1@
123456789:;<=>?@1ABC2DE3F6:EDG:H<BGDCBHA=@?>=A<H;:GF9876F543E2C1@
123456789:;<=>?@1ABC2D4E6FGH6:G=FBEDCBFA=@?>=AG<;:H9876HE54D32C1@
123456789:;<=>?@1ABC25BDE5F8<EDG<H>AGDBAH@?>H=<GF;:98F765EC432C1@
123456789:;<=>?@1ABC25BDE5F8G:H<DGFEDHBA<@?>=<AH;:G98F765EC432C1@
123456789:;<=>?@1ABC26BDE6F8G:H=DGFEDHBA=@?>=AH<;:G98F76EC5432C1@
123456789:;<=>?@1ABC1D4E6FG7H:=AGFBEDCBFAH@?>=H<;:H987G6E54D321C@
123456789:;<=>?@1ABC1D47E:FG;H=AGFBEDCBFAH@?>=H<;G:E987D654D321C@
123456789:;<=>?@1ABC1D4E6FGH69G<FBEDCBFA<@?>=<AG;:9H876HE54D321C@
123456789:;<=>?@1ABC15BDE5F8;EDG;H=AGDBAH@?>=H<;GF:98F765EC4321C@
123456789:;<=>?@1ABC1D4EF58EGH8<GBEDCBGA<@?>=<AH;:98HF765F4D321C@
123456789:;<=>?@1ABC1D4EF59EGH9=GBEDCBGA=@?>=AH<;:9HF8765F4D321C@
123456789:;<=>?@1ABC25BD6EF7;EGH;?GAEDBAG@?H>=<;HF:987F6D5C432C1@
123456789:;<=>?@1ABC2DE37DFG7;FH<BFDCBHA=@?>=A<H;G:987GE6543E2C1@
123456789:;<=>?@1ABC2D4EF59EGH9=GBEDCBGA=@?>=AH<;:9HF8765F4D32C1@
123456789:;<=>?@1ABC25BDE59DFG9=FH>AFDBAH@?>H=G<;:9GE8765EC432C1@
123456789:;<=>?@1ABC15BDE5F8;EDG;H>AGDBAH@?>H=<;GF:98F765EC4321C@
123456789:;<=>?@1ABC1D3E6FGH69G<FBEDCBFA<@?>=<AG;:9H876HE543D21C@
123456789:;<=>?@1ABC1D4EF59EGH9<GBEDCBGA<@?>=<AH;:9HF8765F4D321C@
123456789:;<=>?@1ABC1D4EF5G8;FEH;BEDCBHA<@?>=<A;HG:98G765F4D321C@
123456789:;<=>?@1ABC1DEF14E7DG8H;BGDCBHA<@?>=<A;H:98G7E654F321FC@
123456789:;<=>?@1ABC1DE26DF7G:BFDCBGAH:=A@?>=H<;:HG987F6E5432E1C@
123456789:;<=>?@1ABC1DE2F58EDG8H;BGDCBHA<@?>=<A;H:98GF765F432E1C@
123456789:;<=>?@1ABC25BDE59DF:GH;?GAFDBAG@?H>=<;H:F9E8765EC432C1@
123456789:;<=>?@1ABC2DE37DF8GH9=GBFDCBGA=@?>=AH<;:9H8F7E6543E2C1@
123456789:;<=>?@1ABC1D4E7:FG;H>AGFBEDCBFAH@?>H=<;G:E987E654D321C@
123456789:;<=>?@1ABC1D3E6FG7:H=AGFBEDCBFAH@?>=H<;:G987G6E543D21C@
123456789:;<=>?@1ABC25B8ADE8F:G=H?DGFEDHA@?H>=G<;:F98EB765C432C1@
123456789:;<=>?@1ABC2DE3F5G8H:DGFEDHCB:A=@?>=A<;:BH98G765F43E2C1@
123456789:;<=>?@1ABC26BDE6F8G;H=DGFEDHBA=@?>=AH<;G:98F76EC5432C1@
123456789:;<=>?@1ABC25BDE5F7G:H<DGFEDHBA<@?>=<AH;:G987F65EC432C1@
123456789:;<=>?@1ABC14BDE4F7;EDG;H=AGDBAH@?>=H<;GF:987F654EC321C@
123456789:;<=>?@1ABC1D4E6FGH6:G=FBEDCBFA=@?>=AG<;:H9876HE54D321C@
123456789:;<=>?@1ABC25BD6EF7G:>FEH>AEDBAH@?>HG=<;:G987F6D5C432C1@
123456789:;<=>?@1ABC2D4EFG48F;EH<BEDCBHA=@?>=A<H;F:98G7654GD32C1@
123456789:;<=>?@1ABC2D4EF5G8<FEH<BEDCBHA=@?>=A<HG;:98G765F4D32C1@
123456789:;<=>?@1ABC25BD6EFG6:F=EH>AEDBAH@?>H=F<;:G9876GD5C432C1@
123456789:;<=>?@1AB5:A=@?>=A<;:B98765B4321@
123456789:;<=>?@1AB58A;@?>=<;A:98B765B4321@
123456789:;<=>?@1AB47A:@?>=<;:A987B654B321@
123456789:;<=>?@1AB4:A=@?>=A<;:B987654B321@
123456789:;<=>?@1AB58A<@?>=<A;:98B765B4321@
123456789:;<=>?@1AB59A=@?>=A<;:9B8765B4321@
123456789:;<=>?@1ABC1D3EF49EGH9=GBEDCBGA=@?>=AH<;:9HF87654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7;GBEDCBGA;@?>=<;AH:987HF654F3D21C@
123456789:;<=>?@1ABC16BDE6F9<EDG<H>AGDBAH@?>H=<GF;:9F876EC54321C@
123456789:;<=>?@1ABC1D3E5FGH58G;FBEDCBFA;@?>=<;AG:98H765HE43D21C@
123456789:;<=>?@1ABC1D58E;FG<H>AGFBEDCBFAH@?>H=<G;E:98D765D4321C@
123456789:;<=>?@1ABC1D47E;FG<H>AGFBEDCBFAH@?>H=<G;E:987D654D321C@
123456789:;<=>?@1ABC1D3E5FGH58G<FBEDCBFA<@?>=<AG;:98H765HE43D21C@
123456789:;<=>?@1ABC15BDE5F9<EDG<H>AGDBAH@?>H=<GF;:9F8765EC4321C@
123456789:;<=>?@1ABC1D3EF47EGH7<GBEDCBGA<@?>=<AH;:987HF654F3D21C@
123456789:;<=>?@1ABC1D3EF48EGH8=GBEDCBGA=@?>=AH<;:98HF7654F3D21C@
123456789:;<=>?@1ABC1DE27DFG7;FH<BFDCBHA=@?>=A<H;G:987GE65432E1C@
123456789:;<=>?@1ABC1DE26DFG6;FH<BFDCBHA=@?>=A<H;G:9876GE5432E1C@
123456789:;<=>?@1ABC1D5E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E765D4321C@
123456789:;<=>?@1ABC1D3E5FG69H<AGFBEDCBFAH@?>=<H;:9G876G5E43D21C@
123456789:;<=>?@1ABC36B9ADE9F;G=H?DGFEDHA@?H>=G<;F:9EB876C543C21@
123456789:;<=>?@1ABC3DE4F6G8H:DGFEDHCB:A=@?>=A<;:BH98G76F54E3C21@
123456789:;<=>?@1ABC37BDE7F9G;H=DGFEDHBA=@?>=AH<;G:9F87EC6543C21@
123456789:;<=>?@1ABC36BDE6F8G:H<DGFEDHBA<@?>=<AH;:G98F76EC543C21@
123456789:;<=>?@1ABC14BDE4F8<EDG<H>AGDBAH@?>H=<GF;:98F7654EC321C@
123456789:;<=>?@1ABC1D3E5FGH59G=FBEDCBFA=@?>=AG<;:9H8765HE43D21C@
123456789:;<=>?@1ABC1DE2F6:EDG:H<BGDCBHA=@?>=A<H;:GF9876F5432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8<A@?>=<H;:98HG76F5E432E1C@
123456789:;<=>?@1ABC1D59CBE9FG:=FH>AFEBAH@?>H=G<;:G9ED8765D4321C@
123456789:;<=>?@1ABC1DEF15E9DG:H<BGDCBHA=@?>=A<H;:G9E8765F4321FC@
123456789:;<=>?@1ABC1D3EF48EGH8;GBEDCBGA;@?>=<;AH:98HF7654F3D21C@
123456789:;<=>?@1ABC1D3EF49EGH9<GBEDCBGA<@?>=<AH;:9HF87654F3D21C@
123456789:;<=>?@1ABC1D47CBE7FG8=FH>AFEBAH@?>H=G<;:98G7ED654D321C@
123456789:;<=>?@1ABC1DEF14E7DG8H:BGDCBHA;@?>=<;A:H98G7E654F321FC@
123456789:;<=>?@1ABC1DE27DF8G:BFDCBGAH:=A@?>=H<;:HG98F7E65432E1C@
123456789:;<=>?@1ABC1DE2F58EDG8H:BGDCBHA;@?>=<;A:H98GF765F432E1C@
123456789:;<=>?@1ABC1DE27DF8GH9<GBFDCBGA<@?>=<AH;:9H8F7E65432E1C@
123456789:;<=>?@1ABC1DE27DF8GH9=GBFDCBGA=@?>=AH<;:9H8F7E65432E1C@
123456789:;<=>?@1ABC1DE27DFG7:FH;BFDCBHA<@?>=<A;H:G987GE65432E1C@
123456789:;<=>?@1ABC1DE26DF7GH8;GBFDCBGA;@?>=<;AH:98H7F6E5432E1C@
123456789:;<=>?@1ABC1DE2F69EDG9H;BGDCBHA<@?>=<A;H:9GF876F5432E1C@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGAH9<A@?>=<H;:9HG87F6E5432E1C@
123456789:;<=>?@1ABC1DEF14E8DG9H;BGDCBHA<@?>=<A;H:9G8E7654F321FC@
123456789:;<=>?@1ABC1D58CBE8FG9=FH>AFEBAH@?>H=G<;:9G8ED765D4321C@
123456789:;<=>?@1ABC37BDE7:DF;G>AFDBAG@?>G=<;F:E987EC6543C21@
123456789:;<=>?@1ABC3D5E8FG9<FBEDCBFA<@?>=<AG;:9G8E765D43C21@
123456789:;<=>?@1ABC3D69CBE9F;G>AFEBAG@?>G=<;F:9ED876D543C21@
123456789:;<=>?@1ABC3D5E8F:BEDCBFAG:=A@?>=G<;:GF98E765D43C21@
123456789:;<=>?@1ABCD25C8BE9F;G>AFEBAG@?>G=<;F:9E8C765D432D1@
123456789:;<=>?@1ABCD2E4F7G9CFEDCGB:A=@?>=A<;:B9G87F654E32D1@
123456789:;<=>?@1ABCD26CE7F9G<BFECBGA=@?>=A<G;:9F87E6D5432D1@
123456789:;<=>?@1ABCD25CE6F9G;BFECBGA<@?>=<A;G:9F876E5D432D1@
123456789:;<=>?@1ABC37BD8E:FG<?FAEDBAF@?G>=<G;:E98D7C6543C21@
123456789:;<=>?@1ABC3DE47DF9G;BFDCBGA<@?>=<A;G:9F87E654E3C21@
123456789:;<=>?@1ABC37BD8EF9<EG>AEDBAG@?>G=<F;:9F8D7C6543C21@
123456789:;<=>?@1ABC3D5EF7:EG;BEDCBGA<@?>=<A;G:F987F65D43C21@
123456789:;<=>?@1ABCD2E4F6G9CFEDCGB:A=@?>=A<;:B9G876F54E32D1@
123456789:;<=>?@1ABCD25C8BE9F<G>AFEBAG@?>G=<F;:9E8C765D432D1@
123456789:;<=>?@1ABC3D5E7F:BEDCBFAG:=A@?>=G<;:GF987E65D43C21@
123456789:;<=>?@1ABC3D69CBE9F<G>AFEBAG@?>G=<F;:9ED876D543C21@
123456789:;<=>?@1ABC3D5E7FG9<FBEDCBFA<@?>=<AG;:9G87E65D43C21@
123456789:;<=>?@1ABC37BDE7:DF<G>AFDBAG@?>G=<F;:E987EC6543C21@
123456789:;<=>?@1ABC3D5EF69EG;BEDCBGA<@?>=<A;G:9F876F5D43C21@
123456789:;<=>?@1ABC37BD8EF:=EG>AEDBAG@?>G=F<;:F98D7C6543C21@
123456789:;<=>?@1ABC3DE47DF8G;BFDCBGA<@?>=<A;G:98F7E654E3C21@
123456789:;<=>?@1ABC37BD8E;FG<?FAEDBAF@?G>=<G;E:98D7C6543C21@
123456789:;<=>?@1ABCD25CE6F8G;BFECBGA<@?>=<A;G:98F76E5D432D1@
123456789:;<=>?@1ABCD26CE7F:G<BFECBGA=@?>=A<G;:F987E6D5432D1@
123456789:;<=>?@1ABC3D5E7FG9=FBEDCBFA=@?>=AG<;:9G87E65D43C21@
123456789:;<=>?@1ABC36BDE6:DF<G>AFDBAG@?>G=<F;:E9876EC543C21@
123456789:;<=>?@1ABC2D58CBE8F<G>AFEBAG@?>G=<F;:98ED765D432C1@
123456789:;<=>?@1ABC2D4E6F:BEDCBFAG:=A@?>=G<;:GF9876E54D32C1@
123456789:;<=>?@1ABCD14C7BE8F<G>AFEBAG@?>G=<F;:98E7C654D321D@
123456789:;<=>?@1ABCD1E3F5G9CFEDCGB:A=@?>=A<;:B9G8765F43E21D@
123456789:;<=>?@1ABCD15CE6F:G<BFECBGA=@?>=A<G;:F9876E5D4321D@
123456789:;<=>?@1ABCD14CE5F7G;BFECBGA<@?>=<A;G:987F65E4D321D@
123456789:;<=>?@1ABC26BD7E;FG<?FAEDBAF@?G>=<G;E:987D6C5432C1@
123456789:;<=>?@1ABC2DE36DF7G;BFDCBGA<@?>=<A;G:987F6E543E2C1@
123456789:;<=>?@1ABC36BD7E9FG;?FAEDBAF@?G>=<;G:9E87D6C543C21@
123456789:;<=>?@1ABC3DE48DF:G<BFDCBGA=@?>=A<G;:F98E7654E3C21@
123456789:;<=>?@1ABCD1E3F7G9CFEDCGB:A=@?>=A<;:B9G87F6543E21D@
123456789:;<=>?@1ABCD14C7BE8F:G>AFEBAG@?>G=<;:F98E7C654D321D@
123456789:;<=>?@1ABC2D4E8F:BEDCBFAG:=A@?>=G<;:GF98E7654D32C1@
123456789:;<=>?@1ABC2D58CBE8F:G>AFEBAG@?>G=<;:F98ED765D432C1@
123456789:;<=>?@1ABC2D4E8FG9<FBEDCBFA<@?>=<AG;:9G8E7654D32C1@
123456789:;<=>?@1ABC26BDE69DF:G>AFDBAG@?>G=<;:F9E876EC5432C1@
123456789:;<=>?@1ABC36BD7EF8<EG>AEDBAG@?>G=<F;:98F7D6C543C21@
123456789:;<=>?@1ABC3D5EF7;EG<BEDCBGA=@?>=A<G;F:987F65D43C21@
123456789:;<=>?@1ABC3D5EF6:EG<BEDCBGA=@?>=A<G;:F9876F5D43C21@
123456789:;<=>?@1ABC36BD7EF9=EG>AEDBAG@?>G=F<;:9F87D6C543C21@
123456789:;<=>?@1ABCD14CE5F9G;BFECBGA<@?>=<A;G:9F8765E4D321D@
123456789:;<=>?@1ABCD15CE6F8G<BFECBGA=@?>=A<G;:98F76E5D4321D@
123456789:;<=>?@1ABC2D4E8FG9=FBEDCBFA=@?>=AG<;:9G8E7654D32C1@
123456789:;<=>?@1ABC25BDE59DF:G>AFDBAG@?>G=<;:F9E8765EC432C1@
123456789:;<=>?@1ABC1D47CBE7F:G<AFEBAG@?>=<G;:F987ED654D321C@
123456789:;<=>?@1ABC1D5E7F:BEDCBFAG:=A@?>=G<;:GF987E65D4321C@
123456789:;<=>?@1ABC1D4E6F:BEDCBFAG:=A@?>=G<;:GF9876E54D321C@
123456789:;<=>?@1ABC1D47CBE7F;G=AFEBAG@?>=G<;F:987ED654D321C@
123456789:;<=>?@1ABC36BDE6:DF;G>AFDBAG@?>G=<;F:E9876EC543C21@
123456789:;<=>?@1ABC3D5E8FG9=FBEDCBFA=@?>=AG<;:9G8E765D43C21@
123456789:;<=>?@1ABC3DE48DF9G<BFDCBGA=@?>=A<G;:9F8E7654E3C21@
123456789:;<=>?@1ABC36BD7E:FG;?FAEDBAF@?G>=<;G:E987D6C543C21@
123456789:;<=>?@1ABC25BD6E:FG;?FAEDBAF@?G>=<;G:E9876D5C432C1@
123456789:;<=>?@1ABC2DE37DF8G<BFDCBGA=@?>=A<G;:98F7E6543E2C1@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB:A=@?>=A<;:B987G65F43E21D@
123456789:;<=>?@1ABCD14C7BE:F<G>AFEBAG@?>G=<F;:E987C654D321D@
123456789:;<=>?@1ABCD25C8BE:F<G>AFEBAG@?>G=<F;:E98C765D432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB:A=@?>=A<;:B98G76F54E32D1@
123456789:;<=>?@1ABCD26CE8F:G<BFECBGA=@?>=A<G;:F98E76D5432D1@
123456789:;<=>?@1ABCD25CE6F8G:BFECBGA<@?>=<A;:G98F76E5D432D1@
123456789:;<=>?@1ABC37BD9E;FG<?FAEDBAF@?G>=<G;E:9D87C6543C21@
123456789:;<=>?@1ABC3DE47DF8G:BFDCBGA<@?>=<A;:G98F7E654E3C21@
123456789:;<=>?@1ABC37BD9EF:=EG>AEDBAG@?>G=F<;:F9D87C6543C21@
123456789:;<=>?@1ABC3D5EF69EG:BEDCBGA<@?>=<A;:G9F876F5D43C21@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGA<@?>=<A;:9G87F65E4D321D@
123456789:;<=>?@1ABCD15CE8F:G<BFECBGA=@?>=A<G;:F98E765D4321D@
123456789:;<=>?@1ABCD2E5F7G9CFEDCGB:A=@?>=A<;:B9G87F65E432D1@
123456789:;<=>?@1ABCD25C8BE9F;G=AFEBAG@?>=G<;F:9E8C765D432D1@
123456789:;<=>?@1ABC3D6E8F:BEDCBFAG:=A@?>=G<;:GF98E76D543C21@
123456789:;<=>?@1ABC3D69CBE9F;G=AFEBAG@?>=G<;F:9ED876D543C21@
123456789:;<=>?@1ABC3D6E8FG9<FBEDCBFA<@?>=<AG;:9G8E76D543C21@
123456789:;<=>?@1ABC37BDE7:DF;G=AFDBAG@?>=G<;F:E987EC6543C21@
123456789:;<=>?@1ABC3D6EF7:EG;BEDCBGA<@?>=<A;G:F987F6D543C21@
123456789:;<=>?@1ABC37BD8EF9<EG=AEDBAG@?>=G<F;:9F8D7C6543C21@
123456789:;<=>?@1ABC3DE58DF9G;BFDCBGA<@?>=<A;G:9F8E765E43C21@
123456789:;<=>?@1ABC37BD8E:FG;>FAEDBAF@?>G=<;G:E98D7C6543C21@
123456789:;<=>?@1ABCD25CE7F9G;BFECBGA<@?>=<A;G:9F87E65D432D1@
123456789:;<=>?@1ABCD26CE7F9G;BFECBGA=@?>=A<;G:9F87E6D5432D1@
123456789:;<=>?@1ABC3D6E8FG9=FBEDCBFA=@?>=AG<;:9G8E76D543C21@
123456789:;<=>?@1ABC36BDE6:DF;G=AFDBAG@?>=G<;F:E9876EC543C21@
123456789:;<=>?@1ABC1D47CBE7F;G>AFEBAG@?>G=<;F:987ED654D321C@
123456789:;<=>?@1ABC1D3E6F:BEDCBFAG:=A@?>=G<;:GF9876E543D21C@
123456789:;<=>?@1ABC1D5E8F:BEDCBFAG:=A@?>=G<;:GF98E765D4321C@
123456789:;<=>?@1ABC1D47CBE7F9G<AFEBAG@?>=<G;:9F87ED654D321C@
123456789:;<=>?@1ABC1D5E8FG9<FBEDCBFA<@?>=<AG;:9G8E765D4321C@
123456789:;<=>?@1ABC1D4E8FG9=FBEDCBFA=@?>=AG<;:9G8E7654D321C@
123456789:;<=>?@1ABC25BD6EF7;EG<AEDBAG@?>=<G;F:987F6D5C432C1@
123456789:;<=>?@1ABC2D6EF7;EG<BEDCBGA=@?>=A<G;F:987F6D5432C1@
123456789:;<=>?@1ABC36BD8E:FG;?FAEDBAF@?G>=<;G:E98D76C543C21@
123456789:;<=>?@1ABC3DE48DF9G;BFDCBGA=@?>=A<;G:9F8E7654E3C21@
123456789:;<=>?@1ABC1D5E8FG9=FBEDCBFA=@?>=AG<;:9G8E765D4321C@
123456789:;<=>?@1ABC1D4E8FG9<FBEDCBFA<@?>=<AG;:9G8E7654D321C@
123456789:;<=>?@1ABC1D47CBE7F9G=AFEBAG@?>=G<;:9F87ED654D321C@
123456789:;<=>?@1ABC1D4E8F:BEDCBFAG:=A@?>=G<;:GF98E7654D321C@
123456789:;<=>?@1ABC1D3E7F:BEDCBFAG:=A@?>=G<;:GF987E6543D21C@
123456789:;<=>?@1ABC1D47CBE7F:G>AFEBAG@?>G=<;:F987ED654D321C@
123456789:;<=>?@1ABC25BDE59DF:G<AFDBAG@?>=<G;:F9E8765EC432C1@
123456789:;<=>?@1ABC2D6E8FG9=FBEDCBFA=@?>=AG<;:9G8E76D5432C1@
123456789:;<=>?@1ABC36BD8EF9=EG>AEDBAG@?>G=F<;:9F8D76C543C21@
123456789:;<=>?@1ABC3D5EF6:EG;BEDCBGA=@?>=A<;G:F9876F5D43C21@
123456789:;<=>?@1ABC3D6EF7;EG<BEDCBGA=@?>=A<G;F:987F6D543C21@
123456789:;<=>?@1ABC36BD7EF8<EG=AEDBAG@?>=G<F;:98F7D6C543C21@
123456789:;<=>?@1ABC26BDE69DF:G<AFDBAG@?>=<G;:F9E876EC5432C1@
123456789:;<=>?@1ABC2D6E8FG9<FBEDCBFA<@?>=<AG;:9G8E76D5432C1@
123456789:;<=>?@1ABC2D58CBE8F:G<AFEBAG@?>=<G;:F98ED765D432C1@
123456789:;<=>?@1ABC2D6E8F:BEDCBFAG:=A@?>=G<;:GF98E76D5432C1@
123456789:;<=>?@1ABCD14C7BE8F:G<AFEBAG@?>=<G;:F98E7C654D321D@
123456789:;<=>?@1ABCD1E5F7G9CFEDCGB:A=@?>=A<;:B9G87F65E4321D@
123456789:;<=>?@1ABCD15CE6F8G:BFECBGA=@?>=A<;:G98F76E5D4321D@
123456789:;<=>?@1ABCD14CE7F9G;BFECBGA<@?>=<A;G:9F87E654D321D@
123456789:;<=>?@1ABC3DE59DF:G<BFDCBGA=@?>=A<G;:F9E8765E43C21@
123456789:;<=>?@1ABC36BD7E9FG:>FAEDBAF@?>G=<;:G9E87D6C543C21@
123456789:;<=>?@1ABC26BD7EF8;EG<AEDBAG@?>=<G;F:98F7D6C5432C1@
123456789:;<=>?@1ABC2D6EF7:EG;BEDCBGA<@?>=<A;G:F987F6D5432C1@
123456789:;<=>?@1ABC48BDE8;DF<G>AFDBAG@?>G=<F;E:98EC7654C321@
123456789:;<=>?@1ABC4D6E8FG9<FBEDCBFA<@?>=<AG;:9G8E76D54C321@
123456789:;<=>?@1ABC4D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D654C321@
123456789:;<=>?@1ABC4D6E8F:BEDCBFAG:=A@?>=G<;:GF98E76D54C321@
123456789:;<=>?@1ABCD36C9BE:F<G>AFEBAG@?>G=<F;:E9C876D543D21@
123456789:;<=>?@1ABCD3E5F7G9CFEDCGB:A=@?>=A<;:B9G87F65E43D21@
123456789:;<=>?@1ABCD37CE8F:G<BFECBGA=@?>=A<G;:F98E7D6543D21@
123456789:;<=>?@1ABCD36CE7F9G;BFECBGA<@?>=<A;G:9F87E6D543D21@
123456789:;<=>?@1ABC48BD9E;FG<?FAEDBAF@?G>=<G;E:9D8C7654C321@
123456789:;<=>?@1ABC4DE58DF9G;BFDCBGA<@?>=<A;G:9F8E765E4C321@
123456789:;<=>?@1ABC48BD9EF:=EG>AEDBAG@?>G=F<;:F9D8C7654C321@
123456789:;<=>?@1ABC4D6EF7:EG;BEDCBGA<@?>=<A;G:F987F6D54C321@
123456789:;<=>?@1ABC4D6E8FG9=FBEDCBFA=@?>=AG<;:9G8E76D54C321@
123456789:;<=>?@1ABC47BDE7;DF<G>AFDBAG@?>G=<F;E:987EC654C321@
123456789:;<=>?@1ABC1D47CBE7F<G>AFEBAG@?>G=<F;:987ED654D321C@
123456789:;<=>?@1ABC1D3E5F:BEDCBFAG:=A@?>=G<;:GF98765E43D21C@
123456789:;<=>?@1ABC1D6E8F:BEDCBFAG:=A@?>=G<;:GF98E76D54321C@
123456789:;<=>?@1ABC1D47CBE7F9G;AFEBAG@?>=<;G:9F87ED654D321C@
123456789:;<=>?@1ABC1D6E8FG9<FBEDCBFA<@?>=<AG;:9G8E76D54321C@
123456789:;<=>?@1ABC1D3E8FG9=FBEDCBFA=@?>=AG<;:9G8E76543D21C@
123456789:;<=>?@1ABC1DE26DF7G<BFDCBGA=@?>=A<G;:987F6E5432E1C@
123456789:;<=>?@1ABC1DE25DF6G;BFDCBGA<@?>=<A;G:9876F5E432E1C@
123456789:;<=>?@1ABC47BD8E:FG;?FAEDBAF@?G>=<;G:E98D7C654C321@
123456789:;<=>?@1ABC4DE59DF:G<BFDCBGA=@?>=A<G;:F9E8765E4C321@
123456789:;<=>?@1ABC1D6E8FG9=FBEDCBFA=@?>=AG<;:9G8E76D54321C@
123456789:;<=>?@1ABC1D3E8FG9<FBEDCBFA<@?>=<AG;:9G8E76543D21C@
123456789:;<=>?@1ABC1D47CBE7F9G>AFEBAG@?>G=<;:9F87ED654D321C@
123456789:;<=>?@1ABC1D3E8F:BEDCBFAG:=A@?>=G<;:GF98E76543D21C@
123456789:;<=>?@1ABC47BD8EF9=EG>AEDBAG@?>G=F<;:9F8D7C654C321@
123456789:;<=>?@1ABC4D6EF7;EG<BEDCBGA=@?>=A<G;F:987F6D54C321@
123456789:;<=>?@1ABC2D5E7FG9=FBEDCBFA=@?>=AG<;:9G87E65D432C1@
123456789:;<=>?@1ABC2D4E7FG9<FBEDCBFA<@?>=<AG;:9G87E654D32C1@
123456789:;<=>?@1ABC2D58CBE8F;G>AFEBAG@?>G=<;F:98ED765D432C1@
123456789:;<=>?@1ABC2D4E7F:BEDCBFAG:=A@?>=G<;:GF987E654D32C1@
123456789:;<=>?@1ABCD14C7BE8F;G>AFEBAG@?>G=<;F:98E7C654D321D@
123456789:;<=>?@1ABCD1E3F6G9CFEDCGB:A=@?>=A<;:B9G876F543E21D@
123456789:;<=>?@1ABCD15CE6F9G<BFECBGA=@?>=A<G;:9F876E5D4321D@
123456789:;<=>?@1ABCD14CE5F8G;BFECBGA<@?>=<A;G:98F765E4D321D@
123456789:;<=>?@1ABC26BD7E:FG<?FAEDBAF@?G>=<G;:E987D6C5432C1@
123456789:;<=>?@1ABC2DE36DF8G;BFDCBGA<@?>=<A;G:98F76E543E2C1@
123456789:;<=>?@1ABC2D4EF6:EG;BEDCBGA=@?>=A<;G:F9876F54D32C1@
123456789:;<=>?@1ABC2DE37DF9G;BFDCBGA=@?>=A<;G:9F87E6543E2C1@
123456789:;<=>?@1ABC2D4E7FG9=FBEDCBFA=@?>=AG<;:9G87E654D32C1@
123456789:;<=>?@1ABC2D5E7FG9<FBEDCBFA<@?>=<AG;:9G87E65D432C1@
123456789:;<=>?@1ABC2D58CBE8F;G=AFEBAG@?>=G<;F:98ED765D432C1@
123456789:;<=>?@1ABC2D5E7F:BEDCBFAG:=A@?>=G<;:GF987E65D432C1@
123456789:;<=>?@1ABCD14C7BE8F;G=AFEBAG@?>=G<;F:98E7C654D321D@
123456789:;<=>?@1ABCD1E4F6G9CFEDCGB:A=@?>=A<;:B9G876F54E321D@
123456789:;<=>?@1ABCD15CE6F9G;BFECBGA=@?>=A<;G:9F876E5D4321D@
123456789:;<=>?@1ABCD14CE6F8G;BFECBGA<@?>=<A;G:98F76E54D321D@
123456789:;<=>?@1ABC2DE48DF9G<BFDCBGA=@?>=A<G;:9F8E7654E32C1@
123456789:;<=>?@1ABC2DE47DF8G;BFDCBGA<@?>=<A;G:98F7E654E32C1@
123456789:;<=>?@1ABC26BD7EF9<EG=AEDBAG@?>=G<F;:9F87D6C5432C1@
123456789:;<=>?@1ABC2DE37DF9G<BFDCBGA=@?>=A<G;:9F87E6543E2C1@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGB:A=@?>=A<;:B98G76F543E21D@
123456789:;<=>?@1ABCD14C7BE9F;G>AFEBAG@?>G=<;F:9E87C654D321D@
123456789:;<=>?@1ABCD15CE7F9G<BFECBGA=@?>=A<G;:9F87E65D4321D@
123456789:;<=>?@1ABCD14CE5F8G:BFECBGA<@?>=<A;:G98F765E4D321D@
123456789:;<=>?@1ABC2D4EF69EG:BEDCBGA<@?>=<A;:G9F876F54D32C1@
123456789:;<=>?@1ABC2DE36DF8G:BFDCBGA<@?>=<A;:G98F76E543E2C1@
123456789:;<=>?@1ABC2D5E8FG9=FBEDCBFA=@?>=AG<;:9G8E765D432C1@
123456789:;<=>?@1ABC25BDE59DF:G=AFDBAG@?>=G<;:F9E8765EC432C1@
123456789:;<=>?@1ABC1D47CBE7F:G=AFEBAG@?>=G<;:F987ED654D321C@
123456789:;<=>?@1ABC1D4E7F:BEDCBFAG:=A@?>=G<;:GF987E654D321C@
123456789:;<=>?@1ABC2DE37DF8G;BFDCBGA=@?>=A<;G:98F7E6543E2C1@
123456789:;<=>?@1ABC2D5EF6:EG;BEDCBGA=@?>=A<;G:F9876F5D432C1@
123456789:;<=>?@1ABC26BDE69DF:G=AFDBAG@?>=G<;:F9E876EC5432C1@
123456789:;<=>?@1ABC2D5E8FG9<FBEDCBFA<@?>=<AG;:9G8E765D432C1@
123456789:;<=>?@1ABC2D58CBE8F:G=AFEBAG@?>=G<;:F98ED765D432C1@
123456789:;<=>?@1ABC2D5E8F:BEDCBFAG:=A@?>=G<;:GF98E765D432C1@
123456789:;<=>?@1ABCD14C7BE8F:G=AFEBAG@?>=G<;:F98E7C654D321D@
123456789:;<=>?@1ABCD1E4F7G9CFEDCGB:A=@?>=A<;:B9G87F654E321D@
123456789:;<=>?@1ABCD15CE6F8G;BFECBGA=@?>=A<;G:98F76E5D4321D@
123456789:;<=>?@1ABCD14CE6F9G;BFECBGA<@?>=<A;G:9F876E54D321D@
123456789:;<=>?@1ABC2DE48DF9G;BFDCBGA=@?>=A<;G:9F8E7654E32C1@
123456789:;<=>?@1ABC2DE47DF9G;BFDCBGA<@?>=<A;G:9F87E654E32C1@
123456789:;<=>?@1ABC2D5EF7;EG<BEDCBGA=@?>=A<G;F:987F65D432C1@
123456789:;<=>?@1ABC2D5EF7:EG;BEDCBGA<@?>=<A;G:F987F65D432C1@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGB:A=@?>=A<;:B98G765F43E21D@
123456789:;<=>?@1ABCD14C7BE9F<G>AFEBAG@?>G=<F;:9E87C654D321D@
123456789:;<=>?@1ABCD14C7BE9F;G=AFEBAG@?>=G<;F:9E87C654D321D@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGB:A=@?>=A<;:B98G76F54E321D@
123456789:;<=>?@1ABCD15CE7F9G;BFECBGA=@?>=A<;G:9F87E65D4321D@
123456789:;<=>?@1ABCD14CE6F8G:BFECBGA<@?>=<A;:G98F76E54D321D@
123456789:;<=>?@1ABC2DE48DF:G<BFDCBGA=@?>=A<G;:F98E7654E32C1@
123456789:;<=>?@1ABC2DE47DF8G:BFDCBGA<@?>=<A;:G98F7E654E32C1@
123456789:;<=>?@1ABC2DE36DF7G:BFDCBGA<@?>=<A;:G987F6E543E2C1@
123456789:;<=>?@1ABC2D5EF69EG:BEDCBGA<@?>=<A;:G9F876F5D432C1@
123456789:;<=>?@1ABCD14CE5F7G:BFECBGA<@?>=<A;:G987F65E4D321D@
123456789:;<=>?@1ABCD15CE7F:G<BFECBGA=@?>=A<G;:F987E65D4321D@
123456789:;<=>?@1ABC26BDE69FG:H<I>JKL>AKDJFIHGFJEDKBAL@?>LI=<H;:G9E876EC5432C1@
123456789:;<=>?@1ABC2D4EFG4H6I8JK9<LBEKJFIHGFJELDCBLA<@?>=<AK;:9K8I76H54GD32C1@
123456789:;<=>?@1ABC2D58CBE8FGH8I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I98HED765D432C1@
123456789:;<=>?@1ABC2D4EFG4H6I8J:FIHGFJEK:BEDCBKAL:=A@?>=L<;:LKJ98I76H54GD32C1@
123456789:;<=>?@1ABCD14C7BE8FGH8I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I98HE7C654D321D@
123456789:;<=>?@1ABCD1E3FGH3I5J7K9GJIHGKFL9CFEDCLB:A=@?>=A<;:B9LK87J65I43HE21D@
123456789:;<=>?@1ABCD15CE6FGH6I8J:K<GJIHGKFL<BFECBLA=@?>=A<LK;:J98I76HE5D4321D@
123456789:;<=>?@1ABCD14CE5FGH5I7J9K;GJIHGKFL;BFECBLA<@?>=<A;LK:9J87I65HE4D321D@
123456789:;<=>?@1ABC26BD7EFG7H9I;JK<?LAEKJFIHGFJELDBAL@?K>=<K;I:9H87GD6C5432C1@
123456789:;<=>?@1ABC2DE36FG7H9I;JKL;BKDJFIHGFJEDKCBLA<@?>=<A;LI:9H87G6E543E2C1@
123456789:;<=>?@1ABC26BD7EFG7H9IJ:=IK>FIHGFKEL>AEDBAL@?>LK=J<;:J9H87GD6C5432C1@
123456789:;<=>?@1ABC2D4EFG4HI58HJ9K;FJHGFKEL;BEDCBLA<@?>=<A;LK:9J8I765I4GD32C1@
123456789:;<=>?@1ABC26BD7EFG7HI8;HJ<K>FJHGFKEL>AEDBAL@?>LK=<J;I:98I7GD6C5432C1@
123456789:;<=>?@1ABC2D4EFG4H6IJ7:IK;FIHGFKEL;BEDCBLA<@?>=<A;LK:J987J6H54GD32C1@
123456789:;<=>?@1ABC2D4EFG4H6I8JK9=LBEKJFIHGFJELDCBLA=@?>=AK<;:9K8I76H54GD32C1@
123456789:;<=>?@1ABC25BDE59FG:H<I>JKL>AKDJFIHGFJEDKBAL@?>LI=<H;:G9E8765EC432C1@
123456789:;<=>?@1ABC1D47CEF7G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G987FD654D321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J:KAGJIHGKFBEDCBFAKL:=A@?>=L<;:LJ987I65HE43D21C@
123456789:;<=>?@1ABC1D4E6FGH6I8J:KAGJIHGKFBEDCBFAKL:=A@?>=L<;:LJ98I76HE54D321C@
123456789:;<=>?@1ABC1D47CEF7G9H;IJK;L=AKJBIEHGFEICBJAL@?>=L<;KH:9G87FD654D321C@
123456789:;<=>?@1ABC1D4E6FGH6I8JK9<JLAGJIHGLFBEDCBFAL<@?>=<AK;:9K8I76HE54D321C@
123456789:;<=>?@1ABC1D3EFG3H5I8JK9=LBEKJFIHGFJELDCBLA=@?>=AK<;:9K8I765H43GD21C@
123456789:;<=>?@1ABC1DE26FG7H:I<JKL<BKDJFIHGFJEDKCBLA=@?>=A<LI;:H987G6E5432E1C@
123456789:;<=>?@1ABC1DEF1G3H6IJ7;KL<BKDJIEHGFEIDKCBLA=@?>=A<L;J:987J6H543G21FC@
123456789:;<=>?@1ABC1D4EF58GH9I;JAKLBEKGJIHGKFELDCBLAJ<@?>=<A;I:9H8F765F4D321C@
123456789:;<=>?@1ABC1D4EF59GH:I<JAKLBEKGJIHGKFELDCBLAJ=@?>=A<I;:H9F8765F4D321C@
123456789:;<=>?@1ABC25BD6EFG6H8I:JK;?LAEKJFIHGFJELDBAL@?K>=<;K:I98H76GD5C432C1@
123456789:;<=>?@1ABC2DE37FG8H:I<JKL<BKDJFIHGFJEDKCBLA=@?>=A<LI;:H98G7E6543E2C1@
123456789:;<=>?@1ABC1D4E6FGH6I8JK9=JLAGJIHGLFBEDCBFAL=@?>=AK<;:9K8I76HE54D321C@
123456789:;<=>?@1ABC1D3EFG3H5I8JK9<LBEKJFIHGFJELDCBLA<@?>=<AK;:9K8I765H43GD21C@
123456789:;<=>?@1ABC1D47CBE7FGH7I9J<K>GJIHGKFL>AFEBAL@?>LK=<J;:9I87HED654D321C@
123456789:;<=>?@1ABC1D3EFG3H5I8J:FIHGFJEK:BEDCBKAL:=A@?>=L<;:LKJ98I765H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8K:BJDCBKAL:=A@?>=L<;:LK98JI76H543G21FC@
123456789:;<=>?@1ABC1D47CBE7F9GHI9J;K>L@HKJIHLGAFEBAG@L?>K=<;J:9IF87ED654D321C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8KL9<KBJDCBKA<@?>=<AL;:9L8JI76H543G21FC@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8KL9=KBJDCBKA=@?>=AL<;:9L8JI76H543G21FC@
123456789:;<=>?@1ABC1DEF1G3H6IJ7:KL;BKDJIEHGFEIDKCBLA<@?>=<A;L:J987J6H543G21FC@
123456789:;<=>?@1ABC1DE25FG6H9I;JKL;BKDJFIHGFJEDKCBLA<@?>=<A;LI:9H876G5E432E1C@
123456789:;<=>?@1ABC25BD6EFG6H8IJ9=IK>FIHGFKEL>AEDBAL@?>LK=J<;:9J8H76GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4HI59HJ:K<FJHGFKEL<BEDCBLA=@?>=A<LK;:J9I8765I4GD32C1@
123456789:;<=>?@1ABC2D4EFG4H6IJ7;IK<FIHGFKEL<BEDCBLA=@?>=A<LK;J:987J6H54GD32C1@
123456789:;<=>?@1ABC25BD6EFG6HI7;HJ<K>FJHGFKEL>AEDBAL@?>LK=<J;I:987I6GD5C432C1@
123456789:;<=>?@1ABC1D3E5FGH5I8JK9=JLAGJIHGLFBEDCBFAL=@?>=AK<;:9K8I765HE43D21C@
123456789:;<=>?@1ABC1D4EFG4H6I8JK9<LBEKJFIHGFJELDCBLA<@?>=<AK;:9K8I76H54GD321C@
123456789:;<=>?@1ABC1D47CBE7FGH7I9J;K=GJIHGKFL=AFEBAL@?>=LK<;J:9I87HED654D321C@
123456789:;<=>?@1ABC1D4EFG4H6I8J:FIHGFJEK:BEDCBKAL:=A@?>=L<;:LKJ98I76H54GD321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K:BJDCBKAL:=A@?>=L<;:LK987JI65H43G21FC@
123456789:;<=>?@1ABC1D47CBE7F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF987ED654D321C@
123456789:;<=>?@1ABC25BDE59DF:GHI:J<K>L@HKJIHLGAFDBAG@L?>K=<J;:IF9E8765EC432C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8KL9=KBJDCBKA=@?>=AL<;:9L8JI76H54G32FC1@
123456789:;<=>?@1ABC2DE37DF8GHI8J:K<LAHKJIHLGBFDCBGAL=@?>=A<K;:J98IF7E6543E2C1@
123456789:;<=>?@1ABC25DE6F8G:HIJ:KL;?KAJIBHDGFEDHCBIAK@?L>=<;L:JG98F76E5C432C1@
123456789:;<=>?@1ABC1DEF1G4HI59HJ:EHGFEJDK:L<BKDCBLA=@?>=A<L;:KJ9I8765I4G321FC@
123456789:;<=>?@1ABC1D4EFG4HI58HJ9K;FJHGFKEL;BEDCBLA<@?>=<A;LK:9J8I765I4GD321C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8L;BKDCBLA<@?>=<A;L:98KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH26GI7J:EIGFEJDK:L<BKDCBLA=@?>=A<L;:KJ987I6H5432H1FC@
123456789:;<=>?@1ABC26BDE69DF:GHI:J<K>L@HKJIHLGAFDBAG@L?>K=<J;:IF9E876EC5432C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8KL9<KBJDCBKA<@?>=<AL;:9L8JI76H54G32FC1@
123456789:;<=>?@1ABC2D58CBE8F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF98ED765D432C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8K:BJDCBKAL:=A@?>=L<;:LK98JI76H54G32FC1@
123456789:;<=>?@1ABCD14C7BE8F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF98E7C654D321D@
123456789:;<=>?@1ABCD1EFG1H3I5J7FIHGFJEK7L9CKEDCLB:A=@?>=A<;:B9L87KJ65I43H21GD@
123456789:;<=>?@1ABCD15CE6F8GHI8J:K<LAHKJIHLGBFECBGAL=@?>=A<K;:J98IF76E5D4321D@
123456789:;<=>?@1ABCD14EF5G7H9IJK9L;BKJCIEHGFEIDCJBLA<@?>=<A;L:9KH87G65F4D321D@
123456789:;<=>?@1ABC26BD7E9FGH9I;JK<?JL@GJIHGLFAEDBAF@L?K>=<K;I:9HE87D6C5432C1@
123456789:;<=>?@1ABC2DEF2GH36GI7J9EIGFEJDK9L;BKDCBLA<@?>=<A;L:9KJ87I6H543H2FC1@
123456789:;<=>?@1ABC26BD7E9FGH9IJ:=IK>L@GKIHGLFAEDBAF@L?>K=J<;:J9HE87D6C5432C1@
123456789:;<=>?@1ABC2DEF2G4HI58HJ9EHGFEJDK9L;BKDCBLA<@?>=<A;L:9KJ8I765I4G32FC1@
123456789:;<=>?@1ABC26BD7EF8;GH<I>J@KLAEKGJIHGKFELDBAL@J?>I=<H;F:98F7D6C5432C1@
123456789:;<=>?@1ABC2DEF2G4H6IJ7:KL;BKDJIEHGFEIDKCBLA<@?>=<A;L:J987J6H54G32FC1@
123456789:;<=>?@1ABCD1E3F5GHI5J7K9LBHKJIHLGCFEDCGBL:A=@?>=A<;:B9K87J65IF43E21D@
123456789:;<=>?@1ABCD14C7EF8G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G98F7C654D321D@
123456789:;<=>?@1ABC2D4E6FGH6I8J:KAGJIHGKFBEDCBFAKL:=A@?>=L<;:LJ98I76HE54D32C1@
123456789:;<=>?@1ABC2D58CEF8G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G98FD765D432C1@
123456789:;<=>?@1ABC2D4E6FGH6I8JK9<JLAGJIHGLFBEDCBFAL<@?>=<AK;:9K8I76HE54D32C1@
123456789:;<=>?@1ABC26DEF69EG:H<IJK<L>AKJBIDHGEDICBJAL@?>L=<KH;:G9F876FC5432C1@
123456789:;<=>?@1ABC2D4E6FGH6IJ7:IK;LAGKIHGLFBEDCBFAL<@?>=<A;K:J987J6HE54D32C1@
123456789:;<=>?@1ABC26DE7FG8;FH<IJK<L>AKJBIDHFEDICBJAL@?>L=<KH;G:98G7E6C5432C1@
123456789:;<=>?@1ABC2D4EF58GH9I;JAKLBEKGJIHGKFELDCBLAJ<@?>=<A;I:9H8F765F4D32C1@
123456789:;<=>?@1ABC26DE7F9GH:=IJ>AIKBLDGKIHGLFEDLCBKAJ@?>J=H<;:H9F87E6C5432C1@
123456789:;<=>?@1ABC2DE36DF7GHI7J9K;LAHKJIHLGBFDCBGAL<@?>=<A;K:9J87IF6E543E2C1@
123456789:;<=>?@1ABC26DE7F9G;HIJ;KL<?KAJIBHDGFEDHCBIAK@?L>=<L;JG:9F87E6C5432C1@
123456789:;<=>?@1ABCD14CE5F7GHI7J9K;LAHKJIHLGBFECBGAL<@?>=<A;K:9J87IF65E4D321D@
123456789:;<=>?@1ABCD15EF6G8H:IJK:L<BKJCIEHGFEIDCJBLA=@?>=A<L;:KH98G76F5D4321D@
123456789:;<=>?@1ABC2D4E6FGH6I8JK9=JLAGJIHGLFBEDCBFAL=@?>=AK<;:9K8I76HE54D32C1@
123456789:;<=>?@1ABC25DEF59EG:H<IJK<L>AKJBIDHGEDICBJAL@?>L=<KH;:G9F8765FC432C1@
123456789:;<=>?@1ABC1D47CBE7FGH7I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I987HED654D321C@
123456789:;<=>?@1ABC1D3EFG3H5I7J:FIHGFJEK:BEDCBKAL:=A@?>=L<;:LKJ987I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8K:BJDCBKAL:=A@?>=L<;:LK98JI76H54G321FC@
123456789:;<=>?@1ABC1D47CBE7F9GHI9J;K=L@HKJIHLGAFEBAG@L?>=K<;J:9IF87ED654D321C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8KL9<KBJDCBKA<@?>=<AL;:9L8JI76H54G321FC@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8KL9=KBJDCBKA=@?>=AL<;:9L8JI765H43G21FC@
123456789:;<=>?@1ABC1DEF1G4H6IJ7:KL;BKDJIEHGFEIDKCBLA<@?>=<A;L:J987J6H54G321FC@
123456789:;<=>?@1ABC1DE25FG6H8I;JKL;BKDJFIHGFJEDKCBLA<@?>=<A;LI:98H76G5E432E1C@
123456789:;<=>?@1ABC1DEF1G4HI58HJ9EHGFEJDK9L;BKDCBLA<@?>=<A;L:9KJ8I765I4G321FC@
123456789:;<=>?@1ABC1D4EFG4HI59HJ:K<FJHGFKEL<BEDCBLA=@?>=A<LK;:J9I8765I4GD321C@
123456789:;<=>?@1ABC25BD6E8FGH8I:JK;?JL@GJIHGLFAEDBAF@L?K>=<;K:I98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2GH37GI8J:EIGFEJDK:L<BKDCBLA=@?>=A<L;:KJ98I7H6543H2FC1@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8KL9=KBJDCBKA=@?>=AL<;:9L8JI76H54G321FC@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8KL9<KBJDCBKA<@?>=<AL;:9L8JI765H43G21FC@
123456789:;<=>?@1ABC1D47CBE7F9GHI9J<K>L@HKJIHLGAFEBAG@L?>K=<J;:9IF87ED654D321C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8K:BJDCBKAL:=A@?>=L<;:LK98JI765H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H6I8J:FIHGFJEK:BEDCBKAL:=A@?>=L<;:LKJ98I76H543GD21C@
123456789:;<=>?@1ABC1D47CBE7FGH7I9J;K>GJIHGKFL>AFEBAL@?>LK=<;J:9I87HED654D321C@
123456789:;<=>?@1ABC1D3EFG3H6I8JK9<LBEKJFIHGFJELDCBLA<@?>=<AK;:9K8I76H543GD21C@
123456789:;<=>?@1ABC1D3E6FGH6I8JK9=JLAGJIHGLFBEDCBFAL=@?>=AK<;:9K8I76HE543D21C@
123456789:;<=>?@1ABC1DEF1GH26GI7J9EIGFEJDK9L<BKDCBLA=@?>=A<L;:9KJ87I6H5432H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J9EIGFEJDK9L;BKDCBLA<@?>=<A;L:9KJ876I5H432H1FC@
123456789:;<=>?@1ABC25BD6E8FGH8IJ9=IK>L@GKIHGLFAEDBAF@L?>K=J<;:9J8HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2G4HI59HJ:EHGFEJDK:L<BKDCBLA=@?>=A<L;:KJ9I8765I4G32FC1@
123456789:;<=>?@1ABC2D4E6FGH6IJ7;IK<LAGKIHGLFBEDCBFAL=@?>=A<K;J:987J6HE54D32C1@
123456789:;<=>?@1ABC25DE6FG7;FH<IJK<L>AKJBIDHFEDICBJAL@?>L=<KH;G:987G6E5C432C1@
123456789:;<=>?@1ABC1D3EFG3H6I8JK9=LBEKJFIHGFJELDCBLA=@?>=AK<;:9K8I76H543GD21C@
123456789:;<=>?@1ABC1D3E6FGH6I8JK9<JLAGJIHGLFBEDCBFAL<@?>=<AK;:9K8I76HE543D21C@
123456789:;<=>?@1ABC1D47CEF7G9H;IJK;L>AKJBIEHGFEICBJAL@?>L=<;KH:9G87FD654D321C@
123456789:;<=>?@1ABC1D3E6FGH6I8J:KAGJIHGKFBEDCBFAKL:=A@?>=L<;:LJ98I76HE543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I8J:KAGJIHGKFBEDCBFAKL:=A@?>=L<;:LJ98I765HE43D21C@
123456789:;<=>?@1ABC1D47CEF7G9H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:9G87FD654D321C@
123456789:;<=>?@1ABC1D3E5FGH5I8JK9<JLAGJIHGLFBEDCBFAL<@?>=<AK;:9K8I765HE43D21C@
123456789:;<=>?@1ABC1D4EFG4H6I8JK9=LBEKJFIHGFJELDCBLA=@?>=AK<;:9K8I76H54GD321C@
123456789:;<=>?@1ABC25BD6EF7;GH<I>J@KLAEKGJIHGKFELDBAL@J?>I=<H;F:987F6D5C432C1@
123456789:;<=>?@1ABC2DEF2G4H6IJ7;KL<BKDJIEHGFEIDKCBLA=@?>=A<L;J:987J6H54G32FC1@
123456789:;<=>?@1ABC2D4EF59GH:I<JAKLBEKGJIHGKFELDCBLAJ=@?>=A<I;:H9F8765F4D32C1@
123456789:;<=>?@1ABC25DE6F8GH9=IJ>AIKBLDGKIHGLFEDLCBKAJ@?>J=H<;:9H8F76E5C432C1@
123456789:;<=>?@1ABC1DEF1G4H6IJ7;KL<BKDJIEHGFEIDKCBLA=@?>=A<L;J:987J6H54G321FC@
123456789:;<=>?@1ABC1DE26FG7H9I<JKL<BKDJFIHGFJEDKCBLA=@?>=A<LI;:9H87G6E5432E1C@
123456789:;<=>?@1A8=@?>=A<;:98A7654321@
123456789:;<=>?@1A8;@?>=<;A:98A7654321@
123456789:;<=>?@1A58=@?>=A<;:98A765A4321@
123456789:;<=>?@1A5=@?>=A<;5:98765;A4321@
123456789:;<=>?@1A8=@?>=A<;:98A276543281@
123456789:;<=>?@1A8;@?>=<;A:98A276543281@
123456789:;<=>?@1A58@?>8=<;:98>A765A4321@
123456789:;<=>?@1A8;@?>=<;A:98A716543217@
123456789:;<=>?@1A8=@?>=A<;:98A716543217@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8=@?>=A<;:98A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8;@?>=<;A:98A7F65E43D21C@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:CF25:98765F432FB1@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:CF27:987F65432FB1@
123456789:;<=>?@1ABC14BD:E<F>AEDBAF@?>F=<E;:D4987654:C321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA=@?>=A7<;:987=F65E43D21C@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98D276543281C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<F;5:98765;E43D21C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:E4987654:3D21C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:E938765439D21C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<F6;:9876<5E43D21C@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98D716543217C@
123456789:;<=>?@1ABC17B9A=@?>=A<;:9B87C654321C@
123456789:;<=>?@1ABC14B8A:@?>=<;:A98B7654C321C@
123456789:;<=>?@1ABC16B8A=@?>=A<;:98B76C54321C@
123456789:;<=>?@1ABC14B9A;@?>=<;A:9B87654C321C@
123456789:;<=>?@1AB4C6D8=CBA=@?>=AD<;:98D76C54B321@
123456789:;<=>?@1AB47ACD7<C>A@?>C=<D;:987DB654B321@
123456789:;<=>?@1ABC16B8AD9<A@?>=<D;:9D8B76C54321C@
123456789:;<=>?@1ABC1D58CB9A;@?>=<;A:9B8D765D4321C@
123456789:;<=>?@1ABC16BD7<BA=@?>=A<D;:987D6C54321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBF9A=@?>=A<;:9B87F65E43D21C@
123456789:;<=>?@1ABC14B8D:E<F>AEDBAF@?>F=<E;:D98B7654C321C@
123456789:;<=>?@1ABC16D8E:F<BEDCBFA=@?>=A<F;:E98D76C54321C@
123456789:;<=>?@1ABC1D3E5F7<BEDCBFA=@?>=A<F;:987F65E43D21C@
123456789:;<=>?@1ABC1D38E:F<BEDCBFA=@?>=A<F;:E98D76543D21C@
123456789:;<=>?@1ABC1D3E5:F<BEDCBFA=@?>=A<F;:E98765E43D21C@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBI9A=@?>=A<;:9B87I6G54F32E1C@
123456789:;<=>?@1ABC1DE25D9F;GH<I>AHGBFDCBGAI@?>I=<H;F:9D8765E432E1C@
123456789:;<=>?@1ABC1D3E5FGH58GI9>AGFBEDCBFAI@?>I=<;:9I8H765HE43D21C@
123456789:;<=>?@1ABC1D38EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8D76543D21C@
123456789:;<=>?@1ABC1D3EF47EGH7I9>AHGBEDCBGAI@?>I=<;:9I87HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6;H=IBEHGFEIDCBIA=@?>=AH<;G:9876G54F3D21C@
123456789:;<=>?@1ABC1DE2F49G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F87654F32E1C@
123456789:;<=>?@1ABC1D3EF4G6H8=IBEHGFEIDCBIA=@?>=AH<;:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7<I>AHGBEDCBGAI@?>I=<H;:987HF654F3D21C@
123456789:;<=>?@1ABC1D3E5F9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8765E43D21C@
123456789:;<=>?@1ABC1D3E5FGH58G<I>AGFBEDCBFAI@?>I=<G;:98H765HE43D21C@
123456789:;<=>?@1ABC1D3EF47E;GH<I>AHGBEDCBGAI@?>I=<H;E:987F654F3D21C@
123456789:;<=>?@1ABC1D58CE9F;GH<I>AHGBFECBGAI@?>I=<H;F:9E8D765D4321C@
123456789:;<=>?@1ABC1DE25DF6;GH<I>AHGBFDCBGAI@?>I=<H;F:9876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7<BHDGFEDHCBIA=@?>=A<I;:987I6G54F32E1C@
123456789:;<=>?@1ABC1D3E5FGH58GI9AGFBEDCBFAI;@?>=<;A:9I8H765HE43D21C@
123456789:;<=>?@1ABC16D8EF9<EGH<I>AHGBEDCBGAI@?>I=<HF;:9F8D76C54321C@
123456789:;<=>?@1ABC1D3EF47EGH7I9AHGBEDCBGAI;@?>=<;A:9I87HF654F3D21C@
123456789:;<=>?@1ABC1D3EF49G;H=IBEHGFEIDCBIA=@?>=AH<;G:9F87654F3D21C@
123456789:;<=>?@1ABC1DE2F4G6;HI<BHDGFEDHCBIA=@?>=A<I;G:9876G54F32E1C@
123456789:;<=>?@1ABC1DE27F9G;HI<BHDGFEDHCBIA=@?>=A<I;G:9F87E65432E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CB9A=@?>=A<;:9B8D7I65H43G21FC@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8AI9<A@?>=<I;:9I8BH76G54F32E1C@
123456789:;<=>?@1ABC1DEF14E8D:CBG:H<I>AHGBAI@?>I=<H;:GD98E7654F321FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9I=@HGA@I?>=I<;:9H87GF65E43D21C@
123456789:;<=>?@1AB2CDE2F4G6H8DGFEDHCI8;CBA;@?>=<;AI:98IH76G54F32EB1@
123456789:;<=>?@1AB2CDE2F49EDG9<DCH<I>AHCBAI@?>I=<HG;:9GF87654F32EB1@
123456789:;<=>?@1ABC16B8ADE8F:G<HI=@HDGFEDHA@I?>=I<G;:F98EB76C54321C@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDICB9A;@?>=<;A:9BI87H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG38F:EDH:I<BHDCBIA=@?>=A<I;:HF98G76543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDICB9A;@?>=<;A:9BI87H6G543G2E1C@
123456789:;<=>?@1ABC1DE27D9CBF9GH:=GI>AGFBAI@?>I=H<;:H9FD87E65432E1C@
123456789:;<=>?@1ABC1DEF1G38FE9DH:I<BHDCBIA=@?>=A<I;:H9E8G76543G21FC@
123456789:;<=>?@1ABC1DE27DF8;GH<I>AHGBFDCBGAI@?>I=<H;F:98F7E65432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7:BHDGFEDHCBIA;@?>=<;A:I987I6G54F32E1C@
123456789:;<=>?@1ABC16B9A=@?>=A<;:9B876C54321C@
123456789:;<=>?@1ABC14B8A;@?>=<;A:98B7654C321C@
123456789:;<=>?@1ABC25B9A;@?>=<;A:9B8765C432C1@
123456789:;<=>?@1ABC27B9A=@?>=A<;:9B87C65432C1@
123456789:;<=>?@1ABC2D4E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E7654D32C1@
123456789:;<=>?@1ABC2D4E6FG7:H>AGFBEDCBFAH@?>H=<;:G987G6E54D32C1@
123456789:;<=>?@1ABC2DE36D:CBF:G<H>AGFBAH@?>H=<G;:FD9876E543E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8H<?GA@?H>=<H;:98GF76E54D32C1@
123456789:;<=>?@1ABCD14CE5:CBF:G<H>AGFBAH@?>H=<G;:FE98765E4D321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7<BA=@?>=A<H;:987HG65F43E21D@
123456789:;<=>?@1ABCD1E38DCF8G:H<BGFCBHA=@?>=A<H;:G98FE76543E21D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGAH9>A@?>H=<;:9HG87F65E4D321D@
123456789:;<=>?@1ABC2D49CBE9F;GH<?GAFEBAG@?H>=<H;F:9ED87654D32C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGAH9>A@?>H=<;:9HG87F6E543E2C1@
123456789:;<=>?@1ABC2D49CBE9FG:=FH>AFEBAH@?>H=G<;:G9ED87654D32C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGAH9>A@?>H=<;:9HG8F765F4D32C1@
123456789:;<=>?@1ABCD1E58DC9BF:G<H>AGFBAH@?>H=<G;:F9C8E765E4321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH9<A@?>=<H;:9H8B7G65F43E21D@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAGH7:G>A@?>G=<;:H987HF65E43D21C@
123456789:;<=>?@1ABC1D3E7:DCBF:G<H>AGFBAH@?>H=<G;:FE987E6543D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFAH9>A@?>H=<;:9HG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8=GFBEDCBFA=@?>=AH<;:98H76G5E43D21C@
123456789:;<=>?@1ABCD16C8BE9F;GH<?GAFEBAG@?H>=<H;F:9E8C76D54321D@
123456789:;<=>?@1ABCD1EF25EG6H8CGEDCHB9A;@?>=<;A:9B8H76G5F432F1D@
123456789:;<=>?@1ABCD16C8BE9FG:=FH>AFEBAH@?>H=G<;:G9E8C76D54321D@
123456789:;<=>?@1ABCD1E3FG47FH8CFEDCHB9A;@?>=<;A:9B8H7G654G3E21D@
123456789:;<=>?@1ABCD16C8BEF8;EG<H>AGEBAH@?>H=<G;F:98FC76D54321D@
123456789:;<=>?@1ABCD1E3F5GH69GCFEDCGB9A;@?>=<;A:9BH876H5F43E21D@
123456789:;<=>?@1ABCD16CE7:CBF:G<H>AGFBAH@?>H=<G;:FE987E6D54321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7:BA;@?>=<;A:H987HG65F43E21D@
123456789:;<=>?@1ABC2D4E6FG7H9AGFBEDCBFAH=@?>=A<;:9H87G6E54D32C1@
123456789:;<=>?@1ABC25D9E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D8765C432C1@
123456789:;<=>?@1ABC1DE25D9CBF9G<H>AGFBAH@?>H=<G;:9FD8765E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H9DGFEDHCB9A=@?>=A<;:9BH876G54F32E1C@
123456789:;<=>?@1ABC16BDE6F9G;H=DGFEDHBA=@?>=AH<;G:9F876EC54321C@
123456789:;<=>?@1ABC14BDE4F6G8H;DGFEDHBA;@?>=<;AH:98G76F54EC321C@
123456789:;<=>?@1ABC14BDE4F6;EDG;H>AGDBAH@?>H=<;GF:9876F54EC321C@
123456789:;<=>?@1ABC1D3E6FGH6;G=FBEDCBFA=@?>=AG<;H:9876HE543D21C@
123456789:;<=>?@1ABC1DE2F49EDG9H<BGDCBHA=@?>=A<H;:9GF87654F32E1C@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGAH9>A@?>H=<;:9HG876F5E432E1C@
123456789:;<=>?@1ABC25BD6E8FG9H;@GFAEDBAF@H?>=<;H:9G8E76D5C432C1@
123456789:;<=>?@1ABC2DEF27E9DG:H<BGDCBHA=@?>=A<H;:G9E87F65432FC1@
123456789:;<=>?@1ABC1DE2F5G7H9DGFEDHCB9A=@?>=A<;:9BH87G65F432E1C@
123456789:;<=>?@1ABC1DE25D9CBF9G;H=AGFBAH@?>=H<;G:9FD8765E432E1C@
123456789:;<=>?@1ABC1D4E6FG7:H>AGFBEDCBFAH@?>H=<;:G987G6E54D321C@
123456789:;<=>?@1ABC1D3E7:FG;H=AGFBEDCBFAH@?>=H<;G:E987E6543D21C@
123456789:;<=>?@1ABC1DEF16E8DG9H<BGDCBHA=@?>=A<H;:9G8E76F54321FC@
123456789:;<=>?@1ABC1D4EF5G7<FEH<BEDCBHA=@?>=A<HG;:987G65F4D321C@
123456789:;<=>?@1ABC25BD6E8FGH8=G?FAEDBAF@?G>=H<;:98HE76D5C432C1@
123456789:;<=>?@1ABC2DE3F5:EDG:H<BGDCBHA=@?>=A<H;:GF98765F43E2C1@
123456789:;<=>?@1ABC2D4E6FGH6;G=FBEDCBFA=@?>=AG<;H:9876HE54D32C1@
123456789:;<=>?@1ABC25BDE5F7<EDG<H>AGDBAH@?>H=<GF;:987F65EC432C1@
123456789:;<=>?@1ABC14BDE4F7G9H;DGFEDHBA;@?>=<;AH:9G87F654EC321C@
123456789:;<=>?@1ABC16BDE6F8G:H=DGFEDHBA=@?>=AH<;:G98F76EC54321C@
123456789:;<=>?@1ABC1D4E6FG7H9AGFBEDCBFAH=@?>=A<;:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7:H>AGFBEDCBFAH@?>H=<;:G987G6E543D21C@
123456789:;<=>?@1ABC1DE25D9CBF9G;H>AGFBAH@?>H=<;G:9FD8765E432E1C@
123456789:;<=>?@1ABC1DE2F4G7H9DGFEDHCB9A=@?>=A<;:9BH87G654F32E1C@
123456789:;<=>?@1ABC16BDE6F8G;H=DGFEDHBA=@?>=AH<;G:98F76EC54321C@
123456789:;<=>?@1ABC14BDE4F6G9H;DGFEDHBA;@?>=<;AH:9G876F54EC321C@
123456789:;<=>?@1ABC14BDE4F6;EDG;H=AGDBAH@?>=H<;GF:9876F54EC321C@
123456789:;<=>?@1ABC1D4E6FGH6;G=FBEDCBFA=@?>=AG<;H:9876HE54D321C@
123456789:;<=>?@1ABC25BD6EF7G9>FEH>AEDBAH@?>HG=<;:9G87F6D5C432C1@
123456789:;<=>?@1ABC2D4EFG49F;EH<BEDCBHA=@?>=A<H;F:9G87654GD32C1@
123456789:;<=>?@1ABC2D4EF5G7<FEH<BEDCBHA=@?>=A<HG;:987G65F4D32C1@
123456789:;<=>?@1ABC25BD6EFG6;F=EH>AEDBAH@?>H=F<;G:9876GD5C432C1@
123456789:;<=>?@1ABC1D4E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E7654D321C@
123456789:;<=>?@1ABC1D3E5FG69H=AGFBEDCBFAH@?>=H<;:9G876G5E43D21C@
123456789:;<=>?@1ABC25B9ADE9F;G=H?DGFEDHA@?H>=G<;F:9EB8765C432C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHCB9A=@?>=A<;:9BH87G65F43E2C1@
123456789:;<=>?@1ABC27BDE7F9G;H=DGFEDHBA=@?>=AH<;G:9F87EC65432C1@
123456789:;<=>?@1ABC25BDE5F7G9H;DGFEDHBA;@?>=<;AH:9G87F65EC432C1@
123456789:;<=>?@1ABC14BDE4F7<EDG<H>AGDBAH@?>H=<GF;:987F654EC321C@
123456789:;<=>?@1ABC1D3E5FGH5:G=FBEDCBFA=@?>=AG<;:H98765HE43D21C@
123456789:;<=>?@1ABC1DE2F5:EDG:H<BGDCBHA=@?>=A<H;:GF98765F432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8=A@?>=H<;:98HG76F5E432E1C@
123456789:;<=>?@1ABC1D49CBE9FG:=FH>AFEBAH@?>H=G<;:G9ED87654D321C@
123456789:;<=>?@1ABC1DEF16E9DG:H<BGDCBHA=@?>=A<H;:G9E876F54321FC@
123456789:;<=>?@1AB49A=@?>=A<;:9B87654B321@
123456789:;<=>?@1ABC38BDE8;DF<G>AFDBAG@?>G=<F;E:98EC76543C21@
123456789:;<=>?@1ABC3D5E7FG8;FBEDCBFA;@?>=<;AG:98G7E65D43C21@
123456789:;<=>?@1ABC3D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D6543C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFAG9<A@?>=<G;:9GF87E65D43C21@
123456789:;<=>?@1ABCD25C9BE:F<G>AFEBAG@?>G=<F;:E9C8765D432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB9A=@?>=A<;:9B8G76F54E32D1@
123456789:;<=>?@1ABCD27CE8F:G<BFECBGA=@?>=A<G;:F98E7D65432D1@
123456789:;<=>?@1ABCD25CE6F8G:BFECBGA;@?>=<;A:G98F76E5D432D1@
123456789:;<=>?@1ABC38BD9E;FG<?FAEDBAF@?G>=<G;E:9D8C76543C21@
123456789:;<=>?@1ABC3DE47DF8G:BFDCBGA;@?>=<;A:G98F7E654E3C21@
123456789:;<=>?@1ABC38BD9EF:=EG>AEDBAG@?>G=F<;:F9D8C76543C21@
123456789:;<=>?@1ABC3D5EF69EG:BEDCBGA;@?>=<;A:G9F876F5D43C21@
123456789:;<=>?@1ABC3D5E7FG8=FBEDCBFA=@?>=AG<;:98G7E65D43C21@
123456789:;<=>?@1ABC36BDE6;DF<G>AFDBAG@?>G=<F;E:9876EC543C21@
123456789:;<=>?@1ABC1D58CBE8F<G>AFEBAG@?>G=<F;:98ED765D4321C@
123456789:;<=>?@1ABC1D3E5F9BEDCBFAG9<A@?>=<G;:9GF8765E43D21C@
123456789:;<=>?@1ABC1D5E7F9BEDCBFAG9<A@?>=<G;:9GF87E65D4321C@
123456789:;<=>?@1ABC1D58CBE8F:G<AFEBAG@?>=<G;:F98ED765D4321C@
123456789:;<=>?@1ABC1D5E7FG8;FBEDCBFA;@?>=<;AG:98G7E65D4321C@
123456789:;<=>?@1ABC1D3E7FG8=FBEDCBFA=@?>=AG<;:98G7E6543D21C@
123456789:;<=>?@1ABC1DE27DF8G<BFDCBGA=@?>=A<G;:98F7E65432E1C@
123456789:;<=>?@1ABC1DE25DF6G:BFDCBGA;@?>=<;A:G9876F5E432E1C@
123456789:;<=>?@1ABC36BD7E9FG:?FAEDBAF@?G>=<;:G9E87D6C543C21@
123456789:;<=>?@1ABC3DE49DF:G<BFDCBGA=@?>=A<G;:F9E87654E3C21@
123456789:;<=>?@1ABC1D5E7FG8=FBEDCBFA=@?>=AG<;:98G7E65D4321C@
123456789:;<=>?@1ABC1D3E7FG8;FBEDCBFA;@?>=<;AG:98G7E6543D21C@
123456789:;<=>?@1ABC1D58CBE8F:G>AFEBAG@?>G=<;:F98ED765D4321C@
123456789:;<=>?@1ABC1D3E7F9BEDCBFAG9<A@?>=<G;:9GF87E6543D21C@
123456789:;<=>?@1ABC36BD7EF8=EG>AEDBAG@?>G=F<;:98F7D6C543C21@
123456789:;<=>?@1ABC3D5EF6;EG<BEDCBGA=@?>=A<G;F:9876F5D43C21@
123456789:;<=>?@1ABC2D4E6FG8=FBEDCBFA=@?>=AG<;:98G76E54D32C1@
123456789:;<=>?@1ABC2D4E6FG8;FBEDCBFA;@?>=<;AG:98G76E54D32C1@
123456789:;<=>?@1ABC2D69CBE9F<G>AFEBAG@?>G=<F;:9ED876D5432C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFAG9<A@?>=<G;:9GF876E54D32C1@
123456789:;<=>?@1ABCD14C8BE9F<G>AFEBAG@?>G=<F;:9E8C7654D321D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGB9A=@?>=A<;:9B8G765F43E21D@
123456789:;<=>?@1ABCD16CE7F:G<BFECBGA=@?>=A<G;:F987E6D54321D@
123456789:;<=>?@1ABCD14CE5F7G:BFECBGA;@?>=<;A:G987F65E4D321D@
123456789:;<=>?@1ABC27BD8E;FG<?FAEDBAF@?G>=<G;E:98D7C65432C1@
123456789:;<=>?@1ABC2DE36DF7G:BFDCBGA;@?>=<;A:G987F6E543E2C1@
123456789:;<=>?@1ABC27BD8EF:=EG>AEDBAG@?>G=F<;:F98D7C65432C1@
123456789:;<=>?@1ABC2DE38DF:G<BFDCBGA=@?>=A<G;:F98E76543E2C1@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGB9A=@?>=A<;:9B8G76F543E21D@
123456789:;<=>?@1ABCD14C8BE9F;G>AFEBAG@?>G=<;F:9E8C7654D321D@
123456789:;<=>?@1ABC2D4E7F9BEDCBFAG9<A@?>=<G;:9GF87E654D32C1@
123456789:;<=>?@1ABC2D69CBE9F;G>AFEBAG@?>G=<;F:9ED876D5432C1@
123456789:;<=>?@1ABC2D4E7FG8;FBEDCBFA;@?>=<;AG:98G7E654D32C1@
123456789:;<=>?@1ABC27BDE7:DF;G>AFDBAG@?>G=<;F:E987EC65432C1@
123456789:;<=>?@1ABC2D4EF69EG:BEDCBGA;@?>=<;A:G9F876F54D32C1@
123456789:;<=>?@1ABC2D4EF6;EG<BEDCBGA=@?>=A<G;F:9876F54D32C1@
123456789:;<=>?@1ABC2DE36DF8G:BFDCBGA;@?>=<;A:G98F76E543E2C1@
123456789:;<=>?@1ABC27BD8E:FG<?FAEDBAF@?G>=<G;:E98D7C65432C1@
123456789:;<=>?@1ABCD14CE5F8G:BFECBGA;@?>=<;A:G98F765E4D321D@
123456789:;<=>?@1ABCD16CE7F9G<BFECBGA=@?>=A<G;:9F87E6D54321D@
123456789:;<=>?@1ABC2D4E7FG8=FBEDCBFA=@?>=AG<;:98G7E654D32C1@
123456789:;<=>?@1ABC25BDE5:DF;G>AFDBAG@?>G=<;F:E98765EC432C1@
123456789:;<=>?@1ABC1D58CBE8F;G=AFEBAG@?>=G<;F:98ED765D4321C@
123456789:;<=>?@1ABC1D4E6F9BEDCBFAG9<A@?>=<G;:9GF876E54D321C@
123456789:;<=>?@1ABC2DE38DF9G<BFDCBGA=@?>=A<G;:9F8E76543E2C1@
123456789:;<=>?@1ABC25BD6E9FG:?FAEDBAF@?G>=<;:G9E876D5C432C1@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB9A=@?>=A<;:9B87G65F43E21D@
123456789:;<=>?@1ABCD14C8BE:F<G>AFEBAG@?>G=<F;:E98C7654D321D@
123456789:;<=>?@1ABCD16CE8F:G<BFECBGA=@?>=A<G;:F98E76D54321D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGA;@?>=<;A:9G87F65E4D321D@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGA;@?>=<;A:9G8F765F4D32C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGA;@?>=<;A:9G87F6E543E2C1@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGB9A=@?>=A<;:9B8G76F54E321D@
123456789:;<=>?@1ABCD14C8BE9F;G=AFEBAG@?>=G<;F:9E8C7654D321D@
123456789:;<=>?@1ABC2D5E7F9BEDCBFAG9<A@?>=<G;:9GF87E65D432C1@
123456789:;<=>?@1ABC2D69CBE9F;G=AFEBAG@?>=G<;F:9ED876D5432C1@
123456789:;<=>?@1ABC2D5E7FG8;FBEDCBFA;@?>=<;AG:98G7E65D432C1@
123456789:;<=>?@1ABC27BDE7:DF;G=AFDBAG@?>=G<;F:E987EC65432C1@
123456789:;<=>?@1ABC2D5EF69EG:BEDCBGA;@?>=<;A:G9F876F5D432C1@
123456789:;<=>?@1ABC27BD8EF9<EG=AEDBAG@?>=G<F;:9F8D7C65432C1@
123456789:;<=>?@1ABC2DE47DF8G:BFDCBGA;@?>=<;A:G98F7E654E32C1@
123456789:;<=>?@1ABC2DE49DF:G<BFDCBGA=@?>=A<G;:F9E87654E32C1@
123456789:;<=>?@1ABCD14CE6F8G:BFECBGA;@?>=<;A:G98F76E54D321D@
123456789:;<=>?@1ABCD16CE7F9G;BFECBGA=@?>=A<;G:9F87E6D54321D@
123456789:;<=>?@1ABC2D5E7FG8=FBEDCBFA=@?>=AG<;:98G7E65D432C1@
123456789:;<=>?@1ABC25BDE5:DF;G=AFDBAG@?>=G<;F:E98765EC432C1@
123456789:;<=>?@1ABC1D58CBE8F;G>AFEBAG@?>G=<;F:98ED765D4321C@
123456789:;<=>?@1ABC1D3E6F9BEDCBFAG9<A@?>=<G;:9GF876E543D21C@
123456789:;<=>?@1ABC1D4E7F9BEDCBFAG9<A@?>=<G;:9GF87E654D321C@
123456789:;<=>?@1ABC1D58CBE8F:G=AFEBAG@?>=G<;:F98ED765D4321C@
123456789:;<=>?@1ABC1D4E7FG8;FBEDCBFA;@?>=<;AG:98G7E654D321C@
123456789:;<=>?@1ABC1D4E7FG8=FBEDCBFA=@?>=AG<;:98G7E654D321C@
123456789:;<=>?@1ABC25BD6EF7<EG=AEDBAG@?>=G<F;:987F6D5C432C1@
123456789:;<=>?@1ABC2D5EF6;EG<BEDCBGA=@?>=A<G;F:9876F5D432C1@
123456789:;<=>?@1ABC2D4EF5:EG;BEDCBGA=@?>=A<;G:F98765F4D32C1@
123456789:;<=>?@1ABC2DE38DF9G;BFDCBGA=@?>=A<;G:9F8E76543E2C1@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8=LBEKJFIHGFJELDCBLA=@?>=AK<;:98K7I65H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8;JLAGJIHGLFBEDCBFAL;@?>=<;AK:98K7I65HE43D21C@
123456789:;<=>?@1ABC1D58CEF8G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G98FD765D4321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAKL9<A@?>=<L;:9LJ87I65HE43D21C@
123456789:;<=>?@1ABC1DE27FG8H:I<JKL<BKDJFIHGFJEDKCBLA=@?>=A<LI;:H98G7E65432E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6;KL<BKDJIEHGFEIDKCBLA=@?>=A<L;J:9876J5H43G21FC@
123456789:;<=>?@1ABC1D3EF49GH:I<JAKLBEKGJIHGKFELDCBLAJ=@?>=A<I;:H9F87654F3D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8=JLAGJIHGLFBEDCBFAL=@?>=AK<;:98K7I65HE43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8;LBEKJFIHGFJELDCBLA;@?>=<;AK:98K7I65H43GD21C@
123456789:;<=>?@1ABC1D58CBE8FGH8I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I98HED765D4321C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKAL9<A@?>=<L;:9LKJ87I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKAL9<A@?>=<L;:9LK87JI65H43G21FC@
123456789:;<=>?@1ABC1D58CBE8F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF98ED765D4321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8;KBJDCBKA;@?>=<;AL:98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8=KBJDCBKA=@?>=AL<;:98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5IJ69KL:BKDJIEHGFEIDKCBLA;@?>=<;A:L9J876J5H43G21FC@
123456789:;<=>?@1ABC1DE25FG6H8I:JKL:BKDJFIHGFJEDKCBLA;@?>=<;A:LI98H76G5E432E1C@
123456789:;<=>?@1ABC1DEF1G3HI49HJ:EHGFEJDK:L<BKDCBLA=@?>=A<L;:KJ9I87654I3G21FC@
123456789:;<=>?@1ABC1D3EFG3HI49HJ:K<FJHGFKEL<BEDCBLA=@?>=A<LK;:J9I87654I3GD21C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJDK8L:BKDCBLA;@?>=<;A:L98KJ76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH27GI8J:EIGFEJDK:L<BKDCBLA=@?>=A<L;:KJ98I7H65432H1FC@
123456789:;<=>?@1ABC36BD7E9F>AEDBAF@?>F=<;:9E87D6C543C21@
123456789:;<=>?@1ABC3D5E:F<BEDCBFA=@?>=A<F;:E98765D43C21@
123456789:;<=>?@1ABC3D5E7F<BEDCBFA=@?>=A<F;:987E65D43C21@
123456789:;<=>?@1ABC36BD7E<F>AEDBAF@?>F=<E;:987D6C543C21@
123456789:;<=>?@1ABC47BD8E<F>AEDBAF@?>F=<E;:98D7C654C321@
123456789:;<=>?@1ABC4D6E8F<BEDCBFA=@?>=A<F;:98E76D54C321@
123456789:;<=>?@1ABC4D6E:F<BEDCBFA=@?>=A<F;:E9876D54C321@
123456789:;<=>?@1ABC47BD8E:F>AEDBAF@?>F=<;:E98D7C654C321@
123456789:;<=>?@1ABC1D6E8F<BEDCBFA=@?>=A<F;:98E76D54321C@
123456789:;<=>?@1ABC1D5E7F<BEDCBFA=@?>=A<F;:987E65D4321C@
123456789:;<=>?@1ABC4D6E8F:BEDCBFA=@?>=A<;:F98E76D54C321@
123456789:;<=>?@1ABC47BD:E<F>AEDBAF@?>F=<E;:D987C654C321@
123456789:;<=>?@1ABC3D8E:F<BEDCBFA=@?>=A<F;:E98D76543C21@
123456789:;<=>?@1ABC36BD7E9F;AEDBAF@?>=<;F:9E87D6C543C21@
123456789:;<=>?@1ABC1D5E:F<BEDCBFA=@?>=A<F;:E98765D4321C@
123456789:;<=>?@1ABC1D3E8F<BEDCBFA=@?>=A<F;:98E76543D21C@
123456789:;<=>?@1ABC1D3E7F<BEDCBFA=@?>=A<F;:987E6543D21C@
123456789:;<=>?@1ABC1D6E:F<BEDCBFA=@?>=A<F;:E9876D54321C@
123456789:;<=>?@1ABC47BD8E:F<AEDBAF@?>=<F;:E98D7C654C321@
123456789:;<=>?@1ABC4D8E:F<BEDCBFA=@?>=A<F;:E98D7654C321@
123456789:;<=>?@1ABC36BD7E9F=AEDBAF@?>=F<;:9E87D6C543C21@
123456789:;<=>?@1ABC3D6E:F<BEDCBFA=@?>=A<F;:E9876D543C21@
123456789:;<=>?@1ABC3D5E7F;BEDCBFA=@?>=A<;F:987E65D43C21@
123456789:;<=>?@1ABC36BD8E<F>AEDBAF@?>F=<E;:98D76C543C21@
123456789:;<=>?@1ABC1D5E8F<BEDCBFA=@?>=A<F;:98E765D4321C@
123456789:;<=>?@1ABC36BD7E;F>AEDBAF@?>F=<;E:987D6C543C21@
123456789:;<=>?@1ABC3D5E8F<BEDCBFA=@?>=A<F;:98E765D43C21@
123456789:;<=>?@1ABC3D5E9F<BEDCBFA=@?>=A<F;:9E8765D43C21@
123456789:;<=>?@1ABC36BD7E:F>AEDBAF@?>F=<;:E987D6C543C21@
123456789:;<=>?@1ABC25BD6E:F<AEDBAF@?>=<F;:E9876D5C432C1@
123456789:;<=>?@1ABC2D6E8F<BEDCBFA=@?>=A<F;:98E76D5432C1@
123456789:;<=>?@1ABC36BD8E:F>AEDBAF@?>F=<;:E98D76C543C21@
123456789:;<=>?@1ABC3D5E9F;BEDCBFA=@?>=A<;F:9E8765D43C21@
123456789:;<=>?@1ABC3D6E8F<BEDCBFA=@?>=A<F;:98E76D543C21@
123456789:;<=>?@1ABC36BD7E;F=AEDBAF@?>=F<;E:987D6C543C21@
123456789:;<=>?@1ABC3D6E8F:BEDCBFA=@?>=A<;:F98E76D543C21@
123456789:;<=>?@1ABC3D5E7F:BEDCBFA=@?>=A<;:F987E65D43C21@
123456789:;<=>?@1ABC3D7E:F<BEDCBFA=@?>=A<F;:E987D6543C21@
123456789:;<=>?@1ABC36BD7E9F<AEDBAF@?>=<F;:9E87D6C543C21@
123456789:;<=>?@1ABC1D5E9F<BEDCBFA=@?>=A<F;:9E8765D4321C@
123456789:;<=>?@1ABC1D4E8F<BEDCBFA=@?>=A<F;:98E7654D321C@
123456789:;<=>?@1ABC25BD6E8F<AEDBAF@?>=<F;:98E76D5C432C1@
123456789:;<=>?@1ABC2D6E:F<BEDCBFA=@?>=A<F;:E9876D5432C1@
123456789:;<=>?@1ABC36BD8E:F<AEDBAF@?>=<F;:E98D76C543C21@
123456789:;<=>?@1ABC3D7E9F;BEDCBFA=@?>=A<;F:9E87D6543C21@
123456789:;<=>?@1ABC36BD7E9FGH9I<J>K@GJIHGKFAEDBAF@K?>J=<I;:9HE87D6C543C21@
123456789:;<=>?@1ABC3DEF3G5H7I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI987H65G43FC21@
123456789:;<=>?@1ABC3D5E7FGH7I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I987HE65D43C21@
123456789:;<=>?@1ABC36DE7F9G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:9F87E6C543C21@
123456789:;<=>?@1ABC1DEF1G5H7I9EHGFEIDJ9K<BJDCBKA=@?>=A<K;:9JI87H65G4321FC@
123456789:;<=>?@1ABC1D4EFG4H6I8J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:98I76H54GD321C@
123456789:;<=>?@1ABC25BD6E8FGH8I<J>K@GJIHGKFAEDBAF@K?>J=<I;:98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2G4H6I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI9876H54G32FC1@
123456789:;<=>?@1ABC2D4E6FGH6I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I9876HE54D32C1@
123456789:;<=>?@1ABC25DE6F8G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:98F76E5C432C1@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8K<BJDCBKA=@?>=A<K;:98JI76H54G321FC@
123456789:;<=>?@1ABC1D5EFG5H7I9J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:9I87H65GD4321C@
123456789:;<=>?@1ABC36BD7EFG7H:I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:H987GD6C543C21@
123456789:;<=>?@1ABC3D5EFG5H7I9J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:9I87H65GD43C21@
123456789:;<=>?@1ABC3D5EFG5H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H765GD43C21@
123456789:;<=>?@1ABC36BD7EFG7H9I;J>FIHGFJEK>AEDBAK@?>KJ=<;I:9H87GD6C543C21@
123456789:;<=>?@1ABC1D5E7FGH7I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I987HE65D4321C@
123456789:;<=>?@1ABC1D3E6FGH6I8J<KAGJIHGKFBEDCBFAK=@?>=A<J;:98I76HE543D21C@
123456789:;<=>?@1ABC1DEF1G3H7I9EHGFEIDJ9K<BJDCBKA=@?>=A<K;:9JI87H6543G21FC@
123456789:;<=>?@1ABC1D4EFG4H6I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I9876H54GD321C@
123456789:;<=>?@1ABC25BD6E8FGH8I:J>K@GJIHGKFAEDBAF@K?>J=<;:I98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2G4H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H7654G32FC1@
123456789:;<=>?@1ABC2D4E6FGH6I8J<KAGJIHGKFBEDCBFAK=@?>=A<J;:98I76HE54D32C1@
123456789:;<=>?@1ABC25DE6F:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F9876E5C432C1@
123456789:;<=>?@1ABC36DE8F:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F98E76C543C21@
123456789:;<=>?@1ABC3D5E7FGH7I9J;KAGJIHGKFBEDCBFAK=@?>=A<;J:9I87HE65D43C21@
123456789:;<=>?@1ABC3DEF3G6H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H76G543FC21@
123456789:;<=>?@1ABC36BD7E9FGH9I;J=K@GJIHGKFAEDBAF@K?>=J<;I:9HE87D6C543C21@
123456789:;<=>?@1ABC1D5EFG5H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H765GD4321C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8K<BJDCBKA=@?>=A<K;:98JI765H43G21FC@
123456789:;<=>?@1ABC1D3E7FGH7I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I987HE6543D21C@
123456789:;<=>?@1ABC1D3E6FGH6I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I9876HE543D21C@
123456789:;<=>?@1ABC1DEF1G3H5I9EHGFEIDJ9K<BJDCBKA=@?>=A<K;:9JI8765H43G21FC@
123456789:;<=>?@1ABC1D4EFG4H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H7654GD321C@
123456789:;<=>?@1ABC25BD6E8FGH8I:J<K@GJIHGKFAEDBAF@K?>=<J;:I98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2G6H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H76G5432FC1@
123456789:;<=>?@1ABC36BD7E9FGH9I;J>K@GJIHGKFAEDBAF@K?>J=<;I:9HE87D6C543C21@
123456789:;<=>?@1ABC3DEF3G5H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H765G43FC21@
123456789:;<=>?@1ABC3D5E7FGH7I9J<KAGJIHGKFBEDCBFAK=@?>=A<J;:9I87HE65D43C21@
123456789:;<=>?@1ABC36DE7F:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F987E6C543C21@
123456789:;<=>?@1ABC25BD6EFG6H:I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:H9876GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4H6I8J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:98I76H54GD32C1@
123456789:;<=>?@1ABC2D4EFG4H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H7654GD32C1@
123456789:;<=>?@1ABC25BD6EFG6H8I:J>FIHGFJEK>AEDBAK@?>KJ=<;:I98H76GD5C432C1@
123456789:;<=>?@1ABC1D4E6FGH6I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I9876HE54D321C@
123456789:;<=>?@1ABC1D3E7FGH7I9J<KAGJIHGKFBEDCBFAK=@?>=A<J;:9I87HE6543D21C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8K<BJDCBKA=@?>=A<K;:98JI76H543G21FC@
123456789:;<=>?@1ABC1D5EFG5H7I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I987H65GD4321C@
123456789:;<=>?@1ABC36BD7EFG7H9I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:9H87GD6C543C21@
123456789:;<=>?@1ABC3D5EFG5H7I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I987H65GD43C21@
123456789:;<=>?@1ABC1D5E7FGH7I9J<KAGJIHGKFBEDCBFAK=@?>=A<J;:9I87HE65D4321C@
123456789:;<=>?@1ABC1D4E6FGH6I8J<KAGJIHGKFBEDCBFAK=@?>=A<J;:98I76HE54D321C@
123456789:;<=>?@1ABC25BD6EFG6H8I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:98H76GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4H6I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I9876H54GD32C1@
123456789:;<=>?@1ABC3D5E8F:BEDCBFA=@?>=A<;:F98E765D43C21@
123456789:;<=>?@1ABC3D7E9F<BEDCBFA=@?>=A<F;:9E87D6543C21@
123456789:;<=>?@1ABC36BD7E:F<AEDBAF@?>=<F;:E987D6C543C21@
123456789:;<=>?@1ABC25BD6E:F>AEDBAF@?>F=<;:E9876D5C432C1@
123456789:;<=>?@1ABC2D4E8F<BEDCBFA=@?>=A<F;:98E7654D32C1@
123456789:;<=>?@1ABC36BD7E:F=AEDBAF@?>=F<;:E987D6C543C21@
123456789:;<=>?@1ABC3D6E9F<BEDCBFA=@?>=A<F;:9E876D543C21@
123456789:;<=>?@1ABC3D5E8F;BEDCBFA=@?>=A<;F:98E765D43C21@
123456789:;<=>?@1ABC36BD8E;F>AEDBAF@?>F=<;E:98D76C543C21@
123456789:;<=>?@1ABC2D6E8F;BEDCBFA=@?>=A<;F:98E76D5432C1@
123456789:;<=>?@1ABC2D5E7F;BEDCBFA=@?>=A<;F:987E65D432C1@
123456789:;<=>?@1ABC2D5E9F;BEDCBFA=@?>=A<;F:9E8765D432C1@
123456789:;<=>?@1ABC2D4E8F;BEDCBFA=@?>=A<;F:98E7654D32C1@
123456789:;<=>?@1ABC2D5E8F<BEDCBFA=@?>=A<F;:98E765D432C1@
123456789:;<=>?@1ABC25BD6E:F=AEDBAF@?>=F<;:E9876D5C432C1@
123456789:;<=>?@1ABC36BD7E:FGH:I<J>K@GJIHGKFAEDBAF@K?>J=<I;:HE987D6C543C21@
123456789:;<=>?@1ABC3DEF3G5H7I9EHGFEIDJ9K<BJDCBKA=@?>=A<K;:9JI87H65G43FC21@
123456789:;<=>?@1ABC3D5E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE765D43C21@
123456789:;<=>?@1ABC36DE7F9G;HIJ;K>AJIBHDGFEDHCBIAK@?>K=<;JG:9F87E6C543C21@
123456789:;<=>?@1ABC1DEF1G5H7I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI987H65G4321FC@
123456789:;<=>?@1ABC1D3EFG3H6I8J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:98I76H543GD21C@
123456789:;<=>?@1ABC1D3EFG3H7I9J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:9I87H6543GD21C@
123456789:;<=>?@1ABC1DEF1G4H6I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI9876H54G321FC@
123456789:;<=>?@1ABC25DE6F8G:HIJ:K>AJIBHDGFEDHCBIAK@?>K=<;:JG98F76E5C432C1@
123456789:;<=>?@1ABC2D4E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE7654D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8K<BJDCBKA=@?>=A<K;:98JI76H54G32FC1@
123456789:;<=>?@1ABC25BD6E:FGH:I<J>K@GJIHGKFAEDBAF@K?>J=<I;:HE9876D5C432C1@
123456789:;<=>?@1ABC36BD8EFG8H:I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:H98GD76C543C21@
123456789:;<=>?@1ABC3D5EFG5H7I9J;FIHGFJEK;BEDCBKA=@?>=A<;KJ:9I87H65GD43C21@
123456789:;<=>?@1ABC3D6EFG6H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H76GD543C21@
123456789:;<=>?@1ABC36BD7EFG7H9I;J=FIHGFJEK=AEDBAK@?>=KJ<;I:9H87GD6C543C21@
123456789:;<=>?@1ABC1D5E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE765D4321C@
123456789:;<=>?@1ABC1D3E5FGH5I8J<KAGJIHGKFBEDCBFAK=@?>=A<J;:98I765HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H7I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI987H6543G21FC@
123456789:;<=>?@1ABC1D3EFG3H6I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I9876H543GD21C@
123456789:;<=>?@1ABC1D3EFG3H5I9J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:9I8765H43GD21C@
123456789:;<=>?@1ABC1DEF1G4H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H7654G321FC@
123456789:;<=>?@1ABC25DE6F8G:HIJ:K<AJIBHDGFEDHCBIAK@?>=<K;:JG98F76E5C432C1@
123456789:;<=>?@1ABC2D6E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE76D5432C1@
123456789:;<=>?@1ABC36BD8E:F=AEDBAF@?>=F<;:E98D76C543C21@
123456789:;<=>?@1ABC3D6E9F;BEDCBFA=@?>=A<;F:9E876D543C21@
123456789:;<=>?@1ABC3D6E8F;BEDCBFA=@?>=A<;F:98E76D543C21@
123456789:;<=>?@1ABC36BD8E;F=AEDBAF@?>=F<;E:98D76C543C21@
123456789:;<=>?@1ABC2D6E9F;BEDCBFA=@?>=A<;F:9E876D5432C1@
123456789:;<=>?@1ABC2D4E7F;BEDCBFA=@?>=A<;F:987E654D32C1@
123456789:;<=>?@1ABC2D5E9F<BEDCBFA=@?>=A<F;:9E8765D432C1@
123456789:;<=>?@1ABC25BD6E9F=AEDBAF@?>=F<;:9E876D5C432C1@
123456789:;<=>?@1ABC25BD6E9F<AEDBAF@?>=<F;:9E876D5C432C1@
123456789:;<=>?@1ABC2D6E9F<BEDCBFA=@?>=A<F;:9E876D5432C1@
123456789:;<=>?@1ABC36BD8E:FGH:I<J>K@GJIHGKFAEDBAF@K?>J=<I;:HE98D76C543C21@
123456789:;<=>?@1ABC3DEF3G5H7I9EHGFEIDJ9K;BJDCBKA=@?>=A<;K:9JI87H65G43FC21@
123456789:;<=>?@1ABC3D6E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE76D543C21@
123456789:;<=>?@1ABC36DE7F9G;HIJ;K=AJIBHDGFEDHCBIAK@?>=K<;JG:9F87E6C543C21@
123456789:;<=>?@1ABC1DEF1G5H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H765G4321FC@
123456789:;<=>?@1ABC1D3EFG3H5I8J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:98I765H43GD21C@
123456789:;<=>?@1ABC1D3EFG3H7I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I987H6543GD21C@
123456789:;<=>?@1ABC1DEF1G3H6I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI9876H543G21FC@
123456789:;<=>?@1ABC1D3E5FGH5I9J<KAGJIHGKFBEDCBFAK=@?>=A<J;:9I8765HE43D21C@
123456789:;<=>?@1ABC1D4E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE7654D321C@
123456789:;<=>?@1ABC25BD6EFG6H8I:J<FIHGFJEK<AEDBAK@?>=<KJ;:I98H76GD5C432C1@
123456789:;<=>?@1ABC2D6EFG6H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H76GD5432C1@
123456789:;<=>?@1A7=@?>=A<;:987A654321@
123456789:;<=>?@1A7:@?>=<;:A987A654321@
123456789:;<=>?@1ABC1D3E8;FG<H>AGFBEDCBFAH@?>H=<G;E:98E76543D21C@
123456789:;<=>?@1ABC1D3E5FG69H>AGFBEDCBFAH@?>H=<;:9G876G5E43D21C@
123456789:;<=>?@1ABC1DE25D:CBF:G<H>AGFBAH@?>H=<G;:FD98765E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8A=@?>=A<;:98BH76G54F32E1C@
123456789:;<=>?@1ABC17BDE7F9G;H=DGFEDHBA=@?>=AH<;G:9F87EC654321C@
123456789:;<=>?@1ABC14BDE4F6G8H:DGFEDHBA:@?>=<;:AH98G76F54EC321C@
123456789:;<=>?@1ABC14BDE4F6<EDG<H>AGDBAH@?>H=<GF;:9876F54EC321C@
123456789:;<=>?@1ABC1D3E5FGH5;G=FBEDCBFA=@?>=AG<;H:98765HE43D21C@
123456789:;<=>?@1ABC1DE2F4:EDG:H<BGDCBHA=@?>=A<H;:GF987654F32E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8>A@?>H=<;:98HG76F5E432E1C@
123456789:;<=>?@1ABC1D3EF4G6<FEH<BEDCBHA=@?>=A<HG;:9876G54F3D21C@
123456789:;<=>?@1ABC1DEF17E9DG:H<BGDCBHA=@?>=A<H;:G9E87F654321FC@
123456789:;<=>?@1ABC28BDE8;DF<G>AFDBAG@?>G=<F;E:98EC765432C1@
123456789:;<=>?@1ABC2D4E6FG7:FBEDCBFA:@?>=<;:AG987G6E54D32C1@
123456789:;<=>?@1ABC2D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D65432C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8;A@?>=<;G:98GF76E54D32C1@
123456789:;<=>?@1ABCD14C9BE:F<G>AFEBAG@?>G=<F;:E9C87654D321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8A=@?>=A<;:98B7G65F43E21D@
123456789:;<=>?@1ABCD17CE8F:G<BFECBGA=@?>=A<G;:F98E7D654321D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGA:@?>=<;:A9G87F65E4D321D@
123456789:;<=>?@1ABC28BD9E;FG<?FAEDBAF@?G>=<G;E:9D8C765432C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGA:@?>=<;:A9G87F6E543E2C1@
123456789:;<=>?@1ABC28BD9EF:=EG>AEDBAG@?>G=F<;:F9D8C765432C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGA:@?>=<;:A9G8F765F4D32C1@
123456789:;<=>?@1ABC2D4E6FG7=FBEDCBFA=@?>=AG<;:987G6E54D32C1@
123456789:;<=>?@1ABC25BDE5;DF<G>AFDBAG@?>G=<F;E:98765EC432C1@
123456789:;<=>?@1ABC1D69CBE9F<G>AFEBAG@?>G=<F;:9ED876D54321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8;A@?>=<;G:98GF765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8;A@?>=<;G:98GF76E54D321C@
123456789:;<=>?@1ABC1D69CBE9F;G=AFEBAG@?>=G<;F:9ED876D54321C@
123456789:;<=>?@1ABC1D4E6FG7:FBEDCBFA:@?>=<;:AG987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7=FBEDCBFA=@?>=AG<;:987G6E543D21C@
123456789:;<=>?@1ABC1DE28DF9G<BFDCBGA=@?>=A<G;:9F8E765432E1C@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGA:@?>=<;:A9G876F5E432E1C@
123456789:;<=>?@1ABC25BD6E8FG9?FAEDBAF@?G>=<;:9G8E76D5C432C1@
123456789:;<=>?@1ABC2DE39DF:G<BFDCBGA=@?>=A<G;:F9E876543E2C1@
123456789:;<=>?@1ABC1D4E6FG7=FBEDCBFA=@?>=AG<;:987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7:FBEDCBFA:@?>=<;:AG987G6E543D21C@
123456789:;<=>?@1ABC1D69CBE9F;G>AFEBAG@?>G=<;F:9ED876D54321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8;A@?>=<;G:98GF76E543D21C@
123456789:;<=>?@1ABC25BD6EF7=EG>AEDBAG@?>G=F<;:987F6D5C432C1@
123456789:;<=>?@1ABC2D4EF5;EG<BEDCBGA=@?>=A<G;F:98765F4D32C1@
123456789:;<=>?@1ABC47BD8E:F=AEDBAF@?>=F<;:E98D7C654C321@
123456789:;<=>?@1ABC4D7E:F<BEDCBFA=@?>=A<F;:E987D654C321@
123456789:;<=>?@1ABC4D6E8F;BEDCBFA=@?>=A<;F:98E76D54C321@
123456789:;<=>?@1ABC47BD9E<F>AEDBAF@?>F=<E;:9D87C654C321@
123456789:;<=>?@1ABC2D7E9F;BEDCBFA=@?>=A<;F:9E87D65432C1@
123456789:;<=>?@1ABC2D4E6F;BEDCBFA=@?>=A<;F:9876E54D32C1@
123456789:;<=>?@1ABC2D5E:F<BEDCBFA=@?>=A<F;:E98765D432C1@
123456789:;<=>?@1ABC25BD6E8F=AEDBAF@?>=F<;:98E76D5C432C1@
123456789:;<=>?@1ABC1D4E7F<BEDCBFA=@?>=A<F;:987E654D321C@
123456789:;<=>?@1ABC1D6E9F<BEDCBFA=@?>=A<F;:9E876D54321C@
123456789:;<=>?@1ABC47BD8E;F>AEDBAF@?>F=<;E:98D7C654C321@
123456789:;<=>?@1ABC4D6E9F<BEDCBFA=@?>=A<F;:9E876D54C321@
123456789:;<=>?@1ABC25BD6E;F=AEDBAF@?>=F<;E:9876D5C432C1@
123456789:;<=>?@1ABC2D5E7F<BEDCBFA=@?>=A<F;:987E65D432C1@
123456789:;<=>?@1ABC2D4E9F;BEDCBFA=@?>=A<;F:9E87654D32C1@
123456789:;<=>?@1ABC47BD8E:FGH:I<J>K@GJIHGKFAEDBAF@K?>J=<I;:HE98D7C654C321@
123456789:;<=>?@1ABC4DEF4G6H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H76G54FC321@
123456789:;<=>?@1ABC4D6E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE76D54C321@
123456789:;<=>?@1ABC47DE8F:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F98E7C654C321@
123456789:;<=>?@1ABC1DEF1G6H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H76G54321FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:987I65H43GD21C@
123456789:;<=>?@1ABC1D3EFG3H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H76543GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98765H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98765HE43D21C@
123456789:;<=>?@1ABC1D3E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE76543D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K<BJDCBKA=@?>=A<K;:987JI65H43G21FC@
123456789:;<=>?@1ABC1D6EFG6H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H76GD54321C@
123456789:;<=>?@1ABC47BD8EFG8H:I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:H98GD7C654C321@
123456789:;<=>?@1ABC4D6EFG6H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H76GD54C321@
123456789:;<=>?@1ABC1D6E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE76D54321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J<KAGJIHGKFBEDCBFAK=@?>=A<J;:987I65HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H76543G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98765H43GD21C@
123456789:;<=>?@1ABC47BD9E;F>AEDBAF@?>F=<;E:9D87C654C321@
123456789:;<=>?@1ABC4D6E9F;BEDCBFA=@?>=A<;F:9E876D54C321@
123456789:;<=>?@1ABC4D7E9F<BEDCBFA=@?>=A<F;:9E87D654C321@
123456789:;<=>?@1ABC47BD8E;F=AEDBAF@?>=F<;E:98D7C654C321@
123456789:;<=>?@1ABC25BD6E;F>AEDBAF@?>F=<;E:9876D5C432C1@
123456789:;<=>?@1ABC2D4E7F<BEDCBFA=@?>=A<F;:987E654D32C1@
123456789:;<=>?@1ABC2D4E9F<BEDCBFA=@?>=A<F;:9E87654D32C1@
123456789:;<=>?@1ABC25BD6E9F>AEDBAF@?>F=<;:9E876D5C432C1@
123456789:;<=>?@1ABC25BD6E9F;AEDBAF@?>=<;F:9E876D5C432C1@
123456789:;<=>?@1ABC2D7E9F<BEDCBFA=@?>=A<F;:9E87D65432C1@
123456789:;<=>?@1ABC47BD9E;F=AEDBAF@?>=F<;E:9D87C654C321@
123456789:;<=>?@1ABC4D7E9F;BEDCBFA=@?>=A<;F:9E87D654C321@
123456789:;<=>?@1ABC2D7E:F<BEDCBFA=@?>=A<F;:E987D65432C1@
123456789:;<=>?@1ABC25BD6E8F;AEDBAF@?>=<;F:98E76D5C432C1@
123456789:;<=>?@1ABC1D4E9F<BEDCBFA=@?>=A<F;:9E87654D321C@
123456789:;<=>?@1ABC1D3E5FG6=FBEDCBFA=@?>=AG<;:9876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFA9@?>=<;:9AG876G5E43D21C@
123456789:;<=>?@1ABC1D7:CBE:F<G>AFEBAG@?>G=<F;:ED987D654321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7:A@?>=<;:G987GF65E43D21C@
123456789:;<=>?@1ABC1DE29DF:G<BFDCBGA=@?>=A<G;:F9E8765432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGA9@?>=<;:9A8G76F5E432E1C@
123456789:;<=>?@1ABC58BD9E;F>AEDBAF@?>F=<;E:9D8C765C4321@
123456789:;<=>?@1ABC5D7E:F<BEDCBFA=@?>=A<F;:E987D65C4321@
123456789:;<=>?@1ABC5D7E9F<BEDCBFA=@?>=A<F;:9E87D65C4321@
123456789:;<=>?@1ABC58BD9E<F>AEDBAF@?>F=<E;:9D8C765C4321@
123456789:;<=>?@1ABC25BD6E<F>AEDBAF@?>F=<E;:9876D5C432C1@
123456789:;<=>?@1ABC2D4E6F<BEDCBFA=@?>=A<F;:9876E54D32C1@
123456789:;<=>?@1ABC2D4E:F<BEDCBFA=@?>=A<F;:E987654D32C1@
123456789:;<=>?@1ABC25BD6E8F>AEDBAF@?>F=<;:98E76D5C432C1@
123456789:;<=>?@1ABC1D4E6F<BEDCBFA=@?>=A<F;:9876E54D321C@
123456789:;<=>?@1ABC1D7E9F<BEDCBFA=@?>=A<F;:9E87D654321C@
123456789:;<=>?@1ABC58BD:E<F>AEDBAF@?>F=<E;:D98C765C4321@
123456789:;<=>?@1ABC5D7E9F;BEDCBFA=@?>=A<;F:9E87D65C4321@
123456789:;<=>?@1ABC5D8E:F<BEDCBFA=@?>=A<F;:E98D765C4321@
123456789:;<=>?@1ABC58BD9E;F=AEDBAF@?>=F<;E:9D8C765C4321@
123456789:;<=>?@1ABC1D7E:F<BEDCBFA=@?>=A<F;:E987D654321C@
123456789:;<=>?@1ABC1D3E6F<BEDCBFA=@?>=A<F;:9876E543D21C@
123456789:;<=>?@1ABC1D3E9F<BEDCBFA=@?>=A<F;:9E876543D21C@
123456789:;<=>?@1ABC1D4E:F<BEDCBFA=@?>=A<F;:E987654D321C@
123456789:;<=>?@1ABC25BD6E8F:AEDBAF@?>=<;:F98E76D5C432C1@
123456789:;<=>?@1ABC2D8E:F<BEDCBFA=@?>=A<F;:E98D765432C1@
123456789:;<=>?@1ABC25BD6E8F:G<H>AGFEDBAH@?>H=<G;:F98E76D5C432C1@
123456789:;<=>?@1ABC2D4E6F8G:H<BGFEDCBHA=@?>=A<H;:G98F76E54D32C1@
123456789:;<=>?@1ABC1D4E6F8G:H<BGFEDCBHA=@?>=A<H;:G98F76E54D321C@
123456789:;<=>?@1ABC1D3E5F7G9H<BGFEDCBHA=@?>=A<H;:9G87F65E43D21C@
123456789:;<=>?@1ABC1D3E6F8G:H<BGFEDCBHA=@?>=A<H;:G98F76E543D21C@
123456789:;<=>?@1ABC1D3E5F7G:H<BGFEDCBHA=@?>=A<H;:G987F65E43D21C@
123456789:;<=>?@1ABC1D3E5F8G:H<BGFEDCBHA=@?>=A<H;:G98F765E43D21C@
123456789:;<=>?@1ABC25BD6EF7G9H;I=EHGFEIJ>AEDBAJ@?>J=I<;H:9G87F6D5C432C1@
123456789:;<=>?@1ABC2D4EF5G7H9I;EHGFEIJ<BEDCBJA=@?>=A<J;I:9H87G65F4D32C1@
123456789:;<=>?@1ABC1D4E6FG7H9I;J=FIHGFJBEDCBFA=@?>=AJ<;I:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7:FBEDCBFH:I<J>AIHBAJ@?>J=<I;:HG987G6E543D21C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFH9I;J>AIHBAJ@?>J=<;I:9HG876G5E43D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFGH8;GI<J>AIGBAJ@?>J=<I;H:98HF76E543D21C@
123456789:;<=>?@1ABC1DE2F4G7H9DGFEDHI:J<BIDCBJA=@?>=A<J;:I9H87G654F32E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGH9I;J>AIHBAJ@?>J=<;I:9H8G76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHI9J<BIDCBJA=@?>=A<J;:9I8H76G54F32E1C@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGH:I<J>AIHBAJ@?>J=<I;:H9G876F5E432E1C@
123456789:;<=>?@1ABC25BD6E8FG9H;I=J?FIHGFJAEDBAF@?J>=I<;H:9G8E76D5C432C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHI:J<BIDCBJA=@?>=A<J;:I9H87G65F43E2C1@
123456789:;<=>?@1ABC2D4E6FG7H9I;J=FIHGFJBEDCBFA=@?>=AJ<;I:9H87G6E54D32C1@
123456789:;<=>?@1ABC25BDE5F7G9H;DGFEDHI<J>AIDBAJ@?>J=<I;H:9G87F65EC432C1@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFH9I<J>AIHBAJ@?>J=<I;:9HG876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:J=FIHGFJBEDCBFA=@?>=AJ<;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1DE2F5G7H9DGFEDHI:J<BIDCBJA=@?>=A<J;:I9H87G65F432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGH9I;J=AIHBAJ@?>=J<;I:9H8G76F5E432E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGH9I<J>AIHBAJ@?>J=<I;:9H8G76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H9DGFEDHI:J<BIDCBJA=@?>=A<J;:I9H876G54F32E1C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFGH8;GI<J>AIGBAJ@?>J=<I;H:98HF76E54D321C@
123456789:;<=>?@1ABC1D3E5FG69FBEDCBFH9I;J=AIHBAJ@?>=J<;I:9HG876G5E43D21C@
123456789:;<=>?@1ABC1D4E6FG7:FBEDCBFH:I<J>AIHBAJ@?>J=<I;:HG987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9I;J=FIHGFJBEDCBFA=@?>=AJ<;I:9H87G6E543D21C@
123456789:;<=>?@1ABC25BD6EF7GH8I:J<KL=EKGJIHGKFELM>AEDBAM@?>M=L<J;:I98H7F6D5C432C1@
123456789:;<=>?@1ABC2D4EF5GH6I8J:KL;EKGJIHGKFELM<BEDCBMA=@?>=A<M;L:J98I76H5F4D32C1@
123456789:;<=>?@1ABC1DEF14EG5H8I:DHGEDIJ;KL<M>ALKBJDCBKAM@?>M=<L;J:I98H765G4F321FC@
123456789:;<=>?@1ABC1DE2F4G7HI8;HDGFEDHJ;KL<M>ALKBJDCBKAM@?>M=<L;JI:98I7G654F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69IBHDGFEDHCBIK9L;M>ALKBAM@?>M=<;L:9KJ876JG54F32E1C@
123456789:;<=>?@1ABC1DE2F4G7H9DGFEDHIJ9<IKL<M>ALKBIDCBKAM@?>M=<LJ;:9JH87G654F32E1C@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8BIDGFEDICBJK9L;M>ALKBAM@?>M=<;L:9K8JH765H4F32E1C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8BIDHGEDICBJK9L;M>ALKBAM@?>M=<;L:9K8J7H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG3H5I8J:FIHGFJK;LM<BLDKFEDLCBMA=@?>=A<M;K:J98I765H43G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7JK8DJFIHGFJEDKL9M<BLDCBMA=@?>=A<M;:9L8K7I65H43G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I:DHFEDIJ;KL<M>ALKBJDCBKAM@?>M=<L;J:I987H6G543G2E1C@
123456789:;<=>?@1ABC25BD6E8FG9HI:J<K>LM?FLHKJIHLGFMAEDBAF@?M>K=<J;:I9G8E76D5C432C1@
123456789:;<=>?@1ABC2DE3FG4H6I8JK9DJFIHGFJEDKL:M<BLDCBMA=@?>=A<M;:L9K8I76H54G3E2C1@
123456789:;<=>?@1ABC2D4E6FG7HI8J:K<LM=FLHKJIHLGFMBEDCBFA=@?>=AM<K;:J98I7G6E54D32C1@
123456789:;<=>?@1ABC25BDE5FG6H8I:JK;DJFIHGFJEDKL<M>ALDBAM@?>M=<L;K:I98H76G5EC432C1@
123456789:;<=>?@1ABC1DE2F4G6HIJ69IBHDGFEDHCBIK9L<M>ALKBAM@?>M=<L;:9KJ876JG54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H9DGFEDHIJ9<IKL<M>ALKBIDCBKAM@?>M=<LJ;:9JH876G54F32E1C@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8BIDGFEDICBJK9L<M>ALKBAM@?>M=<L;:9K8JH765H4F32E1C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8BIDHGEDICBJK9L;M=ALKBAM@?>=M<;L:9K8J7H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG3H6I8J:FIHGFJK;LM<BLDKFEDLCBMA=@?>=A<M;K:J98I76H543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7J:FIHGFJK;LM<BLDKFEDLCBMA=@?>=A<M;K:J987I65H43G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8BIDHGEDICBJK9L<M>ALKBAM@?>M=<L;:9K8J7H65G4F321FC@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8BIDGFEDICBJK9L;M=ALKBAM@?>=M<;L:9K8JH765H4F32E1C@
123456789:;<=>?@1ABC1DE2F5G7H9DGFEDHIJ9<IKL<M>ALKBIDCBKAM@?>M=<LJ;:9JH87G65F432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ69IBHDGFEDHCBIK9L;M=ALKBAM@?>=M<;L:9KJ876JG54F32E1C@
123456789:;<=>?@1ABC1DE2F5G7HI8;HDGFEDHJ;KL<M>ALKBJDCBKAM@?>M=<L;JI:98I7G65F432E1C@
123456789:;<=>?@1ABC1DEF14EG5H7I:DHGEDIJ;KL<M>ALKBJDCBKAM@?>M=<L;J:I987H65G4F321FC@
123456789:;<=>?@1ABC25BD6EFG6H8I:JK;L=EKJFIHGFJELM>AEDBAM@?>M=L<;K:I98H76GD5C432C1@
123456789:;<=>?@1ABC2D4EF5G7HI8J:K<LEHKJIHLGFELM<BEDCBMA=@?>=A<MK;:J98I7G65F4D32C1@
123456789:;<=>?@1ABC2D4EFG4H6I8JK9L;EKJFIHGFJELM<BEDCBMA=@?>=A<M;L:9K8I76H54GD32C1@
123456789:;<=>?@1ABC25BD6EF7G9HI:J<K>LEHKJIHLGFELM>AEDBAM@?>MK=<J;:I9G87F6D5C432C1@
123456789:;<=>?@1ABC1D4E6FGH6I8J:KL;M=FLKGJIHGKFMBEDCBFA=@?>=AM<;L:J98I76HE54D321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J:KL;>KGJIHGKM>AGFBEDCBFAM@?>ML=<;L:J987I65HE43D21C@
123456789:;<=>?@1ABC1DE25DFG5H7I:J<FIHGFJKL<M>ALKBFDCBKAM@?>M=<LJ;:I987H65GE432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8L;M=ILKJIMBHDGFEDHCBIA=@?>=AM<;L:98K76JG54F32E1C@
123456789:;<=>?@1ABC1DE2F4G7H9DGFEDHIJ9K;L=MBILKJIMDCBMA=@?>=AL<;K:9JH87G654F32E1C@
123456789:;<=>?@1ABC1DE25DFG5H7I9JBFIHGFJDCBJK9L;M>ALKBAM@?>M=<;L:9KI87H65GE432E1C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFGH8I:JK;>JLM>ALGJIHGLBAM@?>MK=<;K:I98HF76E543D21C@
123456789:;<=>?@1ABC1D3EFG3H5I8J:FIHGFJK;L=MBELKFEMDCBMA=@?>=AL<;K:J98I765H43GD21C@
123456789:;<=>?@1ABC1DE2F4GH5I7J:K<GJIHGKLM<BLDGFEDLCBMA=@?>=A<MK;:J987I65H4F32E1C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIJ9K;LM<BLDKJEDLCBMA=@?>=A<M;K:9J8I76H543G21FC@
123456789:;<=>?@1ABC1D3EF4G6HI7J9K<LAHKJIHLMBEHGFEMDCBMAL=@?>=A<K;:9J87I6G54F3D21C@
123456789:;<=>?@1ABC1D4E6FG7H9IJ:K<LAMFILKJIMHGFMBEDCBFAL=@?>=A<K;:J9H87G6E54D321C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8DJIEHGFEIDKL9M<BLDCBMA=@?>=A<M;:9L8K76J5H43G21FC@
123456789:;<=>?@1ABC1D4EF5G7HI8J:K<LEHKJIHLGFELM<BEDCBMA=@?>=A<MK;:J98I7G65F4D321C@
123456789:;<=>?@1ABC25BD6E8FGH8I:J<KL=M?FLKGJIHGKFMAEDBAF@?M>=L<J;:I98HE76D5C432C1@
123456789:;<=>?@1ABC2DE3F5GH6I8J:KDGJIHGKFEDKL:M<BLDCBMA=@?>=A<M;:LJ98I76H5F43E2C1@
123456789:;<=>?@1ABC2D4E6FGH6I8J:KL;M=FLKGJIHGKFMBEDCBFA=@?>=AM<;L:J98I76HE54D32C1@
123456789:;<=>?@1ABC25BDE5F7GH8I:J<KDGJIHGKFEDKL<M>ALDBAM@?>M=<LJ;:I98H7F65EC432C1@
123456789:;<=>?@1ABC1DE25DFG5H8I:J<FIHGFJKL<M>ALKBFDCBKAM@?>M=<LJ;:I98H765GE432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8L:M=ILKJIMBHDGFEDHCBIA=@?>=AM<;:L98K76JG54F32E1C@
123456789:;<=>?@1ABC1DE2F5G7H9DGFEDHIJ9K;L=MBILKJIMDCBMA=@?>=AL<;K:9JH87G65F432E1C@
123456789:;<=>?@1ABC1DE25DFG5H7I9JBFIHGFJDCBJK9L;M=ALKBAM@?>=M<;L:9KI87H65GE432E1C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFGH8I:JK;>JLM>ALGJIHGLBAM@?>MK=<;K:I98HF76E54D321C@
123456789:;<=>?@1ABC1D3EFG3H5I7J:FIHGFJK;L=MBELKFEMDCBMA=@?>=AL<;K:J987I65H43GD21C@
123456789:;<=>?@1ABC1DE2F4GH5I8J:K<GJIHGKLM<BLDGFEDLCBMA=@?>=A<MK;:J98I765H4F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIJ9K;LM<BLDKJEDLCBMA=@?>=A<M;K:9J8I765H43G21FC@
123456789:;<=>?@1ABC1D4E6FG7:HI;J=KL>AKMBHKJIHMGFBEDCBFMAL@?>L=J<;I:G987G6E54D321C@
123456789:;<=>?@1ABC1D3EF4G6HI7:JK;L=AKJBIHMBEHGFEMDCBMJAL@?>=L<;K:I987I6G54F3D21C@
123456789:;<=>?@1ABC25DE6F8GH9I;JK<L>AKJBMDGJIHGMFEDMCBJAL@?>L=<K;I:9H8F76E5C432C1@
123456789:;<=>?@1ABC2D4E6FG7H9IJ:K<LAMFILKJIMHGFMBEDCBFAL=@?>=A<K;:J9H87G6E54D32C1@
123456789:;<=>?@1ABC2DEF2G4H6IJ7K9DJIEHGFEIDKL:M<BLDCBMA=@?>=A<M;:L9K87J6H54G32FC1@
123456789:;<=>?@1ABC25BD6E8FG9H;IJ<K>L@MFILKJIMHGFMAEDBAF@L?>K=<J;H:9G8E76D5C432C1@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGHI9J;K=LM>ALHKJIHLBAM@?>M=K<;J:9IG876F5E432E1C@
123456789:;<=>?@1ABC1DE2F4GH5I7J9KDGJIHGKFEDKL9M<BLDCBMA=@?>=A<M;:9LJ87I65H4F32E1C@
123456789:;<=>?@1ABC1D3EFG36FH7I9J<EIHFEJKL<M>ALKBEDCBKAM@?>M=<LJ;:9I87H6G543GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I8J:KL;>KGJIHGKM>AGFBEDCBFAM@?>ML=<;L:J98I765HE43D21C@
123456789:;<=>?@1ABC1DE25DFG5H7I9J<FIHGFJKL<M>ALKBFDCBKAM@?>M=<LJ;:9I87H65GE432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K9L;M=ILKJIMBHDGFEDHCBIA=@?>=AM<;L:9K876JG54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H9DGFEDHIJ9K;L=MBILKJIMDCBMA=@?>=AL<;K:9JH876G54F32E1C@
123456789:;<=>?@1ABC1DE25DFG5H7I9JBFIHGFJDCBJK9L<M>ALKBAM@?>M=<L;:9KI87H65GE432E1C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFGH8I:JK;>JLM>ALGJIHGLBAM@?>MK=<;K:I98HF765E43D21C@
123456789:;<=>?@1ABC1D3EFG3H6I8J:FIHGFJK;L=MBELKFEMDCBMA=@?>=AL<;K:J98I76H543GD21C@
123456789:;<=>?@1ABC1DE2F4GH5I7J9K<GJIHGKLM<BLDGFEDLCBMA=@?>=A<MK;:9J87I65H4F32E1C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIJ9K;LM<BLDKJEDLCBMA=@?>=A<M;K:9J8I76H54G321FC@
123456789:;<=>?@1ABC25BD6EF7GHI7J9K;L=HKJIHLG>FEM>AEDBAM@?>MG=L<;K:9J87IF6D5C432C1@
123456789:;<=>?@1ABC2D4EFG4HI5J7K9L;HKJIHLGF;EM<BEDCBMA=@?>=A<M;FL:9K87J65I4GD32C1@
123456789:;<=>?@1ABC2D4EF5GHI5J7K9L;HKJIHLG<FEM<BEDCBMA=@?>=A<MG;L:9K87J65IF4D32C1@
123456789:;<=>?@1ABC25BD6EFG6HI7J9K;L=HKJIHLGF=EM>AEDBAM@?>M=FL<;K:9J87I6GD5C432C1@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7:KL;M>ALKBJDCBKAM@?>M=<;L:J987JI65H43G21FC@
123456789:;<=>?@1ABC1D3E6FG7:HIJ:K<L>M@ILKJIMHAGFBEDCBFAH@M?>L=<K;:JG987G6E543D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69IEHGFEID9CBK9L;M>ALKBAM@?>M=<;L:9KDJ876J5H43G21FC@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8HIJ8;IK<L>M@HLKIHMGA@M?>L=<K;J:98JGF76E543D21C@
123456789:;<=>?@1ABC1DEF1G3HI47HJ8EHGFEJD9CBK9L;M>ALKBAM@?>M=<;L:9KD8J7I654I3G21FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8IJ9K;L>M@ILKJIMHA@M?>L=<;K:9J8HG76F5E432E1C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJD9CBK9L;M>ALKBAM@?>M=<;L:9KD8J76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I4J7K9GJIHGKFE9DL:M<BLDCBMA=@?>=A<M;:L9EK87J654I32H1FC@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8;KL<M>ALKBJDCBKAM@?>M=<L;J:98JI76H543G21FC@
123456789:;<=>?@1ABC1D3E5FG69HIJ9K;L>M@ILKJIMHAGFBEDCBFAH@M?>L=<;K:9JG876G5E43D21C@
123456789:;<=>?@1ABC1DEF1G3H6IJ7:IEHGFEID:CBK:L<M>ALKBAM@?>M=<L;:KDJ987J6H543G21FC@
123456789:;<=>?@1ABC1D4E6FGH6IJ7K9L;M=ILKJIMHG=FBEDCBFA=@?>=AGM<;L:9K87J6HE54D321C@
123456789:;<=>?@1ABC1DEF1G4HI58HJ9EHGFEJD:CBK:L<M>ALKBAM@?>M=<L;:KD9J8I765I4G321FC@
123456789:;<=>?@1ABC1DE25DF6G9BFDCBGAH9IJ:K<L>M@ILKJIMHA@M?>L=<K;:J9HG876F5E432E1C@
123456789:;<=>?@1ABC25BD6E8FG9HIJ9K;L=M?ILKJIMH@GFAEDBAF@H?M>=L<;K:9JG8E76D5C432C1@
123456789:;<=>?@1ABC2DEF2GH3I5J7K9GJIHGKFE9DL:M<BLDCBMA=@?>=A<M;:L9EK87J65I43H2FC1@
123456789:;<=>?@1ABC2D4E6FG7HIJ7K9L;M=ILKJIMHAGFBEDCBFAH=@?>=AM<;L:9K87JG6E54D32C1@
123456789:;<=>?@1ABC25DEF5G7H9I;EHGFEIDJ;KL<M>ALKBJDCBKAM@?>M=<L;JI:9H87G65FC432C1@
123456789:;<=>?@1ABC1DEF1G3H5IJ69IEHGFEID9CBK9L<M>ALKBAM@?>M=<L;:9KDJ876J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ6K8L:M=ILKJIMHG=FBEDCBFA=@?>=AGM<;:L98K76J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEID9CBJ9K;LM<?LAKJBAL@?M>=<M;K:9JD8I76H54G321FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8IJ9K;L=M@ILKJIMHA@M?>=L<;K:9J8HG76F5E432E1C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJD9CBK9L<M>ALKBAM@?>M=<L;:9KD8J76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I4J6K9GJIHGKFE9DL:M<BLDCBMA=@?>=A<M;:L9EK876J54I32H1FC@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8;KL<M>ALKBJDCBKAM@?>M=<L;J:98JI76H54G321FC@
123456789:;<=>?@1ABC1D3E5FG69HIJ9K;L=M@ILKJIMHAGFBEDCBFAH@M?>=L<;K:9JG876G5E43D21C@
123456789:;<=>?@1ABC1DEF1G4H6IJ7:IEHGFEID:CBK:L<M>ALKBAM@?>M=<L;:KDJ987J6H54G321FC@
123456789:;<=>?@1ABC1D3E6FGH6IJ7K9L;M=ILKJIMHG=FBEDCBFA=@?>=AGM<;L:9K87J6HE543D21C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8;KL<M>ALKBJDCBKAM@?>M=<L;J:98JI765H43G21FC@
123456789:;<=>?@1ABC1D3E5FG69HIJ9K<L>M@ILKJIMHAGFBEDCBFAH@M?>L=<K;:9JG876G5E43D21C@
123456789:;<=>?@1ABC25BDE5FGH5I7J9K;GJIHGKF<EDL<M>ALDBAM@?>M=<LF;K:9J87I65HEC432C1@
123456789:;<=>?@1ABC2D4E6FGH6IJ7K9L;M=ILKJIMHG=FBEDCBFA=@?>=AGM<;L:9K87J6HE54D32C1@
123456789:;<=>?@1ABC2DE3FGH3I5J7K9GJIHGKF:EDL:M<BLDCBMA=@?>=A<M;:LF9K87J65I43HE2C1@
123456789:;<=>?@1ABC25BD6E8FGH8IJ9K;L=M?ILKJIMHG?FAEDBAF@?GM>=L<;K:9J8HE76D5C432C1@
123456789:;<=>?@1ABC1DEF1GH25GI6J9EIGFEJD:CBK:L<M>ALKBAM@?>M=<L;:KD9J876I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I4J6K8GJIHGKFE8DL9M<BLDCBMA=@?>=A<M;:9L8EK76J54I32H1FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7:KL;M=ALKBJDCBKAM@?>=M<;L:J987JI65H43G21FC@
123456789:;<=>?@1ABC1D4E6FG7:HIJ:K<L>M@ILKJIMHAGFBEDCBFAH@M?>L=<K;:JG987G6E54D321C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69IEHGFEID9CBK9L;M=ALKBAM@?>=M<;L:9KDJ876J5H43G21FC@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8HIJ8;IK<L>M@HLKIHMGA@M?>L=<K;J:98JGF76E54D321C@
123456789:;<=>?@1ABC1DEF1G3HI47HJ8EHGFEJD9CBK9L;M=ALKBAM@?>=M<;L:9KD8J7I654I3G21FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8IJ9K<L>M@ILKJIMHA@M?>L=<K;:9J8HG76F5E432E1C@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJD9CBK9L;M=ALKBAM@?>=M<;L:9KD8J76I5H432H1FC@
123456789:;<=>?@1ABC1DEF1GH2I5J7K9GJIHGKFE9DL:M<BLDCBMA=@?>=A<M;:L9EK87J65I432H1FC@
123456789:;<=>?@1ABCD2E4FG69FH:CFEDCHBI:J<K>AJIBAK@?>K=<J;:IH9G876G54E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8IJ9<IK>AIHBAK@?>K=<J;:9J8HG76F54E32D1@
123456789:;<=>?@1ABCD2EF36EG8H:CGEDCHBI:J<K>AJIBAK@?>K=<J;:IH98G76F543F2D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I:JK<?JAIHBAJ@?K>=<K;:I98HG76F54E32D1@
123456789:;<=>?@1ABCDE14DF5G8H:CGFDCHBI:J<K>AJIBAK@?>K=<J;:IH98G765F4E321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHCI7J9K<BJICBKA=@?>=A<K;:9J87IH65G43F21E@
123456789:;<=>?@1ABCDE1F3G6H8DGFEDHCI8J:K<BJICBKA=@?>=A<K;:J98IH76G543F21E@
123456789:;<=>?@1ABCDE14DF5G7H9CGFDCHBI9J;K>AJIBAK@?>K=<;J:9IH87G65F4E321E@
123456789:;<=>?@1ABCD2E4F7G9CFEDCGBH9I;JK<?JAIHBAJ@?K>=<K;I:9HG87F654E32D1@
123456789:;<=>?@1ABCD2EF36EG7H9CGEDCHBI9J;K>AJIBAK@?>K=<;J:9IH87G6F543F2D1@
123456789:;<=>?@1ABCD2E4F7G9CFEDCGBH9IJ:=IK>AIHBAK@?>K=J<;:J9HG87F654E32D1@
123456789:;<=>?@1ABCD2E4FG58FH9CFEDCHBI9J;K>AJIBAK@?>K=<;J:9IH8G765G4E32D1@
123456789:;<=>?@1ABCD2E4F7GH8;IJ<K>AJIBHGCFEDCGBIAK@?>K=<J;H:98H7F654E32D1@
123456789:;<=>?@1ABCD2E4F6GH7:IJ;K>AJIBHGCFEDCGBIAK@?>K=<;J:H987H6F54E32D1@
123456789:;<=>?@1ABCD2E5FG69FH:CFEDCHBI:J<K>AJIBAK@?>K=<J;:IH9G876G5E432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8IJ9<IK=AIHBAK@?>=K<J;:9J8HG76F54E32D1@
123456789:;<=>?@1ABCD2EF47EG8H:CGEDCHBI:J<K>AJIBAK@?>K=<J;:IH98G7F654F32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I:JK;>JAIHBAJ@?>K=<;K:I98HG76F54E32D1@
123456789:;<=>?@1ABCDE14DF6G8H:CGFDCHBI:J<K>AJIBAK@?>K=<J;:IH98G76F54E321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHCI7J9K;BJICBKA=@?>=A<;K:9J87IH65G43F21E@
123456789:;<=>?@1ABCDE1F4G6H8DGFEDHCI8J:K<BJICBKA=@?>=A<K;:J98IH76G54F321E@
123456789:;<=>?@1ABCDE14DF5G7H9CGFDCHBI9J;K=AJIBAK@?>=K<;J:9IH87G65F4E321E@
123456789:;<=>?@1ABCD2E5F7G9CFEDCGBH9I;JK<?JAIHBAJ@?K>=<K;I:9HG87F65E432D1@
123456789:;<=>?@1ABCD2EF36EG7H9CGEDCHBI9J;K=AJIBAK@?>=K<;J:9IH87G6F543F2D1@
123456789:;<=>?@1ABCD2E5F7G9CFEDCGBH9IJ:=IK>AIHBAK@?>K=J<;:J9HG87F65E432D1@
123456789:;<=>?@1ABCD2E4FG58FH9CFEDCHBI9J;K=AJIBAK@?>=K<;J:9IH8G765G4E32D1@
123456789:;<=>?@1ABCD2E5F7GH8;IJ<K>AJIBHGCFEDCGBIAK@?>K=<J;H:98H7F65E432D1@
123456789:;<=>?@1ABCD2E4F6GH7:IJ;K=AJIBHGCFEDCGBIAK@?>=K<;J:H987H6F54E32D1@
123456789:;<=>?@1ABCD2E4F6GH8;IJ<K>AJIBHGCFEDCGBIAK@?>K=<J;H:98H76F54E32D1@
123456789:;<=>?@1ABCD2E4F6GH7:IJ<K>AJIBHGCFEDCGBIAK@?>K=<J;:H987H6F54E32D1@
123456789:;<=>?@1ABCD2E4FG58FH:CFEDCHBI:J<K>AJIBAK@?>K=<J;:IH98G765G4E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8IJ:=IK>AIHBAK@?>K=J<;:J98HG76F54E32D1@
123456789:;<=>?@1ABCD2EF36EG7H:CGEDCHBI:J<K>AJIBAK@?>K=<J;:IH987G6F543F2D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I;JK<?JAIHBAJ@?K>=<K;I:98HG76F54E32D1@
123456789:;<=>?@1ABCDE14DF5G7H:CGFDCHBI:J<K>AJIBAK@?>K=<J;:IH987G65F4E321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHCI7J:K<BJICBKA=@?>=A<K;:J987IH65G43F21E@
123456789:;<=>?@1ABCDE1F3G5H8DGFEDHCI8J:K<BJICBKA=@?>=A<K;:J98IH765G43F21E@
123456789:;<=>?@1ABCDE14DF5G7H9CGFDCHBI9J<K>AJIBAK@?>K=<J;:9IH87G65F4E321E@
123456789:;<=>?@1ABCD2E4F6G9CFEDCGBH9I;JK<?JAIHBAJ@?K>=<K;I:9HG876F54E32D1@
123456789:;<=>?@1ABCD2EF36EG7H9CGEDCHBI9J<K>AJIBAK@?>K=<J;:9IH87G6F543F2D1@
123456789:;<=>?@1ABCD2E4F6G9CFEDCGBH9IJ:=IK>AIHBAK@?>K=J<;:J9HG876F54E32D1@
123456789:;<=>?@1ABCD2E4FG58FH9CFEDCHBI9J<K>AJIBAK@?>K=<J;:9IH8G765G4E32D1@
123456789:;<=>?@1ABC25BD6EFG6H9I;J>FIHGFJEK>AEDBAK@?>KJ=<;I:9H876GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4H7I9J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:9I87H654GD32C1@
123456789:;<=>?@1ABC25DE6F9G;HIJ;K>AJIBHDGFEDHCBIAK@?>K=<;JG:9F876E5C432C1@
123456789:;<=>?@1ABC2D4E7FGH7I9J<KAGJIHGKFBEDCBFAK=@?>=A<J;:9I87HE654D32C1@
123456789:;<=>?@1ABC2DEF2G4H7I9EHGFEIDJ9K<BJDCBKA=@?>=A<K;:9JI87H654G32FC1@
123456789:;<=>?@1ABC25BD6E9FGH9I;J>K@GJIHGKFAEDBAF@K?>J=<;I:9HE876D5C432C1@
123456789:;<=>?@1ABC1DEF1G4H6I9EHGFEIDJ9K<BJDCBKA=@?>=A<K;:9JI876H54G321FC@
123456789:;<=>?@1ABC1D4EFG4H7I9J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:9I87H654GD321C@
123456789:;<=>?@1ABC25BD6E8FGH8I;J=K@GJIHGKFAEDBAF@K?>=J<;I:98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2G5H7I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI987H65G432FC1@
123456789:;<=>?@1ABC2D4E6FGH6I9J;KAGJIHGKFBEDCBFAK=@?>=A<;J:9I876HE54D32C1@
123456789:;<=>?@1ABC2D4E7FGH7I9J;KAGJIHGKFBEDCBFAK=@?>=A<;J:9I87HE654D32C1@
123456789:;<=>?@1ABC2DEF2G5H7I9EHGFEIDJ9K<BJDCBKA=@?>=A<K;:9JI87H65G432FC1@
123456789:;<=>?@1ABC25BD6E9FGH9I;J=K@GJIHGKFAEDBAF@K?>=J<;I:9HE876D5C432C1@
123456789:;<=>?@1ABC25BD6E9FGH9I<J>K@GJIHGKFAEDBAF@K?>J=<I;:9HE876D5C432C1@
123456789:;<=>?@1ABC2DEF2G4H6I9EHGFEIDJ9K<BJDCBKA=@?>=A<K;:9JI876H54G32FC1@
123456789:;<=>?@1ABC2D4E7FGH7I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I987HE654D32C1@
123456789:;<=>?@1ABC25DE6F8G;HIJ;K>AJIBHDGFEDHCBIAK@?>K=<;JG:98F76E5C432C1@
123456789:;<=>?@1ABC25BD6EFG6H9I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:9H876GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4H6I9J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:9I876H54GD32C1@
123456789:;<=>?@1ABC2D4EFG4H7I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I987H654GD32C1@
123456789:;<=>?@1ABC25BD6EFG6H8I;J>FIHGFJEK>AEDBAK@?>KJ=<;I:98H76GD5C432C1@
123456789:;<=>?@1ABC1D4E6FGH6I9J<KAGJIHGKFBEDCBFAK=@?>=A<J;:9I876HE54D321C@
123456789:;<=>?@1ABC1D4E7FGH7I9J<KAGJIHGKFBEDCBFAK=@?>=A<J;:9I87HE654D321C@
123456789:;<=>?@1ABC25BD6EFG6H8I;J=FIHGFJEK=AEDBAK@?>=KJ<;I:98H76GD5C432C1@
123456789:;<=>?@1ABC2D5EFG5H7I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I987H65GD432C1@
123456789:;<=>?@1ABC2D4EFG4H6I9J;FIHGFJEK;BEDCBKA=@?>=A<;KJ:9I876H54GD32C1@
123456789:;<=>?@1ABC2DEF2G4H7I9EHGFEIDJ9K;BJDCBKA=@?>=A<;K:9JI87H654G32FC1@
123456789:;<=>?@1ABC2D5E7FGH7I9J<KAGJIHGKFBEDCBFAK=@?>=A<J;:9I87HE65D432C1@
123456789:;<=>?@1ABC25DE6F9G;HIJ;K=AJIBHDGFEDHCBIAK@?>=K<;JG:9F876E5C432C1@
123456789:;<=>?@1ABC1DEF1G4H7I9EHGFEIDJ9K<BJDCBKA=@?>=A<K;:9JI87H654G321FC@
123456789:;<=>?@1ABC1D4EFG4H6I9J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:9I876H54GD321C@
123456789:;<=>?@1ABC25BD6E8FGH8I;J>K@GJIHGKFAEDBAF@K?>J=<;I:98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2G4H7I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI987H654G32FC1@
123456789:;<=>?@1ABC2D4E6FGH6I9J<KAGJIHGKFBEDCBFAK=@?>=A<J;:9I876HE54D32C1@
123456789:;<=>?@1ABC25DE6F9G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:9F876E5C432C1@
123456789:;<=>?@1ABC25BD6EFG6H9I;J=FIHGFJEK=AEDBAK@?>=KJ<;I:9H876GD5C432C1@
123456789:;<=>?@1ABC2D5EFG5H7I9J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:9I87H65GD432C1@
123456789:;<=>?@1ABC2D4EFG4H7I9J;FIHGFJEK;BEDCBKA=@?>=A<;KJ:9I87H654GD32C1@
123456789:;<=>?@1ABC2DEF2G4H6I9EHGFEIDJ9K;BJDCBKA=@?>=A<;K:9JI876H54G32FC1@
123456789:;<=>?@1ABC2D5E7FGH7I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I987HE65D432C1@
123456789:;<=>?@1ABC25DE6F8G;HIJ;K=AJIBHDGFEDHCBIAK@?>=K<;JG:98F76E5C432C1@
123456789:;<=>?@1ABC2D5E7FGH7I9J;KAGJIHGKFBEDCBFAK=@?>=A<;J:9I87HE65D432C1@
123456789:;<=>?@1ABC2D4E6FGH6I8J;KAGJIHGKFBEDCBFAK=@?>=A<;J:98I76HE54D32C1@
123456789:;<=>?@1ABC2DEF2G5H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H765G432FC1@
123456789:;<=>?@1ABC25BD6E8FGH8I:J=K@GJIHGKFAEDBAF@K?>=J<;:I98HE76D5C432C1@
123456789:;<=>?@1ABC1D4EFG4H7I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I987H654GD321C@
123456789:;<=>?@1ABC1DEF1G3H6I9EHGFEIDJ9K<BJDCBKA=@?>=A<K;:9JI876H543G21FC@
123456789:;<=>?@1ABC1D3E6FGH6I9J<KAGJIHGKFBEDCBFAK=@?>=A<J;:9I876HE543D21C@
123456789:;<=>?@1ABC1D4E7FGH7I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I987HE654D321C@
123456789:;<=>?@1ABC25BD6EFG6H8I:J=FIHGFJEK=AEDBAK@?>=KJ<;:I98H76GD5C432C1@
123456789:;<=>?@1ABC2D5EFG5H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H765GD432C1@
123456789:;<=>?@1ABC2D4EFG4H6I8J;FIHGFJEK;BEDCBKA=@?>=A<;KJ:98I76H54GD32C1@
123456789:;<=>?@1ABC2DEF2G5H7I9EHGFEIDJ9K;BJDCBKA=@?>=A<;K:9JI87H65G432FC1@
123456789:;<=>?@1ABC25BD6EFG6H8I:JKL:M<N>OEKNMLKOJFIHGFJEOP>AEDBAP@?>PN=<M;:LI98H76GD5C432C1@
123456789:;<=>?@1ABC2D4EFG4H6I8JKL8M:N<OEKNMLKOJFIHGFJEOP<BEDCBPA=@?>=A<PN;:M98LI76H54GD32C1@
123456789:;<=>?@1ABC1D4E6FGH6I8J:KLM:N<OAPFLONMLPKGJIHGKFPBEDCBFAO=@?>=A<N;:MJ98I76HE54D321C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7M9N<OAKNMLKOPBEKJFIHGFJEPDCBPAO=@?>=A<N;:9M87LI65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIJK8L:M<NOP<BODNJMLKJNEDOCBPA=@?>=A<PM;:L98KI76H543G21FC@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7M:N<JMLKJNOP<BODJIEHGFEIDOCBPA=@?>=A<PN;:M987L65KH43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I8J:FIHGFJKL:M<NAOPBEOKNMLKOFEPDCBPAN=@?>=A<M;:LJ98I765H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7M9NDJMLKJNIEHGFEIDNO9P<BODCBPA=@?>=A<P;:9OM87L65KH43G21FC@
123456789:;<=>?@1ABC1D4EFG4H6I8JKL8M:N<OEKNMLKOJFIHGFJEOP<BEDCBPA=@?>=A<PN;:M98LI76H54GD321C@
123456789:;<=>?@1ABC25BD6E8FGH8I:J<KLM<N>O@PFLONMLPKGJIHGKFPAEDBAF@O?>N=<MJ;:I98HE76D5C432C1@
123456789:;<=>?@1ABC2DEF2G4H6IJK6L8M:NDJMLKJNIEHGFEIDNO:P<BODCBPA=@?>=A<P;:OM98L76KH54G32FC1@
123456789:;<=>?@1ABC2D4E6FGH6I8J:KLM:N<OAPFLONMLPKGJIHGKFPBEDCBFAO=@?>=A<N;:MJ98I76HE54D32C1@
123456789:;<=>?@1ABC25DE6F8GHI8J:K<LMN<O>ANMBPDGMLHKJIHLGPFEDPCBMAO@?>O=<NK;:J98IF76E5C432C1@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIJK8L:M<NOP<BODNJMLKJNEDOCBPA=@?>=A<PM;:L98KI76H54G321FC@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7M9N<JMLKJNOP<BODJIEHGFEIDOCBPA=@?>=A<PN;:9M87L65KH43G21FC@
123456789:;<=>?@1ABC1D3EFG3H6I8J:FIHGFJKL:M<NAOPBEOKNMLKOFEPDCBPAN=@?>=A<M;:LJ98I76H543GD21C@
123456789:;<=>?@1ABC1D3EFG3H5I7J:FIHGFJKL:M<NAOPBEOKNMLKOFEPDCBPAN=@?>=A<M;:LJ987I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L8M:N<JMLKJNOP<BODJIEHGFEIDOCBPA=@?>=A<PN;:M98L765KH43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIJK8L:M<NOP<BODNJMLKJNEDOCBPA=@?>=A<PM;:L98KI765H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7M:N<OAKNMLKOPBEKJFIHGFJEPDCBPAO=@?>=A<N;:M987LI65H43GD21C@
123456789:;<=>?@1ABC1D3E6FGH6I8J:KLM:N<OAPFLONMLPKGJIHGKFPBEDCBFAO=@?>=A<N;:MJ98I76HE543D21C@
123456789:;<=>?@1ABC25BD6EFG6HIJ6K8L:M<ILKJIMHN<O>FNHGFOEP>AEDBAP@?>PO=<NM;:L98K76JGD5C432C1@
123456789:;<=>?@1ABC2D4EFG4H6IJK6L8M:N<JMLKJNIO<FIHGFOEP<BEDCBPA=@?>=A<PON;:M98L76KH54GD32C1@
123456789:;<=>?@1ABC2D4EFG4HIJ4K6L8M:ILKJIMHN:O<FNHGFOEP<BEDCBPA=@?>=A<PO;:NM98L76K54JGD32C1@
123456789:;<=>?@1ABC25BD6EFG6H8IJK8L:M<N>JMLKJNIO>FIHGFOEP>AEDBAP@?>PON=<M;:L98KH76GD5C432C1@
123456789:;<=>?@1ABC1D4E6FGH6IJK6L8M:N<JMLKJNIO<PAGOIHGPFBEDCBFAP=@?>=A<ON;:M98L76KHE54D321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7N9O<PALONMLPKBJDCBKAP=@?>=A<O;:9N87MJI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8KLM8N:O<PALONMLPKBJDCBKAP=@?>=A<O;:N98MJI76H543G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJK5L7M:N<JMLKJNIO<PAGOIHGPFBEDCBFAP=@?>=A<ON;:M987L65KHE43D21C@
123456789:;<=>?@1ABC1DEF1G3HIJ3K5L8M:ILKJIMHN:EHGFENDO:P<BODCBPA=@?>=A<P;:ONM98L765K43JG21FC@
123456789:;<=>?@1ABC1D3EFG3HIJ3K5L8M:ILKJIMHN:O<FNHGFOEP<BEDCBPA=@?>=A<PO;:NM98L765K43JGD21C@
123456789:;<=>?@1ABC1D3EFG3H5IJK5L7M:N<JMLKJNIO<FIHGFOEP<BEDCBPA=@?>=A<PON;:M987L65KH43GD21C@
123456789:;<=>?@1ABC1DEF1GHI1J3K6L8HKJIHLGM8N:EMGFENDO:P<BODCBPA=@?>=A<P;:ON98ML76K543J21IFC@
123456789:;<=>?@1ABC1D3E5FGH5I7JKL7M9N<OAKNMLKOJPAGJIHGPFBEDCBFAPO=@?>=A<N;:9M87LI65HE43D21C@
123456789:;<=>?@1ABC1D4E6FGH6I8JKL8M:N<OAKNMLKOJPAGJIHGPFBEDCBFAPO=@?>=A<N;:M98LI76HE54D321C@
123456789:;<=>?@1ABC1DEF1GHI1J3K5L7HKJIHLGM7N9EMGFENDO9P<BODCBPA=@?>=A<P;:9ON87ML65K43J21IFC@
123456789:;<=>?@1ABC1D4EFG4H6IJK6L8M:N<JMLKJNIO<FIHGFOEP<BEDCBPA=@?>=A<PON;:M98L76KH54GD321C@
123456789:;<=>?@1ABC25BD6E8FGH8IJK8L:M<N>JMLKJNIO>P@GOIHGPFAEDBAF@P?>ON=<M;:L98KHE76D5C432C1@
123456789:;<=>?@1ABC2DEF2G4HIJ4K6L8M:ILKJIMHN:EHGFENDO:P<BODCBPA=@?>=A<P;:ONM98L76K54JG32FC1@
123456789:;<=>?@1ABC2D4E6FGH6IJK6L8M:N<JMLKJNIO<PAGOIHGPFBEDCBFAP=@?>=A<ON;:M98L76KHE54D32C1@
123456789:;<=>?@1ABC25DE6FGH6I8J:K<GJIHGKFL<MNO<P>AONBMDLFEDMCBNAP@?>P=<OLK;:J98I76HE5C432C1@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8KLM8N:O<PALONMLPKBJDCBKAP=@?>=A<O;:N98MJI76H54G321FC@
123456789:;<=>?@1ABC1D3E5FGH5IJK5L7M9N<JMLKJNIO<PAGOIHGPFBEDCBFAP=@?>=A<ON;:9M87L65KHE43D21C@
123456789:;<=>?@1ABC1DEF1G3HIJ3K6L8M:ILKJIMHN:EHGFENDO:P<BODCBPA=@?>=A<P;:ONM98L76K543JG21FC@
123456789:;<=>?@1ABC1D3EFG3HIJ3K5L7M:ILKJIMHN:O<FNHGFOEP<BEDCBPA=@?>=A<PO;:NM987L65K43JGD21C@
123456789:;<=>?@1ABC1D3EFG3H5IJK5L8M:N<JMLKJNIO<FIHGFOEP<BEDCBPA=@?>=A<PON;:M98L765KH43GD21C@
123456789:;<=>?@1ABC1DEF1GHI1J3K5L8HKJIHLGM8N:EMGFENDO:P<BODCBPA=@?>=A<P;:ON98ML765K43J21IFC@
123456789:;<=>?@1ABC1D3E5FGH5I7JKL7M:N<OAKNMLKOJPAGJIHGPFBEDCBFAPO=@?>=A<N;:M987LI65HE43D21C@
123456789:;<=>?@1ABC1D3E6FGH6I8JKL8M:N<OAKNMLKOJPAGJIHGPFBEDCBFAPO=@?>=A<N;:M98LI76HE543D21C@
123456789:;<=>?@1ABC25DE6F8G:HIJ:K<LMN<O>ANMBLPCILKJIPHDGFEDHCPBMAO@?>O=<NK;:JG98F76E5C432C1@
123456789:;<=>?@1ABC2D4E6FGH6I8JKL8M:N<OAKNMLKOJPAGJIHGPFBEDCBFAPO=@?>=A<N;:M98LI76HE54D32C1@
123456789:;<=>?@1ABC2DEF2GHI2J4K6L8HKJIHLGM8N:EMGFENDO:P<BODCBPA=@?>=A<P;:ON98ML76K54J32IFC1@
123456789:;<=>?@1ABC25BD6E8FGH8I:JKL:M<N>O@KNMLKOJP@GJIHGPFAEDBAF@PO?>N=<M;:LI98HE76D5C432C1@
123456789:;<=>?@1ABC1D4EFG4HIJ4K6L8M:ILKJIMHN:O<FNHGFOEP<BEDCBPA=@?>=A<PO;:NM98L76K54JGD321C@
123456789:;<=>?@1ABC1DEF1G3HIJ3K5L7M9ILKJIMHN9EHGFENDO9P<BODCBPA=@?>=A<P;:9ONM87L65K43JG21FC@
123456789:;<=>?@1ABC1D3E6FGH6IJK6L8M:N<JMLKJNIO<PAGOIHGPFBEDCBFAP=@?>=A<ON;:M98L76KHE543D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7N:O<PALONMLPKBJDCBKAP=@?>=A<O;:N987MJI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8KLM8N:O<PALONMLPKBJDCBKAP=@?>=A<O;:N98MJI765H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJK5L8M:N<JMLKJNIO<PAGOIHGPFBEDCBFAP=@?>=A<ON;:M98L765KHE43D21C@
123456789:;<=>?@1ABC1DEF1G3HIJ3K5L7M:ILKJIMHN:EHGFENDO:P<BODCBPA=@?>=A<P;:ONM987L65K43JG21FC@
123456789:;<=>?@1ABC1D3EFG3HIJ3K6L8M:ILKJIMHN:O<FNHGFOEP<BEDCBPA=@?>=A<PO;:NM98L76K543JGD21C@
123456789:;<=>?@1ABC1D3EFG3H5IJK5L7M9N<JMLKJNIO<FIHGFOEP<BEDCBPA=@?>=A<PON;:9M87L65KH43GD21C@
123456789:;<=>?@1ABC1DEF1GHI1J4K6L8HKJIHLGM8N:EMGFENDO:P<BODCBPA=@?>=A<P;:ON98ML76K54J321IFC@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHIJ8K:L=MBILKJIMDCBMA=@?>=AL<;:K98JH76G54F32E1C@
123456789:;<=>?@1ABC1DE25DFG5H8I:JBFIHGFJDCBJK:L<M>ALKBAM@?>M=<L;:KI98H765GE432E1C@
123456789:;<=>?@1ABC25BDE5F7GH8I:J<K>GJIHGKLM>ALDGFEDLBAM@?>MK=<J;:I98H7F65EC432C1@
123456789:;<=>?@1ABC2D4EFG4H6I8J:FIHGFJK;L=MBELKFEMDCBMA=@?>=AL<;K:J98I76H54GD32C1@
123456789:;<=>?@1ABC2DE3F5GH6I8J:K<GJIHGKLM<BLDGFEDLCBMA=@?>=A<MK;:J98I76H5F43E2C1@
123456789:;<=>?@1ABC25BD6EFG6H8I:J<FIHGFJK=L?MAELKFEMDBAM@?L>=K<J;:I98H76GD5C432C1@
123456789:;<=>?@1ABC1D4EF5G7HI8J:K<LAHKJIHLMBEHGFEMDCBMAL=@?>=A<K;:J98I7G65F4D321C@
123456789:;<=>?@1ABC1D4EF58GH9I;J=KL>AKMBEKGJIHGKFEMDCBMAL@?>L=J<;I:9H8F765F4D321C@
123456789:;<=>?@1ABC1DEF1G3H6IJ7K9DJIEHGFEIDKL:M<BLDCBMA=@?>=A<M;:L9K87J6H543G21FC@
123456789:;<=>?@1ABC1D4E6FGH6IJ7:IK;L=GKIHGLM>AGFBEDCBFAM@?>M=L<;K:J987J6HE54D321C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGHI8J:K=LM>ALHKJIHLBAM@?>M=K<;:J98IG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4GH5I8J:KDGJIHGKFEDKL:M<BLDCBMA=@?>=A<M;:LJ98I765H4F32E1C@
123456789:;<=>?@1ABC1D3EFG36FH7I9J;EIHFEJKL;M=ALKBEDCBKAM@?>=M<;LJ:9I87H6G543GD21C@
123456789:;<=>?@1ABC1D4E6FGH6I8J:KL;>KGJIHGKM>AGFBEDCBFAM@?>ML=<;L:J98I76HE54D321C@
123456789:;<=>?@1ABC1DE25DFG5H7I9J;FIHGFJKL;M=ALKBFDCBKAM@?>=M<;LJ:9I87H65GE432E1C@
123456789:;<=>?@1ABC1DE2F5G7HIJ7K9L;M=ILKJIMBHDGFEDHCBIA=@?>=AM<;L:9K87JG65F432E1C@
123456789:;<=>?@1ABC25DE6F8G:HI;J=KL>AKMBHKJIHMDGFEDHCBMAL@?>L=J<;I:G98F76E5C432C1@
123456789:;<=>?@1ABC2D4EF5G7HI8J:K<LAHKJIHLMBEHGFEMDCBMAL=@?>=A<K;:J98I7G65F4D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIJ9K;LM<BLDKJEDLCBMA=@?>=A<M;K:9J8I76H54G32FC1@
123456789:;<=>?@1ABC25BD6EF7G9HI:J<K>L@HKJIHLMAEHGFEMDBAM@L?>K=<J;:I9G87F6D5C432C1@
123456789:;<=>?@1ABC1D4EFG4H6I8J:FIHGFJK;L=MBELKFEMDCBMA=@?>=AL<;K:J98I76H54GD321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFGH7I:JK;>JLM>ALGJIHGLBAM@?>MK=<;K:I987HF65E43D21C@
123456789:;<=>?@1ABC1DE25DFG5H7I:JBFIHGFJDCBJK:L<M>ALKBAM@?>M=<L;:KI987H65GE432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHIJ8K;L=MBILKJIMDCBMA=@?>=AL<;K:98JH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G7HIJ7K9L;M=ILKJIMBHDGFEDHCBIA=@?>=AM<;L:9K87JG654F32E1C@
123456789:;<=>?@1ABC1DE25DFG5H7I9J;FIHGFJKL;M>ALKBFDCBKAM@?>M=<;LJ:9I87H65GE432E1C@
123456789:;<=>?@1ABC1D3E6FGH6I8J:KL;>KGJIHGKM>AGFBEDCBFAM@?>ML=<;L:J98I76HE543D21C@
123456789:;<=>?@1ABC1D3EFG36FH7I9J;EIHFEJKL;M>ALKBEDCBKAM@?>M=<;LJ:9I87H6G543GD21C@
123456789:;<=>?@1ABC1DE2F4GH5I7J:KDGJIHGKFEDKL:M<BLDCBMA=@?>=A<M;:LJ987I65H4F32E1C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGHI8J;K=LM>ALHKJIHLBAM@?>M=K<;J:98IG76F5E432E1C@
123456789:;<=>?@1ABC1D3EF4G6HI7J9K<LEHKJIHLGFELM<BEDCBMA=@?>=A<MK;:9J87I6G54F3D21C@
123456789:;<=>?@1ABC1DEF1G4H6IJ7K9DJIEHGFEIDKL:M<BLDCBMA=@?>=A<M;:L9K87J6H54G321FC@
123456789:;<=>?@1ABC1DE2F4G7HIJ7:IBHDGFEDHCBIK:L<M>ALKBAM@?>M=<L;:KJ987JG654F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHIJ8;IKL;M>ALKBIDCBKAM@?>M=<;LJ:98JH76G54F32E1C@
123456789:;<=>?@1ABC25BDE5FG6H8I:J<FIHGFJK=LM>ALDKFEDLBAM@?>M=K<J;:I98H76G5EC432C1@
123456789:;<=>?@1ABC2D4EF5GH6I8J:K<GJIHGKL=MBELGFEMDCBMA=@?>=AL<K;:J98I76H5F4D32C1@
123456789:;<=>?@1ABC2DE3FG4H6I8J:FIHGFJK;LM<BLDKFEDLCBMA=@?>=A<M;K:J98I76H54G3E2C1@
123456789:;<=>?@1ABC25BD6EF7GH8I:J<K>GJIHGKL?MAELGFEMDBAM@?L>K=<J;:I98H7F6D5C432C1@
123456789:;<=>?@1ABC1DEF14EG5H8IJ9BIDHGEDICBJK:L<M>ALKBAM@?>M=<L;:K9J8H765G4F321FC@
123456789:;<=>?@1ABC1DE2F5GH69GIJ9BIDGFEDICBJK:L<M>ALKBAM@?>M=<L;:K9JH876H5F432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHIJ8;IKL;M=ALKBIDCBKAM@?>=M<;LJ:98JH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F5G7HIJ7:IBHDGFEDHCBIK:L<M>ALKBAM@?>M=<L;:KJ987JG65F432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7:HDGFEDHJ:KL;M=ALKBJDCBKAM@?>=M<;L:JI987I6G54F32E1C@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDIJ:KL;M>ALKBJDCBKAM@?>M=<;L:J9I87H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG3H5I8JK9DJFIHGFJEDKL:M<BLDCBMA=@?>=A<M;:L9K8I765H43G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDIJ:KL;M>ALKBJDCBKAM@?>M=<;L:J9I87H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDIJ:KL;M=ALKBJDCBKAM@?>=M<;L:J9I87H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H6I8JK9DJFIHGFJEDKL:M<BLDCBMA=@?>=A<M;:L9K8I76H543G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDIJ:KL;M=ALKBJDCBKAM@?>=M<;L:J9I87H65G4F321FC@
123456789:;<=>?@1ABC1DE2F4G6HI7:HDGFEDHJ:KL;M>ALKBJDCBKAM@?>M=<;L:JI987I6G54F32E1C@
123456789:;<=>?@1ABC25DE6F8G:HIJ:K<L>MNO>ANPBHNMILKJIMHPDGFEDHCBPAO@?>OL=<K;:JG98F76E5C432C1@
123456789:;<=>?@1ABC2D4EFG4H6I8JKL8M:N<OAKNMLKOPBEKJFIHGFJEPDCBPAO=@?>=A<N;:M98LI76H54GD32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIJK8L:M<NOP<BODNJMLKJNEDOCBPA=@?>=A<PM;:L98KI76H54G32FC1@
123456789:;<=>?@1ABC25BD6EFG6H8I:JKL:M<N>O@KNMLKOPAEKJFIHGFJEPDBAP@O?>N=<M;:LI98H76GD5C432C1@
123456789:;<=>?@1ABC1D4EFG4H6I8J:FIHGFJKL:M<NAOPBEOKNMLKOFEPDCBPAN=@?>=A<M;:LJ98I76H54GD321C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJKL9M<NAOPBEOKNMLKOFEPDCBPAN=@?>=A<M;:9LJ87I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H6IJK6L8M:N<JMLKJNOP<BODJIEHGFEIDOCBPA=@?>=A<PN;:M98L76KH543G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIJK7L:M<NOP<BODNJMLKJNEDOCBPA=@?>=A<PM;:L987KI65H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I8JKL8M:N<OAKNMLKOPBEKJFIHGFJEPDCBPAO=@?>=A<N;:M98LI765H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I8J:KLM:N<OAPFLONMLPKGJIHGKFPBEDCBFAO=@?>=A<N;:MJ98I765HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7M:NDJMLKJNIEHGFEIDNO:P<BODCBPA=@?>=A<P;:OM987L65KH43G21FC@
123456789:;<=>?@1ABC1D3EFG3H6I8JKL8M:N<OEKNMLKOJFIHGFJEOP<BEDCBPA=@?>=A<PN;:M98LI76H543GD21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7M9N<OEKNMLKOJFIHGFJEOP<BEDCBPA=@?>=A<PN;:9M87LI65H43GD21C@
123456789:;<=>?@1ABC1DEF1G4H6IJK6L8M:NDJMLKJNIEHGFEIDNO:P<BODCBPA=@?>=A<P;:OM98L76KH54G321FC@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KLM9N<OAPFLONMLPKGJIHGKFPBEDCBFAO=@?>=A<N;:9MJ87I65HE43D21C@
123456789:;<=>?@1ABC1D4EFG4H6I8JKL8M:N<OAKNMLKOPBEKJFIHGFJEPDCBPAO=@?>=A<N;:M98LI76H54GD321C@
123456789:;<=>?@1ABC25BD6EFG6H8I:J<FIHGFJKL<M>N@OPAEOKNMLKOFEPDBAP@N?>M=<LJ;:I98H76GD5C432C1@
123456789:;<=>?@1ABC2DEF2G4H6IJK6L8M:N<JMLKJNOP<BODJIEHGFEIDOCBPA=@?>=A<PN;:M98L76KH54G32FC1@
123456789:;<=>?@1ABC2D4EFG4H6I8J:FIHGFJKL:M<NAOPBEOKNMLKOFEPDCBPAN=@?>=A<M;:LJ98I76H54GD32C1@
123456789:;<=>?@1ABC25DE6F8GHI8J:K<L>HKJIHLMN>AMOBPDGOMHGPFEDPCBOAN@?>NL=<K;:J98IF76E5C432C1@
123456789:;<=>?@1ABC1DEF1G4H6IJK6L8M:N<JMLKJNOP<BODJIEHGFEIDOCBPA=@?>=A<PN;:M98L76KH54G321FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIJK7L9M<NOP<BODNJMLKJNEDOCBPA=@?>=A<PM;:9L87KI65H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H6I8JKL8M:N<OAKNMLKOPBEKJFIHGFJEPDCBPAO=@?>=A<N;:M98LI76H543GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J:KLM:N<OAPFLONMLPKGJIHGKFPBEDCBFAO=@?>=A<N;:MJ987I65HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L8M:NDJMLKJNIEHGFEIDNO:P<BODCBPA=@?>=A<P;:OM98L765KH43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I8JKL8M:N<OEKNMLKOJFIHGFJEOP<BEDCBPA=@?>=A<PN;:M98LI765H43GD21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7M:N<OEKNMLKOJFIHGFJEOP<BEDCBPA=@?>=A<PN;:M987LI65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H6IJK6L8M:NDJMLKJNIEHGFEIDNO:P<BODCBPA=@?>=A<P;:OM98L76KH543G21FC@
123456789:;<=>?@1ABC69BD:E<F>AEDBAF@?>F=<E;:D9C876C54321@
123456789:;<=>?@1ABC6D8E:F<BEDCBFA=@?>=A<F;:E98D76C54321@
123456789:;<=>?@1ABC1D8E:F<BEDCBFA=@?>=A<F;:E98D7654321C@
123456789:;<=>?@1ABC1D3E5F<BEDCBFA=@?>=A<F;:98765E43D21C@
123456789:;<=>?@1ABC1D3E:F<BEDCBFA=@?>=A<F;:E9876543D21C@
123456789:;<=>?@1ABC1D3E5FG69HI:J<K>AJIHAGFBEDCBFAHK@?>K=<J;:I9G876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEI9DJ:K<BJDCBKA=@?>=A<K;:J9E87I65H43G21FC@
123456789:;<=>?@1ABC1D3EF4G6H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H76G54F3D21C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8I:J<K>AJIHAK@?>K=<J;:I98HG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H76G54F32E1C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9K;GJIHGK=FBEDCBFA=@?>=AG<;K:9J87I65HE43D21C@
123456789:;<=>?@1ABC14BDE4F6G8H:I<EHGFEIDJ<K>AJDBAK@?>K=<JI;:H98G76F54EC321C@
123456789:;<=>?@1ABC14BDE4F6G8H:DGFEDHBI:J<K>AJIBAK@?>K=<J;:IH98G76F54EC321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFGH7I9J;K=GJIHGKBA=@?>=AK<;J:9I87HF65E43D21C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCI8J:K<BJICBKA=@?>=A<K;:J98IH76G54F32E1C@
123456789:;<=>?@1ABC1DE25DF6G8H:CGFDCHBI:J<K>AJIBAK@?>K=<J;:IH98G76F5E432E1C@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJE:K<BEDCBKA=@?>=A<K;:E9J87I65H43GD21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8J:K<BJDCBKA=@?>=A<K;:J98D7I65H43G21FC@
123456789:;<=>?@1ABC1D3EF4G6HI7J9K;L=HKJIHLGM=NBEMGFENDCBNA=@?>=AML<;K:9J87I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7:HJK:CJEHGFEJDCKBL:M<N>AMLBAN@?>N=<M;:LKI987I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IJ9<KLM<N>AMLBKDJIEHGFEIDKCBLAN@?>N=<MJ;:9J8H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IJK8;LM<N>AMLBKJCIEHGFEIDCJBLAN@?>N=<M;K:98KH76G54F3D21C@
123456789:;<=>?@1ABC1DEF1GH2I4J6KL7EKGJIHGKFEL9DM:N<BMDCBNA=@?>=A<N;:M9E87L6J54I32H1FC@
123456789:;<=>?@1ABC1DEF1GH25GI6J8EIGFEJD9K;LM<N>AMLBKDCBLAN@?>N=<M;K:9D8J76I5H432H1FC@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGAH8IJ9K;L=MN>AMILKJIMHAN@?>N=L<;K:9J8HG76F5E432E1C@
123456789:;<=>?@1ABC1DEF1G3HI47HJ8EHGFEJD9K;LM<N>AMLBKDCBLAN@?>N=<M;K:9D8J7I654I3G21FC@
123456789:;<=>?@1ABC1D3EFG36FH7I9J;EIHFEJDK;LM<N>AMLBKDCBLAN@?>N=<M;KJ:9I87H6G543GD21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ69IEHGFEID9K;LM<N>AMLBKDCBLAN@?>N=<M;K:9DJ876J5H43G21FC@
123456789:;<=>?@1ABC1DE25DFG5H7I9J;FIHGFJDK;LM<N>AMLBKDCBLAN@?>N=<M;KJ:9I87H65GE432E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7:DK;LM<N>AMLBKDCBLAN@?>N=<M;K:J987JI65H43G21FC@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCI8JK9L;M=NBJMLKJNICBNA=@?>=AM<;L:9K8IH76G54F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8JK9<JLM<N>AMLBJDCBLAN@?>N=<MK;:9K8D7I65H43G21FC@
123456789:;<=>?@1ABC1D3EF47EGH7I9JK:L<M>N@JMLKJNIAHGBEDCBGAI@N?>M=<L;:K9I87HF654F3D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8J:KLM:=LN>ALKBJDCBKAN@?>N=M<;:MJ98D7I65H43G21FC@
123456789:;<=>?@1ABC1DE2F4GH5I7J9K;GJIHGKFL;MN<BMDLFEDMCBNA=@?>=A<N;LK:9J87I65H4F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8J:KL;MN<?MALKBJDCBKAM@?N>=<N;L:J98D7I65H43G21FC@
123456789:;<=>?@1ABC1DE2FG3H5I7JK8;LM<N>AMLBKDJFIHGFJEDKCBLAN@?>N=<M;K:98K7I65H43G2E1C@
123456789:;<=>?@1ABC1DEF1GHI1J3K5L7HKJIHLG8FE9DM:N<BMDCBNA=@?>=A<N;:M9E8G7L65K43J21IFC@
123456789:;<=>?@1ABC1DE2FG3H5I7J9FIHGFJED9CBK9LM:=LN>ALKBAN@?>N=M<;:M9KDJ87I65H43G2E1C@
123456789:;<=>?@1ABC1DE2FG3HI47HJ8K:FJHGFKED:CBL:M<N>AMLBAN@?>N=<M;:LDK98J7I654I3G2E1C@
123456789:;<=>?@1ABC1DE2FG3HI4J6K8L:HKJIHLGF:EDM:N<BMDCBNA=@?>=A<N;:MFL98K76J54I3G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDICB9AJK9L;M=N?JMLKJNA@?N>=M<;L:9KBI87H65G4F321FC@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8AIJ8K:L<MN=@MILKJIMA@N?>=N<L;:K98JBH76G54F32E1C@
123456789:;<=>?@1ABC1DEF14EGH4I6J8K:GJIHGKED:CBL:M<N>AMLBAN@?>N=<M;:LDK98J76I54HF321FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7HIJ7K9L;M=ILKJIMHN=@HGA@N?>=NM<;L:9K87JGF65E43D21C@
123456789:;<=>?@1ABC1DE2F4G6HI7JK8L:M<NAJMLKJNIBHDGFEDHCBIAN=@?>=A<M;:L98K7I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7JK8;LM<N>AMLBKJCIHDGFEDHCJBLAN@?>N=<M;K:98K7I6G54F32E1C@
123456789:;<=>?@1ABC1DEF1G3HI4J6K8LEHKJIHLGFEL9DM:N<BMDCBNA=@?>=A<N;:M9E8K76J54I3G21FC@
123456789:;<=>?@1ABC1DE2F4G6HI7J9CIHDGFEDHCJBK9LM:=LN>ALKBAN@?>N=M<;:M9KJ87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2FG36FH7I9DHFEDICJ9K;LM<N>AMLBKJCBLAN@?>N=<M;K:9JI87H6G543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7JK8L:EKJFIHGFJELDM:N<BMDCBNA=@?>=A<N;:ML98K7I65H43G2E1C@
123456789:;<=>?@1ABC1DEF14EG5H7I9DHGEDICJ9K;LM<N>AMLBKJCBLAN@?>N=<M;K:9JI87H65G4F321FC@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8;JFIHGFJE;LM<N>AMLBEDCBLAN@?>N=<M;EK:98K7I65H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH58GIJ8K:L<M>ILKJIMGN>AGFBEDCBFAN@?>NM=<L;:K98JH765HE43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9<ELM<N>AMLBEDCBLAN@?>N=<MK;:9KJ87I65H43GD21C@
123456789:;<=>?@1ABC1D3EF47EGH7IJ8K:L<M>ILKJIMHN>AHGBEDCBGAN@?>NM=<L;:K98J7HF654F3D21C@
123456789:;<=>?@1ABC1DEF14EG5H7IJ8K:CJIDHGEDICKBL:M<N>AMLBAN@?>N=<M;:LK98J7H65G4F321FC@
123456789:;<=>?@1ABC1DE2FG3H5I7J9FIHGFJEK9L;MN<BMDLKEDMCBNA=@?>=A<N;L:9KJ87I65H43G2E1C@
123456789:;<=>?@1ABC1DE2FG36FH7IJ8K:CJIDHFEDICKBL:M<N>AMLBAN@?>N=<M;:LK98J7H6G543G2E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCI8J:KLM:=LN>ALKBJICBKAN@?>N=M<;:MJ98IH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F4GH58GIJ8K:CJIDGFEDICKBL:M<N>AMLBAN@?>N=<M;:LK98JH765H4F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCI8JK9<JLM<N>AMLBJICBLAN@?>N=<MK;:9K8IH76G54F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8JK9L;M=NBJMLKJNDCBNA=@?>=AM<;L:9K8D7I65H43G21FC@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7IJ8K:L<MAILKJIMHBAM=@?>=A<L;:K98J7HG65F43E21D@
123456789:;<=>?@1ABCD14EF5G7H9IJ:CIEHGFEIDCJBK:L<M>ALKBAM@?>M=<L;:KJ9H87G65F4D321D@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HI9J;KL<?KM@HKJIHMGA@M?L>=<L;J:9I8GF76E54D32C1@
123456789:;<=>?@1ABC2DEF2GH36GI7J9EIGFEJD:CBK:L<M>ALKBAM@?>M=<L;:KD9J87I6H543H2FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HI9JK:=JL>M@HLJIHMGA@M?>L=K<;:K9I8GF76E54D32C1@
123456789:;<=>?@1ABC2DEF2G4HI58HJ9EHGFEJD:CBK:L<M>ALKBAM@?>M=<L;:KD9J8I765I4G32FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HIJ8;IK<L>M@HLKIHMGA@M?>L=<K;J:98JGF76E54D32C1@
123456789:;<=>?@1ABC2DEF2G4H6IJ7:IEHGFEID:CBK:L<M>ALKBAM@?>M=<L;:KDJ987J6H54G32FC1@
123456789:;<=>?@1ABC2D4E6FG7:HIJ:K<L>M@ILKJIMHAGFBEDCBFAH@M?>L=<K;:JG987G6E54D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8;KL<M>ALKBJDCBKAM@?>M=<L;J:98JI76H54G32FC1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGAH9IJ:K<L>M@ILKJIMHA@M?>L=<K;:J9HG8F765F4D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID9CBJ9KL:=KM>AKJBAM@?>M=L<;:L9JD8I76H54G32FC1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGAH9IJ:K<L>M@ILKJIMHA@M?>L=<K;:J9HG87F6E543E2C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID9CBJ9K;LM<?LAKJBAL@?M>=<M;K:9JD8I76H54G32FC1@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGAH9IJ:K<L>M@ILKJIMHA@M?>L=<K;:J9HG87F65E4D321D@
123456789:;<=>?@1ABCD1EFG1H3I5J7FIHGFJE8DCK8L:M<BLKCBMA=@?>=A<M;:L98KE7J65I43H21GD@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGH8I:J<BIHCBJA=@?>=A<J;:I98H7G65F43E21D@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGH:I<J>AIHBAJ@?>J=<I;:H9G87F65E4D321D@
123456789:;<=>?@1ABC2D4E6F8BEDCBFG9H;IJ<?IAHGBAI@?J>=<J;H:9G8F76E54D32C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGH:I<J>AIHBAJ@?>J=<I;:H9G87F6E543E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFG9HI:=HJ>AHGBAJ@?>J=I<;:I9G8F76E54D32C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGH:I<J>AIHBAJ@?>J=<I;:H9G8F765F4D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFGH8;GI<J>AIGBAJ@?>J=<I;H:98HF76E54D32C1@
123456789:;<=>?@1ABC2D4E6FG7:FBEDCBFH:I<J>AIHBAJ@?>J=<I;:HG987G6E54D32C1@
123456789:;<=>?@1ABC1D3EF4G6H8I:J<BIHKBEHGFEKDCBKJA=@?>=A<J;:I98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EG8H:I<J>AIKBEIHGEKDCBKAJ@?>J=<I;:H98G7F654F3D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:J<BIKCFIHGFKEDCKBJA=@?>=A<J;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG69FH:I<J>AIKBEIHFEKDCBKAJ@?>J=<I;:H9G876G5E43D21C@
123456789:;<=>?@1ABC1DE25DF6G8H:I<J>AIKBFIHGFKDCBKAJ@?>J=<I;:H98G76F5E432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8I:J<BKDGJIHGKFEDKCBJA=@?>=A<J;:I98H76G54F32E1C@
123456789:;<=>?@1ABC1D3E5F7G9H;I=JBKDGJIHGKFEDKCBJA=@?>=AI<;H:9G87F65E43D21C@
123456789:;<=>?@1ABC14BDE4F6G8H:I<J>AKDGJIHGKFEDKBAJ@?>J=<I;:H98G76F54EC321C@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHIJ9<IKL<M>ALKBIDCBKAM@?>M=<LJ;:9JH87G65F43E2C1@
123456789:;<=>?@1ABC2D4E6FGH69GIJ9K;L=M?ILKJIMAGFBEDCBFAI@?M>=L<;K:9JH876HE54D32C1@
123456789:;<=>?@1ABC2DE3F5G7HI8;HDGFEDHJ;KL<M>ALKBJDCBKAM@?>M=<L;JI:98I7G65F43E2C1@
123456789:;<=>?@1ABC2D4E6FG7HIJ7:IK;L=M?HLKIHMAGFBEDCBFAH@?M>=L<;K:J987JG6E54D32C1@
123456789:;<=>?@1ABC2DE3F5GH69GI:DGFEDIJ;KL<M>ALKBJDCBKAM@?>M=<L;J:I9H876H5F43E2C1@
123456789:;<=>?@1ABC2D4E6FG7HI8JK9<JL=M?HLJIHMAGFBEDCBFAH@?M>=L<K;:9K8I7G6E54D32C1@
123456789:;<=>?@1ABC2DE3FG47FH8I:DHFEDIJ;KL<M>ALKBJDCBKAM@?>M=<L;J:I98H7G654G3E2C1@
123456789:;<=>?@1ABC2D4E6FG7HI8J:KL;>KM?HKJIHMAGFBEDCBFAH@?M>L=<;L:J98I7G6E54D32C1@
123456789:;<=>?@1ABC2DEF25EG6H8I:DHGEDIJ;KL<M>ALKBJDCBKAM@?>M=<L;J:I98H76G5F432FC1@
123456789:;<=>?@1ABC2D4E6FG7HI8J:K<LM=@LHKJIHLAGFBEDCBFAH@M?>=M<K;:J98I7G6E54D32C1@
123456789:;<=>?@1ABCD1EF2G4H6I8EHGFEIJ9KL:M<BLKCJEDCKBMA=@?>=A<M;:L9J8I76H54G32F1D@
123456789:;<=>?@1ABCD14CE5F7GH8IJ9K;L=M?ILKJIMAHGBFECBGAI@?M>=L<;K:9J8H7F65E4D321D@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHI:JK;LM<?LAKJBIDCBJAL@?M>=<M;K:I9H87G65F43E2C1@
123456789:;<=>?@1ABC2DE36DF7GH8IJ9K;L=M?ILKJIMAHGBFDCBGAI@?M>=L<;K:9J8H7F6E543E2C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHI:JKL:=KM>AKJBIDCBJAM@?>M=L<;:LI9H87G65F43E2C1@
123456789:;<=>?@1ABC2D4EF58EGH8IJ9K;L=M?ILKJIMAHGBEDCBGAI@?M>=L<;K:9J8HF765F4D32C1@
123456789:;<=>?@1ABC2D4EF5G7H9IJ:=KL>AKMBEKJIEHGFEIMDCBMAL@?>L=J<;:J9H87G65F4D32C1@
123456789:;<=>?@1ABC2D4EF58GH9I;J=KL>AKMBEKGJIHGKFEMDCBMAL@?>L=J<;I:9H8F765F4D32C1@
123456789:;<=>?@1ABC2D4EF5G7HI8;HJ<EHGFEJKL<M>ALKBEDCBKAM@?>M=<LJ;I:98I7G65F4D32C1@
123456789:;<=>?@1ABC2D4E6FGH6IJ7:IK;L=GKIHGLM>AGFBEDCBFAM@?>M=L<;K:J987J6HE54D32C1@
123456789:;<=>?@1ABC2D4EF5GH69GI:J<EIGFEJKL<M>ALKBEDCBKAM@?>M=<LJ;:I9H876H5F4D32C1@
123456789:;<=>?@1ABC2D4E6FGH6I8JK9<JL=GJIHGLM>AGFBEDCBFAM@?>M=L<K;:9K8I76HE54D32C1@
123456789:;<=>?@1ABC2D4EFG47FH8I:J<EIHFEJKL<M>ALKBEDCBKAM@?>M=<LJ;:I98H7G654GD32C1@
123456789:;<=>?@1ABC2D4E6FGH6I8J:KL;>KGJIHGKM>AGFBEDCBFAM@?>ML=<;L:J98I76HE54D32C1@
123456789:;<=>?@1ABC2DE36DFG6H8I:J<FIHGFJKL<M>ALKBFDCBKAM@?>M=<LJ;:I98H76GE543E2C1@
123456789:;<=>?@1ABC2D4E6FGH6I8J:K<GJIHGKLM<?LAGFBEDCBFAL@?M>=<MK;:J98I76HE54D32C1@
123456789:;<=>?@1ABCD14CE5FG6H8I:J<FIHGFJKL<M>ALKBFECBKAM@?>M=<LJ;:I98H76G5E4D321D@
123456789:;<=>?@1ABCD1E3F5GHI5J7K9L;HKJIHLM<BHGCFEDCGBMA=@?>=A<M;L:9K87J65IF43E21D@
123456789:;<=>?@1ABCD1E3FG4H6I8J:FIHGFJKL:M<BLKCFEDCKBMA=@?>=A<M;:LJ98I76H54G3E21D@
123456789:;<=>?@1ABCD14CE5F7GHI7J9K;L=HKJIHLM>AHGBFECBGAM@?>M=L<;K:9J87IF65E4D321D@
123456789:;<=>?@1ABC2D4EF5G7H9I;EHGFEIJK;LM<?LAKJBEDCBJAL@?M>=<M;KI:9H87G65F4D32C1@
123456789:;<=>?@1ABC2DE36DF7GHI7J9K;L=HKJIHLM>AHGBFDCBGAM@?>M=L<;K:9J87IF6E543E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFGH8;GIJ;K=L?MAILKJIMGBAM@?L>=K<;JH:98HF76E54D32C1@
123456789:;<=>?@1ABC2DE3F5G7HIJ7:IBHDGFEDHCBIK:L<M>ALKBAM@?>M=<L;:KJ987JG65F43E2C1@
123456789:;<=>?@1ABC2D4E6FG7:FBEDCBFH:IJ;K=L?MAILKJIMHBAM@?L>=K<;J:HG987G6E54D32C1@
123456789:;<=>?@1ABC2DE3F5G7HI8BHDGFEDHCBIJK8;JL<M>ALJBAM@?>M=<L;K:98KI7G65F43E2C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGH:IJ;K=L?MAILKJIMHBAM@?L>=K<;J:H9G8F765F4D32C1@
123456789:;<=>?@1ABC2DE3F5G7HI8BHDGFEDHCBIJ9KL:=KM>AKJBAM@?>M=L<;:L9J8I7G65F43E2C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGH:IJ;K=L?MAILKJIMHBAM@?L>=K<;J:H9G87F6E543E2C1@
123456789:;<=>?@1ABC2DE3F5G7HI8BHDGFEDHCBIJ9K;LM<?LAKJBAL@?M>=<M;K:9J8I7G65F43E2C1@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGH:IJ;K=L?MAILKJIMHBAM@?L>=K<;J:H9G87F65E4D321D@
123456789:;<=>?@1ABCD1EF2G4H6IJ7CIEHGFEIDCJK8L:M<BLKCBMA=@?>=A<M;:L98K7J6H54G32F1D@
123456789:;<=>?@1ABC2D4E6F8BEDCBFG9HI:J<KL=@KMAHKJIHMGBAM@L?>=L<J;:I9G8F76E54D32C1@
123456789:;<=>?@1ABC2DEF25EG6H8IJ9BIDHGEDICBJK:L<M>ALKBAM@?>M=<L;:K9J8H76G5F432FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFG9HI:JK;>JL?MAHLJIHMGBAM@?L>K=<;K:I9G8F76E54D32C1@
123456789:;<=>?@1ABC2DE3FG47FH8IJ9BIDHFEDICBJK:L<M>ALKBAM@?>M=<L;:K9J8H7G654G3E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFG9HIJ9<IK=L?MAHLKIHMGBAM@?L>=K<J;:9JG8F76E54D32C1@
123456789:;<=>?@1ABC2DE3F5GH69GIJ9BIDGFEDICBJK:L<M>ALKBAM@?>M=<L;:K9JH876H5F43E2C1@
123456789:;<=>?@1ABC1D4EF5G7H9IJ:=KL>AKMBEKJIEHGFEIMDCBMAL@?>L=J<;:J9H87G65F4D321C@
123456789:;<=>?@1ABC1D4EF5G7HI8;JK<L>AKJBIHMBEHGFEMDCBMJAL@?>L=<K;I:98I7G65F4D321C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K9DJIEHGFEIDKL:M<BLDCBMA=@?>=A<M;:L9K876J5H43G21FC@
123456789:;<=>?@1ABC1D4EF5G7H9IBEHGFEIDCBIJ9KL:=KM>AKJBAM@?>M=L<;:L9JH87G65F4D321C@
123456789:;<=>?@1ABC1DE25DF6G8BFDCBGHI8J:K<LM=ALHKJIHLBAM@?>=M<K;:J98IG76F5E432E1C@
123456789:;<=>?@1ABC1DE2F5GH6I8J:KDGJIHGKFEDKL:M<BLDCBMA=@?>=A<M;:LJ98I76H5F432E1C@
123456789:;<=>?@1ABC1D4EFG47FH8I:J<EIHFEJKL<M>ALKBEDCBKAM@?>M=<LJ;:I98H7G654GD321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KL:=KGJIHGKM=AGFBEDCBFAM@?>=ML<;:L9J87I65HE43D21C@
123456789:;<=>?@1ABC25BDE5F7G9H;DGFEDHIJ;K=L?MAILKJIMDBAM@?L>=K<;JH:9G87F65EC432C1@
123456789:;<=>?@1ABC2DE3F5G7HIJ7K9L;M=ILKJIMBHDGFEDHCBIA=@?>=AM<;L:9K87JG65F43E2C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHIJ9K;L=MBILKJIMDCBMA=@?>=AL<;K:9JH87G65F43E2C1@
123456789:;<=>?@1ABC25BDE5F7G9HIJ9K;L=M?ILKJIMAHDGFEDHBAI@?M>=L<;K:9JG87F65EC432C1@
123456789:;<=>?@1ABC1D3E5F7BEDCBFGH7I9JK:=JLM=ALGJIHGLBAM@?>=MK<;:K9I87HF65E43D21C@
123456789:;<=>?@1ABC1D4EFG47FH8I:JBEIHFEJDCBJK:L<M>ALKBAM@?>M=<L;:KI98H7G654GD321C@
123456789:;<=>?@1ABC1DE2F5GH6I8J:K<GJIHGKLM<BLDGFEDLCBMA=@?>=A<MK;:J98I76H5F432E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIJ8K;LM<BLDKJEDLCBMA=@?>=A<M;K:98J7I65H43G21FC@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHCI7:CBJ:K<L>AKJBAL@?>L=<K;:JI987IH65G43F21E@
123456789:;<=>?@1ABCDE1F3G5HI69HDGFEDHC9BJ:K<L>AKJBAL@?>L=<K;:J9CI876I5G43F21E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC8BIJ8;IK<L>AKIBAL@?>L=<K;J:98JC7H65G43F21E@
123456789:;<=>?@1ABCDE1F3GH47GI8DGFEDIC9BJ:K<L>AKJBAL@?>L=<K;:J9C8I7H654H3F21E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC8BI9JK:=JL>AJIBAL@?>L=K<;:K9I8C7H65G43F21E@
123456789:;<=>?@1ABCDE1FG25FH6I8DHFEDIC9BJ:K<L>AKJBAL@?>L=<K;:J9C8I76H5G432G1E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC8BI9J;KL<?KAJIBAK@?L>=<L;J:9I8C7H65G43F21E@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCBIJ8;IK<L>AKIBAL@?>L=<K;J:98JH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7:HDGFEDHCBJ:K<L>AKJBAL@?>L=<K;:JI987I6G54F32E1C@
123456789:;<=>?@1ABC2D4E6FG7:HI;J=KL>AKMBHKJIHMGFBEDCBFMAL@?>L=J<;I:G987G6E54D32C1@
123456789:;<=>?@1ABC2D4EF5G7HI8;JK<L>AKJBIHMBEHGFEMDCBMJAL@?>L=<K;I:98I7G65F4D32C1@
123456789:;<=>?@1ABC2D4EF58EG9BEDCBGHI9J;K=LM>ALHKJIHLBAM@?>M=K<;J:9IG8F765F4D32C1@
123456789:;<=>?@1ABC2D4EF5G7H9IBEHGFEIDCBIJ9KL:=KM>AKJBAM@?>M=L<;:L9JH87G65F4D32C1@
123456789:;<=>?@1ABC2DE36DF7G9BFDCBGHI9J;K=LM>ALHKJIHLBAM@?>M=K<;J:9IG87F6E543E2C1@
123456789:;<=>?@1ABC2D4EF5G7H9IBEHGFEIDCBIJ9K;LM<?LAKJBAL@?M>=<M;K:9JH87G65F4D32C1@
123456789:;<=>?@1ABCD14CE5F7G9BFECBGHI9J;K=LM>ALHKJIHLBAM@?>M=K<;J:9IG87F65E4D321D@
123456789:;<=>?@1ABCD1E3FG4H6I8JCFIHGFJEDCJK8L:M<BLKCBMA=@?>=A<M;:L98KI76H54G3E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGHI7J9K;LM<BLHKJIHLCBMA=@?>=A<M;K:9J87IG65F43E21D@
123456789:;<=>?@1ABCD14CE5FG6H8I:JBFIHGFJECBJK:L<M>ALKBAM@?>M=<L;:KI98H76G5E4D321D@
123456789:;<=>?@1ABC2D4E6F8BEDCBFGH8I:J<KLM<?LAKGJIHGKBAL@?M>=<MJ;:I98HF76E54D32C1@
123456789:;<=>?@1ABC2DE36DFG6H8I:JBFIHGFJDCBJK:L<M>ALKBAM@?>M=<L;:KI98H76GE543E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFGH8I:JK;>JLM>ALGJIHGLBAM@?>MK=<;K:I98HF76E54D32C1@
123456789:;<=>?@1ABC2D4EFG47FH8I:JBEIHFEJDCBJK:L<M>ALKBAM@?>M=<L;:KI98H7G654GD32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFGH8IJ9<IK=LM>ALGKIHGLBAM@?>M=K<J;:9J8HF76E54D32C1@
123456789:;<=>?@1ABC2D4EF5GH69GI:JBEIGFEJDCBJK:L<M>ALKBAM@?>M=<L;:KI9H876H5F4D32C1@
123456789:;<=>?@1ABCD3E5F7GH8;IJ<K>AJIBHGCFEDCGBIAK@?>K=<J;H:98H7F65E43D21@
123456789:;<=>?@1ABCD3E5FG69FH:CFEDCHBI:J<K>AJIBAK@?>K=<J;:IH9G876G5E43D21@
123456789:;<=>?@1ABCD3E5F7G9CFEDCGBH9IJ:=IK>AIHBAK@?>K=J<;:J9HG87F65E43D21@
123456789:;<=>?@1ABCD3EF47EG8H:CGEDCHBI:J<K>AJIBAK@?>K=<J;:IH98G7F654F3D21@
123456789:;<=>?@1ABCD3E5F7G9CFEDCGBH9I;JK<?JAIHBAJ@?K>=<K;I:9HG87F65E43D21@
123456789:;<=>?@1ABCDE25DF6G8H:CGFDCHBI:J<K>AJIBAK@?>K=<J;:IH98G76F5E432E1@
123456789:;<=>?@1ABCDE2F4G6H8DGFEDHCI8J:K<BJICBKA=@?>=A<K;:J98IH76G54F32E1@
123456789:;<=>?@1ABC2D5E8FGH8I:J<KAGJIHGKFBEDCBFAK=@?>=A<J;:I98HE765D432C1@
123456789:;<=>?@1ABC25DE6F8G:HIJ:K=AJIBHDGFEDHCBIAK@?>=K<;:JG98F76E5C432C1@
123456789:;<=>?@1ABC1DEF1G4H7I:EHGFEIDJ:K<BJDCBKA=@?>=A<K;:JI987H654G321FC@
123456789:;<=>?@1ABC1D3EFG3H6I9J<FIHGFJEK<BEDCBKA=@?>=A<KJ;:9I876H543GD21C@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8K;BJDCBKA=@?>=A<;K:98JI76H54G32FC1@
123456789:;<=>?@1ABC2D5EFG5H7I9J;FIHGFJEK;BEDCBKA=@?>=A<;KJ:9I87H65GD432C1@
123456789:;<=>?@1ABC1D3E5FGH5I8JKL8M:N<OAKNMLKOJPAGJIHGPFBEDCBFAPO=@?>=A<N;:M98LI765HE43D21C@
123456789:;<=>?@1ABC1DEF1GHI1J3K5L7HKJIHLGM7N:EMGFENDO:P<BODCBPA=@?>=A<P;:ON987ML65K43J21IFC@
123456789:;<=>?@1ABC1D3EFG3H6IJK6L8M:N<JMLKJNIO<FIHGFOEP<BEDCBPA=@?>=A<PON;:M98L76KH543GD21C@
123456789:;<=>?@1ABC1D3EFG3HIJ3K5L7M9ILKJIMHN9O<FNHGFOEP<BEDCBPA=@?>=A<PO;:9NM87L65K43JGD21C@
123456789:;<=>?@1ABC1DEF1G4HIJ4K6L8M:ILKJIMHN:EHGFENDO:P<BODCBPA=@?>=A<P;:ONM98L76K54JG321FC@
123456789:;<=>?@1ABC25DE6F8G:HIJ:KLM:N<O>P@LONMLPKAJIBHDGFEDHCBIAK@P?>O=<N;:MJG98F76E5C432C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8KLM8N:O<PALONMLPKBJDCBKAP=@?>=A<O;:N98MJI76H54G32FC1@
123456789:;<=>?@1ABC2D5E8F;BEDCBFA=@?>=A<;F:98E765D432C1@
123456789:;<=>?@1ABC1D3EF4G6H8IJ9K;L=MBILKJIMHNBEHGFENDCBNMA=@?>=AL<;K:9J8H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7I9J;KL<M>ALNBELKGJIHGKENDCBNAM@?>M=<L;J:9I87HF654F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7I9J;KL<M>ALKNAHKJIHNGBEDCBGANM@?>M=<L;J:9I87HF654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IJ9K;L=MBELNFILKJINHGFNEMDCBMA=@?>=AL<;K:9J8H76G54F3D21C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9K;LM<BLDKNEHKJIHNGFENDLCBMA=@?>=A<M;K:9J87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9K;LM<BLNCILKJINHDGFEDHCNBMA=@?>=A<M;K:9J87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9K;LM<BNDGMLHKJIHLGNFEDNCBMA=@?>=A<M;K:9J87I6G54F32E1C@
123456789:;<=>?@1ABC1D3EF4G6H8IJ9K;L=MBNDJMLKJNIEHGFEIDNCBMA=@?>=AL<;K:9J8H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF47EGH7I9J;KL<M>ALKBJNCGJIHGNEDCNBKAM@?>M=<L;J:9I87HF654F3D21C@
123456789:;<=>?@1?>=<;:98761543216@
123456789:;<=>?@1?>=<;:9148765493219@
123456789:;<=>?@1?>=<;:9187615432169@
123456789:;<=>?@1?>=<;:9183765438219@
123456789:;<=>?@1?>=<;:9187265432719@
123456789:;<=>?@1?>=<1;:9187615432169<@
123456789:;<=>?@1?>=<1;:29872654327:1<@
123456789:;<=>?@1?>=<1;:9187265432719<@
123456789:;<=>?@1?>=<1;3:983765438;21<@
123456789:;<=>?@1?>=<1;:9183765438219<@
123456789:;<=>?@1?>=<14;:94876549<321<@
123456789:;<=>?@1?>=<1;:9148765493219<@
123456789:;<=>?@1?>=<1;:29837654382:1<@
123456789:;<=>?@1?>=<1;3:948765493;21<@
123456789:;<=>?@1?>=<1;:29487654932:1<@
123456789:;<=>?@1AB29A;@?>=<;A:9B487654932B1@
123456789:;<=>?@1AB29A;@?>=<;A:9B872654327B1@
123456789:;<=>?@1AB29A;@?>=<;A:9B837654382B1@
123456789:;<=>?@1ABC15B7A9@;?>=<;@:9A87B65C4321C@
123456789:;<=>?@1ABC18B:A<@?>=<A;:B98C761543216C@
123456789:;<=>?@1ABC15B7A9@?:>=<;:?9A87B65C4321C@
123456789:;<=>?@1ABC18B:A<@?>=<A;:B98C726543271C@
123456789:;<=>?@1ABC15B7A9@?>9=<;:9>A87B65C4321C@
123456789:;<=>?@1ABC18B:A<@?>=<A;:B98C376543821C@
123456789:;<=>?@1AB37A9@;?>=<;@:9A87B6543B21@
123456789:;<=>?@1AB3:A<@?>=<A;:B983765438B21@
123456789:;<=>?@1AB37A9@?:>=<;:?9A87B6543B21@
123456789:;<=>?@1AB3:A<@?>=<A;:B948765493B21@
123456789:;<=>?@1AB37A9@?>9=<;:9>A87B6543B21@
123456789:;<=>?@1AB3:A<@?>=<A;:B598765:43B21@
123456789:;<=>?@1ABC1D3:CBE:F<G>AFEBAG@?>G=<F;:ED598765:43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7>A@?>G=<7;:987<GF65E43D21C@
123456789:;<=>?@1ABC1D3:CBE:F<G>AFEBAG@?>G=<F;:ED948765493D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7>A@?>G=8<;:98=7GF65E43D21C@
123456789:;<=>?@1ABC1D3:CBE:F<G>AFEBAG@?>G=<F;:ED983765438D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7>A@?>G9=<;:9>87GF65E43D21C@
123456789:;<=>?@1A7<@?>=<A;:987A26543271@
123456789:;<=>?@1A5<@?>=<A;:598765:A4321@
123456789:;<=>?@1A7<@?>=<A;:987A61543216@
123456789:;<=>?@1A7;@?>=<;A:987A61543216@
123456789:;<=>?@1A59@?>9=<;:9>A8765A4321@
123456789:;<=>?@1A7;@?>=<;A:987A26543271@
123456789:;<=>?@1ABC29BD:E<F>AEDBAF@?>F=<E;:D9C487654932C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9@?>9=<;:9>A8F76E54D32C1@
123456789:;<=>?@1ABC29BD:E<F>AEDBAF@?>F=<E;:D9C837654382C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9@?:>=<;:?9A8F76E54D32C1@
123456789:;<=>?@1ABC29BD:E<F>AEDBAF@?>F=<E;:D9C872654327C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9@;?>=<;@:9A8F76E54D32C1@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9@;?>=<;@:9A8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9@?>9=<;:9>A8F765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9@?:>=<;:?9A8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9@?:>=<;:?9A8F765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9@?>9=<;:9>A8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9@;?>=<;@:9A8F765E43D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9@;?>=<;@:9A8F76E543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9@?>9=<;:9>A8F76E543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9@?:>=<;:?9A8F76E543D21C@
123456789:;<=>?@1?>=<;6:9876;1543216@
123456789:;<=>?@1?>=<;:1598765:4321:@
123456789:;<=>?@1?>=<;:198761543216:@
123456789:;<=>?@1?>=<;:194876549321:@
123456789:;<=>?@1?>=<;:198726543271:@
123456789:;<=>?@1?>=<;:198376543821:@
123456789:;<=>?@1?>=<7;:987<61543216@
123456789:;<=>?@1?>=<1;:98376543821<@
123456789:;<=>?@1?>=<1;:94876549321<@
123456789:;<=>?@1AB26A<@?>=<A;6:9876;B5432B1@
123456789:;<=>?@1AB6:A<@?>=<A;:B9876B1543216@
123456789:;<=>?@1AB2:A<@?>=<A;:B598765:432B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B9872654327B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B9487654932B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B9837654382B1@
123456789:;<=>?@1A4<@?>=<A;:94876549A321@
123456789:;<=>?@1A8<@?>=<A;:98A376543821@
123456789:;<=>?@1A8<@?>=<A;:98A726543271@
123456789:;<=>?@1A8<@?>=<A;:98A761543216@
123456789:;<=>?@1ABC15BD:E<F>AEDBAF@?>F=<E;:D598765:C4321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA<@?>=<A7;:987<F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@;?>=<;@:98A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?>=8<;:98=A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?:>=<;:?98A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?>9=<;:9>8A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFA<@?>=<A;F6:9876;5E43D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFA<@?>=<A;F:9E87D61543216C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFA<@?>=<A;F:598765:E43D21C@
123456789:;<=>?@1ABC1D7E9F;BEDCBFA<@?>=<A;F:9E87D26543271C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFA<@?>=<A;F:9E48765493D21C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFA<@?>=<A;F:9E83765438D21C@
123456789:;<=>?@1?>=<;1:98761543216;@
123456789:;<=>?@1?>=<;16:9876;54321;@
123456789:;<=>?@1?>=<;1:598765:4321;@
123456789:;<=>?@1?>=<;1:98726543271;@
123456789:;<=>?@1?>=<;1:94876549321;@
123456789:;<=>?@1?>=<;1:98376543821;@
123456789:;<=>?@1AB4C:D<E>ADCBAE@?>E=<D;:C94876549B321@
123456789:;<=>?@1AB6C:D<E>ADCBAE@?>E=<D;:C9876B1543216@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B376543821@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C9872654327B1@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B726543271@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B761543216@
123456789:;<=>?@1AB4C6D8E:ADCBAE@?:>=<;:?E98D76C54B321@
123456789:;<=>?@1AB6C8D:E<ADCBAE@?>=<E;:D98C76B1543216@
123456789:;<=>?@1AB6C8D<E>ADCBAE@?>E=<D;:98C76B1543216@
123456789:;<=>?@1AB4C6D<E>ADCBAE@?>E=<D;6:9876;C54B321@
123456789:;<=>?@1AB4C6D8E>ADCBAE@?>E=8<;:98=D76C54B321@
123456789:;<=>?@1AB6C8D:E>ADCBAE@?>E=<;:D98C76B1543216@
123456789:;<=>?@1AB3C9D<E>ADCBAE@?>E=<D;:9C83765438B21@
123456789:;<=>?@1AB6C9D;E=ADCBAE@?>=E<;D:9C876B1543216@
123456789:;<=>?@1AB7C9D<E>ADCBAE@?>E=<D;:9C87B26543271@
123456789:;<=>?@1AB3C5D<E>ADCBAE@?>E=<D;:598765:C43B21@
123456789:;<=>?@1AB7C9D<E>ADCBAE@?>E=<D;:9C87B61543216@
123456789:;<=>?@1AB7C9D;E>ADCBAE@?>E=<;D:9C87B61543216@
123456789:;<=>?@1AB3C5D7E>ADCBAE@?>E=<7;:987<D65C43B21@
123456789:;<=>?@1AB7C9D;E>ADCBAE@?>E=<;D:9C87B26543271@
123456789:;<=>?@1AB6C9D;E>ADCBAE@?>E=<;D:9C876B1543216@
123456789:;<=>?@1AB3C9D;E>ADCBAE@?>E=<;D:9C83765438B21@
123456789:;<=>?@1AB3C5D;E>ADCBAE@?>E=<;D:598765:C43B21@
123456789:;<=>?@1AB6C8D;E=ADCBAE@?>=E<;D:98C76B1543216@
123456789:;<=>?@1AB3C:D<E>ADCBAE@?>E=<D;:C983765438B21@
123456789:;<=>?@1AB7C:D<E>ADCBAE@?>E=<D;:C987B26543271@
123456789:;<=>?@1AB7C:D<E>ADCBAE@?>E=<D;:C987B61543216@
123456789:;<=>?@1AB7C9D;E=ADCBAE@?>=E<;D:9C87B61543216@
123456789:;<=>?@1AB3C5D7E9ADCBAE@?>9=<;:9>E87D65C43B21@
123456789:;<=>?@1AB7C9D;E=ADCBAE@?>=E<;D:9C87B26543271@
123456789:;<=>?@1AB6C9D<E>ADCBAE@?>E=<D;:9C876B1543216@
123456789:;<=>?@1AB3C9D;E=ADCBAE@?>=E<;D:9C83765438B21@
123456789:;<=>?@1AB3C6D8E:ADCBAE@?:>=<;:?E98D76C543B21@
123456789:;<=>?@1AB6C8D:E=ADCBAE@?>=E<;:D98C76B1543216@
123456789:;<=>?@1AB6C8D;E>ADCBAE@?>E=<;D:98C76B1543216@
123456789:;<=>?@1AB3C6D8E>ADCBAE@?>E=8<;:98=D76C543B21@
123456789:;<=>?@1AB2CDE2F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F72654327EB1@
123456789:;<=>?@1AB6CDE6F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F76EB1543216@
123456789:;<=>?@1AB2CDE2F4G6H<DGFEDHCI<J>AICBAJ@?>J=<IH;6:9876;G54F32EB1@
123456789:;<=>?@1AB6C8D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD98C76B1543216@
123456789:;<=>?@1AB6C8DEF8G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G98FC76B1543216@
123456789:;<=>?@1AB2CDE2F4G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G94876549F32EB1@
123456789:;<=>?@1AB2:A<@?>=<A;:B98765432B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B9827654328B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B4987654:32B1@
123456789:;<=>?@1AB2:A<@?>=<A;:B9387654392B1@
123456789:;<=>?@1AB2C48B:A<@?>=<A;:B98C7654C32B1@
123456789:;<=>?@1AB26A8<@?>=<A;:98A76B5432B1@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8G:>A@?>G=<;:G98A7F65E43D21C@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:CF2G48F:98G7654G32FB1@
123456789:;<=>?@1ABC18B:A<@?>=<A;:B98C7654321C@
123456789:;<=>?@1ABC15B7A9@?>=<;:9A87B65C4321C@
123456789:;<=>?@1AB2C4D6:CBA:@?>=<;:AD9876D54C32B1@
123456789:;<=>?@1AB2C4D6<CBA<@?>=<AD;:9876D54C32B1@
123456789:;<=>?@1ABC17B9AD:>A@?>D=<;:D9B87C654321C@
123456789:;<=>?@1ABC1D39CB:A<@?>=<A;:B9D876543D21C@
123456789:;<=>?@1AB4C6:D<E>ADCBAE@?>E=<D;:C9876C54B321@
123456789:;<=>?@1AB4C6D8E:>ADCBAE@?>E=<;:E98D76C54B321@
123456789:;<=>?@1AB4C6D8<E>ADCBAE@?>E=<D;:98D76C54B321@
123456789:;<=>?@1AB4C6D8E:ADCBAE<@?>=<A;:E98D76C54B321@
123456789:;<=>?@1AB48C:D<E>ADCBAE@?>E=<D;:C98B7654B321@
123456789:;<=>?@1ABC15B7ADE7<D>A@?>D=<E;:987EB65C4321C@
123456789:;<=>?@1ABC1D3E5:DCB:A<@?>=<A;:BE98765E43D21C@
123456789:;<=>?@1ABC1DE27D9CB:A<@?>=<A;:B9D87E65432E1C@
123456789:;<=>?@1ABC1DE26D8CB9A;@?>=<;A:9B8D76E5432E1C@
123456789:;<=>?@1ABC16B8ADE8<D>A@?>D=<E;:98EB76C54321C@
123456789:;<=>?@1ABC1D3E59DCB9A;@?>=<;A:9BE8765E43D21C@
123456789:;<=>?@1AB2C4D6E8F:AEDCBAF<@?>=<A;:F98E76D54C32B1@
123456789:;<=>?@1ABC1D3E5F8BEDCBF:A<@?>=<A;:B98F765E43D21C@
123456789:;<=>?@1ABC15B7D9E<F>AEDBAF@?>F=<E;:9D87B65C4321C@
123456789:;<=>?@1ABC15B7D9E;F=AEDBAF@?>=F<;E:9D87B65C4321C@
123456789:;<=>?@1ABC1D4E6F8BEDCBF:A<@?>=<A;:B98F76E54D321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBF:A<@?>=<A;:B98F76E543D21C@
123456789:;<=>?@1ABC15B7D9E;F>AEDBAF@?>F=<;E:9D87B65C4321C@
123456789:;<=>?@1ABC2D4E6F8BEDCBF:A<@?>=<A;:B98F76E54D32C1@
123456789:;<=>?@1ABC26B8D:E<F>AEDBAF@?>F=<E;:D98B76C5432C1@
123456789:;<=>?@1ABC15B7D:E<F>AEDBAF@?>F=<E;:D987B65C4321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBF:A<@?>=<A;:B987F65E43D21C@
123456789:;<=>?@1ABC1DEF15E7D9CB:A<@?>=<A;:B9D87E65F4321FC@
123456789:;<=>?@1ABC1D3E59DCB9AF:>A@?>F=<;:F9BE8765E43D21C@
123456789:;<=>?@1AB2CDE26D8C:BAF:>A@?>F=<;:FC98D76E5432EB1@
123456789:;<=>?@1AB2C48BAD8E:F<@EDA@F?>=<F;:E98DC7654C32B1@
123456789:;<=>?@1ABC1DE26D8CB9AF:>A@?>F=<;:F9B8D76E5432E1C@
123456789:;<=>?@1ABC1DE2F48ED9CB:A<@?>=<A;:B9D8F7654F32E1C@
123456789:;<=>?@1ABC1D3EF48E:DCB:A<@?>=<A;:BE98F7654F3D21C@
123456789:;<=>?@1ABC15D7E9F;BEDCBFA<@?>=<A;F:9E87D65C4321C@
123456789:;<=>?@1ABC1D3E5F7;BEDCBFA<@?>=<A;F:987F65E43D21C@
123456789:;<=>?@1ABC1D37E9F;BEDCBFA<@?>=<A;F:9E87D6543D21C@
123456789:;<=>?@1ABC1D3E59F;BEDCBFA<@?>=<A;F:9E8765E43D21C@
123456789:;<=>?@1AB2C4D6E8F:G<@FEADCBAE@G?>=<G;:F98E76D54C32B1@
123456789:;<=>?@1AB2CDE26D8C:F<G>AFCBAG@?>G=<F;:C98D76E5432EB1@
123456789:;<=>?@1ABC1D3E5F7BEDCBF9AG:>A@?>G=<;:G9B87F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7G9CFEDCGB:A<@?>=<A;:B9G87F65E43D21C@
123456789:;<=>?@1AB2C4D6E8<DCBA<@?>=<AE;:98E76D54C32B1@
123456789:;<=>?@1ABCD15C7B9AE:>A@?>E=<;:E9B87C65D4321D@
123456789:;<=>?@1ABCD1E37DC8B:A<@?>=<A;:B98C7E6543E21D@
123456789:;<=>?@1ABC26B8AD9E;?DA@?E>=<;E:9D8B76C5432C1@
123456789:;<=>?@1ABC2DE37D9CB:A<@?>=<A;:B9D87E6543E2C1@
123456789:;<=>?@1ABC26B8ADE8<D>A@?>D=<E;:98EB76C5432C1@
123456789:;<=>?@1ABC2D4E6:DCB:A<@?>=<A;:BE9876E54D32C1@
123456789:;<=>?@1ABC1D3E59DCB9A<@?>=<A;:9BE8765E43D21C@
123456789:;<=>?@1ABC15B8ADE8<D>A@?>D=<E;:98EB765C4321C@
123456789:;<=>?@1ABC1DE26D8CB9A<@?>=<A;:9B8D76E5432E1C@
123456789:;<=>?@1ABC1DE26D9CB:A<@?>=<A;:B9D876E5432E1C@
123456789:;<=>?@1ABC1D3E6:DCB:A<@?>=<A;:BE9876E543D21C@
123456789:;<=>?@1ABC15B7ADE7;D>A@?>D=<;E:987EB65C4321C@
123456789:;<=>?@1AB3C6:D<E>ADCBAE@?>E=<D;:C9876C543B21@
123456789:;<=>?@1AB3C6D8E:ADCBAE<@?>=<A;:E98D76C543B21@
123456789:;<=>?@1AB3C6D8<E>ADCBAE@?>E=<D;:98D76C543B21@
123456789:;<=>?@1AB3C6D8E:>ADCBAE@?>E=<;:E98D76C543B21@
123456789:;<=>?@1ABC1D3E5FG6H8I:J<@IHAGFBEDCBFAH@J?>=<J;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1DEF15E7D9G;HI<J>AIHBGDCBHAJ@?>J=<I;G:9D87E65F4321FC@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBI9AJ:>A@?>J=<;:J9B87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F48ED9G;HI<J>AIHBGDCBHAJ@?>J=<I;G:9D8F7654F32E1C@
123456789:;<=>?@1ABC1D3EF4G6H8I:>AHJBEHGFEJDCBJAI@?>I=<;:I98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6:H<I>AHJBEHGFEJDCBJAI@?>I=<H;:G9876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8I:AHJBEHGFEJDCBJAI<@?>=<A;:I98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF48G:H<I>AHJBEHGFEJDCBJAI@?>I=<H;:G98F7654F3D21C@
123456789:;<=>?@1ABC1D3E5FG6:F<EHI<J>AIHBEDCBHAJ@?>J=<IF;:G9876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7;HG<J>AGFBEDCBFAJ@?>J=<G;I:987I65HE43D21C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9CIHDGFEDHCJB:A<@?>=<A;:B9J87I6G54F32E1C@
123456789:;<=>?@1ABC1DE26D8CF9G;HI<J>AIHBGFCBHAJ@?>J=<I;G:9F8D76E5432E1C@
123456789:;<=>?@1ABC1D3EFG37F9E;HI<J>AIHBEDCBHAJ@?>J=<I;E:9F87G6543GD21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:>HGJ>AGFBEDCBFAJ@?>JI=<;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1DE2F4G6:FED:CBH:I<J>AIHBAJ@?>J=<I;:HDG9876G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8AIJ8<I>A@?>I=<J;:98JBH76G54F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CB9AJ:>A@?>J=<;:J9B8D7I65H43G21FC@
123456789:;<=>?@1ABC1DE2FG3H5I7J9FIHGFJED9CB:A<@?>=<A;:B9DJ87I65H43G2E1C@
123456789:;<=>?@1ABC1DEF1G37FE8D:CBH:I<J>AIHBAJ@?>J=<I;:HD98E7G6543G21FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9IJ:>I@HGA@I?>J=<;:J9H87GF65E43D21C@
123456789:;<=>?@1AB2CDE2F4G6H8DGFEDHCI8<J>AICBAJ@?>J=<I;:98IH76G54F32EB1@
123456789:;<=>?@1AB2CDE2F4G6H8<DGFEDHCI<J>AICBAJ@?>J=<IH;:98H76G54F32EB1@
123456789:;<=>?@1AB2CDE2F4G6H8DGFEDHCI8J:>AICBAJ@?>J=<;:J98IH76G54F32EB1@
123456789:;<=>?@1AB2CDE2F4G6H8DGFEDHCI8J:AICBAJ<@?>=<A;:J98IH76G54F32EB1@
123456789:;<=>?@1ABC1D3EF4G6H8<I>AHJBEHGFEJDCBJAI@?>I=<H;:98H76G54F3D21C@
123456789:;<=>?@1ABCD26C8B:A<@?>=<A;:B98C76D5432D1@
123456789:;<=>?@1ABC37B9AD:>A@?>D=<;:D9B87C6543C21@
123456789:;<=>?@1ABC3D59CB:A<@?>=<A;:B9D8765D43C21@
123456789:;<=>?@1ABC1D59CB:A<@?>=<A;:B9D8765D4321C@
123456789:;<=>?@1ABC15B9AD:>A@?>D=<;:D9B8765C4321C@
123456789:;<=>?@1AB48ACD8<C>A@?>C=<D;:98DB7654B321@
123456789:;<=>?@1AB4C6D8<CBA<@?>=<AD;:98D76C54B321@
123456789:;<=>?@1AB3C5D7;CBA;@?>=<;AD:987D65C43B21@
123456789:;<=>?@1AB38ACD8<C>A@?>C=<D;:98DB76543B21@
123456789:;<=>?@1ABC16B9AD:>A@?>D=<;:D9B876C54321C@
123456789:;<=>?@1ABC1D49CB:A<@?>=<A;:B9D87654D321C@
123456789:;<=>?@1ABC2D48CB9A;@?>=<;A:9B8D7654D32C1@
123456789:;<=>?@1ABC27B9AD:>A@?>D=<;:D9B87C65432C1@
123456789:;<=>?@1ABCD15C7B9A;@?>=<;A:9B87C65D4321D@
123456789:;<=>?@1ABCD16C8B:A<@?>=<A;:B98C76D54321D@
123456789:;<=>?@1ABC2D4E6:DF;GH<I>AHGBFDCBGAI@?>I=<H;F:E9876E54D32C1@
123456789:;<=>?@1ABC2D4E6FG7HI8<H>AGFBEDCBFAH@?>H=<I;:98I7G6E54D32C1@
123456789:;<=>?@1ABC2DE37D9F;GH<I>AHGBFDCBGAI@?>I=<H;F:9D87E6543E2C1@
123456789:;<=>?@1ABC2D4E6FG7H9I;?HAGFBEDCBFAH@?I>=<;I:9H87G6E54D32C1@
123456789:;<=>?@1ABC2D4E6F8<EGH<I>AHGBEDCBGAI@?>I=<HF;:98F76E54D32C1@
123456789:;<=>?@1ABC2D4E6FGH6:G<I>AGFBEDCBFAI@?>I=<G;:H9876HE54D32C1@
123456789:;<=>?@1ABC2D4EF59E;GH<I>AHGBEDCBGAI@?>I=<H;E:9F8765F4D32C1@
123456789:;<=>?@1ABC2D4E6FG7H9=GI>AGFBEDCBFAI@?>I=H<;:9H87G6E54D32C1@
123456789:;<=>?@1ABC2DE3F59ED:CBG:H<I>AHGBAI@?>I=<H;:GD9F8765F43E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HI9=H?GA@?H>=I<;:9I8GF76E54D32C1@
123456789:;<=>?@1ABC2DEF26E8D:CBG:H<I>AHGBAI@?>I=<H;:GD98E76F5432FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8H:I<@HGA@I?>=<I;:H98GF76E54D32C1@
123456789:;<=>?@1ABCD1E3F59EDC9BG:H<I>AHGBAI@?>I=<H;:G9CF8765F43E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AHI8<H>A@?>H=<I;:98IB7G65F43E21D@
123456789:;<=>?@1ABCD1EF26E8DC9BG:H<I>AHGBAI@?>I=<H;:G9C8E76F5432F1D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH9I;?HA@?I>=<;I:9H8B7G65F43E21D@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIDCB:A<@?>=<A;:BI98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF48E:DCBG:H<I>AHGBAI@?>I=<H;:GE98F7654F3D21C@
123456789:;<=>?@1ABC1D3E5FG6:H<I>AHGFBEDCBFAI@?>I=<H;:G9876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:AHGFBEDCBFAI<@?>=<A;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8<I>AHGFBEDCBFAI@?>I=<H;:98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:>AHGFBEDCBFAI@?>I=<;:I98H76G5E43D21C@
123456789:;<=>?@1ABCD1E3F5GH6I8BHGCFEDCGBI:A<@?>=<A;:B98I76H5F43E21D@
123456789:;<=>?@1ABCD15C7E9F;GH<I>AHGBFECBGAI@?>I=<H;F:9E87C65D4321D@
123456789:;<=>?@1ABC2D4E6FG7H9AGFBEDCBFAHI:>A@?>I=<;:I9H87G6E54D32C1@
123456789:;<=>?@1ABC2D48CE9F;GH<I>AHGBFECBGAI@?>I=<H;F:9E8D7654D32C1@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEID9CB:A<@?>=<A;:B9D8I76H54G321FC@
123456789:;<=>?@1ABC1DE2F4G6H9DGFEDHCB9AI:>A@?>I=<;:I9BH876G54F32E1C@
123456789:;<=>?@1ABC1DEF15E7D9CBG9H<I>AHGBAI@?>I=<H;:9GD87E65F4321FC@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8H:I<@HGA@I?>=<I;:H98GF765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8H:I<@HGA@I?>=<I;:H98GF76E54D321C@
123456789:;<=>?@1ABC1DEF15E7D9CBG9H;I=AHGBAI@?>=I<;H:9GD87E65F4321FC@
123456789:;<=>?@1ABC1DE2F5G7H9DGFEDHCB9AI:>A@?>I=<;:I9BH87G65F432E1C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEID9CB:A<@?>=<A;:B9D8I765H43G21FC@
123456789:;<=>?@1ABC1D4E6FG7H9=GI>AGFBEDCBFAI@?>I=H<;:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3EF48E:GH;I=AHGBEDCBGAI@?>=I<;H:E98F7654F3D21C@
123456789:;<=>?@1ABC1D4E6FGH6:G<I>AGFBEDCBFAI@?>I=<G;:H9876HE54D321C@
123456789:;<=>?@1ABC1D3E5F7;EGH;I=AHGBEDCBGAI@?>=I<;HF:987F65E43D21C@
123456789:;<=>?@1ABC1DE2F5G7HI8BHDGFEDHCBI:A<@?>=<A;:B98I7G65F432E1C@
123456789:;<=>?@1ABC1DE26D8F:GH;I=AHGBFDCBGAI@?>=I<;H:F98D76E5432E1C@
123456789:;<=>?@1ABC1DE26D8F:GH;I>AHGBFDCBGAI@?>I=<;H:F98D76E5432E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8BHDGFEDHCBI:A<@?>=<A;:B98I7G654F32E1C@
123456789:;<=>?@1ABC1D3E5F7;EGH;I>AHGBEDCBGAI@?>I=<;HF:987F65E43D21C@
123456789:;<=>?@1ABC1D3E6FGH6:G<I>AGFBEDCBFAI@?>I=<G;:H9876HE543D21C@
123456789:;<=>?@1ABC1D4E6FG7H9AGFBEDCBFAHI:>A@?>I=<;:I9H87G6E54D321C@
123456789:;<=>?@1ABC1D3EF4G6H9IBEHGFEIDCBI:A<@?>=<A;:B9H876G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEID9CB:A<@?>=<A;:B9D8I76H543G21FC@
123456789:;<=>?@1ABC1DE2F4G7H9DGFEDHCB9AI:>A@?>I=<;:I9BH87G654F32E1C@
123456789:;<=>?@1ABC1DEF15E7D9CBG9H;I>AHGBAI@?>I=<;H:9GD87E65F4321FC@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8H:I<@HGA@I?>=<I;:H98GF76E543D21C@
123456789:;<=>?@1ABC48B:A<@?>=<A;:B98C7654C321@
123456789:;<=>?@1ABC15B7A<@?>=<A;:987B65C4321C@
123456789:;<=>?@1ABC15B:A<@?>=<A;:B98765C4321C@
123456789:;<=>?@1ABC17B:A<@?>=<A;:B987C654321C@
123456789:;<=>?@1ABC15B7A:@?>=<;:A987B65C4321C@
123456789:;<=>?@1ABC26B8A:@?>=<;:A98B76C5432C1@
123456789:;<=>?@1ABC28B:A<@?>=<A;:B98C765432C1@
123456789:;<=>?@1AB3C5D8E:>ADCBAE@?>E=<;:E98D765C43B21@
123456789:;<=>?@1AB3C5D8E:ADCBAE<@?>=<A;:E98D765C43B21@
123456789:;<=>?@1AB3C5D8<E>ADCBAE@?>E=<D;:98D765C43B21@
123456789:;<=>?@1ABC15B7ADE7;D=A@?>=D<;E:987EB65C4321C@
123456789:;<=>?@1ABC1D4E6:DCB:A<@?>=<A;:BE9876E54D321C@
123456789:;<=>?@1ABC2D48CB9AE:>A@?>E=<;:E9B8D7654D32C1@
123456789:;<=>?@1ABCD15C8B:A<@?>=<A;:B98C765D4321D@
123456789:;<=>?@1ABCD15C7B9A<@?>=<A;:9B87C65D4321D@
123456789:;<=>?@1ABC26B9AD:>A@?>D=<;:D9B876C5432C1@
123456789:;<=>?@1ABC2D48CB9A<@?>=<A;:9B8D7654D32C1@
123456789:;<=>?@1ABC1D3EF48EGH8I:>AHGBEDCBGAI@?>I=<;:I98HF7654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6:H<IBEHGFEIDCBIA<@?>=<AH;:G9876G54F3D21C@
123456789:;<=>?@1ABC1D3EF48EGH8I:AHGBEDCBGAI<@?>=<A;:I98HF7654F3D21C@
123456789:;<=>?@1ABC1D3EF48G:H<IBEHGFEIDCBIA<@?>=<AH;:G98F7654F3D21C@
123456789:;<=>?@1ABC15BDE5FG6:F<EDH<I>AHDBAI@?>I=<HF;:G9876G5EC4321C@
123456789:;<=>?@1ABC1DEF15EG6H8I:DHGEDICB:A<@?>=<A;:BI98H76G5F4321FC@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBI:A<@?>=<A;:B987I6G54F32E1C@
123456789:;<=>?@1ABC1DE26D8F;GH<I>AHGBFDCBGAI@?>I=<H;F:98D76E5432E1C@
123456789:;<=>?@1ABC26B8D:EF;G=H?IAEHGFEIDBAI@?H>=G<;F:D98B76C5432C1@
123456789:;<=>?@1ABC2DE3F5G7HI8BHDGFEDHCBI:A<@?>=<A;:B98I7G65F43E2C1@
123456789:;<=>?@1ABC1D4E6F8<EGH<I>AHGBEDCBGAI@?>I=<HF;:98F76E54D321C@
123456789:;<=>?@1ABC1D3E5FGH59G;I=AGFBEDCBFAI@?>=I<;G:9H8765HE43D21C@
123456789:;<=>?@1ABC1D4EF59E;GH<I>AHGBEDCBGAI@?>I=<H;E:9F8765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9IBEHGFEIDCBI:A<@?>=<A;:B9H87G65F4D321C@
123456789:;<=>?@1ABC2D48CB9AEF9G;H=I?EHGFEIA@?I>=H<;G:9FB8D7654D32C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHCB9AI:>A@?>I=<;:I9BH87G65F43E2C1@
123456789:;<=>?@1ABCD15C7B9AEF9G;H=I?EHGFEIA@?I>=H<;G:9FB87C65D4321D@
123456789:;<=>?@1ABCD1EF2G4H6I8EHGFEIDC8B:A<@?>=<A;:B98CI76H54G32F1D@
123456789:;<=>?@1ABC1D3EF4G6H8<IBEHGFEIDCBIA<@?>=<AH;:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF48EGH8<I>AHGBEDCBGAI@?>I=<H;:98HF7654F3D21C@
123456789:;<=>?@1ABC1DE26D8CBF8GH9=GI>AGFBAI@?>I=H<;:9H8FD76E5432E1C@
123456789:;<=>?@1ABC1DEF1G37FE8DH9I;BHDCBIA<@?>=<A;I:9H8E7G6543G21FC@
123456789:;<=>?@1ABC1DE2FG37FH8I:DHFEDICB:A<@?>=<A;:BI98H7G6543G2E1C@
123456789:;<=>?@1ABC1DE2FG37F9EDH9I;BHDCBIA<@?>=<A;I:9HF87G6543G2E1C@
123456789:;<=>?@1ABC1DE26F8G:HI;BHDGFEDHCBIA<@?>=<A;I:G98F76E5432E1C@
123456789:;<=>?@1ABC1DE2F4G6:HI;BHDGFEDHCBIA<@?>=<A;I:G9876G54F32E1C@
123456789:;<=>?@1ABC1DE2F48G:HI;BHDGFEDHCBIA<@?>=<A;I:G98F7654F32E1C@
123456789:;<=>?@1ABC38B:A<@?>=<A;:B98C76543C21@
123456789:;<=>?@1ABC37B9A;@?>=<;A:9B87C6543C21@
123456789:;<=>?@1ABC15B7A;@?>=<;A:987B65C4321C@
123456789:;<=>?@1ABC16B:A<@?>=<A;:B9876C54321C@
123456789:;<=>?@1ABC3D59E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D8765D43C21@
123456789:;<=>?@1ABC3D5E7FG8H:>AGFBEDCBFAH@?>H=<;:H98G7E65D43C21@
123456789:;<=>?@1ABC3D5E7;FG<H>AGFBEDCBFAH@?>H=<G;E:987E65D43C21@
123456789:;<=>?@1ABC3D5E7FG8<H>AGFBEDCBFAH@?>H=<G;:98G7E65D43C21@
123456789:;<=>?@1ABC3DE48D:CBF:G<H>AGFBAH@?>H=<G;:FD98E7654E3C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFAG9H;?GA@?H>=<;H:9GF87E65D43C21@
123456789:;<=>?@1ABCD2E48DC9BF:G<H>AGFBAH@?>H=<G;:F9C8E7654E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB9AH:>A@?>H=<;:H9B8G76F54E32D1@
123456789:;<=>?@1ABCDE15D7C9BF:G<H>AGFBAH@?>H=<G;:F9C87D65E4321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC8B:A<@?>=<A;:B98C7H65G43F21E@
123456789:;<=>?@1ABC3D5E7FG8H:AGFBEDCBFAH<@?>=<A;:H98G7E65D43C21@
123456789:;<=>?@1ABC37D9E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D87C6543C21@
123456789:;<=>?@1ABC1DE26D8CBF8G<H>AGFBAH@?>H=<G;:98FD76E5432E1C@
123456789:;<=>?@1ABC1DE2F4G6H:DGFEDHCB:A<@?>=<A;:BH9876G54F32E1C@
123456789:;<=>?@1ABC1DE2F6G8H:DGFEDHCB:A<@?>=<A;:BH98G76F5432E1C@
123456789:;<=>?@1ABC1DE26D8CBF8G:H<AGFBAH@?>=<H;:G98FD76E5432E1C@
123456789:;<=>?@1ABC1D5E7FG8<H>AGFBEDCBFAH@?>H=<G;:98G7E65D4321C@
123456789:;<=>?@1ABC1D3E7FG8H:AGFBEDCBFAH<@?>=<A;:H98G7E6543D21C@
123456789:;<=>?@1ABC1D5E7FG8H:>AGFBEDCBFAH@?>H=<;:H98G7E65D4321C@
123456789:;<=>?@1ABC1D3E7FG8H:>AGFBEDCBFAH@?>H=<;:H98G7E6543D21C@
123456789:;<=>?@1ABC1D5E7FG8H:AGFBEDCBFAH<@?>=<A;:H98G7E65D4321C@
123456789:;<=>?@1ABC1D3E7FG8<H>AGFBEDCBFAH@?>H=<G;:98G7E6543D21C@
123456789:;<=>?@1ABC1DE26D8CBF8G:H>AGFBAH@?>H=<;:G98FD76E5432E1C@
123456789:;<=>?@1ABC1DE2F4G8H:DGFEDHCB:A<@?>=<A;:BH98G7654F32E1C@
123456789:;<=>?@1ABC2D4E6FG8H:>AGFBEDCBFAH@?>H=<;:H98G76E54D32C1@
123456789:;<=>?@1ABC2D4E6FG8H:AGFBEDCBFAH<@?>=<A;:H98G76E54D32C1@
123456789:;<=>?@1ABC2D4E6FG8<H>AGFBEDCBFAH@?>H=<G;:98G76E54D32C1@
123456789:;<=>?@1ABC2DE37D9CBF9G<H>AGFBAH@?>H=<G;:9FD87E6543E2C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFAG9H;?GA@?H>=<;H:9GF876E54D32C1@
123456789:;<=>?@1ABCD1E37DC8BF9G<H>AGFBAH@?>H=<G;:9F8C7E6543E21D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGB9AH:>A@?>H=<;:H9B8G765F43E21D@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAGH8<G>A@?>G=<H;:98HF76E54D321C@
123456789:;<=>?@1ABC1D3E59DCBF9G;H=AGFBAH@?>=H<;G:9FE8765E43D21C@
123456789:;<=>?@1ABC1D3E59DCBF9G;H>AGFBAH@?>H=<;G:9FE8765E43D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAGH8<G>A@?>G=<H;:98HF76E543D21C@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGB9AH:>A@?>H=<;:H9B8G76F543E21D@
123456789:;<=>?@1ABCD1E37DC8BF9G;H>AGFBAH@?>H=<;G:9F8C7E6543E21D@
123456789:;<=>?@1ABC2D4E7F9BEDCBFAG9H;?GA@?H>=<;H:9GF87E654D32C1@
123456789:;<=>?@1ABC2DE37D9CBF9G;H>AGFBAH@?>H=<;G:9FD87E6543E2C1@
123456789:;<=>?@1ABC2D4E7FG8<H>AGFBEDCBFAH@?>H=<G;:98G7E654D32C1@
123456789:;<=>?@1ABC2D4E6:FG;H>AGFBEDCBFAH@?>H=<;G:E9876E54D32C1@
123456789:;<=>?@1ABC2D4E7FG8H:>AGFBEDCBFAH@?>H=<;:H98G7E654D32C1@
123456789:;<=>?@1ABC2D48E:FG;H>AGFBEDCBFAH@?>H=<;G:E98D7654D32C1@
123456789:;<=>?@1ABC2D4E7FG8H:AGFBEDCBFAH<@?>=<A;:H98G7E654D32C1@
123456789:;<=>?@1ABC26D8E:FG;H>AGFBEDCBFAH@?>H=<;G:E98D76C5432C1@
123456789:;<=>?@1ABC1DE26D8CBF8G;H=AGFBAH@?>=H<;G:98FD76E5432E1C@
123456789:;<=>?@1ABC1DE2F5G7H:DGFEDHCB:A<@?>=<A;:BH987G65F432E1C@
123456789:;<=>?@1ABC2D4E6:DCBF:G<H>AGFBAH@?>H=<G;:FE9876E54D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAGH8<G>A@?>G=<H;:98HF76E54D32C1@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB9AH:>A@?>H=<;:H9B87G65F43E21D@
123456789:;<=>?@1ABCD1E37DC8BF:G<H>AGFBAH@?>H=<G;:F98C7E6543E21D@
123456789:;<=>?@1ABC1D3E59DCBF9G<H>AGFBAH@?>H=<G;:9FE8765E43D21C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAGH8<G>A@?>G=<H;:98HF765E43D21C@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGB9AH:>A@?>H=<;:H9B8G76F54E321D@
123456789:;<=>?@1ABCD1E37DC8BF9G;H=AGFBAH@?>=H<;G:9F8C7E6543E21D@
123456789:;<=>?@1ABC2D5E7F9BEDCBFAG9H;?GA@?H>=<;H:9GF87E65D432C1@
123456789:;<=>?@1ABC2DE37D9CBF9G;H=AGFBAH@?>=H<;G:9FD87E6543E2C1@
123456789:;<=>?@1ABC2D5E7FG8<H>AGFBEDCBFAH@?>H=<G;:98G7E65D432C1@
123456789:;<=>?@1ABC2D4E6:FG;H=AGFBEDCBFAH@?>=H<;G:E9876E54D32C1@
123456789:;<=>?@1ABC2D5E7FG8H:>AGFBEDCBFAH@?>H=<;:H98G7E65D432C1@
123456789:;<=>?@1ABC2D48E:FG;H=AGFBEDCBFAH@?>=H<;G:E98D7654D32C1@
123456789:;<=>?@1ABC2D5E7FG8H:AGFBEDCBFAH<@?>=<A;:H98G7E65D432C1@
123456789:;<=>?@1ABC26D8E:FG;H=AGFBEDCBFAH@?>=H<;G:E98D76C5432C1@
123456789:;<=>?@1ABC1DE26D8CBF8G;H>AGFBAH@?>H=<;G:98FD76E5432E1C@
123456789:;<=>?@1ABC1DE2F4G7H:DGFEDHCB:A<@?>=<A;:BH987G654F32E1C@
123456789:;<=>?@1ABC1DE2F5G8H:DGFEDHCB:A<@?>=<A;:BH98G765F432E1C@
123456789:;<=>?@1ABC1DE26D8CBF8G:H=AGFBAH@?>=H<;:G98FD76E5432E1C@
123456789:;<=>?@1ABC1D4E7FG8<H>AGFBEDCBFAH@?>H=<G;:98G7E654D321C@
123456789:;<=>?@1ABC1D4E7FG8H:AGFBEDCBFAH<@?>=<A;:H98G7E654D321C@
123456789:;<=>?@1ABC1D4E7FG8H:>AGFBEDCBFAH@?>H=<;:H98G7E654D321C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8L:>AKMBEKJFIHGFJEMDCBMAL@?>L=<;:L98K7I65H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8L:>AKJMAGJIHGMFBEDCBFAML@?>L=<;:L98K7I65HE43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8L:AKMBEKJFIHGFJEMDCBMAL<@?>=<A;:L98K7I65H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8<L>AKJMAGJIHGMFBEDCBFAML@?>L=<K;:98K7I65HE43D21C@
123456789:;<=>?@1ABC1DE26D8CFG8H:I<JKL<M>ALKBJFIHGFJCBKAM@?>M=<LI;:H98GD76E5432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8L:MCILKJIMHDGFEDHCMB:A<@?>=<A;:BL98K76JG54F32E1C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8L:AKJMAGJIHGMFBEDCBFAML<@?>=<A;:L98K7I65HE43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8<L>AKMBEKJFIHGFJEMDCBMAL@?>L=<K;:98K7I65H43GD21C@
123456789:;<=>?@1ABC1DE26D8CBF8GHI8J:K<L>HKJIHLGM>AGFBAM@?>ML=<K;:J98IFD76E5432E1C@
123456789:;<=>?@1ABC1DE2F4GHI4J6K8L:HKJIHLGM:DGFEDMCB:A<@?>=<A;:BML98K76J54IF32E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKAL9M;?LA@?M>=<;M:9LK87JI65H43G21FC@
123456789:;<=>?@1ABC1DE26D8CBF8G:HIJ:K<L>M@ILKJIMHAGFBAH@M?>L=<K;:JG98FD76E5432E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8<M>ALKBJDCBKAM@?>M=<L;:98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8M:ALKBJDCBKAM<@?>=<A;:M98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8M:>ALKBJDCBKAM@?>M=<;:M98L7JI65H43G21FC@
123456789:;<=>?@1AB6:A<@?>=<A;:B9876B54321@
123456789:;<=>?@1AB37A9@?>=<;:9A87B6543B21@
123456789:;<=>?@1AB3:A<@?>=<A;:B9876543B21@
123456789:;<=>?@1AB3C59BAD9>A@?>D=<;:9DC8765C43B21@
123456789:;<=>?@1AB3C5:BAD:>A@?>D=<;:DC98765C43B21@
123456789:;<=>?@1ABC26B8AD9>A@?>D=<;:9D8B76C5432C1@
123456789:;<=>?@1ABC2D49CB:A<@?>=<A;:B9D87654D32C1@
123456789:;<=>?@1AB4C6:BAD:>A@?>D=<;:DC9876C54B321@
123456789:;<=>?@1AB3C5D7E:>ADCBAE@?>E=<;:E987D65C43B21@
123456789:;<=>?@1AB3C5D7E:ADCBAE<@?>=<A;:E987D65C43B21@
123456789:;<=>?@1ABC1D37CBE7;BA<@?>=<A;E:987ED6543D21C@
123456789:;<=>?@1ABC15BDE59D;BA<@?>=<A;D:9E8765EC4321C@
123456789:;<=>?@1ABCD15C7B:A<@?>=<A;:B987C65D4321D@
123456789:;<=>?@1ABC26B8AD:>A@?>D=<;:D98B76C5432C1@
123456789:;<=>?@1ABC2D48CB:A<@?>=<A;:B98D7654D32C1@
123456789:;<=>?@1ABC2D59CB:A<@?>=<A;:B9D8765D432C1@
123456789:;<=>?@1ABC26B8AD9=A@?>=D<;:9D8B76C5432C1@
123456789:;<=>?@1AB3C6:BAD:>A@?>D=<;:DC9876C543B21@
123456789:;<=>?@1AB3C6D8<CBA<@?>=<AD;:98D76C543B21@
123456789:;<=>?@1ABC1D3E6F8<EGH<I>AHGBEDCBGAI@?>I=<HF;:98F76E543D21C@
123456789:;<=>?@1ABC1D3E5FGH59G;I>AGFBEDCBFAI@?>I=<;G:9H8765HE43D21C@
123456789:;<=>?@1ABC26B8DE9F;G=HI>AHDGFEDHBAI@?>I=G<;F:9E8B76C5432C1@
123456789:;<=>?@1ABC2D4EF5G7H9IBEHGFEIDCBI:A<@?>=<A;:B9H87G65F4D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID9CB:A<@?>=<A;:B9D8I76H54G32FC1@
123456789:;<=>?@1ABC26B8AD9EF:G<H>I@EHGFEIDA@I?>H=<G;:F9D8B76C5432C1@
123456789:;<=>?@1ABC1DEF15E7D:CBG:H<I>AHGBAI@?>I=<H;:GD987E65F4321FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H:I<@HGA@I?>=<I;:H987GF65E43D21C@
123456789:;<=>?@1AB2CDE2F48EDG8<DCH<I>AHCBAI@?>I=<HG;:98GF7654F32EB1@
123456789:;<=>?@1AB2CDE2F4G6H8DGFEDHCI8<CBA<@?>=<AI;:98IH76G54F32EB1@
123456789:;<=>?@1ABC15D7EF8<EGH<I>AHGBEDCBGAI@?>I=<HF;:98F7D65C4321C@
123456789:;<=>?@1ABC1D3E5FGH59GI:AGFBEDCBFAI<@?>=<A;:I9H8765HE43D21C@
123456789:;<=>?@1ABC1D37EF8<EGH<I>AHGBEDCBGAI@?>I=<HF;:98F7D6543D21C@
123456789:;<=>?@1ABC1D3E5FGH59GI:>AGFBEDCBFAI@?>I=<;:I9H8765HE43D21C@
123456789:;<=>?@1AB2CDE2F48EDG8H:I<CHGDCIBA<@?>=<AI;:H98GF7654F32EB1@
123456789:;<=>?@1ABC1D37CBE7FG8H:>GFI>AFEBAI@?>IH=<;:H98G7ED6543D21C@
123456789:;<=>?@1ABC1DEF15E7DG8H:BGDCBHAI:>A@?>I=<;:IH98G7E65F4321FC@
123456789:;<=>?@1ABC1DE2F48EDG8H:BGDCBHAI:>A@?>I=<;:IH98GF7654F32E1C@
123456789:;<=>?@1ABC1D3EF4G6:FEH:BEDCBHAI:>A@?>I=<;:IHG9876G54F3D21C@
123456789:;<=>?@1ABC37B:A<@?>=<A;:B987C6543C21@
123456789:;<=>?@1ABC37B9A<@?>=<A;:9B87C6543C21@
123456789:;<=>?@1ABC26B8A<@?>=<A;:98B76C5432C1@
123456789:;<=>?@1ABC26B:A<@?>=<A;:B9876C5432C1@
123456789:;<=>?@1ABC27B:A<@?>=<A;:B987C65432C1@
123456789:;<=>?@1ABC26B8A;@?>=<;A:98B76C5432C1@
123456789:;<=>?@1ABC26BDE6F8<EDG<H>AGDBAH@?>H=<GF;:98F76EC5432C1@
123456789:;<=>?@1ABC2D4E6FGH6:G<FBEDCBFA<@?>=<AG;:H9876HE54D32C1@
123456789:;<=>?@1ABC2D59E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D8765D432C1@
123456789:;<=>?@1ABC2D4E6FG7H9=AGFBEDCBFAH@?>=H<;:9H87G6E54D32C1@
123456789:;<=>?@1ABC2D5E7;FG<H>AGFBEDCBFAH@?>H=<G;E:987E65D432C1@
123456789:;<=>?@1ABC2D4E6FG7;H=AGFBEDCBFAH@?>=H<;G:987G6E54D32C1@
123456789:;<=>?@1ABC2DE48D:CBF:G<H>AGFBAH@?>H=<G;:FD98E7654E32C1@
123456789:;<=>?@1ABC2DE4F6G8H:DGFEDHCB:A<@?>=<A;:BH98G76F54E32C1@
123456789:;<=>?@1ABCD1E37DC9BF:G<H>AGFBAH@?>H=<G;:F9C87E6543E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH:>A@?>H=<;:H98B7G65F43E21D@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAGH7;G=A@?>=G<;H:987HF65E43D21C@
123456789:;<=>?@1ABC1D4E6:DCBF:G<H>AGFBAH@?>H=<G;:FE9876E54D321C@
123456789:;<=>?@1ABC1D3E5FG6H8<GFBEDCBFA<@?>=<AH;:98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6:FBEDCBFAH:>A@?>H=<;:HG9876G5E43D21C@
123456789:;<=>?@1ABCD15CE6F8G:BFECBGAH:>A@?>H=<;:HG98F76E5D4321D@
123456789:;<=>?@1ABCD1E37DCF7G9H;BGFCBHA<@?>=<A;H:9G87FE6543E21D@
123456789:;<=>?@1ABC26BD7E9FG:H<@GFAEDBAF@H?>=<H;:G9E87D6C5432C1@
123456789:;<=>?@1ABC2DEF26E8DG9H;BGDCBHA<@?>=<A;H:9G8E76F5432FC1@
123456789:;<=>?@1ABC26BD7E9FGH9=G?FAEDBAF@?G>=H<;:9HE87D6C5432C1@
123456789:;<=>?@1ABC2DE3F59EDG9H;BGDCBHA<@?>=<A;H:9GF8765F43E2C1@
123456789:;<=>?@1ABC26BD7EF8G:>FEH>AEDBAH@?>HG=<;:G98F7D6C5432C1@
123456789:;<=>?@1ABC2D4EFG48F:EH;BEDCBHA<@?>=<A;H:F98G7654GD32C1@
123456789:;<=>?@1ABC26BD7EFG7;F=EH>AEDBAH@?>H=F<;G:987GD6C5432C1@
123456789:;<=>?@1ABC2D4EF5G7;FEH;BEDCBHA<@?>=<A;HG:987G65F4D32C1@
123456789:;<=>?@1ABCD1E3F5GH6:GCFEDCGB:A<@?>=<A;:BH9876H5F43E21D@
123456789:;<=>?@1ABCD15C7BEF7;EG<H>AGEBAH@?>H=<G;F:987FC65D4321D@
123456789:;<=>?@1ABC2D4E6FG7H:>AGFBEDCBFAH@?>H=<;:H987G6E54D32C1@
123456789:;<=>?@1ABC2D48E;FG<H>AGFBEDCBFAH@?>H=<G;E:98D7654D32C1@
123456789:;<=>?@1ABC2D4E6FG7H:AGFBEDCBFAH<@?>=<A;:H987G6E54D32C1@
123456789:;<=>?@1ABC26D8E;FG<H>AGFBEDCBFAH@?>H=<G;E:98D76C5432C1@
123456789:;<=>?@1ABC26B8ADE8F;G=H?DGFEDHA@?H>=G<;F:98EB76C5432C1@
123456789:;<=>?@1ABC2DE3F5G7H:DGFEDHCB:A<@?>=<A;:BH987G65F43E2C1@
123456789:;<=>?@1ABC2DE3F6G8H:DGFEDHCB:A<@?>=<A;:BH98G76F543E2C1@
123456789:;<=>?@1ABC26B8ADE8F:G<H?DGFEDHA@?H>=<G;:F98EB76C5432C1@
123456789:;<=>?@1ABC1D4E6FG7;H=AGFBEDCBFAH@?>=H<;G:987G6E54D321C@
123456789:;<=>?@1ABC1D4E6:FG;H=AGFBEDCBFAH@?>=H<;G:E9876E54D321C@
123456789:;<=>?@1ABC1D4E6FG7H9=AGFBEDCBFAH@?>=H<;:9H87G6E54D321C@
123456789:;<=>?@1ABC1D48E:FG;H=AGFBEDCBFAH@?>=H<;G:E98D7654D321C@
123456789:;<=>?@1ABC1D4E6FGH6:G<FBEDCBFA<@?>=<AG;:H9876HE54D321C@
123456789:;<=>?@1ABC15BDE5F7;EDG;H=AGDBAH@?>=H<;GF:987F65EC4321C@
123456789:;<=>?@1ABC1D4EF5G7;FEH;BEDCBHA<@?>=<A;HG:987G65F4D321C@
123456789:;<=>?@1ABC1DEF15E7DG8H;BGDCBHA<@?>=<A;H:98G7E65F4321FC@
123456789:;<=>?@1ABC1DE26DF7G:BFDCBGAH:>A@?>H=<;:HG987F6E5432E1C@
123456789:;<=>?@1ABC1DE2F48EDG8H;BGDCBHA<@?>=<A;H:98GF7654F32E1C@
123456789:;<=>?@1ABC2D48CBE8F:GH;?GAFEBAG@?H>=<;H:F98ED7654D32C1@
123456789:;<=>?@1ABC2DE37DF8G:BFDCBGAH:>A@?>H=<;:HG98F7E6543E2C1@
123456789:;<=>?@1ABCD15C7BE8F:GH;?GAFEBAG@?H>=<;H:F98E7C65D4321D@
123456789:;<=>?@1ABCD1EF26EG7H9CGEDCHB:A<@?>=<A;:B9H87G6F5432F1D@
123456789:;<=>?@1ABC15BDE5F7;EDG;H>AGDBAH@?>H=<;GF:987F65EC4321C@
123456789:;<=>?@1ABC1D3E6FGH6:G<FBEDCBFA<@?>=<AG;:H9876HE543D21C@
123456789:;<=>?@1ABC1D4E6FG7H:>AGFBEDCBFAH@?>H=<;:H987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9=AGFBEDCBFAH@?>=H<;:9H87G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG7H:AGFBEDCBFAH<@?>=<A;:H987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7;H=AGFBEDCBFAH@?>=H<;G:987G6E543D21C@
123456789:;<=>?@1ABC26B8ADE8F:G=H?DGFEDHA@?H>=G<;:F98EB76C5432C1@
123456789:;<=>?@1ABC2DE3F5G8H:DGFEDHCB:A<@?>=<A;:BH98G765F43E2C1@
123456789:;<=>?@1ABC2D48CBE8FG9=FH>AFEBAH@?>H=G<;:9G8ED7654D32C1@
123456789:;<=>?@1ABC2D4EF59EG:BEDCBGAH:>A@?>H=<;:HG9F8765F4D32C1@
123456789:;<=>?@1ABCD15C7BE8FG9=FH>AFEBAH@?>H=G<;:9G8E7C65D4321D@
123456789:;<=>?@1ABCD1E3FG48FH9CFEDCHB:A<@?>=<A;:B9H8G7654G3E21D@
123456789:;<=>?@1AB5:A<@?>=<A;:B98765B4321@
123456789:;<=>?@1AB59A;@?>=<;A:9B8765B4321@
123456789:;<=>?@1AB48A:@?>=<;:A98B7654B321@
123456789:;<=>?@1AB4:A<@?>=<A;:B987654B321@
123456789:;<=>?@1ABC16BDE6F8<EDG<H>AGDBAH@?>H=<GF;:98F76EC54321C@
123456789:;<=>?@1ABC1D3E5FGH59G;FBEDCBFA;@?>=<;AG:9H8765HE43D21C@
123456789:;<=>?@1ABC1D59E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D8765D4321C@
123456789:;<=>?@1ABC1D3E5FG6H8<AGFBEDCBFAH@?>=<H;:98H76G5E43D21C@
123456789:;<=>?@1ABC1D5E7;FG<H>AGFBEDCBFAH@?>H=<G;E:987E65D4321C@
123456789:;<=>?@1ABC1D3E5FG6:H<AGFBEDCBFAH@?>=<H;:G9876G5E43D21C@
123456789:;<=>?@1ABC37B9ADE9F;G=H?DGFEDHA@?H>=G<;F:9EB87C6543C21@
123456789:;<=>?@1ABC3DE4F6G8H:DGFEDHCB:A<@?>=<A;:BH98G76F54E3C21@
123456789:;<=>?@1ABC1D3EF4G6:FEH:BEDCBHA;@?>=<;A:HG9876G54F3D21C@
123456789:;<=>?@1ABC1DEF15E7DG8H:BGDCBHA;@?>=<;A:H98G7E65F4321FC@
123456789:;<=>?@1ABC1DE27DF8G:BFDCBGAH:>A@?>H=<;:HG98F7E65432E1C@
123456789:;<=>?@1ABC1DE2F48EDG8H:BGDCBHA;@?>=<;A:H98GF7654F32E1C@
123456789:;<=>?@1ABC3D59CBE9F;G>AFEBAG@?>G=<;F:9ED8765D43C21@
123456789:;<=>?@1ABC3D5E8F:BEDCBFAG:>A@?>G=<;:GF98E765D43C21@
123456789:;<=>?@1ABCD26C8BE9F;G>AFEBAG@?>G=<;F:9E8C76D5432D1@
123456789:;<=>?@1ABCD2E4F7G9CFEDCGB:A<@?>=<A;:B9G87F654E32D1@
123456789:;<=>?@1ABCD2E4F6G9CFEDCGB:A<@?>=<A;:B9G876F54E32D1@
123456789:;<=>?@1ABCD26C8BE9F<G>AFEBAG@?>G=<F;:9E8C76D5432D1@
123456789:;<=>?@1ABC3D5E7F:BEDCBFAG:>A@?>G=<;:GF987E65D43C21@
123456789:;<=>?@1ABC3D59CBE9F<G>AFEBAG@?>G=<F;:9ED8765D43C21@
123456789:;<=>?@1ABC2D48CBE8F<G>AFEBAG@?>G=<F;:98ED7654D32C1@
123456789:;<=>?@1ABC2D4E6F:BEDCBFAG:>A@?>G=<;:GF9876E54D32C1@
123456789:;<=>?@1ABCD15C7BE8F<G>AFEBAG@?>G=<F;:98E7C65D4321D@
123456789:;<=>?@1ABCD1E3F5G9CFEDCGB:A<@?>=<A;:B9G8765F43E21D@
123456789:;<=>?@1ABCD1E3F7G9CFEDCGB:A<@?>=<A;:B9G87F6543E21D@
123456789:;<=>?@1ABCD15C7BE8F:G>AFEBAG@?>G=<;:F98E7C65D4321D@
123456789:;<=>?@1ABC2D4E8F:BEDCBFAG:>A@?>G=<;:GF98E7654D32C1@
123456789:;<=>?@1ABC2D48CBE8F:G>AFEBAG@?>G=<;:F98ED7654D32C1@
123456789:;<=>?@1ABC1D37CBE7F:G<AFEBAG@?>=<G;:F987ED6543D21C@
123456789:;<=>?@1ABC1D5E7F:BEDCBFAG:>A@?>G=<;:GF987E65D4321C@
123456789:;<=>?@1ABC1D4E6F:BEDCBFAG:>A@?>G=<;:GF9876E54D321C@
123456789:;<=>?@1ABC1D37CBE7F;G=AFEBAG@?>=G<;F:987ED6543D21C@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB:A<@?>=<A;:B987G65F43E21D@
123456789:;<=>?@1ABCD15C7BE:F<G>AFEBAG@?>G=<F;:E987C65D4321D@
123456789:;<=>?@1ABCD26C8BE:F<G>AFEBAG@?>G=<F;:E98C76D5432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB:A<@?>=<A;:B98G76F54E32D1@
123456789:;<=>?@1ABCD2E5F7G9CFEDCGB:A<@?>=<A;:B9G87F65E432D1@
123456789:;<=>?@1ABCD26C8BE9F;G=AFEBAG@?>=G<;F:9E8C76D5432D1@
123456789:;<=>?@1ABC3D6E8F:BEDCBFAG:>A@?>G=<;:GF98E76D543C21@
123456789:;<=>?@1ABC3D59CBE9F;G=AFEBAG@?>=G<;F:9ED8765D43C21@
123456789:;<=>?@1ABC1D37CBE7F;G>AFEBAG@?>G=<;F:987ED6543D21C@
123456789:;<=>?@1ABC1D3E6F:BEDCBFAG:>A@?>G=<;:GF9876E543D21C@
123456789:;<=>?@1ABC1D5E8F:BEDCBFAG:>A@?>G=<;:GF98E765D4321C@
123456789:;<=>?@1ABC1D37CBE7F9G<AFEBAG@?>=<G;:9F87ED6543D21C@
123456789:;<=>?@1ABC1D37CBE7F9G=AFEBAG@?>=G<;:9F87ED6543D21C@
123456789:;<=>?@1ABC1D4E8F:BEDCBFAG:>A@?>G=<;:GF98E7654D321C@
123456789:;<=>?@1ABC1D3E7F:BEDCBFAG:>A@?>G=<;:GF987E6543D21C@
123456789:;<=>?@1ABC1D37CBE7F:G>AFEBAG@?>G=<;:F987ED6543D21C@
123456789:;<=>?@1ABC2D48CBE8F:G<AFEBAG@?>=<G;:F98ED7654D32C1@
123456789:;<=>?@1ABC2D6E8F:BEDCBFAG:>A@?>G=<;:GF98E76D5432C1@
123456789:;<=>?@1ABCD15C7BE8F:G<AFEBAG@?>=<G;:F98E7C65D4321D@
123456789:;<=>?@1ABCD1E5F7G9CFEDCGB:A<@?>=<A;:B9G87F65E4321D@
123456789:;<=>?@1ABC4D6:CBE:F<G>AFEBAG@?>G=<F;:ED9876D54C321@
123456789:;<=>?@1ABC4D6E8F:BEDCBFAG:>A@?>G=<;:GF98E76D54C321@
123456789:;<=>?@1ABCD37C9BE:F<G>AFEBAG@?>G=<F;:E9C87D6543D21@
123456789:;<=>?@1ABCD3E5F7G9CFEDCGB:A<@?>=<A;:B9G87F65E43D21@
123456789:;<=>?@1ABC1D37CBE7F<G>AFEBAG@?>G=<F;:987ED6543D21C@
123456789:;<=>?@1ABC1D3E5F:BEDCBFAG:>A@?>G=<;:GF98765E43D21C@
123456789:;<=>?@1ABC1D6E8F:BEDCBFAG:>A@?>G=<;:GF98E76D54321C@
123456789:;<=>?@1ABC1D37CBE7F9G;AFEBAG@?>=<;G:9F87ED6543D21C@
123456789:;<=>?@1ABC1D37CBE7F9G>AFEBAG@?>G=<;:9F87ED6543D21C@
123456789:;<=>?@1ABC1D3E8F:BEDCBFAG:>A@?>G=<;:GF98E76543D21C@
123456789:;<=>?@1ABC2D48CBE8F;G>AFEBAG@?>G=<;F:98ED7654D32C1@
123456789:;<=>?@1ABC2D4E7F:BEDCBFAG:>A@?>G=<;:GF987E654D32C1@
123456789:;<=>?@1ABCD15C7BE8F;G>AFEBAG@?>G=<;F:98E7C65D4321D@
123456789:;<=>?@1ABCD1E3F6G9CFEDCGB:A<@?>=<A;:B9G876F543E21D@
123456789:;<=>?@1ABC2D48CBE8F;G=AFEBAG@?>=G<;F:98ED7654D32C1@
123456789:;<=>?@1ABC2D5E7F:BEDCBFAG:>A@?>G=<;:GF987E65D432C1@
123456789:;<=>?@1ABCD15C7BE8F;G=AFEBAG@?>=G<;F:98E7C65D4321D@
123456789:;<=>?@1ABCD1E4F6G9CFEDCGB:A<@?>=<A;:B9G876F54E321D@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGB:A<@?>=<A;:B98G76F543E21D@
123456789:;<=>?@1ABCD15C7BE9F;G>AFEBAG@?>G=<;F:9E87C65D4321D@
123456789:;<=>?@1ABC1D37CBE7F:G=AFEBAG@?>=G<;:F987ED6543D21C@
123456789:;<=>?@1ABC1D4E7F:BEDCBFAG:>A@?>G=<;:GF987E654D321C@
123456789:;<=>?@1ABC2D48CBE8F:G=AFEBAG@?>=G<;:F98ED7654D32C1@
123456789:;<=>?@1ABC2D5E8F:BEDCBFAG:>A@?>G=<;:GF98E765D432C1@
123456789:;<=>?@1ABCD15C7BE8F:G=AFEBAG@?>=G<;:F98E7C65D4321D@
123456789:;<=>?@1ABCD1E4F7G9CFEDCGB:A<@?>=<A;:B9G87F654E321D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGB:A<@?>=<A;:B98G765F43E21D@
123456789:;<=>?@1ABCD15C7BE9F<G>AFEBAG@?>G=<F;:9E87C65D4321D@
123456789:;<=>?@1ABCD15C7BE9F;G=AFEBAG@?>=G<;F:9E87C65D4321D@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGB:A<@?>=<A;:B98G76F54E321D@
123456789:;<=>?@1ABC2D48CBE8FGH8I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I98HED7654D32C1@
123456789:;<=>?@1ABC2D4EFG4H6I8J:FIHGFJEK:BEDCBKAL:>A@?>L=<;:LKJ98I76H54GD32C1@
123456789:;<=>?@1ABCD15C7BE8FGH8I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I98HE7C65D4321D@
123456789:;<=>?@1ABCD1E3FGH3I5J7K9GJIHGKFL9CFEDCLB:A<@?>=<A;:B9LK87J65I43HE21D@
123456789:;<=>?@1ABC1D37CEF7G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G987FD6543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J:KAGJIHGKFBEDCBFAKL:>A@?>L=<;:LJ987I65HE43D21C@
123456789:;<=>?@1ABC1D4E6FGH6I8J:KAGJIHGKFBEDCBFAKL:>A@?>L=<;:LJ98I76HE54D321C@
123456789:;<=>?@1ABC1D37CEF7G9H;IJK;L=AKJBIEHGFEICBJAL@?>=L<;KH:9G87FD6543D21C@
123456789:;<=>?@1ABC1D37CBE7FGH7I9J<K>GJIHGKFL>AFEBAL@?>LK=<J;:9I87HED6543D21C@
123456789:;<=>?@1ABC1D3EFG3H5I8J:FIHGFJEK:BEDCBKAL:>A@?>L=<;:LKJ98I765H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8K:BJDCBKAL:>A@?>L=<;:LK98JI76H543G21FC@
123456789:;<=>?@1ABC1D37CBE7F9GHI9J;K>L@HKJIHLGAFEBAG@L?>K=<;J:9IF87ED6543D21C@
123456789:;<=>?@1ABC1D37CBE7FGH7I9J;K=GJIHGKFL=AFEBAL@?>=LK<;J:9I87HED6543D21C@
123456789:;<=>?@1ABC1D4EFG4H6I8J:FIHGFJEK:BEDCBKAL:>A@?>L=<;:LKJ98I76H54GD321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K:BJDCBKAL:>A@?>L=<;:LK987JI65H43G21FC@
123456789:;<=>?@1ABC1D37CBE7F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF987ED6543D21C@
123456789:;<=>?@1ABC2D48CBE8F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF98ED7654D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8K:BJDCBKAL:>A@?>L=<;:LK98JI76H54G32FC1@
123456789:;<=>?@1ABCD15C7BE8F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF98E7C65D4321D@
123456789:;<=>?@1ABCD1EFG1H3I5J7FIHGFJEK7L9CKEDCLB:A<@?>=<A;:B9L87KJ65I43H21GD@
123456789:;<=>?@1ABCD1E3F5GHI5J7K9LBHKJIHLGCFEDCGBL:A<@?>=<A;:B9K87J65IF43E21D@
123456789:;<=>?@1ABCD15C7EF8G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G98F7C65D4321D@
123456789:;<=>?@1ABC2D4E6FGH6I8J:KAGJIHGKFBEDCBFAKL:>A@?>L=<;:LJ98I76HE54D32C1@
123456789:;<=>?@1ABC2D48CEF8G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G98FD7654D32C1@
123456789:;<=>?@1ABC1D37CBE7FGH7I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I987HED6543D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7J:FIHGFJEK:BEDCBKAL:>A@?>L=<;:LKJ987I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8K:BJDCBKAL:>A@?>L=<;:LK98JI76H54G321FC@
123456789:;<=>?@1ABC1D37CBE7F9GHI9J;K=L@HKJIHLGAFEBAG@L?>=K<;J:9IF87ED6543D21C@
123456789:;<=>?@1ABC1D37CBE7F9GHI9J<K>L@HKJIHLGAFEBAG@L?>K=<J;:9IF87ED6543D21C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8K:BJDCBKAL:>A@?>L=<;:LK98JI765H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H6I8J:FIHGFJEK:BEDCBKAL:>A@?>L=<;:LKJ98I76H543GD21C@
123456789:;<=>?@1ABC1D37CBE7FGH7I9J;K>GJIHGKFL>AFEBAL@?>LK=<;J:9I87HED6543D21C@
123456789:;<=>?@1ABC1D37CEF7G9H;IJK;L>AKJBIEHGFEICBJAL@?>L=<;KH:9G87FD6543D21C@
123456789:;<=>?@1ABC1D3E6FGH6I8J:KAGJIHGKFBEDCBFAKL:>A@?>L=<;:LJ98I76HE543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I8J:KAGJIHGKFBEDCBFAKL:>A@?>L=<;:LJ98I765HE43D21C@
123456789:;<=>?@1ABC1D37CEF7G9H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:9G87FD6543D21C@
123456789:;<=>?@1A8<@?>=<A;:98A7654321@
123456789:;<=>?@1A4<@?>=<A;:4987654:A321@
123456789:;<=>?@1A8<@?>=<A;:98A276543281@
123456789:;<=>?@1A8<@?>=<A;:98A716543217@
123456789:;<=>?@1A48<@?>=<A;:98A7654A321@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8<@?>=<A;:98A7F65E43D21C@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:CF26:9876F5432FB1@
123456789:;<=>?@1ABC17B9A<@?>=<A;:9B87C654321C@
123456789:;<=>?@1ABC15B8A:@?>=<;:A98B765C4321C@
123456789:;<=>?@1AB37ACD7<C>A@?>C=<D;:987DB6543B21@
123456789:;<=>?@1AB3C5D7<CBA<@?>=<AD;:987D65C43B21@
123456789:;<=>?@1ABC16B8AD9=A@?>=D<;:9D8B76C54321C@
123456789:;<=>?@1ABC1D48CB9A;@?>=<;A:9B8D7654D321C@
123456789:;<=>?@1ABC16BD7;BA<@?>=<A;D:987D6C54321C@
123456789:;<=>?@1AB3C5D7E9ADCBAE<@?>=<A;:9E87D65C43B21@
123456789:;<=>?@1ABC1D3E5F7BEDCBF9A<@?>=<A;:9B87F65E43D21C@
123456789:;<=>?@1ABC15B8D:E<F>AEDBAF@?>F=<E;:D98B765C4321C@
123456789:;<=>?@1ABC26BD7;BA<@?>=<A;D:987D6C5432C1@
123456789:;<=>?@1ABC1D48CB9A<@?>=<A;:9B8D7654D321C@
123456789:;<=>?@1ABC15B8AD9=A@?>=D<;:9D8B765C4321C@
123456789:;<=>?@1AB3C5D8<CBA<@?>=<AD;:98D765C43B21@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBI9A<@?>=<A;:9B87I6G54F32E1C@
123456789:;<=>?@1ABC1DE26D9F;GH<I>AHGBFDCBGAI@?>I=<H;F:9D876E5432E1C@
123456789:;<=>?@1ABC1D3E5F8<EGH<I>AHGBEDCBGAI@?>I=<HF;:98F765E43D21C@
123456789:;<=>?@1ABC1D3E5FGH59G<I>AGFBEDCBFAI@?>I=<G;:9H8765HE43D21C@
123456789:;<=>?@1ABC1D3EF48E;GH<I>AHGBEDCBGAI@?>I=<H;E:98F7654F3D21C@
123456789:;<=>?@1ABC1D48CE9F;GH<I>AHGBFECBGAI@?>I=<H;F:9E8D7654D321C@
123456789:;<=>?@1ABC1DE26DF7;GH<I>AHGBFDCBGAI@?>I=<H;F:987F6E5432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7;BHDGFEDHCBIA<@?>=<A;I:987I6G54F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CB9A<@?>=<A;:9B8D7I65H43G21FC@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8AI9=A@?>=I<;:9I8BH76G54F32E1C@
123456789:;<=>?@1ABC1DEF15E8D:CBG:H<I>AHGBAI@?>I=<H;:GD98E765F4321FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9I<@HGA@I?>=<I;:9H87GF65E43D21C@
123456789:;<=>?@1ABC15B8A<@?>=<A;:98B765C4321C@
123456789:;<=>?@1ABC15B9A<@?>=<A;:9B8765C4321C@
123456789:;<=>?@1ABC16B9A<@?>=<A;:9B876C54321C@
123456789:;<=>?@1ABC15B8A;@?>=<;A:98B765C4321C@
123456789:;<=>?@1ABC26B9A;@?>=<;A:9B876C5432C1@
123456789:;<=>?@1ABC27B9A<@?>=<A;:9B87C65432C1@
123456789:;<=>?@1ABC2D4E7;FG<H>AGFBEDCBFAH@?>H=<G;E:987E654D32C1@
123456789:;<=>?@1ABC2D4E6FG7;H>AGFBEDCBFAH@?>H=<;G:987G6E54D32C1@
123456789:;<=>?@1ABC2DE37D:CBF:G<H>AGFBAH@?>H=<G;:FD987E6543E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8H;?GA@?H>=<;H:98GF76E54D32C1@
123456789:;<=>?@1ABCD15CE6:CBF:G<H>AGFBAH@?>H=<G;:FE9876E5D4321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGBH7;BA<@?>=<A;H:987HG65F43E21D@
123456789:;<=>?@1ABCD1E48DC9BF:G<H>AGFBAH@?>H=<G;:F9C8E7654E321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH9=A@?>=H<;:9H8B7G65F43E21D@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAGH7;G>A@?>G=<;H:987HF65E43D21C@
123456789:;<=>?@1ABC1D3E6:DCBF:G<H>AGFBAH@?>H=<G;:FE9876E543D21C@
123456789:;<=>?@1ABC2D4E6FG7H9AGFBEDCBFAH<@?>=<A;:9H87G6E54D32C1@
123456789:;<=>?@1ABC26D9E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D876C5432C1@
123456789:;<=>?@1ABC1DE26D9CBF9G<H>AGFBAH@?>H=<G;:9FD876E5432E1C@
123456789:;<=>?@1ABC1DE2F4G6H9DGFEDHCB9A<@?>=<A;:9BH876G54F32E1C@
123456789:;<=>?@1ABC15BDE5F8G:H<DGFEDHBA<@?>=<AH;:G98F765EC4321C@
123456789:;<=>?@1ABC15BDE5F7G9H<DGFEDHBA<@?>=<AH;:9G87F65EC4321C@
123456789:;<=>?@1ABC1DE2F5G7H9DGFEDHCB9A<@?>=<A;:9BH87G65F432E1C@
123456789:;<=>?@1ABC1DE26D9CBF9G;H=AGFBAH@?>=H<;G:9FD876E5432E1C@
123456789:;<=>?@1ABC1D4E6FG7;H>AGFBEDCBFAH@?>H=<;G:987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9AGFBEDCBFAH<@?>=<A;:9H87G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG7H9AGFBEDCBFAH<@?>=<A;:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7;H>AGFBEDCBFAH@?>H=<;G:987G6E543D21C@
123456789:;<=>?@1ABC1DE26D9CBF9G;H>AGFBAH@?>H=<;G:9FD876E5432E1C@
123456789:;<=>?@1ABC1DE2F4G7H9DGFEDHCB9A<@?>=<A;:9BH87G654F32E1C@
123456789:;<=>?@1ABC15BDE5F7G:H<DGFEDHBA<@?>=<AH;:G987F65EC4321C@
123456789:;<=>?@1AB59A<@?>=<A;:9B8765B4321@
123456789:;<=>?@1AB39A<@?>=<A;:9B876543B21@
123456789:;<=>?@1ABC26B9A<@?>=<A;:9B876C5432C1@
123456789:;<=>?@1ABC1D3EF48EGH8<GBEDCBGA<@?>=<AH;:98HF7654F3D21C@
123456789:;<=>?@1ABC15BDE5F8<EDG<H>AGDBAH@?>H=<GF;:98F765EC4321C@
123456789:;<=>?@1ABC1D3E5FGH59G<FBEDCBFA<@?>=<AG;:9H8765HE43D21C@
123456789:;<=>?@1ABC1D48E;FG<H>AGFBEDCBFAH@?>H=<G;E:98D7654D321C@
123456789:;<=>?@1ABC1DE26DFG6:FH;BFDCBHA<@?>=<A;H:G9876GE5432E1C@
123456789:;<=>?@1ABC1D4E7;FG<H>AGFBEDCBFAH@?>H=<G;E:987E654D321C@
123456789:;<=>?@1ABC1D3E5FG6:H=AGFBEDCBFAH@?>=H<;:G9876G5E43D21C@
123456789:;<=>?@1ABC26B9ADE9F;G=H?DGFEDHA@?H>=G<;F:9EB876C5432C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHCB9A<@?>=<A;:9BH87G65F43E2C1@
123456789:;<=>?@1ABC26BDE6F8G:H<DGFEDHBA<@?>=<AH;:G98F76EC5432C1@
123456789:;<=>?@1ABC1DE2F59EDG9H;BGDCBHA<@?>=<A;H:9GF8765F432E1C@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGAH9=A@?>=H<;:9HG87F6E5432E1C@
123456789:;<=>?@1ABC1D48CBE8FG9=FH>AFEBAH@?>H=G<;:9G8ED7654D321C@
123456789:;<=>?@1ABC1DEF15E8DG9H;BGDCBHA<@?>=<A;H:9G8E765F4321FC@
123456789:;<=>?@1AB49A<@?>=<A;:9B87654B321@
123456789:;<=>?@1AB48A;@?>=<;A:98B7654B321@
123456789:;<=>?@1AB48A<@?>=<A;:98B7654B321@
123456789:;<=>?@1ABC37BDE7;DF<G>AFDBAG@?>G=<F;E:987EC6543C21@
123456789:;<=>?@1ABC3D5E7FG8<FBEDCBFA<@?>=<AG;:98G7E65D43C21@
123456789:;<=>?@1ABC3D6:CBE:F<G>AFEBAG@?>G=<F;:ED9876D543C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFAG9=A@?>=G<;:9GF87E65D43C21@
123456789:;<=>?@1ABCD26C9BE:F<G>AFEBAG@?>G=<F;:E9C876D5432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB9A<@?>=<A;:9B8G76F54E32D1@
123456789:;<=>?@1ABCD26CE7F9G;BFECBGA<@?>=<A;G:9F87E6D5432D1@
123456789:;<=>?@1ABC37BD8E:FG;?FAEDBAF@?G>=<;G:E98D7C6543C21@
123456789:;<=>?@1ABC3DE48DF9G;BFDCBGA<@?>=<A;G:9F8E7654E3C21@
123456789:;<=>?@1ABC37BD8EF9=EG>AEDBAG@?>G=F<;:9F8D7C6543C21@
123456789:;<=>?@1ABC3D5EF6:EG;BEDCBGA<@?>=<A;G:F9876F5D43C21@
123456789:;<=>?@1ABC1D48CBE8F<G>AFEBAG@?>G=<F;:98ED7654D321C@
123456789:;<=>?@1ABC1D3E5F9BEDCBFAG9=A@?>=G<;:9GF8765E43D21C@
123456789:;<=>?@1ABC1D5E7F9BEDCBFAG9=A@?>=G<;:9GF87E65D4321C@
123456789:;<=>?@1ABC1D48CBE8F:G<AFEBAG@?>=<G;:F98ED7654D321C@
123456789:;<=>?@1ABC1D5E7FG8<FBEDCBFA<@?>=<AG;:98G7E65D4321C@
123456789:;<=>?@1ABC1D3E7FG8<FBEDCBFA<@?>=<AG;:98G7E6543D21C@
123456789:;<=>?@1ABC1DE26DF7G;BFDCBGA<@?>=<A;G:987F6E5432E1C@
123456789:;<=>?@1ABC1D48CBE8F:G>AFEBAG@?>G=<;:F98ED7654D321C@
123456789:;<=>?@1ABC1D3E7F9BEDCBFAG9=A@?>=G<;:9GF87E6543D21C@
123456789:;<=>?@1ABC2D4E6FG8<FBEDCBFA<@?>=<AG;:98G76E54D32C1@
123456789:;<=>?@1ABC2D59CBE9F<G>AFEBAG@?>G=<F;:9ED8765D432C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFAG9=A@?>=G<;:9GF876E54D32C1@
123456789:;<=>?@1ABCD15C8BE9F<G>AFEBAG@?>G=<F;:9E8C765D4321D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGB9A<@?>=<A;:9B8G765F43E21D@
123456789:;<=>?@1ABCD15CE6F9G;BFECBGA<@?>=<A;G:9F876E5D4321D@
123456789:;<=>?@1ABCD15CE6F8G;BFECBGA<@?>=<A;G:98F76E5D4321D@
123456789:;<=>?@1ABC26BD7E:FG;?FAEDBAF@?G>=<;G:E987D6C5432C1@
123456789:;<=>?@1ABC2DE37DF8G;BFDCBGA<@?>=<A;G:98F7E6543E2C1@
123456789:;<=>?@1ABC26BD7EF9=EG>AEDBAG@?>G=F<;:9F87D6C5432C1@
123456789:;<=>?@1ABC2DE37DF9G;BFDCBGA<@?>=<A;G:9F87E6543E2C1@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGB9A<@?>=<A;:9B8G76F543E21D@
123456789:;<=>?@1ABCD15C8BE9F;G>AFEBAG@?>G=<;F:9E8C765D4321D@
123456789:;<=>?@1ABC2D4E7F9BEDCBFAG9=A@?>=G<;:9GF87E654D32C1@
123456789:;<=>?@1ABC2D59CBE9F;G>AFEBAG@?>G=<;F:9ED8765D432C1@
123456789:;<=>?@1ABC2D4E7FG8<FBEDCBFA<@?>=<AG;:98G7E654D32C1@
123456789:;<=>?@1ABC26BDE6:DF;G>AFDBAG@?>G=<;F:E9876EC5432C1@
123456789:;<=>?@1ABC2D4EF6:EG;BEDCBGA<@?>=<A;G:F9876F54D32C1@
123456789:;<=>?@1ABC1D48CBE8F;G=AFEBAG@?>=G<;F:98ED7654D321C@
123456789:;<=>?@1ABC1D4E6F9BEDCBFAG9=A@?>=G<;:9GF876E54D321C@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB9A<@?>=<A;:9B87G65F43E21D@
123456789:;<=>?@1ABCD15C8BE:F<G>AFEBAG@?>G=<F;:E98C765D4321D@
123456789:;<=>?@1ABCD15CE7F9G;BFECBGA<@?>=<A;G:9F87E65D4321D@
123456789:;<=>?@1ABCD15CE6F8G:BFECBGA<@?>=<A;:G98F76E5D4321D@
123456789:;<=>?@1ABC2D4EF59EG:BEDCBGA<@?>=<A;:G9F8765F4D32C1@
123456789:;<=>?@1ABC2DE37DF8G:BFDCBGA<@?>=<A;:G98F7E6543E2C1@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGB9A<@?>=<A;:9B8G76F54E321D@
123456789:;<=>?@1ABCD15C8BE9F;G=AFEBAG@?>=G<;F:9E8C765D4321D@
123456789:;<=>?@1ABC2D5E7F9BEDCBFAG9=A@?>=G<;:9GF87E65D432C1@
123456789:;<=>?@1ABC2D59CBE9F;G=AFEBAG@?>=G<;F:9ED8765D432C1@
123456789:;<=>?@1ABC2D5E7FG8<FBEDCBFA<@?>=<AG;:98G7E65D432C1@
123456789:;<=>?@1ABC26BDE6:DF;G=AFDBAG@?>=G<;F:E9876EC5432C1@
123456789:;<=>?@1ABC2D5EF6:EG;BEDCBGA<@?>=<A;G:F9876F5D432C1@
123456789:;<=>?@1ABC26BD7EF8<EG=AEDBAG@?>=G<F;:98F7D6C5432C1@
123456789:;<=>?@1ABC2DE48DF9G;BFDCBGA<@?>=<A;G:9F8E7654E32C1@
123456789:;<=>?@1ABC1D48CBE8F;G>AFEBAG@?>G=<;F:98ED7654D321C@
123456789:;<=>?@1ABC1D3E6F9BEDCBFAG9=A@?>=G<;:9GF876E543D21C@
123456789:;<=>?@1ABC1D4E7F9BEDCBFAG9=A@?>=G<;:9GF87E654D321C@
123456789:;<=>?@1ABC1D48CBE8F:G=AFEBAG@?>=G<;:F98ED7654D321C@
123456789:;<=>?@1ABC1D4E7FG8<FBEDCBFA<@?>=<AG;:98G7E654D321C@
123456789:;<=>?@1ABC1D3EFG3H5I7JK8<LBEKJFIHGFJELDCBLA<@?>=<AK;:98K7I65H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7JK8<JLAGJIHGLFBEDCBFAL<@?>=<AK;:98K7I65HE43D21C@
123456789:;<=>?@1ABC1D48CEF8G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G98FD7654D321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAKL9=A@?>=L<;:9LJ87I65HE43D21C@
123456789:;<=>?@1ABC1DE26FG7H9I;JKL;BKDJFIHGFJEDKCBLA<@?>=<A;LI:9H87G6E5432E1C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6:KL;BKDJIEHGFEIDKCBLA<@?>=<A;L:J9876J5H43G21FC@
123456789:;<=>?@1ABC1D3EF48GH9I;JAKLBEKGJIHGKFELDCBLAJ<@?>=<A;I:9H8F7654F3D21C@
123456789:;<=>?@1ABC1D48CBE8FGH8I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I98HED7654D321C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKAL9=A@?>=L<;:9LKJ87I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKAL9=A@?>=L<;:9LK87JI65H43G21FC@
123456789:;<=>?@1ABC1D48CBE8F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF98ED7654D321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8<KBJDCBKA<@?>=<AL;:98L7JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3HI48HJ9EHGFEJDK9L;BKDCBLA<@?>=<A;L:9KJ8I7654I3G21FC@
123456789:;<=>?@1ABC1D3EFG3HI48HJ9K;FJHGFKEL;BEDCBLA<@?>=<A;LK:9J8I7654I3GD21C@
123456789:;<=>?@1ABC1DEF1GH26GI7J9EIGFEJDK9L;BKDCBLA<@?>=<A;L:9KJ87I6H5432H1FC@
123456789:;<=>?@1A7<@?>=<A;:987A654321@
123456789:;<=>?@1A7;@?>=<;A:987A654321@
123456789:;<=>?@1ABC16B8A<@?>=<A;:98B76C54321C@
123456789:;<=>?@1ABC15B9A;@?>=<;A:9B8765C4321C@
123456789:;<=>?@1ABC1D3E7;FG<H>AGFBEDCBFAH@?>H=<G;E:987E6543D21C@
123456789:;<=>?@1ABC1D3E5FG6:H>AGFBEDCBFAH@?>H=<;:G9876G5E43D21C@
123456789:;<=>?@1ABC1DE26D:CBF:G<H>AGFBAH@?>H=<G;:FD9876E5432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8A<@?>=<A;:98BH76G54F32E1C@
123456789:;<=>?@1ABC16BDE6F8G:H<DGFEDHBA<@?>=<AH;:G98F76EC54321C@
123456789:;<=>?@1ABC15BDE5F7G9H;DGFEDHBA;@?>=<;AH:9G87F65EC4321C@
123456789:;<=>?@1ABC15BDE5F7<EDG<H>AGDBAH@?>H=<GF;:987F65EC4321C@
123456789:;<=>?@1ABC1D3E5FGH5:G<FBEDCBFA<@?>=<AG;:H98765HE43D21C@
123456789:;<=>?@1ABC1DE2F49EDG9H;BGDCBHA<@?>=<A;H:9GF87654F32E1C@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGAH9>A@?>H=<;:9HG87F6E5432E1C@
123456789:;<=>?@1ABC1D3EF4G6;FEH;BEDCBHA<@?>=<A;HG:9876G54F3D21C@
123456789:;<=>?@1ABC1DEF16E8DG9H;BGDCBHA<@?>=<A;H:9G8E76F54321FC@
123456789:;<=>?@1ABC27BDE7;DF<G>AFDBAG@?>G=<F;E:987EC65432C1@
123456789:;<=>?@1ABC2D4E6FG7;FBEDCBFA;@?>=<;AG:987G6E54D32C1@
123456789:;<=>?@1ABC2D6:CBE:F<G>AFEBAG@?>G=<F;:ED9876D5432C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8<A@?>=<G;:98GF76E54D32C1@
123456789:;<=>?@1ABCD15C9BE:F<G>AFEBAG@?>G=<F;:E9C8765D4321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8A<@?>=<A;:98B7G65F43E21D@
123456789:;<=>?@1ABCD16CE7F9G;BFECBGA<@?>=<A;G:9F87E6D54321D@
123456789:;<=>?@1ABCD15CE6F8G:BFECBGA;@?>=<;A:G98F76E5D4321D@
123456789:;<=>?@1ABC27BD8E:FG;?FAEDBAF@?G>=<;G:E98D7C65432C1@
123456789:;<=>?@1ABC2DE37DF8G:BFDCBGA;@?>=<;A:G98F7E6543E2C1@
123456789:;<=>?@1ABC27BD8EF9=EG>AEDBAG@?>G=F<;:9F8D7C65432C1@
123456789:;<=>?@1ABC2D4EF59EG:BEDCBGA;@?>=<;A:G9F8765F4D32C1@
123456789:;<=>?@1ABC2D4E6FG7<FBEDCBFA<@?>=<AG;:987G6E54D32C1@
123456789:;<=>?@1ABC26BDE6;DF<G>AFDBAG@?>G=<F;E:9876EC5432C1@
123456789:;<=>?@1ABC1D59CBE9F<G>AFEBAG@?>G=<F;:9ED8765D4321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8<A@?>=<G;:98GF765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8<A@?>=<G;:98GF76E54D321C@
123456789:;<=>?@1ABC1D59CBE9F;G=AFEBAG@?>=G<;F:9ED8765D4321C@
123456789:;<=>?@1ABC1D4E6FG7;FBEDCBFA;@?>=<;AG:987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7<FBEDCBFA<@?>=<AG;:987G6E543D21C@
123456789:;<=>?@1ABC1DE27DF8G;BFDCBGA<@?>=<A;G:98F7E65432E1C@
123456789:;<=>?@1ABC1DE26DF7G:BFDCBGA;@?>=<;A:G987F6E5432E1C@
123456789:;<=>?@1ABC26BD7E9FG:?FAEDBAF@?G>=<;:G9E87D6C5432C1@
123456789:;<=>?@1ABC2DE38DF9G;BFDCBGA<@?>=<A;G:9F8E76543E2C1@
123456789:;<=>?@1ABC1D4E6FG7<FBEDCBFA<@?>=<AG;:987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7;FBEDCBFA;@?>=<;AG:987G6E543D21C@
123456789:;<=>?@1ABC1D59CBE9F;G>AFEBAG@?>G=<;F:9ED8765D4321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8<A@?>=<G;:98GF76E543D21C@
123456789:;<=>?@1ABC26BD7EF8=EG>AEDBAG@?>G=F<;:98F7D6C5432C1@
123456789:;<=>?@1ABC2D4EF5:EG;BEDCBGA<@?>=<A;G:F98765F4D32C1@
123456789:;<=>?@1ABC37BD8E:F>AEDBAF@?>F=<;:E98D7C6543C21@
123456789:;<=>?@1ABC3D5E9F;BEDCBFA<@?>=<A;F:9E8765D43C21@
123456789:;<=>?@1ABC3D5E7F;BEDCBFA<@?>=<A;F:987E65D43C21@
123456789:;<=>?@1ABC37BD8E<F>AEDBAF@?>F=<E;:98D7C6543C21@
123456789:;<=>?@1ABC1D5E7F;BEDCBFA<@?>=<A;F:987E65D4321C@
123456789:;<=>?@1ABC3D5E7F9BEDCBFA<@?>=<A;:9F87E65D43C21@
123456789:;<=>?@1ABC3D7E9F;BEDCBFA<@?>=<A;F:9E87D6543C21@
123456789:;<=>?@1ABC37BD8E:F<AEDBAF@?>=<F;:E98D7C6543C21@
123456789:;<=>?@1ABC1D5E9F;BEDCBFA<@?>=<A;F:9E8765D4321C@
123456789:;<=>?@1ABC1D3E7F;BEDCBFA<@?>=<A;F:987E6543D21C@
123456789:;<=>?@1ABC37BD8E:F=AEDBAF@?>=F<;:E98D7C6543C21@
123456789:;<=>?@1ABC3D6E9F;BEDCBFA<@?>=<A;F:9E876D543C21@
123456789:;<=>?@1ABC3D5E7F:BEDCBFA<@?>=<A;:F987E65D43C21@
123456789:;<=>?@1ABC37BD9E<F>AEDBAF@?>F=<E;:9D87C6543C21@
123456789:;<=>?@1ABC2D6E8F:BEDCBFA<@?>=<A;:F98E76D5432C1@
123456789:;<=>?@1ABC2D4E6F:BEDCBFA<@?>=<A;:F9876E54D32C1@
123456789:;<=>?@1ABC2D5E9F;BEDCBFA<@?>=<A;F:9E8765D432C1@
123456789:;<=>?@1ABC26BD7E9F=AEDBAF@?>=F<;:9E87D6C5432C1@
123456789:;<=>?@1ABC1D4E7F;BEDCBFA<@?>=<A;F:987E654D321C@
123456789:;<=>?@1ABC1D5E8F;BEDCBFA<@?>=<A;F:98E765D4321C@
123456789:;<=>?@1ABC37BD8E;F>AEDBAF@?>F=<;E:98D7C6543C21@
123456789:;<=>?@1ABC3D5E8F;BEDCBFA<@?>=<A;F:98E765D43C21@
123456789:;<=>?@1ABC26BD7E;F=AEDBAF@?>=F<;E:987D6C5432C1@
123456789:;<=>?@1ABC2D5E7F;BEDCBFA<@?>=<A;F:987E65D432C1@
123456789:;<=>?@1ABC2D4E8F:BEDCBFA<@?>=<A;:F98E7654D32C1@
123456789:;<=>?@1ABC37BD8E:FGH:I<J>K@GJIHGKFAEDBAF@K?>J=<I;:HE98D7C6543C21@
123456789:;<=>?@1ABC3DEF3G5H7I9EHGFEIDJ9K;BJDCBKA<@?>=<A;K:9JI87H65G43FC21@
123456789:;<=>?@1ABC3D5E7FGH7I9J;KAGJIHGKFBEDCBFAK<@?>=<A;J:9I87HE65D43C21@
123456789:;<=>?@1ABC37DE8F:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F98E7C6543C21@
123456789:;<=>?@1ABC1DEF1G5H7I9EHGFEIDJ9K;BJDCBKA<@?>=<A;K:9JI87H65G4321FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:987I65H43GD21C@
123456789:;<=>?@1ABC1D3EFG3H7I9J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:9I87H6543GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I9EHGFEIDJ9K;BJDCBKA<@?>=<A;K:9JI8765H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5I9J;KAGJIHGKFBEDCBFAK<@?>=<A;J:9I8765HE43D21C@
123456789:;<=>?@1ABC1D3E7FGH7I9J;KAGJIHGKFBEDCBFAK<@?>=<A;J:9I87HE6543D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K;BJDCBKA<@?>=<A;K:987JI65H43G21FC@
123456789:;<=>?@1ABC1D5EFG5H7I9J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:9I87H65GD4321C@
123456789:;<=>?@1ABC37BD8EFG8H:I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:H98GD7C6543C21@
123456789:;<=>?@1ABC3D5EFG5H7I9J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:9I87H65GD43C21@
123456789:;<=>?@1ABC1D5E7FGH7I9J;KAGJIHGKFBEDCBFAK<@?>=<A;J:9I87HE65D4321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J;KAGJIHGKFBEDCBFAK<@?>=<A;J:987I65HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H7I9EHGFEIDJ9K;BJDCBKA<@?>=<A;K:9JI87H6543G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I9J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:9I8765H43GD21C@
123456789:;<=>?@1ABC37BD9E;F>AEDBAF@?>F=<;E:9D87C6543C21@
123456789:;<=>?@1ABC3D5E8F:BEDCBFA<@?>=<A;:F98E765D43C21@
123456789:;<=>?@1ABC3D6E8F;BEDCBFA<@?>=<A;F:98E76D543C21@
123456789:;<=>?@1ABC37BD8E;F=AEDBAF@?>=F<;E:98D7C6543C21@
123456789:;<=>?@1ABC26BD7E;F>AEDBAF@?>F=<;E:987D6C5432C1@
123456789:;<=>?@1ABC2D4E7F;BEDCBFA<@?>=<A;F:987E654D32C1@
123456789:;<=>?@1ABC2D4E8F;BEDCBFA<@?>=<A;F:98E7654D32C1@
123456789:;<=>?@1ABC26BD7E:F>AEDBAF@?>F=<;:E987D6C5432C1@
123456789:;<=>?@1ABC26BD7E:F<AEDBAF@?>=<F;:E987D6C5432C1@
123456789:;<=>?@1ABC2D6E8F;BEDCBFA<@?>=<A;F:98E76D5432C1@
123456789:;<=>?@1ABC37BD9E;F=AEDBAF@?>=F<;E:9D87C6543C21@
123456789:;<=>?@1ABC3D6E8F:BEDCBFA<@?>=<A;:F98E76D543C21@
123456789:;<=>?@1ABC2D6E9F;BEDCBFA<@?>=<A;F:9E876D5432C1@
123456789:;<=>?@1ABC26BD7E9F<AEDBAF@?>=<F;:9E87D6C5432C1@
123456789:;<=>?@1ABC1D4E8F;BEDCBFA<@?>=<A;F:98E7654D321C@
123456789:;<=>?@1A6<@?>=<A;:9876A54321@
123456789:;<=>?@1ABC1D3E5FG6<FBEDCBFA<@?>=<AG;:9876G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6:FBEDCBFA:@?>=<;:AG9876G5E43D21C@
123456789:;<=>?@1ABC1D6:CBE:F<G>AFEBAG@?>G=<F;:ED9876D54321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7;A@?>=<;G:987GF65E43D21C@
123456789:;<=>?@1ABC1DE28DF9G;BFDCBGA<@?>=<A;G:9F8E765432E1C@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGA:@?>=<;:A9G87F6E5432E1C@
123456789:;<=>?@1ABC48BD9E;F>AEDBAF@?>F=<;E:9D8C7654C321@
123456789:;<=>?@1ABC4D6E9F;BEDCBFA<@?>=<A;F:9E876D54C321@
123456789:;<=>?@1ABC4D6E8F;BEDCBFA<@?>=<A;F:98E76D54C321@
123456789:;<=>?@1ABC48BD9E<F>AEDBAF@?>F=<E;:9D8C7654C321@
123456789:;<=>?@1ABC26BD7E<F>AEDBAF@?>F=<E;:987D6C5432C1@
123456789:;<=>?@1ABC2D4E6F;BEDCBFA<@?>=<A;F:9876E54D32C1@
123456789:;<=>?@1ABC2D4E9F;BEDCBFA<@?>=<A;F:9E87654D32C1@
123456789:;<=>?@1ABC26BD7E9F>AEDBAF@?>F=<;:9E87D6C5432C1@
123456789:;<=>?@1ABC1D4E6F;BEDCBFA<@?>=<A;F:9876E54D321C@
123456789:;<=>?@1ABC1D6E8F;BEDCBFA<@?>=<A;F:98E76D54321C@
123456789:;<=>?@1ABC48BD:E<F>AEDBAF@?>F=<E;:D98C7654C321@
123456789:;<=>?@1ABC4D6E8F:BEDCBFA<@?>=<A;:F98E76D54C321@
123456789:;<=>?@1ABC4D7E9F;BEDCBFA<@?>=<A;F:9E87D654C321@
123456789:;<=>?@1ABC48BD9E;F=AEDBAF@?>=F<;E:9D8C7654C321@
123456789:;<=>?@1ABC1D6E9F;BEDCBFA<@?>=<A;F:9E876D54321C@
123456789:;<=>?@1ABC1D3E6F;BEDCBFA<@?>=<A;F:9876E543D21C@
123456789:;<=>?@1ABC1D3E8F;BEDCBFA<@?>=<A;F:98E76543D21C@
123456789:;<=>?@1ABC1D4E9F;BEDCBFA<@?>=<A;F:9E87654D321C@
123456789:;<=>?@1ABC26BD7E9F;AEDBAF@?>=<;F:9E87D6C5432C1@
123456789:;<=>?@1ABC2D7E9F;BEDCBFA<@?>=<A;F:9E87D65432C1@
123456789:;<=>?@1ABC59BD:E<F>AEDBAF@?>F=<E;:D9C8765C4321@
123456789:;<=>?@1ABC5D7E9F;BEDCBFA<@?>=<A;F:9E87D65C4321@
123456789:;<=>?@1ABC1D7E9F;BEDCBFA<@?>=<A;F:9E87D654321C@
123456789:;<=>?@1ABC1D3E5F;BEDCBFA<@?>=<A;F:98765E43D21C@
123456789:;<=>?@1ABC1D3E9F;BEDCBFA<@?>=<A;F:9E876543D21C@
123456789:;<=>?@1ABC26BD7EFG7H:I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:H987GD6C5432C1@
123456789:;<=>?@1ABC2D4EFG4H6I8J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:98I76H54GD32C1@
123456789:;<=>?@1ABC2D4EFG4H7I9J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:9I87H654GD32C1@
123456789:;<=>?@1ABC26BD7EFG7H9I;J>FIHGFJEK>AEDBAK@?>KJ=<;I:9H87GD6C5432C1@
123456789:;<=>?@1ABC1D4E6FGH6I9J;KAGJIHGKFBEDCBFAK<@?>=<A;J:9I876HE54D321C@
123456789:;<=>?@1ABC1D3E6FGH6I8J;KAGJIHGKFBEDCBFAK<@?>=<A;J:98I76HE543D21C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8K;BJDCBKA<@?>=<A;K:98JI76H543G21FC@
123456789:;<=>?@1ABC1D4EFG4H6I9J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:9I876H54GD321C@
123456789:;<=>?@1ABC26BD7E9FGH9I;J>K@GJIHGKFAEDBAF@K?>J=<;I:9HE87D6C5432C1@
123456789:;<=>?@1ABC2DEF2G4H7I9EHGFEIDJ9K;BJDCBKA<@?>=<A;K:9JI87H654G32FC1@
123456789:;<=>?@1ABC2D4E6FGH6I8J;KAGJIHGKFBEDCBFAK<@?>=<A;J:98I76HE54D32C1@
123456789:;<=>?@1ABC26DE7F:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F987E6C5432C1@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8K;BJDCBKA<@?>=<A;K:98JI76H54G321FC@
123456789:;<=>?@1ABC1D4EFG4H6I8J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:98I76H54GD321C@
123456789:;<=>?@1ABC26BD7E9FGH9I<J>K@GJIHGKFAEDBAF@K?>J=<I;:9HE87D6C5432C1@
123456789:;<=>?@1ABC2DEF2G4H6I9EHGFEIDJ9K;BJDCBKA<@?>=<A;K:9JI876H54G32FC1@
123456789:;<=>?@1ABC2D4E6FGH6I9J;KAGJIHGKFBEDCBFAK<@?>=<A;J:9I876HE54D32C1@
123456789:;<=>?@1ABC26DE7F9G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:9F87E6C5432C1@
123456789:;<=>?@1ABC2D4E6FGH6I8J:KAGJIHGKFBEDCBFAK<@?>=<A;:J98I76HE54D32C1@
123456789:;<=>?@1ABC2DEF2G5H7I9EHGFEIDJ9K;BJDCBKA<@?>=<A;K:9JI87H65G432FC1@
123456789:;<=>?@1ABC26BD7E9FGH9I;J=K@GJIHGKFAEDBAF@K?>=J<;I:9HE87D6C5432C1@
123456789:;<=>?@1ABC1D4EFG4H7I9J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:9I87H654GD321C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8K;BJDCBKA<@?>=<A;K:98JI765H43G21FC@
123456789:;<=>?@1ABC1D3E6FGH6I9J;KAGJIHGKFBEDCBFAK<@?>=<A;J:9I876HE543D21C@
123456789:;<=>?@1ABC26BD7EFG7H9I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:9H87GD6C5432C1@
123456789:;<=>?@1ABC2D4EFG4H6I9J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:9I876H54GD32C1@
123456789:;<=>?@1ABC1D4E6FGH6I8J;KAGJIHGKFBEDCBFAK<@?>=<A;J:98I76HE54D321C@
123456789:;<=>?@1ABC2D5E8F:BEDCBFA<@?>=<A;:F98E765D432C1@
123456789:;<=>?@1ABC2D4E7F:BEDCBFA<@?>=<A;:F987E654D32C1@
123456789:;<=>?@1ABC2D5E8F;BEDCBFA<@?>=<A;F:98E765D432C1@
123456789:;<=>?@1ABC26BD7E:F=AEDBAF@?>=F<;:E987D6C5432C1@
123456789:;<=>?@1ABC2D5E7F:BEDCBFA<@?>=<A;:F987E65D432C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8K:BJDCBKA<@?>=<A;:K98JI76H54G32FC1@
123456789:;<=>?@1ABC2D4EFG4H6I8J:FIHGFJEK:BEDCBKA<@?>=<A;:KJ98I76H54GD32C1@
123456789:;<=>?@1ABC2D5EFG5H7I9J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:9I87H65GD432C1@
123456789:;<=>?@1ABC26BD7EFG7H9I;J=FIHGFJEK=AEDBAK@?>=KJ<;I:9H87GD6C5432C1@
123456789:;<=>?@1ABC1D4E7FGH7I9J;KAGJIHGKFBEDCBFAK<@?>=<A;J:9I87HE654D321C@
123456789:;<=>?@1ABC1D3E5FGH5I8J;KAGJIHGKFBEDCBFAK<@?>=<A;J:98I765HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H6I9EHGFEIDJ9K;BJDCBKA<@?>=<A;K:9JI876H543G21FC@
123456789:;<=>?@1ABC1D3EFG3H6I9J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:9I876H543GD21C@
123456789:;<=>?@1ABC1D3EFG3H5I8J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:98I765H43GD21C@
123456789:;<=>?@1ABC1DEF1G4H7I9EHGFEIDJ9K;BJDCBKA<@?>=<A;K:9JI87H654G321FC@
123456789:;<=>?@1ABC26DE7F9G;HIJ;K=AJIBHDGFEDHCBIAK@?>=K<;JG:9F87E6C5432C1@
123456789:;<=>?@1ABC2D5E7FGH7I9J;KAGJIHGKFBEDCBFAK<@?>=<A;J:9I87HE65D432C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8K;BJDCBKA<@?>=<A;K:98JI76H54G32FC1@
123456789:;<=>?@1ABC26BD7E:FGH:I<J>K@GJIHGKFAEDBAF@K?>J=<I;:HE987D6C5432C1@
123456789:;<=>?@1ABC2D4E7FGH7I9J;KAGJIHGKFBEDCBFAK<@?>=<A;J:9I87HE654D32C1@
123456789:;<=>?@1ABC26DE7F9G;HIJ;K>AJIBHDGFEDHCBIAK@?>K=<;JG:9F87E6C5432C1@
123456789:;<=>?@1ABC1DEF1G4H6I9EHGFEIDJ9K;BJDCBKA<@?>=<A;K:9JI876H54G321FC@
123456789:;<=>?@1ABC1D3EFG3H6I8J;FIHGFJEK;BEDCBKA<@?>=<A;KJ:98I76H543GD21C@
123456789:;<=>?@1ABC1D3E5FGH5IJ6K8L:M<ILKJIMHG<FBEDCBFA<@?>=<AGM;:L98K76J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6:IEHGFEID:CBK:L<M>ALKBAM@?>M=<L;:KDJ9876J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FG6:HIJ:K<L>M@ILKJIMHAGFBEDCBFAH@M?>L=<K;:JG9876G5E43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7;KL<M>ALKBJDCBKAM@?>M=<L;J:987JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1GH2I4J6K8GJIHGKFE8DL9M;BLDCBMA<@?>=<A;M:9L8EK76J54I32H1FC@
123456789:;<=>?@1ABC1DEF1GH26GI7J9EIGFEJD:CBK:L<M>ALKBAM@?>M=<L;:KD9J87I6H5432H1FC@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGAH9IJ:K<L>M@ILKJIMHA@M?>L=<K;:J9HG87F6E5432E1C@
123456789:;<=>?@1ABC1DEF1G3HI48HJ9EHGFEJD:CBK:L<M>ALKBAM@?>M=<L;:KD9J8I7654I3G21FC@
123456789:;<=>?@1ABC1D3E5FG6H8I:J<FIHGFJBEDCBFA<@?>=<AJ;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6:FBEDCBFH:I<J>AIHBAJ@?>J=<I;:HG9876G5E43D21C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHI9J;BIDCBJA<@?>=<A;J:9I8H76G54F32E1C@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGH:I<J>AIHBAJ@?>J=<I;:H9G87F6E5432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHIJ8<IKL<M>ALKBIDCBKAM@?>M=<LJ;:98JH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6:IBHDGFEDHCBIK:L<M>ALKBAM@?>M=<L;:KJ9876JG54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7;HDGFEDHJ;KL<M>ALKBJDCBKAM@?>M=<L;JI:987I6G54F32E1C@
123456789:;<=>?@1ABC1DEF15EG6H8I:DHGEDIJ;KL<M>ALKBJDCBKAM@?>M=<L;J:I98H76G5F4321FC@
123456789:;<=>?@1ABC1DE2FG3H5I7JK8DJFIHGFJEDKL9M;BLDCBMA<@?>=<A;M:9L8K7I65H43G2E1C@
123456789:;<=>?@1ABC1DE2FG37FH8I:DHFEDIJ;KL<M>ALKBJDCBKAM@?>M=<L;J:I98H7G6543G2E1C@
123456789:;<=>?@1ABC1DE2F4GH59GIJ9BIDGFEDICBJK:L<M>ALKBAM@?>M=<L;:K9JH8765H4F32E1C@
123456789:;<=>?@1ABC1DEF15EG6H8IJ9BIDHGEDICBJK:L<M>ALKBAM@?>M=<L;:K9J8H76G5F4321FC@
123456789:;<=>?@1ABC1DE2FG3H5I7J9FIHGFJK:LM;BLDKFEDLCBMA<@?>=<A;M:K9J87I65H43G2E1C@
123456789:;<=>?@1ABC1D3EF4G6HI7J9K;LAHKJIHLMBEHGFEMDCBMAL<@?>=<A;K:9J87I6G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6HI7;JK<L>AKJBIHMBEHGFEMDCBMJAL@?>L=<K;I:987I6G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8DJIEHGFEIDKL9M;BLDCBMA<@?>=<A;M:9L8K76J5H43G21FC@
123456789:;<=>?@1ABC1D3EF4G6HI7J9K;LEHKJIHLGFELM;BEDCBMA<@?>=<A;MK:9J87I6G54F3D21C@
123456789:;<=>?@1ABC1DE26DF7G9BFDCBGHI9J;K=LM>ALHKJIHLBAM@?>M=K<;J:9IG87F6E5432E1C@
123456789:;<=>?@1ABC1DE2F4GH5I7J9KDGJIHGKFEDKL9M;BLDCBMA<@?>=<A;M:9LJ87I65H4F32E1C@
123456789:;<=>?@1ABC1D3EFG37FH8I:J<EIHFEJKL<M>ALKBEDCBKAM@?>M=<LJ;:I98H7G6543GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KL:>KGJIHGKM>AGFBEDCBFAM@?>ML=<;:L9J87I65HE43D21C@
123456789:;<=>?@1ABC1DE26DFG6H8I:J<FIHGFJKL<M>ALKBFDCBKAM@?>M=<LJ;:I98H76GE5432E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8L:M<ILKJIMBHDGFEDHCBIA<@?>=<AM;:L98K76JG54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHIJ8K:L<MBILKJIMDCBMA<@?>=<AL;:K98JH76G54F32E1C@
123456789:;<=>?@1ABC1DE26DFG6H8I:JBFIHGFJDCBJK:L<M>ALKBAM@?>M=<L;:KI98H76GE5432E1C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFGH7I9JK:>JLM>ALGJIHGLBAM@?>MK=<;:K9I87HF65E43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJK:L<MBELKFEMDCBMA<@?>=<AL;:K9J87I65H43GD21C@
123456789:;<=>?@1ABC1DE2F4GH5I7J9K;GJIHGKLM;BLDGFEDLCBMA<@?>=<A;MK:9J87I65H4F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIJ8K:LM;BLDKJEDLCBMA<@?>=<A;M:K98J7I65H43G21FC@
123456789:;<=>?@1ABCD2E4F6GH7;IJ<K>AJIBHGCFEDCGBIAK@?>K=<J;H:987H6F54E32D1@
123456789:;<=>?@1ABCD2E4FG59FH:CFEDCHBI:J<K>AJIBAK@?>K=<J;:IH9G8765G4E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8IJ9=IK>AIHBAK@?>K=J<;:9J8HG76F54E32D1@
123456789:;<=>?@1ABCD2EF37EG8H:CGEDCHBI:J<K>AJIBAK@?>K=<J;:IH98G7F6543F2D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I:JK;?JAIHBAJ@?K>=<;K:I98HG76F54E32D1@
123456789:;<=>?@1ABCDE15DF6G8H:CGFDCHBI:J<K>AJIBAK@?>K=<J;:IH98G76F5E4321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHCI7J9K;BJICBKA<@?>=<A;K:9J87IH65G43F21E@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7N9O;PALONMLPKBJDCBKAP<@?>=<A;O:9N87MJI65H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJK5L7M9N;JMLKJNIO;PAGOIHGPFBEDCBFAP<@?>=<A;ON:9M87L65KHE43D21C@
123456789:;<=>?@1ABC1DEF1G3HIJ3K5L7M9ILKJIMHN9EHGFENDO9P;BODCBPA<@?>=<A;P:9ONM87L65K43JG21FC@
123456789:;<=>?@1ABC1D3EFG3HIJ3K5L7M9ILKJIMHN9O;FNHGFOEP;BEDCBPA<@?>=<A;PO:9NM87L65K43JGD21C@
123456789:;<=>?@1ABC1D3EFG3H5IJK5L7M9N;JMLKJNIO;FIHGFOEP;BEDCBPA<@?>=<A;PON:9M87L65KH43GD21C@
123456789:;<=>?@1ABC1DEF1GHI1J3K5L7HKJIHLGM7N9EMGFENDO9P;BODCBPA<@?>=<A;P:9ON87ML65K43J21IFC@
123456789:;<=>?@1ABC1D3E5FGH5I7JKL7M9N;OAKNMLKOJPAGJIHGPFBEDCBFAPO<@?>=<A;N:9M87LI65HE43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7M9N;OAKNMLKOPBEKJFIHGFJEPDCBPAO<@?>=<A;N:9M87LI65H43GD21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KLM9N;OAPFLONMLPKGJIHGKFPBEDCBFAO<@?>=<A;N:9MJ87I65HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7M9NDJMLKJNIEHGFEIDNO9P;BODCBPA<@?>=<A;P:9OM87L65KH43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7M9N;OEKNMLKOJFIHGFJEOP;BEDCBPA<@?>=<A;PN:9M87LI65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIJK7L9M;NOP;BODNJMLKJNEDOCBPA<@?>=<A;PM:9L87KI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7M9N;JMLKJNOP;BODJIEHGFEIDOCBPA<@?>=<A;PN:9M87L65KH43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJKL9M;NAOPBEOKNMLKOFEPDCBPAN<@?>=<A;M:9LJ87I65H43GD21C@
123456789:;<=>?@1ABC1D3E5F7G9H;BGFEDCBHA<@?>=<A;H:9G87F65E43D21C@
123456789:;<=>?@1?>=<;:98716543217@
123456789:;<=>?@1?>=<;:14987654:321:@
123456789:;<=>?@1?>=<;:198716543217:@
123456789:;<=>?@1?>=<;:193876543921:@
123456789:;<=>?@1?>=<;:198276543281:@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@:?>=<;:@98A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?>8=<;:98>A7F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?9>=<;:9?8A7F65E43D21C@
123456789:;<=>?@1?>=<;1:98716543217;@
123456789:;<=>?@1?>=<;1:98276543281;@
123456789:;<=>?@1?>=<;1:93876543921;@
123456789:;<=>?@1AB3C:D<E>ADCBAE@?>E=<D;:C938765439B21@
123456789:;<=>?@1AB7C:D<E>ADCBAE@?>E=<D;:C987B16543217@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B276543281@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C9827654328B1@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B716543217@
123456789:;<=>?@1AB3C5D7E9ADCBAE@?9>=<;:9?E87D65C43B21@
123456789:;<=>?@1AB7C9D;E=ADCBAE@?>=E<;D:9C87B16543217@
123456789:;<=>?@1AB7C9D<E>ADCBAE@?>E=<D;:9C87B16543217@
123456789:;<=>?@1AB3C5D<E>ADCBAE@?>E=<D;5:98765;C43B21@
123456789:;<=>?@1AB3C5D7E>ADCBAE@?>E=7<;:987=D65C43B21@
123456789:;<=>?@1AB7C9D;E>ADCBAE@?>E=<;D:9C87B16543217@
123456789:;<=>?@1AB29A;@?>=<;A:9B8765432B1@
123456789:;<=>?@1ABC17B9A;@?>=<;A:9B87C654321C@
123456789:;<=>?@1ABC16B8A:@?>=<;:A98B76C54321C@
123456789:;<=>?@1AB2C4D6;CBA;@?>=<;AD:9876D54C32B1@
123456789:;<=>?@1ABC16B8AD9>A@?>D=<;:9D8B76C54321C@
123456789:;<=>?@1ABC1D38CB9A;@?>=<;A:9B8D76543D21C@
123456789:;<=>?@1AB3C5:D<E>ADCBAE@?>E=<D;:C98765C43B21@
123456789:;<=>?@1AB3C5D7E9>ADCBAE@?>E=<;:9E87D65C43B21@
123456789:;<=>?@1AB3C5D7<E>ADCBAE@?>E=<D;:987D65C43B21@
123456789:;<=>?@1AB3C5D7E9ADCBAE;@?>=<;A:9E87D65C43B21@
123456789:;<=>?@1AB38C:D<E>ADCBAE@?>E=<D;:C98B76543B21@
123456789:;<=>?@1ABC1D3E5F7BEDCBF9A;@?>=<;A:9B87F65E43D21C@
123456789:;<=>?@1ABC16B8D:E<F>AEDBAF@?>F=<E;:D98B76C54321C@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBI9A;@?>=<;A:9B87I6G54F32E1C@
123456789:;<=>?@1ABC1DE27D9F;GH<I>AHGBFDCBGAI@?>I=<H;F:9D87E65432E1C@
123456789:;<=>?@1ABC1D3E5F7<EGH<I>AHGBEDCBGAI@?>I=<HF;:987F65E43D21C@
123456789:;<=>?@1ABC1D3E5FGH5:G<I>AGFBEDCBFAI@?>I=<G;:H98765HE43D21C@
123456789:;<=>?@1ABC1D3EF49E;GH<I>AHGBEDCBGAI@?>I=<H;E:9F87654F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBI9A;@?>=<;A:9B8H76G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CB9A;@?>=<;A:9B8D7I65H43G21FC@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8AI9>A@?>I=<;:9I8BH76G54F32E1C@
123456789:;<=>?@1ABC1DEF16E8D:CBG:H<I>AHGBAI@?>I=<H;:GD98E76F54321FC@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9I;@HGA@I?>=<;I:9H87GF65E43D21C@
123456789:;<=>?@1ABC16B9A;@?>=<;A:9B876C54321C@
123456789:;<=>?@1ABC16B8A;@?>=<;A:98B76C54321C@
123456789:;<=>?@1ABC27B9A;@?>=<;A:9B87C65432C1@
123456789:;<=>?@1ABC2D49E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D87654D32C1@
123456789:;<=>?@1ABC2D4E6FG7H9>AGFBEDCBFAH@?>H=<;:9H87G6E54D32C1@
123456789:;<=>?@1ABC2D4E6;FG<H>AGFBEDCBFAH@?>H=<G;E:9876E54D32C1@
123456789:;<=>?@1ABC2D4E6FG7<H>AGFBEDCBFAH@?>H=<G;:987G6E54D32C1@
123456789:;<=>?@1ABC2DE38D:CBF:G<H>AGFBAH@?>H=<G;:FD98E76543E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8H:?GA@?H>=<;:H98GF76E54D32C1@
123456789:;<=>?@1ABCD1E38DC9BF:G<H>AGFBAH@?>H=<G;:F9C8E76543E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH9>A@?>H=<;:9H8B7G65F43E21D@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAGH7<G>A@?>G=<H;:987HF65E43D21C@
123456789:;<=>?@1ABC1D3E5:DCBF:G<H>AGFBAH@?>H=<G;:FE98765E43D21C@
123456789:;<=>?@1ABC2D4E6FG7H9AGFBEDCBFAH;@?>=<;A:9H87G6E54D32C1@
123456789:;<=>?@1ABC27D9E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D87C65432C1@
123456789:;<=>?@1ABC1DE27D9CBF9G<H>AGFBAH@?>H=<G;:9FD87E65432E1C@
123456789:;<=>?@1ABC1DE2F4G6H9DGFEDHCB9A;@?>=<;A:9BH876G54F32E1C@
123456789:;<=>?@1ABC1DE2F5G7H9DGFEDHCB9A;@?>=<;A:9BH87G65F432E1C@
123456789:;<=>?@1ABC1DE27D9CBF9G;H=AGFBAH@?>=H<;G:9FD87E65432E1C@
123456789:;<=>?@1ABC1D4E6FG7<H>AGFBEDCBFAH@?>H=<G;:987G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9AGFBEDCBFAH;@?>=<;A:9H87G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG7H9>AGFBEDCBFAH@?>H=<;:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9>AGFBEDCBFAH@?>H=<;:9H87G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG7H9AGFBEDCBFAH;@?>=<;A:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7<H>AGFBEDCBFAH@?>H=<G;:987G6E543D21C@
123456789:;<=>?@1ABC1DE27D9CBF9G;H>AGFBAH@?>H=<;G:9FD87E65432E1C@
123456789:;<=>?@1ABC1DE2F4G7H9DGFEDHCB9A;@?>=<;A:9BH87G654F32E1C@
123456789:;<=>?@1AB38A:@?>=<;:A98B76543B21@
123456789:;<=>?@1AB39A;@?>=<;A:9B876543B21@
123456789:;<=>?@1ABC1D49E;FG<H>AGFBEDCBFAH@?>H=<G;E:9D87654D321C@
123456789:;<=>?@1ABC1D3E5FG6H8=AGFBEDCBFAH@?>=H<;:98H76G5E43D21C@
123456789:;<=>?@1ABC1D4E6;FG<H>AGFBEDCBFAH@?>H=<G;E:9876E54D321C@
123456789:;<=>?@1ABC1D3E5FG6;H=AGFBEDCBFAH@?>=H<;G:9876G5E43D21C@
123456789:;<=>?@1ABC27B9ADE9F;G=H?DGFEDHA@?H>=G<;F:9EB87C65432C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHCB9A;@?>=<;A:9BH87G65F43E2C1@
123456789:;<=>?@1AB49A;@?>=<;A:9B87654B321@
123456789:;<=>?@1ABC3D5:CBE:F<G>AFEBAG@?>G=<F;:ED98765D43C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFAG9>A@?>G=<;:9GF87E65D43C21@
123456789:;<=>?@1ABCD27C9BE:F<G>AFEBAG@?>G=<F;:E9C87D65432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB9A;@?>=<;A:9B8G76F54E32D1@
123456789:;<=>?@1ABC1D38CBE8F<G>AFEBAG@?>G=<F;:98ED76543D21C@
123456789:;<=>?@1ABC1D3E5F9BEDCBFAG9>A@?>G=<;:9GF8765E43D21C@
123456789:;<=>?@1ABC1D5E7F9BEDCBFAG9>A@?>G=<;:9GF87E65D4321C@
123456789:;<=>?@1ABC1D38CBE8F:G<AFEBAG@?>=<G;:F98ED76543D21C@
123456789:;<=>?@1ABC1D38CBE8F:G>AFEBAG@?>G=<;:F98ED76543D21C@
123456789:;<=>?@1ABC1D3E7F9BEDCBFAG9>A@?>G=<;:9GF87E6543D21C@
123456789:;<=>?@1ABC2D49CBE9F<G>AFEBAG@?>G=<F;:9ED87654D32C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFAG9>A@?>G=<;:9GF876E54D32C1@
123456789:;<=>?@1ABCD16C8BE9F<G>AFEBAG@?>G=<F;:9E8C76D54321D@
123456789:;<=>?@1ABCD1E3F5G8CFEDCGB9A;@?>=<;A:9B8G765F43E21D@
123456789:;<=>?@1ABCD1E3F6G8CFEDCGB9A;@?>=<;A:9B8G76F543E21D@
123456789:;<=>?@1ABCD16C8BE9F;G>AFEBAG@?>G=<;F:9E8C76D54321D@
123456789:;<=>?@1ABC2D4E7F9BEDCBFAG9>A@?>G=<;:9GF87E654D32C1@
123456789:;<=>?@1ABC2D49CBE9F;G>AFEBAG@?>G=<;F:9ED87654D32C1@
123456789:;<=>?@1ABC1D38CBE8F;G=AFEBAG@?>=G<;F:98ED76543D21C@
123456789:;<=>?@1ABC1D4E6F9BEDCBFAG9>A@?>G=<;:9GF876E54D321C@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB9A;@?>=<;A:9B87G65F43E21D@
123456789:;<=>?@1ABCD16C8BE:F<G>AFEBAG@?>G=<F;:E98C76D54321D@
123456789:;<=>?@1ABCD1E4F6G8CFEDCGB9A;@?>=<;A:9B8G76F54E321D@
123456789:;<=>?@1ABCD16C8BE9F;G=AFEBAG@?>=G<;F:9E8C76D54321D@
123456789:;<=>?@1ABC2D5E7F9BEDCBFAG9>A@?>G=<;:9GF87E65D432C1@
123456789:;<=>?@1ABC2D49CBE9F;G=AFEBAG@?>=G<;F:9ED87654D32C1@
123456789:;<=>?@1ABC1D38CBE8F;G>AFEBAG@?>G=<;F:98ED76543D21C@
123456789:;<=>?@1ABC1D3E6F9BEDCBFAG9>A@?>G=<;:9GF876E543D21C@
123456789:;<=>?@1ABC1D4E7F9BEDCBFAG9>A@?>G=<;:9GF87E654D321C@
123456789:;<=>?@1ABC1D38CBE8F:G=AFEBAG@?>=G<;:F98ED76543D21C@
123456789:;<=>?@1ABC1D38CEF8G:H<IJK<L>AKJBIEHGFEICBJAL@?>L=<KH;:G98FD76543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAKL9>A@?>L=<;:9LJ87I65HE43D21C@
123456789:;<=>?@1ABC1D38CBE8FGH8I:J<K>GJIHGKFL>AFEBAL@?>LK=<J;:I98HED76543D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKAL9>A@?>L=<;:9LKJ87I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKAL9>A@?>L=<;:9LK87JI65H43G21FC@
123456789:;<=>?@1ABC1D38CBE8F:GHI:J<K>L@HKJIHLGAFEBAG@L?>K=<J;:IF98ED76543D21C@
123456789:;<=>?@1ABC1D3E6;FG<H>AGFBEDCBFAH@?>H=<G;E:9876E543D21C@
123456789:;<=>?@1ABC1D3E5FG6;H>AGFBEDCBFAH@?>H=<;G:9876G5E43D21C@
123456789:;<=>?@1ABC1DE27D:CBF:G<H>AGFBAH@?>H=<G;:FD987E65432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8A;@?>=<;A:98BH76G54F32E1C@
123456789:;<=>?@1AB38A;@?>=<;A:98B76543B21@
123456789:;<=>?@1ABC2D5:CBE:F<G>AFEBAG@?>G=<F;:ED98765D432C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8=A@?>=G<;:98GF76E54D32C1@
123456789:;<=>?@1ABCD16C9BE:F<G>AFEBAG@?>G=<F;:E9C876D54321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8A;@?>=<;A:98B7G65F43E21D@
123456789:;<=>?@1ABC1D49CBE9F<G>AFEBAG@?>G=<F;:9ED87654D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8=A@?>=G<;:98GF765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8=A@?>=G<;:98GF76E54D321C@
123456789:;<=>?@1ABC1D49CBE9F;G=AFEBAG@?>=G<;F:9ED87654D321C@
123456789:;<=>?@1ABC1D49CBE9F;G>AFEBAG@?>G=<;F:9ED87654D321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8=A@?>=G<;:98GF76E543D21C@
123456789:;<=>?@1A6;@?>=<;A:9876A54321@
123456789:;<=>?@1ABC1D3E5FG6;FBEDCBFA;@?>=<;AG:9876G5E43D21C@
123456789:;<=>?@1ABC1D5:CBE:F<G>AFEBAG@?>G=<F;:ED98765D4321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7<A@?>=<G;:987GF65E43D21C@
123456789:;<=>?@1ABC1DE27DF8G:BFDCBGA;@?>=<;A:G98F7E65432E1C@
123456789:;<=>?@1ABC38BD9E;F>AEDBAF@?>F=<;E:9D8C76543C21@
123456789:;<=>?@1ABC3D5E8F:BEDCBFA;@?>=<;A:F98E765D43C21@
123456789:;<=>?@1ABC3D5E7F:BEDCBFA;@?>=<;A:F987E65D43C21@
123456789:;<=>?@1ABC38BD9E<F>AEDBAF@?>F=<E;:9D8C76543C21@
123456789:;<=>?@1ABC27BD8E<F>AEDBAF@?>F=<E;:98D7C65432C1@
123456789:;<=>?@1ABC2D4E6F:BEDCBFA;@?>=<;A:F9876E54D32C1@
123456789:;<=>?@1ABC2D4E8F:BEDCBFA;@?>=<;A:F98E7654D32C1@
123456789:;<=>?@1ABC27BD8E:F>AEDBAF@?>F=<;:E98D7C65432C1@
123456789:;<=>?@1ABC1D4E6F:BEDCBFA;@?>=<;A:F9876E54D321C@
123456789:;<=>?@1ABC1D5E7F:BEDCBFA;@?>=<;A:F987E65D4321C@
123456789:;<=>?@1ABC38BD:E<F>AEDBAF@?>F=<E;:D98C76543C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFA;@?>=<;A:9F87E65D43C21@
123456789:;<=>?@1ABC3D6E8F:BEDCBFA;@?>=<;A:F98E76D543C21@
123456789:;<=>?@1ABC38BD9E;F=AEDBAF@?>=F<;E:9D8C76543C21@
123456789:;<=>?@1ABC1D5E8F:BEDCBFA;@?>=<;A:F98E765D4321C@
123456789:;<=>?@1ABC1D3E6F:BEDCBFA;@?>=<;A:F9876E543D21C@
123456789:;<=>?@1ABC1D3E7F:BEDCBFA;@?>=<;A:F987E6543D21C@
123456789:;<=>?@1ABC1D4E8F:BEDCBFA;@?>=<;A:F98E7654D321C@
123456789:;<=>?@1ABC27BD8E:F<AEDBAF@?>=<F;:E98D7C65432C1@
123456789:;<=>?@1ABC2D6E8F:BEDCBFA;@?>=<;A:F98E76D5432C1@
123456789:;<=>?@1ABC49BD:E<F>AEDBAF@?>F=<E;:D9C87654C321@
123456789:;<=>?@1ABC4D6E8F:BEDCBFA;@?>=<;A:F98E76D54C321@
123456789:;<=>?@1ABC1D6E8F:BEDCBFA;@?>=<;A:F98E76D54321C@
123456789:;<=>?@1ABC1D3E5F:BEDCBFA;@?>=<;A:F98765E43D21C@
123456789:;<=>?@1ABC1D3E8F:BEDCBFA;@?>=<;A:F98E76543D21C@
123456789:;<=>?@1ABC27BD8E;F>AEDBAF@?>F=<;E:98D7C65432C1@
123456789:;<=>?@1ABC2D4E7F:BEDCBFA;@?>=<;A:F987E654D32C1@
123456789:;<=>?@1ABC27BD8E;F=AEDBAF@?>=F<;E:98D7C65432C1@
123456789:;<=>?@1ABC2D5E7F:BEDCBFA;@?>=<;A:F987E65D432C1@
123456789:;<=>?@1ABC2D4E7F9BEDCBFA;@?>=<;A:9F87E654D32C1@
123456789:;<=>?@1ABC1D4E7F:BEDCBFA;@?>=<;A:F987E654D321C@
123456789:;<=>?@1ABC27BD8E:F=AEDBAF@?>=F<;:E98D7C65432C1@
123456789:;<=>?@1ABC2D5E8F:BEDCBFA;@?>=<;A:F98E765D432C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFA;@?>=<;A:9F876E54D32C1@
123456789:;<=>?@1ABC2D5E7F9BEDCBFA;@?>=<;A:9F87E65D432C1@
123456789:;<=>?@1ABC27BD8EFG8H:I<J>FIHGFJEK>AEDBAK@?>KJ=<I;:H98GD7C65432C1@
123456789:;<=>?@1ABC2D4EFG4H6I8J:FIHGFJEK:BEDCBKA;@?>=<;A:KJ98I76H54GD32C1@
123456789:;<=>?@1ABC1D4E6FGH6I8J:KAGJIHGKFBEDCBFAK;@?>=<;A:J98I76HE54D321C@
123456789:;<=>?@1ABC1D3E5FGH5I7J:KAGJIHGKFBEDCBFAK;@?>=<;A:J987I65HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEIDJ8K:BJDCBKA;@?>=<;A:K98JI76H543G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I8J:FIHGFJEK:BEDCBKA;@?>=<;A:KJ98I765H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K:BJDCBKA;@?>=<;A:K987JI65H43G21FC@
123456789:;<=>?@1ABC1D4EFG4H6I8J:FIHGFJEK:BEDCBKA;@?>=<;A:KJ98I76H54GD321C@
123456789:;<=>?@1ABC27BD8E:FGH:I<J>K@GJIHGKFAEDBAF@K?>J=<I;:HE98D7C65432C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEIDJ8K:BJDCBKA;@?>=<;A:K98JI76H54G32FC1@
123456789:;<=>?@1ABC2D4E6FGH6I8J:KAGJIHGKFBEDCBFAK;@?>=<;A:J98I76HE54D32C1@
123456789:;<=>?@1ABC27DE8F:G<HIJ<K>AJIBHDGFEDHCBIAK@?>K=<JG;:F98E7C65432C1@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEIDJ8K:BJDCBKA;@?>=<;A:K98JI76H54G321FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J:FIHGFJEK:BEDCBKA;@?>=<;A:KJ987I65H43GD21C@
123456789:;<=>?@1ABC1D3EFG3H6I8J:FIHGFJEK:BEDCBKA;@?>=<;A:KJ98I76H543GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEIDJ8K:BJDCBKA;@?>=<;A:K98JI765H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5I8J:KAGJIHGKFBEDCBFAK;@?>=<;A:J98I765HE43D21C@
123456789:;<=>?@1ABC1D3E6FGH6I8J:KAGJIHGKFBEDCBFAK;@?>=<;A:J98I76HE543D21C@
123456789:;<=>?@1AB6C8D<E>ADCBAE@?>E=<D;:98C76B54321@
123456789:;<=>?@1AB6C8D:E>ADCBAE@?>E=<;:D98C76B54321@
123456789:;<=>?@1AB6C8D:E<ADCBAE@?>=<E;:D98C76B54321@
123456789:;<=>?@1AB6C:D<E>ADCBAE@?>E=<D;:C9876B54321@
123456789:;<=>?@1ABC1D5E7F9BEDCBFA:@?>=<;:A9F87E65D4321C@
123456789:;<=>?@1ABC1D3E5F9BEDCBFA:@?>=<;:A9F8765E43D21C@
123456789:;<=>?@1ABC1D3E7F9BEDCBFA:@?>=<;:A9F87E6543D21C@
123456789:;<=>?@1AB4C6D8E:F<G>AFEDCBAG@?>G=<F;:E98D76C54B321@
123456789:;<=>?@1ABC1D5E7F9BEDCBFG:H<I>AHGBAI@?>I=<H;:G9F87E65D4321C@
123456789:;<=>?@1ABC1D3E5F9BEDCBFG:H<I>AHGBAI@?>I=<H;:G9F8765E43D21C@
123456789:;<=>?@1ABC1D3E7F9BEDCBFG:H<I>AHGBAI@?>I=<H;:G9F87E6543D21C@
123456789:;<=>?@1ABC1DE2F6G8H:DGFEDHI;JK<L>AKJBIDCBJAL@?>L=<K;I:H98G76F5432E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7BHDGFEDHCBIJ8K:L<AKJBAL@?>=<L;:K98J7I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G8H:DGFEDHI;JK<L>AKJBIDCBJAL@?>L=<K;I:H98G7654F32E1C@
123456789:;<=>?@1ABC1D5E7F9BEDCBFGH9I;J=KL>AKGJIHGKBAL@?>L=J<;I:9HF87E65D4321C@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8K:L<AKJBAL@?>=<L;:K98JH76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H:I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:H9876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8K:L>AKJBAL@?>L=<;:K98JH76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8K<L>AKJBAL@?>L=<K;:98JH76G54F3D21C@
123456789:;<=>?@1ABC1DEF1G5H7I9EHGFEID:CBJ:K<L>AKJBAL@?>L=<K;:JD9I87H65G4321FC@
123456789:;<=>?@1ABC1D3E5F9BEDCBFAG9HI:J<K>L@HKJIHLGA@L?>K=<J;:I9GF8765E43D21C@
123456789:;<=>?@1ABC1DEF1G3H7I9EHGFEID:CBJ:K<L>AKJBAL@?>L=<K;:JD9I87H6543G21FC@
123456789:;<=>?@1ABC1D3E7F9BEDCBFAG9HI:J<K>L@HKJIHLGA@L?>K=<J;:I9GF87E6543D21C@
123456789:;<=>?@1ABC1DEF1G3H5I9EHGFEID:CBJ:K<L>AKJBAL@?>L=<K;:JD9I8765H43G21FC@
123456789:;<=>?@1ABC1D5E7F9BEDCBFAG9HI:J<K>L@HKJIHLGA@L?>K=<J;:I9GF87E65D4321C@
123456789:;<=>?@1AB5C8D<E>ADCBAE@?>E=<D;:98C765B4321@
123456789:;<=>?@1AB5C7D9E=ADCBAE@?>=E<;:9D87C65B4321@
123456789:;<=>?@1AB5C8D:E>ADCBAE@?>E=<;:D98C765B4321@
123456789:;<=>?@1AB5C7D;E=ADCBAE@?>=E<;D:987C65B4321@
123456789:;<=>?@1AB5C8D:E<ADCBAE@?>=<E;:D98C765B4321@
123456789:;<=>?@1AB5C9D;E=ADCBAE@?>=E<;D:9C8765B4321@
123456789:;<=>?@1AB4C8D<E>ADCBAE@?>E=<D;:98C7654B321@
123456789:;<=>?@1AB4C8D:E>ADCBAE@?>E=<;:D98C7654B321@
123456789:;<=>?@1ABCD2E6F8G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F76E5432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I:J<AIHBAJ@?>=<J;:I98HG76F54E32D1@
123456789:;<=>?@1ABCD2E4F8G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F7654E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I:J>AIHBAJ@?>J=<;:I98HG76F54E32D1@
123456789:;<=>?@1ABCD2E4F6G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG9876F54E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I<J>AIHBAJ@?>J=<I;:98HG76F54E32D1@
123456789:;<=>?@1AB4C6D8EFG8H<I>J@FIHGFJEADCBAE@J?>I=<H;:98GD76C54B321@
123456789:;<=>?@1AB4CDE4F6G8H<DGFEDHCI<J>AICBAJ@?>J=<IH;:98G76F54EB321@
123456789:;<=>?@1AB4C6DEF6G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G9876FC54B321@
123456789:;<=>?@1AB4CDE4F6G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G9876F54EB321@
123456789:;<=>?@1AB4CDE4F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F7654EB321@
123456789:;<=>?@1AB4C6DEF6G8H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:98G76FC54B321@
123456789:;<=>?@1AB4C6D8EFG8H;I=J@FIHGFJEADCBAE@J?>=I<;H:98GD76C54B321@
123456789:;<=>?@1AB4CDE4F7G9H<DGFEDHCI<J>AICBAJ@?>J=<IH;:9G87F654EB321@
123456789:;<=>?@1AB4C6DEF6G9H;I>EHGFEIDJ>ADCBAJ@?>JI=<;H:9G876FC54B321@
123456789:;<=>?@1AB4C6D8EFG8H;I>J@FIHGFJEADCBAE@J?>I=<;H:98GD76C54B321@
123456789:;<=>?@1AB4CDE4F6G9H<DGFEDHCI<J>AICBAJ@?>J=<IH;:9G876F54EB321@
123456789:;<=>?@1AB4C6DEF6G9H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:9G876FC54B321@
123456789:;<=>?@1AB4C6DEF6G8H;I>EHGFEIDJ>ADCBAJ@?>JI=<;H:98G76FC54B321@
123456789:;<=>?@1AB4CDE4F7G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G987F654EB321@
123456789:;<=>?@1AB4C6D8EFG8H:I=J@FIHGFJEADCBAE@J?>=I<;:H98GD76C54B321@
123456789:;<=>?@1AB4C6D8EFG8H:I<JKL<M>N@OEKNMLKOJFIHGFJEOADCBAE@N?>M=<LI;:H98GD76C54B321@
123456789:;<=>?@1AB4CDE4F6G8HIJ8K:L<MCILKJIMHDGFEDHCMN<O>ANCBAO@?>O=<NL;:K98JG76F54EB321@
123456789:;<=>?@1AB4C6DEF6G8H:IJK:L<M>NDJMLKJNIEHGFEIDNO>ADCBAO@?>OM=<L;:KH98G76FC54B321@
123456789:;<=>?@1AB4C6D8EFG8HIJ8K:L<M>ILKJIMHN>O@FNHGFOEADCBAE@O?>NM=<L;:K98JGD76C54B321@
123456789:;<=>?@1AB4CDE4F6GHI6J8K:L<HKJIHLGM<DGFEDMCN<O>ANCBAO@?>O=<NML;:K98J76IF54EB321@
123456789:;<=>?@1AB4C6DEF6GHI6J8K:L<HKJIHLGM<N>EMGFENDO>ADCBAO@?>ON=<ML;:K98J76IFC54B321@
123456789:;<=>?@1AB4C6DEF6G8HIJ8K:L<M>ILKJIMHN>EHGFENDO>ADCBAO@?>ONM=<L;:K98JG76FC54B321@
123456789:;<=>?@1AB4CDE4FGH4I6J8K:GJIHGKFL:M<DLFEDMCN<O>ANCBAO@?>O=<NM;:LK98J76I54HEB321@
123456789:;<=>?@1AB4C6D8EFG8H:IJK:L<M>N@JMLKJNIO@FIHGFOEADCBAE@ON?>M=<L;:KH98GD76C54B321@
123456789:;<=>?@1AB5C7D:E<ADCBAE@?>=<E;:D987C65B4321@
123456789:;<=>?@1AB5C9D;E>ADCBAE@?>E=<;D:9C8765B4321@
123456789:;<=>?@1AB5C7D;E>ADCBAE@?>E=<;D:987C65B4321@
123456789:;<=>?@1AB5C7D:E>ADCBAE@?>E=<;:D987C65B4321@
123456789:;<=>?@1AB4C7D;E=ADCBAE@?>=E<;D:987C654B321@
123456789:;<=>?@1AB4C7D;E>ADCBAE@?>E=<;D:987C654B321@
123456789:;<=>?@1AB4C8D;E>ADCBAE@?>E=<;D:98C7654B321@
123456789:;<=>?@1AB4C8D:E=ADCBAE@?>=E<;:D98C7654B321@
123456789:;<=>?@1AB4C7D:E>ADCBAE@?>E=<;:D987C654B321@
123456789:;<=>?@1AB4C6D9EFG9H<I>J@FIHGFJEADCBAE@J?>I=<H;:9GD876C54B321@
123456789:;<=>?@1AB4CDE4F6G8H;DGFEDHCI;J>AICBAJ@?>J=<;IH:98G76F54EB321@
123456789:;<=>?@1AB4C7DEF7G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G987FC654B321@
123456789:;<=>?@1AB4C6DEF6G8H:I=EHGFEIDJ=ADCBAJ@?>=JI<;:H98G76FC54B321@
123456789:;<=>?@1AB4CDE4F7G9H;DGFEDHCI;J>AICBAJ@?>J=<;IH:9G87F654EB321@
123456789:;<=>?@1AB4C6D9EFG9H;I=J@FIHGFJEADCBAE@J?>=I<;H:9GD876C54B321@
123456789:;<=>?@1AB4C6DEF6G9H;I=EHGFEIDJ=ADCBAJ@?>=JI<;H:9G876FC54B321@
123456789:;<=>?@1AB4C7DEF7G9H;I>EHGFEIDJ>ADCBAJ@?>JI=<;H:9G87FC654B321@
123456789:;<=>?@1AB4C6D9EFG9H;I>J@FIHGFJEADCBAE@J?>I=<;H:9GD876C54B321@
123456789:;<=>?@1AB4CDE4F6G9H;DGFEDHCI;J>AICBAJ@?>J=<;IH:9G876F54EB321@
123456789:;<=>?@1AB4C7DEF7G9H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:9G87FC654B321@
123456789:;<=>?@1AB4C6DEF6G8H;I=EHGFEIDJ=ADCBAJ@?>=JI<;H:98G76FC54B321@
123456789:;<=>?@1AB4CDE4F6G8H:DGFEDHCI:J>AICBAJ@?>J=<;:IH98G76F54EB321@
123456789:;<=>?@1AB4CDE4F6G8H:DGFEDHCI:J<AICBAJ@?>=<J;:IH98G76F54EB321@
123456789:;<=>?@1AB4C8D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD98C7654B321@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIJK:L<AKJBEDCBJAL@?>=<L;:KI98H76G54F3D21C@
123456789:;<=>?@1ABC1D5E7FGH7I9J;K=GJIHGKL>AGFBEDCBFAL@?>L=K<;J:9I87HE65D4321C@
123456789:;<=>?@1ABC1D3EF4G6H:IBEHGFEIDCBIJ:K<L>AKJBAL@?>L=<K;:JH9876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIJK:L>AKJBEDCBJAL@?>L=<;:KI98H76G54F3D21C@
123456789:;<=>?@1ABC1DE2F6G8HI9BHDGFEDHCBIJ:K<L>AKJBAL@?>L=<K;:J9I8G76F5432E1C@
123456789:;<=>?@1ABC1DE2F4G8HI9BHDGFEDHCBIJ:K<L>AKJBAL@?>L=<K;:J9I8G7654F32E1C@
123456789:;<=>?@1AB4C6DEF6G8H:I<EHGFEIJK<L>M@NOADNJMLKJNEDOCBAO@M?>L=<KI;:H98G76FC54B321@
123456789:;<=>?@1AB4CDE4F6G8HIJ8K:L<M>ILKJIMNO>ANCIHDGFEDHCNBAO@?>OM=<L;:K98JG76F54EB321@
123456789:;<=>?@1AB4CDE4F6G8H:DGFEDHIJ:K<L>MNO>ANCMILKJIMDCNBAO@?>OL=<K;:JH98G76F54EB321@
123456789:;<=>?@1AB4C6DEF6G8H:IJK:L<M>N@JMLKJNOADJIEHGFEIDOCBAO@N?>M=<L;:KH98G76FC54B321@
123456789:;<=>?@1AB5C7D9E<ADCBAE@?>=<E;:9D87C65B4321@
123456789:;<=>?@1AB5C9D<E>ADCBAE@?>E=<D;:9C8765B4321@
123456789:;<=>?@1AB4C8D;E=ADCBAE@?>=E<;D:98C7654B321@
123456789:;<=>?@1AB4C7D9EFG9H<I>J@FIHGFJEADCBAE@J?>I=<H;:9GD87C654B321@
123456789:;<=>?@1AB4CDE4F6G8H;DGFEDHCI;J=AICBAJ@?>=J<;IH:98G76F54EB321@
123456789:;<=>?@1AB4CDE4F7G9H;DGFEDHCI;J=AICBAJ@?>=J<;IH:9G87F654EB321@
123456789:;<=>?@1AB4C7D9EFG9H;I=J@FIHGFJEADCBAE@J?>=I<;H:9GD87C654B321@
123456789:;<=>?@1AB4C7D9EFG9H;I>J@FIHGFJEADCBAE@J?>I=<;H:9GD87C654B321@
123456789:;<=>?@1AB4CDE4F6G9H;DGFEDHCI;J=AICBAJ@?>=J<;IH:9G876F54EB321@
123456789:;<=>?@1AB4C7D:E=ADCBAE@?>=E<;:D987C654B321@
123456789:;<=>?@1AB4C7D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD987C654B321@
123456789:;<=>?@1AB4CDE4F6G8H:DGFEDHCI:J=AICBAJ@?>=J<;:IH98G76F54EB321@
123456789:;<=>?@1AB4C7DEF7G9H;I=EHGFEIDJ=ADCBAJ@?>=JI<;H:9G87FC654B321@
123456789:;<=>?@1ABC1D5EF6G8H:IBEHGFEIDCBIJ:K<L>AKJBAL@?>L=<K;:JH98G76F5D4321C@
123456789:;<=>?@1ABC1D5EF6G8H:I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:H98G76F5D4321C@
123456789:;<=>?@1AB4CDE4F6G8H:DGFEDHCI:JKL:M<N>O@KNMLKOJAICBAJ@O?>N=<M;:LIH98G76F54EB321@
123456789:;<=>?@1?>=<;:98176543218@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B176543218@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:C9287654329B1@
123456789:;<=>?@1AB28A:@?>=<;:A98B765432B1@
123456789:;<=>?@1AB2C4D6E8ADCBAE:@?>=<;:A98E76D54C32B1@
123456789:;<=>?@1ABC1D3E5FG6H8>AGFBEDCBFAH@?>H=<;:98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8AGFBEDCBFAH:@?>=<;:A98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6<H>AGFBEDCBFAH@?>H=<G;:9876G5E43D21C@
123456789:;<=>?@1ABC1DE28D:CBF:G<H>AGFBAH@?>H=<G;:FD98E765432E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8A:@?>=<;:A98BH76G54F32E1C@
123456789:;<=>?@1ABC2D4:CBE:F<G>AFEBAG@?>G=<F;:ED987654D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8>A@?>G=<;:98GF76E54D32C1@
123456789:;<=>?@1ABCD17C9BE:F<G>AFEBAG@?>G=<F;:E9C87D654321D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8A:@?>=<;:A98B7G65F43E21D@
123456789:;<=>?@1ABC1D39CBE9F<G>AFEBAG@?>G=<F;:9ED876543D21C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8>A@?>G=<;:98GF765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8>A@?>G=<;:98GF76E54D321C@
123456789:;<=>?@1ABC1D39CBE9F;G=AFEBAG@?>=G<;F:9ED876543D21C@
123456789:;<=>?@1ABC1D39CBE9F;G>AFEBAG@?>G=<;F:9ED876543D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8>A@?>G=<;:98GF76E543D21C@
123456789:;<=>?@1ABC1D4:CBE:F<G>AFEBAG@?>G=<F;:ED987654D321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7=A@?>=G<;:987GF65E43D21C@
123456789:;<=>?@1ABC39BD:E<F>AEDBAF@?>F=<E;:D9C876543C21@
123456789:;<=>?@1ABC3D5E7F9BEDCBFA:@?>=<;:A9F87E65D43C21@
123456789:;<=>?@1ABC28BD9E<F>AEDBAF@?>F=<E;:9D8C765432C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFA:@?>=<;:A9F876E54D32C1@
123456789:;<=>?@1ABC2D4E7F9BEDCBFA:@?>=<;:A9F87E654D32C1@
123456789:;<=>?@1ABC28BD9E;F>AEDBAF@?>F=<;E:9D8C765432C1@
123456789:;<=>?@1ABC1D4E6F9BEDCBFA:@?>=<;:A9F876E54D321C@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA:@?>=<;:A98F76E54D32C1@
123456789:;<=>?@1ABC2D5E7F9BEDCBFA:@?>=<;:A9F87E65D432C1@
123456789:;<=>?@1ABC28BD9E;F=AEDBAF@?>=F<;E:9D8C765432C1@
123456789:;<=>?@1ABC1D4E7F9BEDCBFA:@?>=<;:A9F87E654D321C@
123456789:;<=>?@1ABC1D3E6F9BEDCBFA:@?>=<;:A9F876E543D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAK:@?>=<;:A9J87I65HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKA:@?>=<;:A9K87JI65H43G21FC@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKA:@?>=<;:A9KJ87I65H43GD21C@
123456789:;<=>?@1AB5C7D<E>ADCBAE@?>E=<D;:987C65B4321@
123456789:;<=>?@1AB5C:D<E>ADCBAE@?>E=<D;:C98765B4321@
123456789:;<=>?@1AB5C7D9EFG9H<I>J@FIHGFJEADCBAE@J?>I=<H;:9GD87C65B4321@
123456789:;<=>?@1AB5CDE5F7G9H<DGFEDHCI<J>AICBAJ@?>J=<IH;:9G87F65EB4321@
123456789:;<=>?@1AB5C7DEF7G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G987FC65B4321@
123456789:;<=>?@1AB5C7DEF7G9H;I>EHGFEIDJ>ADCBAJ@?>JI=<;H:9G87FC65B4321@
123456789:;<=>?@1AB5CDE5F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F765EB4321@
123456789:;<=>?@1AB5C7D9EFG9H;I=J@FIHGFJEADCBAE@J?>=I<;H:9GD87C65B4321@
123456789:;<=>?@1AB5C7D9EFG9H;I>J@FIHGFJEADCBAE@J?>I=<;H:9GD87C65B4321@
123456789:;<=>?@1AB5CDE5F7G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G987F65EB4321@
123456789:;<=>?@1AB5C7DEF7G9H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:9G87FC65B4321@
123456789:;<=>?@1AB5C7D:E=ADCBAE@?>=E<;:D987C65B4321@
123456789:;<=>?@1AB5C8D;E>ADCBAE@?>E=<;D:98C765B4321@
123456789:;<=>?@1AB5C7D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD987C65B4321@
123456789:;<=>?@1AB5CDE5F7G9H;DGFEDHCI;J>AICBAJ@?>J=<;IH:9G87F65EB4321@
123456789:;<=>?@1AB5C8DEF8G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G98FC765B4321@
123456789:;<=>?@1AB5C7DEF7G9H;I=EHGFEIDJ=ADCBAJ@?>=JI<;H:9G87FC65B4321@
123456789:;<=>?@1AB5C8D:E=ADCBAE@?>=E<;:D98C765B4321@
123456789:;<=>?@1AB5C8D;E=ADCBAE@?>=E<;D:98C765B4321@
123456789:;<=>?@1AB5C8D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD98C765B4321@
123456789:;<=>?@1AB5CDE5F7G9H;DGFEDHCI;J=AICBAJ@?>=J<;IH:9G87F65EB4321@
123456789:;<=>?@1?>=<;:91876543219@
123456789:;<=>?@1ABC1D3:CBE:F<G>AFEBAG@?>G=<F;:ED9876543D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7>A@?>G=<;:987GF65E43D21C@
123456789:;<=>?@1ABC29BD:E<F>AEDBAF@?>F=<E;:D9C8765432C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFA9@?>=<;:9A8F76E54D32C1@
123456789:;<=>?@1ABC1D4E6F8BEDCBFA9@?>=<;:9A8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFA9@?>=<;:9A8F765E43D21C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFA9@?>=<;:9A8F76E543D21C@
123456789:;<=>?@1AB6C8D:E=ADCBAE@?>=E<;:D98C76B54321@
123456789:;<=>?@1AB6C9D<E>ADCBAE@?>E=<D;:9C876B54321@
123456789:;<=>?@1AB6C8D;E>ADCBAE@?>E=<;D:98C76B54321@
123456789:;<=>?@1AB6C8D:EFG:H<I>J@FIHGFJEADCBAE@J?>I=<H;:GD98C76B54321@
123456789:;<=>?@1AB6CDE6F8G:H<DGFEDHCI<J>AICBAJ@?>J=<IH;:G98F76EB54321@
123456789:;<=>?@1AB6C8DEF8G:H<I>EHGFEIDJ>ADCBAJ@?>JI=<H;:G98FC76B54321@
123456789:;<=>?@1AB6C9D;E>ADCBAE@?>E=<;D:9C876B54321@
123456789:;<=>?@1AB6C8D;E=ADCBAE@?>=E<;D:98C76B54321@
123456789:;<=>?@1AB6C9D;E=ADCBAE@?>=E<;D:9C876B54321@
123456789:;<=>?@1AB7C9D;E>ADCBAE@?>E=<;D:9C87B654321@
123456789:;<=>?@1AB7C9D<E>ADCBAE@?>E=<D;:9C87B654321@
123456789:;<=>?@1AB7C9D;E=ADCBAE@?>=E<;D:9C87B654321@
123456789:;<=>?@1AB7C:D<E>ADCBAE@?>E=<D;:C987B654321@
123456789:;<=>?@1ABC1D3E5F8G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F765E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9I<J>AIHGAJ@?>J=<I;:9H87GF65E43D21C@
123456789:;<=>?@1ABC1D3E6F8G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F76E543D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9I;J>AIHGAJ@?>J=<;I:9H87GF65E43D21C@
123456789:;<=>?@1ABC1D3E5F7G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG987F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H:I<J>AIHGAJ@?>J=<I;:H987GF65E43D21C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFAG7H9I;J=AIHGAJ@?>=J<;I:9H87GF65E43D21C@
123456789:;<=>?@1ABC1D4E6F8G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F76E54D321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFG9H;I=AHGBAI@?>=I<;H:9G8F76E543D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFG9H;I>AHGBAI@?>I=<;H:9G8F76E54D321C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFG9H;I=AHGBAI@?>=I<;H:9G8F76E54D321C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFG9H;I=AHGBAI@?>=I<;H:9G8F765E43D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFG9H<I>AHGBAI@?>I=<H;:9G8F76E54D321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFG9H;I>AHGBAI@?>I=<;H:9G8F76E543D21C@
123456789:;<=>?@1ABC2D4E6F8BEDCBFG9H;I>AHGBAI@?>I=<;H:9G8F76E54D32C1@
123456789:;<=>?@1ABC2D4E7F9BEDCBFG:H<I>AHGBAI@?>I=<H;:G9F87E654D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFG9H<I>AHGBAI@?>I=<H;:9G8F76E54D32C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFG:H<I>AHGBAI@?>I=<H;:G9F876E54D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFG9H;I=AHGBAI@?>=I<;H:9G8F76E54D32C1@
123456789:;<=>?@1ABC2D5E7F9BEDCBFG:H<I>AHGBAI@?>I=<H;:G9F87E65D432C1@
123456789:;<=>?@1ABC1D3E5F7G9H;I=AHJBEHGFEJDCBJAI@?>=I<;H:9G87F65E43D21C@
123456789:;<=>?@1ABC1D4E6F8G:H<I>AHJBEHGFEJDCBJAI@?>I=<H;:G98F76E54D321C@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8H:I<J>AIHGAJ@?>J=<I;:H98GF76E543D21C@
123456789:;<=>?@1ABC1D3E5F7G9CFEDCGBH9I;J>AIHBAJ@?>J=<;I:9HG87F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7G9H;I>AHJBEHGFEJDCBJAI@?>I=<;H:9G87F65E43D21C@
123456789:;<=>?@1ABC1D3E6F8G:H<I>AHJBEHGFEJDCBJAI@?>I=<H;:G98F76E543D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8H:I<J>AIHGAJ@?>J=<I;:H98GF76E54D321C@
123456789:;<=>?@1ABC1D3E5F7G9CFEDCGBH9I;J=AIHBAJ@?>=J<;I:9HG87F65E43D21C@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8H:I<J>AIHGAJ@?>J=<I;:H98GF765E43D21C@
123456789:;<=>?@1ABC1D3E5F7G9CFEDCGBH9I<J>AIHBAJ@?>J=<I;:9HG87F65E43D21C@
123456789:;<=>?@1ABC1D3E5F7G9H<I>AHJBEHGFEJDCBJAI@?>I=<H;:9G87F65E43D21C@
123456789:;<=>?@1ABC1D3E5F8G:H<I>AHJBEHGFEJDCBJAI@?>I=<H;:G98F765E43D21C@
123456789:;<=>?@1ABC1D3E5F7G:H<I>AHJBEHGFEJDCBJAI@?>I=<H;:G987F65E43D21C@
123456789:;<=>?@1ABC1D3EF4G6H9I;EHGFEIDJ;KL<M>ALKBJDCBKAM@?>M=<L;JI:9H876G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEID9J;KL<M>ALKBJDCBKAM@?>M=<L;J:9D8I76H543G21FC@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8HI9J;K=LM>ALHKJIHLGAM@?>M=K<;J:9I8GF76E54D321C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEID9J;KL<M>ALKBJDCBKAM@?>M=<L;J:9D8I765H43G21FC@
123456789:;<=>?@1ABC1D3EF4G6H8I;EHGFEIDJ;KL<M>ALKBJDCBKAM@?>M=<L;JI:98H76G54F3D21C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEID9J;KL<M>ALKBJDCBKAM@?>M=<L;J:9D8I76H54G321FC@
123456789:;<=>?@1ABC1DE2F4G6HI7J9CIHDGFEDHCJBK9L;M>ALKBAM@?>M=<;L:9KJ87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G7H9DGFEDHCI9J;KL<M>ALKBJICBKAM@?>M=<L;J:9IH87G654F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9CIHDGFEDHCJBK9L<M>ALKBAM@?>M=<L;:9KJ87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H9DGFEDHCI9J;KL<M>ALKBJICBKAM@?>M=<L;J:9IH876G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9CIHDGFEDHCJBK9L;M=ALKBAM@?>=M<;L:9KJ87I6G54F32E1C@
123456789:;<=>?@1ABC1DE2F5G7H9DGFEDHCI9J;KL<M>ALKBJICBKAM@?>M=<L;J:9IH87G65F432E1C@
123456789:;<=>?@1ABC1DE2FG3H5I8J:FIHGFJED:CBK:L<M>ALKBAM@?>M=<L;:KDJ98I765H43G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7J9FIHGFJED9CBK9L;M>ALKBAM@?>M=<;L:9KDJ87I65H43G2E1C@
123456789:;<=>?@1ABC1DE2FG3H6I8J:FIHGFJED:CBK:L<M>ALKBAM@?>M=<L;:KDJ98I76H543G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7J9FIHGFJED9CBK9L;M=ALKBAM@?>=M<;L:9KDJ87I65H43G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7J:FIHGFJED:CBK:L<M>ALKBAM@?>M=<L;:KDJ987I65H43G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7J9FIHGFJED9CBK9L<M>ALKBAM@?>M=<L;:9KDJ87I65H43G2E1C@
123456789:;<=>?@1AB3C6D8E:F<G>AFEDCBAG@?>G=<F;:E98D76C543B21@
123456789:;<=>?@1AB3C5D8E:F<G>AFEDCBAG@?>G=<F;:E98D765C43B21@
123456789:;<=>?@1AB3C5D7E:F<G>AFEDCBAG@?>G=<F;:E987D65C43B21@
123456789:;<=>?@1ABC2DE3F5G8H:DGFEDHI;JK<L>AKJBIDCBJAL@?>L=<K;I:H98G765F43E2C1@
123456789:;<=>?@1ABC2D4E6FG7HI8J:K=L?HKJIHLAGFBEDCBFAH@?L>=K<;:J98I7G6E54D32C1@
123456789:;<=>?@1ABC2DE3F6G8H:DGFEDHI;JK<L>AKJBIDCBJAL@?>L=<K;I:H98G76F543E2C1@
123456789:;<=>?@1ABC2D4E6FG7HI8J:K<L?HKJIHLAGFBEDCBFAH@?L>=<K;:J98I7G6E54D32C1@
123456789:;<=>?@1ABC2DE3F5G7H:DGFEDHI;JK<L>AKJBIDCBJAL@?>L=<K;I:H987G65F43E2C1@
123456789:;<=>?@1ABC2D4E6FG7HI8J;K=L?HKJIHLAGFBEDCBFAH@?L>=K<;J:98I7G6E54D32C1@
123456789:;<=>?@1ABC2D4EF5G7H:I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:H987G65F4D32C1@
123456789:;<=>?@1ABC2D4E6FGH6I8J;K=GJIHGKL>AGFBEDCBFAL@?>L=K<;J:98I76HE54D32C1@
123456789:;<=>?@1ABC2D4EF5G8H:I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:H98G765F4D32C1@
123456789:;<=>?@1ABC2D4E6FGH6I8J:K=GJIHGKL>AGFBEDCBFAL@?>L=K<;:J98I76HE54D32C1@
123456789:;<=>?@1ABC2D4EF5G7H9I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:9H87G65F4D32C1@
123456789:;<=>?@1ABC2D4E6FGH6I9J;K=GJIHGKL>AGFBEDCBFAL@?>L=K<;J:9I876HE54D32C1@
123456789:;<=>?@1ABC2DEF2G4H7I9EHGFEID:CBJ:K<L>AKJBAL@?>L=<K;:JD9I87H654G32FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HI9J;K>L@HKJIHLGA@L?>K=<;J:9I8GF76E54D32C1@
123456789:;<=>?@1ABC2DEF2G5H7I9EHGFEID:CBJ:K<L>AKJBAL@?>L=<K;:JD9I87H65G432FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HI9J;K=L@HKJIHLGA@L?>=K<;J:9I8GF76E54D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I9EHGFEID:CBJ:K<L>AKJBAL@?>L=<K;:JD9I876H54G32FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HI9J<K>L@HKJIHLGA@L?>K=<J;:9I8GF76E54D32C1@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEID9CBJ9K;L>AKJBAL@?>L=<;K:9JD8I76H54G321FC@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8HI9J;K=L@HKJIHLGA@L?>=K<;J:9I8GF76E543D21C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEID9CBJ9K<L>AKJBAL@?>L=<K;:9JD8I76H54G321FC@
123456789:;<=>?@1ABC1D3E5F8BEDCBFAG8HI9J;K=L@HKJIHLGA@L?>=K<;J:9I8GF765E43D21C@
123456789:;<=>?@1ABC1DEF1G4H6I8EHGFEID9CBJ9K;L=AKJBAL@?>=L<;K:9JD8I76H54G321FC@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8HI9J;K=L@HKJIHLGA@L?>=K<;J:9I8GF76E54D321C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8HI9J;K>L@HKJIHLGA@L?>K=<;J:9I8GF76E54D321C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEID9CBJ9K;L=AKJBAL@?>=L<;K:9JD8I76H543G21FC@
123456789:;<=>?@1ABC1D4E6F8BEDCBFAG8HI9J<K>L@HKJIHLGA@L?>K=<J;:9I8GF76E54D321C@
123456789:;<=>?@1ABC1DEF1G3H5I8EHGFEID9CBJ9K;L=AKJBAL@?>=L<;K:9JD8I765H43G21FC@
123456789:;<=>?@1ABC1D4E6FGH6I8J;K=GJIHGKL>AGFBEDCBFAL@?>L=K<;J:98I76HE54D321C@
123456789:;<=>?@1ABC1D3EF4G6H9I;EHGFEIJK;L=AKJBEDCBJAL@?>=L<;KI:9H876G54F3D21C@
123456789:;<=>?@1ABC1D4E6FGH6I9J;K=GJIHGKL>AGFBEDCBFAL@?>L=K<;J:9I876HE54D321C@
123456789:;<=>?@1ABC1D3EF4G6H8I;EHGFEIJK;L=AKJBEDCBJAL@?>=L<;KI:98H76G54F3D21C@
123456789:;<=>?@1ABC1D4E6FGH6I8J:K=GJIHGKL>AGFBEDCBFAL@?>L=K<;:J98I76HE54D321C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFGH8I:J=KL>AKGJIHGKBAL@?>L=J<;:I98HF76E54D321C@
123456789:;<=>?@1ABC1DE2F5G7HI8BHDGFEDHCBIJ9K;L>AKJBAL@?>L=<;K:9J8I7G65F432E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8BHDGFEDHCBIJ9K;L>AKJBAL@?>L=<;K:9J8I7G654F32E1C@
123456789:;<=>?@1ABC1DE2F5G7HI8BHDGFEDHCBIJ9K<L>AKJBAL@?>L=<K;:9J8I7G65F432E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8BHDGFEDHCBIJ9K;L=AKJBAL@?>=L<;K:9J8I7G654F32E1C@
123456789:;<=>?@1ABC1DE2F5G7HI8BHDGFEDHCBIJ9K;L=AKJBAL@?>=L<;K:9J8I7G65F432E1C@
123456789:;<=>?@1ABC1DE2F5G7H9DGFEDHI:JK;L=AKJBIDCBJAL@?>=L<;K:I9H87G65F432E1C@
123456789:;<=>?@1ABC1D3EF4G6H9I;EHGFEIJK;L>AKJBEDCBJAL@?>L=<;KI:9H876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H9IBEHGFEIDCBIJ9K;L>AKJBAL@?>L=<;K:9JH876G54F3D21C@
123456789:;<=>?@1ABC1D4E6F8BEDCBFGH8I;J=KL>AKGJIHGKBAL@?>L=J<;I:98HF76E54D321C@
123456789:;<=>?@1ABC1D3EF4G6H9IBEHGFEIDCBIJ9K;L=AKJBAL@?>=L<;K:9JH876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8I;EHGFEIJK;L>AKJBEDCBJAL@?>L=<;KI:98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H9IBEHGFEIDCBIJ9K<L>AKJBAL@?>L=<K;:9JH876G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H6I8EHGFEID9CBJ9K;L>AKJBAL@?>L=<;K:9JD8I76H543G21FC@
123456789:;<=>?@1ABC1D3E6F8BEDCBFAG8HI9J;K>L@HKJIHLGA@L?>K=<;J:9I8GF76E543D21C@
123456789:;<=>?@1ABC2D4E7F9BEDCBFG:HI;J=K?LAHKJIHLGBAL@?K>=J<;I:G9F87E654D32C1@
123456789:;<=>?@1ABC2DE3F5G7HI8BHDGFEDHCBIJ9K;L>AKJBAL@?>L=<;K:9J8I7G65F43E2C1@
123456789:;<=>?@1ABC2D5E7F9BEDCBFG:HI;J=K?LAHKJIHLGBAL@?K>=J<;I:G9F87E65D432C1@
123456789:;<=>?@1ABC2DE3F5G7HI8BHDGFEDHCBIJ9K;L=AKJBAL@?>=L<;K:9J8I7G65F43E2C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFG:HI;J=K?LAHKJIHLGBAL@?K>=J<;I:G9F876E54D32C1@
123456789:;<=>?@1ABC2DE3F5G7HI8BHDGFEDHCBIJ9K<L>AKJBAL@?>L=<K;:9J8I7G65F43E2C1@
123456789:;<=>?@1ABC1D4EF5G7H:I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:H987G65F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9IBEHGFEIDCBIJ9K;L>AKJBAL@?>L=<;K:9JH87G65F4D321C@
123456789:;<=>?@1ABC1D4EF5G8H:I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:H98G765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9IBEHGFEIDCBIJ9K;L=AKJBAL@?>=L<;K:9JH87G65F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:9H87G65F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9IBEHGFEIDCBIJ9K<L>AKJBAL@?>L=<K;:9JH87G65F4D321C@
123456789:;<=>?@1ABCDE1F3G6H8DGFEDHC9BI:J<K>AJIBAK@?>K=<J;:I9C8H76G543F21E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC8BI9J;K>AJIBAK@?>K=<;J:9I8C7H65G43F21E@
123456789:;<=>?@1ABCDE1F4G6H8DGFEDHC9BI:J<K>AJIBAK@?>K=<J;:I9C8H76G54F321E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC8BI9J;K=AJIBAK@?>=K<;J:9I8C7H65G43F21E@
123456789:;<=>?@1ABCDE1F3G5H8DGFEDHC9BI:J<K>AJIBAK@?>K=<J;:I9C8H765G43F21E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC8BI9J<K>AJIBAK@?>K=<J;:9I8C7H65G43F21E@
123456789:;<=>?@1ABC2D4E7F9BEDCBFGH9I;J=KL>AKGJIHGKBAL@?>L=J<;I:9HF87E654D32C1@
123456789:;<=>?@1ABC2D4EF5G7H9IBEHGFEIDCBIJ9K;L>AKJBAL@?>L=<;K:9JH87G65F4D32C1@
123456789:;<=>?@1ABC2D5E7F9BEDCBFGH9I;J=KL>AKGJIHGKBAL@?>L=J<;I:9HF87E65D432C1@
123456789:;<=>?@1ABC2D4EF5G7H9IBEHGFEIDCBIJ9K;L=AKJBAL@?>=L<;K:9JH87G65F4D32C1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFGH9I;J=KL>AKGJIHGKBAL@?>L=J<;I:9HF876E54D32C1@
123456789:;<=>?@1ABC2D4EF5G7H9IBEHGFEIDCBIJ9K<L>AKJBAL@?>L=<K;:9JH87G65F4D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID9CBJ9K;L>AKJBAL@?>L=<;K:9JD8I76H54G32FC1@
123456789:;<=>?@1ABC2D4E7F9BEDCBFAG9HI:J<K>L@HKJIHLGA@L?>K=<J;:I9GF87E654D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID9CBJ9K<L>AKJBAL@?>L=<K;:9JD8I76H54G32FC1@
123456789:;<=>?@1ABC2D4E6F9BEDCBFAG9HI:J<K>L@HKJIHLGA@L?>K=<J;:I9GF876E54D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID9CBJ9K;L=AKJBAL@?>=L<;K:9JD8I76H54G32FC1@
123456789:;<=>?@1ABC2D5E7F9BEDCBFAG9HI:J<K>L@HKJIHLGA@L?>K=<J;:I9GF87E65D432C1@
123456789:;<=>?@1ABCD2E4F7G9CFEDCGBH9I;J>AIHBAJ@?>J=<;I:9HG87F654E32D1@
123456789:;<=>?@1ABCD2E5F7G9CFEDCGBH9I;J>AIHBAJ@?>J=<;I:9HG87F65E432D1@
123456789:;<=>?@1ABCD2E4F7G9CFEDCGBH9I;J=AIHBAJ@?>=J<;I:9HG87F654E32D1@
123456789:;<=>?@1ABCD2E4F6G9CFEDCGBH9I;J>AIHBAJ@?>J=<;I:9HG876F54E32D1@
123456789:;<=>?@1ABCD2E4F7G9CFEDCGBH9I<J>AIHBAJ@?>J=<I;:9HG87F654E32D1@
123456789:;<=>?@1ABCD2E4F6G9CFEDCGBH9I<J>AIHBAJ@?>J=<I;:9HG876F54E32D1@
123456789:;<=>?@1ABCD2E4F6G9CFEDCGBH9I;J=AIHBAJ@?>=J<;I:9HG876F54E32D1@
123456789:;<=>?@1ABCD2E5F7G9CFEDCGBH9I<J>AIHBAJ@?>J=<I;:9HG87F65E432D1@
123456789:;<=>?@1ABCD2E5F7G9CFEDCGBH9I;J=AIHBAJ@?>=J<;I:9HG87F65E432D1@
123456789:;<=>?@1ABCD3E5F8G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F765E43D21@
123456789:;<=>?@1ABCD3E5F7G9CFEDCGBH9I;J>AIHBAJ@?>J=<;I:9HG87F65E43D21@
123456789:;<=>?@1ABCD3E6F8G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F76E543D21@
123456789:;<=>?@1ABCD3E5F7G9CFEDCGBH9I;J=AIHBAJ@?>=J<;I:9HG87F65E43D21@
123456789:;<=>?@1ABCD3E5F7G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG987F65E43D21@
123456789:;<=>?@1ABCD3E5F7G9CFEDCGBH9I<J>AIHBAJ@?>J=<I;:9HG87F65E43D21@
123456789:;<=>?@1AB3CDE3F5G8H:DGFEDHCI:J=AICBAJ@?>=J<;:IH98G765F43EB21@
123456789:;<=>?@1AB3CDE3F6G8H:DGFEDHCI:J=AICBAJ@?>=J<;:IH98G76F543EB21@
123456789:;<=>?@1AB3CDE3F6G9H<DGFEDHCI<J>AICBAJ@?>J=<IH;:9G876F543EB21@
123456789:;<=>?@1AB3C5DEF5G8H:IJK:L<M>NDJMLKJNIEHGFEIDNO>ADCBAO@?>OM=<L;:KH98G765FC43B21@
123456789:;<=>?@1AB3CDE3F5G8H:DGFEDHIJ:K<L>MNO>ANCMILKJIMDCNBAO@?>OL=<K;:JH98G765F43EB21@
123456789:;<=>?@1AB3C5DEF5G7H9IJK9L<M>N@JMLKJNOADJIEHGFEIDOCBAO@N?>M=<L;:9KH87G65FC43B21@
123456789:;<=>?@1AB3CDE3F5G7HIJ7K9L<MCILKJIMHDGFEDHCMN<O>ANCBAO@?>O=<NL;:9K87JG65F43EB21@
123456789:;<=>?@1AB3CDE3F6G8HIJ8K:L<MCILKJIMHDGFEDHCMN<O>ANCBAO@?>O=<NL;:K98JG76F543EB21@
123456789:;<=>?@1AB3CDE3F6G8H:DGFEDHIJ:K<L>MNO>ANCMILKJIMDCNBAO@?>OL=<K;:JH98G76F543EB21@
123456789:;<=>?@1AB3C5DEF5GHI5J7K:L<HKJIHLGM<N>EMGFENDO>ADCBAO@?>ON=<ML;:K987J65IFC43B21@
123456789:;<=>?@1AB3C5DEF5G7HIJ7K:L<M>ILKJIMHN>EHGFENDO>ADCBAO@?>ONM=<L;:K987JG65FC43B21@
123456789:;<=>?@1AB3CDE3F5GHI5J7K:L<HKJIHLGM<DGFEDMCN<O>ANCBAO@?>O=<NML;:K987J65IF43EB21@
123456789:;<=>?@1AB3CDE3FGH3I5J8K:GJIHGKFL:M<DLFEDMCN<O>ANCBAO@?>O=<NM;:LK98J765I43HEB21@
123456789:;<=>?@1AB3C5DEF5GHI5J8K:L<HKJIHLGM<N>EMGFENDO>ADCBAO@?>ON=<ML;:K98J765IFC43B21@
123456789:;<=>?@1AB3CDE3F5G8H:DGFEDHCI:JKL:M<N>O@KNMLKOJAICBAJ@O?>N=<M;:LIH98G765F43EB21@
123456789:;<=>?@1AB3CDE3F5G7H9DGFEDHCI9JKL9M;N>O@KNMLKOJAICBAJ@O?>N=<;M:9LIH87G65F43EB21@
123456789:;<=>?@1AB3CDE3F6G8H:DGFEDHCI:JKL:M<N>O@KNMLKOJAICBAJ@O?>N=<M;:LIH98G76F543EB21@
123456789:;<=>?@1AB3CDE3F6GHI6J8K:L<HKJIHLGM<DGFEDMCN<O>ANCBAO@?>O=<NML;:K98J76IF543EB21@
123456789:;<=>?@1AB3CDE3FGH3I5J7K9GJIHGKFL9M<DLFEDMCN<O>ANCBAO@?>O=<NM;:9LK87J65I43HEB21@
123456789:;<=>?@1AB3CDE3F5G7H9DGFEDHCI9JKL9M<N>O@KNMLKOJAICBAJ@O?>N=<M;:9LIH87G65F43EB21@
123456789:;<=>?@1AB3C5D7EFG7HIJ7K:L<M>ILKJIMHN>O@FNHGFOEADCBAE@O?>NM=<L;:K987JGD65C43B21@
123456789:;<=>?@1AB3CDE3FGH3I5J7K:GJIHGKFL:M<DLFEDMCN<O>ANCBAO@?>O=<NM;:LK987J65I43HEB21@
123456789:;<=>?@1AB3CDE3FGH3I6J8K:GJIHGKFL:M<DLFEDMCN<O>ANCBAO@?>O=<NM;:LK98J76I543HEB21@
123456789:;<=>?@1AB3CDE3F5GHI5J8K:L<HKJIHLGM<DGFEDMCN<O>ANCBAO@?>O=<NML;:K98J765IF43EB21@
123456789:;<=>?@1AB3C5DEF5G7H:I<EHGFEIJK<L>M@NOADNJMLKJNEDOCBAO@M?>L=<KI;:H987G65FC43B21@
123456789:;<=>?@1AB3CDE3F5G7HIJ7K9L<M>ILKJIMNO>ANCIHDGFEDHCNBAO@?>OM=<L;:9K87JG65F43EB21@
123456789:;<=>?@1AB3C5DEF5G8H:I<EHGFEIJK<L>M@NOADNJMLKJNEDOCBAO@M?>L=<KI;:H98G765FC43B21@
123456789:;<=>?@1AB3CDE3F5G8HIJ8K:L<MCILKJIMHDGFEDHCMN<O>ANCBAO@?>O=<NL;:K98JG765F43EB21@
123456789:;<=>?@1AB3CDE3F5G7HIJ7K:L<MCILKJIMHDGFEDHCMN<O>ANCBAO@?>O=<NL;:K987JG65F43EB21@
123456789:;<=>?@1AB3CDE3F5G7HIJ7K:L<M>ILKJIMNO>ANCIHDGFEDHCNBAO@?>OM=<L;:K987JG65F43EB21@
123456789:;<=>?@1ABC1D3E6F9BEDCBFG:H<I>AHGBAI@?>I=<H;:G9F876E543D21C@
123456789:;<=>?@1ABC1D4E7F9BEDCBFG:H<I>AHGBAI@?>I=<H;:G9F87E654D321C@
123456789:;<=>?@1ABC1D4E6F9BEDCBFG:H<I>AHGBAI@?>I=<H;:G9F876E54D321C@
123456789:;<=>?@1ABC1DE2F4G7H:DGFEDHI;JK<L>AKJBIDCBJAL@?>L=<K;I:H987G654F32E1C@
123456789:;<=>?@1ABC1DE2F5G8H:DGFEDHI;JK<L>AKJBIDCBJAL@?>L=<K;I:H98G765F432E1C@
123456789:;<=>?@1ABC1DE2F5G7H:DGFEDHI;JK<L>AKJBIDCBJAL@?>L=<K;I:H987G65F432E1C@
123456789:;<=>?@1ABC1D3EF4G6H9I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:9H876G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8K;L>AKJBAL@?>L=<;K:98JH76G54F3D21C@
123456789:;<=>?@1ABC1D4E6F9BEDCBFGH9I;J=KL>AKGJIHGKBAL@?>L=J<;I:9HF876E54D321C@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8K;L=AKJBAL@?>=L<;K:98JH76G54F3D21C@
123456789:;<=>?@1ABC1D4E7F9BEDCBFGH9I;J=KL>AKGJIHGKBAL@?>L=J<;I:9HF87E654D321C@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8K:L=AKJBAL@?>=L<;:K98JH76G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H6I9EHGFEID:CBJ:K<L>AKJBAL@?>L=<K;:JD9I876H543G21FC@
123456789:;<=>?@1ABC1D4E7F9BEDCBFAG9HI:J<K>L@HKJIHLGA@L?>K=<J;:I9GF87E654D321C@
123456789:;<=>?@1ABC1DEF1G4H6I9EHGFEID:CBJ:K<L>AKJBAL@?>L=<K;:JD9I876H54G321FC@
123456789:;<=>?@1ABC1D4E6F9BEDCBFAG9HI:J<K>L@HKJIHLGA@L?>K=<J;:I9GF876E54D321C@
123456789:;<=>?@1ABC1DEF1G4H7I9EHGFEID:CBJ:K<L>AKJBAL@?>L=<K;:JD9I87H654G321FC@
123456789:;<=>?@1ABC1D3E6F9BEDCBFAG9HI:J<K>L@HKJIHLGA@L?>K=<J;:I9GF876E543D21C@
123456789:;<=>?@1ABCD2E4F7G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG987F654E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I;J>AIHBAJ@?>J=<;I:98HG76F54E32D1@
123456789:;<=>?@1ABCD2E5F7G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG987F65E432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I;J=AIHBAJ@?>=J<;I:98HG76F54E32D1@
123456789:;<=>?@1ABCD2E5F8G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F765E432D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I:J=AIHBAJ@?>=J<;:I98HG76F54E32D1@
123456789:;<=>?@1AB3CDE3F6G8H;DGFEDHCI;J=AICBAJ@?>=J<;IH:98G76F543EB21@
123456789:;<=>?@1AB3CDE3F6G9H;DGFEDHCI;J>AICBAJ@?>J=<;IH:9G876F543EB21@
123456789:;<=>?@1AB3CDE3F6G8H;DGFEDHCI;J>AICBAJ@?>J=<;IH:98G76F543EB21@
123456789:;<=>?@1AB3CDE3F6G9H;DGFEDHCI;J=AICBAJ@?>=J<;IH:9G876F543EB21@
123456789:;<=>?@1AB3C6D8EFG8H;I>J@FIHGFJEADCBAE@J?>I=<;H:98GD76C543B21@
123456789:;<=>?@1AB3CDE3F5G8H;DGFEDHCI;J=AICBAJ@?>=J<;IH:98G765F43EB21@
123456789:;<=>?@1AB3CDE3F5G7HIJ7K9L;MCILKJIMHDGFEDHCMN;O=ANCBAO@?>=O<;NL:9K87JG65F43EB21@
123456789:;<=>?@1AB3C6D8EFG8H:I<JKL<M>N@OEKNMLKOJFIHGFJEOADCBAE@N?>M=<LI;:H98GD76C543B21@
123456789:;<=>?@1AB3CDE3F5G7HIJ7K9L;MCILKJIMHDGFEDHCMN;O>ANCBAO@?>O=<;NL:9K87JG65F43EB21@
123456789:;<=>?@1AB3CDE3FGH3I5J7K9GJIHGKFL9M;DLFEDMCN;O=ANCBAO@?>=O<;NM:9LK87J65I43HEB21@
123456789:;<=>?@1AB3C6D8EFG8H:IJK:L<M>N@JMLKJNIO@FIHGFOEADCBAE@ON?>M=<L;:KH98GD76C543B21@
123456789:;<=>?@1AB3CDE3FGH3I5J7K9GJIHGKFL9M;DLFEDMCN;O>ANCBAO@?>O=<;NM:9LK87J65I43HEB21@
123456789:;<=>?@1AB3CDE3F5GHI5J7K9L;HKJIHLGM;DGFEDMCN;O>ANCBAO@?>O=<;NML:9K87J65IF43EB21@
123456789:;<=>?@1AB3C6D8EFG8HIJ8K:L<M>ILKJIMHN>O@FNHGFOEADCBAE@O?>NM=<L;:K98JGD76C543B21@
123456789:;<=>?@1AB3CDE3F5GHI5J7K9L;HKJIHLGM;DGFEDMCN;O=ANCBAO@?>=O<;NML:9K87J65IF43EB21@
123456789:;<=>?@1ABC2D4E7FGH7I9J;K=GJIHGKL>AGFBEDCBFAL@?>L=K<;J:9I87HE654D32C1@
123456789:;<=>?@1ABC2D4EF5G7H9I;EHGFEIJK;L>AKJBEDCBJAL@?>L=<;KI:9H87G65F4D32C1@
123456789:;<=>?@1ABC2D4EF5G7H9I;EHGFEIJK;L=AKJBEDCBJAL@?>=L<;KI:9H87G65F4D32C1@
123456789:;<=>?@1ABC2D5E7FGH7I9J;K=GJIHGKL>AGFBEDCBFAL@?>L=K<;J:9I87HE65D432C1@
123456789:;<=>?@1ABC1D4EF5G7H:IBEHGFEIDCBIJ:K<L>AKJBAL@?>L=<K;:JH987G65F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9I;EHGFEIJK;L>AKJBEDCBJAL@?>L=<;KI:9H87G65F4D321C@
123456789:;<=>?@1ABC2D4E7FG8HI9J;K=L?HKJIHLAGFBEDCBFAH@?L>=K<;J:9I8G7E654D32C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHI:JK;L>AKJBIDCBJAL@?>L=<;K:I9H87G65F43E2C1@
123456789:;<=>?@1ABC1D4EF5G8H:IBEHGFEIDCBIJ:K<L>AKJBAL@?>L=<K;:JH98G765F4D321C@
123456789:;<=>?@1ABC1D4EF5G7H9I;EHGFEIJK;L=AKJBEDCBJAL@?>=L<;KI:9H87G65F4D321C@
123456789:;<=>?@1ABC2D5E7FG8HI9J;K=L?HKJIHLAGFBEDCBFAH@?L>=K<;J:9I8G7E65D432C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHI:JK;L=AKJBIDCBJAL@?>=L<;K:I9H87G65F43E2C1@
123456789:;<=>?@1AB3CDE3F5G8HIJ8K:L<M>ILKJIMNO>ANCIHDGFEDHCNBAO@?>OM=<L;:K98JG765F43EB21@
123456789:;<=>?@1AB3C5DEF5G8H:IJK:L<M>N@JMLKJNOADJIEHGFEIDOCBAO@N?>M=<L;:KH98G765FC43B21@
123456789:;<=>?@1AB3CDE3F6G8HIJ8K:L<M>ILKJIMNO>ANCIHDGFEDHCNBAO@?>OM=<L;:K98JG76F543EB21@
123456789:;<=>?@1AB3CDE3F5G7H9DGFEDHIJ9K<L>MNO>ANCMILKJIMDCNBAO@?>OL=<K;:9JH87G65F43EB21@
123456789:;<=>?@1ABC1D3E6FG7H9I;JK<L>AKJBIMCFIHGFMEDCMBJAL@?>L=<K;I:9H87G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG7H9I;JK<L>AKMBEKJFIHGFJEMDCBMAL@?>L=<K;I:9H87G6E54D321C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCI8J:KL;M=ALKBJICBKAM@?>=M<;L:J98IH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F5G7HI8J:CIHDGFEDHCJBK:L<M>ALKBAM@?>M=<L;:KJ98I7G65F432E1C@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIDJ:KL;M=ALKBJDCBKAM@?>=M<;L:JI98H76G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8J:KL;M>ALKBJDCBKAM@?>M=<;L:J98D7I65H43G21FC@
123456789:;<=>?@1ABC1D4E6FG7H9I;JK<L>AKJBIMCFIHGFMEDCMBJAL@?>L=<K;I:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3E6FG7H9I;JK<L>AKMBEKJFIHGFJEMDCBMAL@?>L=<K;I:9H87G6E543D21C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCI8J:KL;M>ALKBJICBKAM@?>M=<;L:J98IH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G7HI8J:CIHDGFEDHCJBK:L<M>ALKBAM@?>M=<L;:KJ98I7G654F32E1C@
123456789:;<=>?@1ABC1D4E6FG7H9IJ:K<L>M@ILKJIMHAGFBEDCBFAH@M?>L=<K;:J9H87G6E54D321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8J:KL;M=ALKBJDCBKAM@?>=M<;L:J98D7I65H43G21FC@
123456789:;<=>?@1ABC2D4E6F8BEDCBFG9HI:J<K?LAHKJIHLGBAL@?K>=<J;:I9G8F76E54D32C1@
123456789:;<=>?@1ABC2DE3F6G8HI9BHDGFEDHCBIJ:K<L>AKJBAL@?>L=<K;:J9I8G76F543E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFGH8I:J=KL>AKGJIHGKBAL@?>L=J<;:I98HF76E54D32C1@
123456789:;<=>?@1ABC2D4EF5G8H:IBEHGFEIDCBIJ:K<L>AKJBAL@?>L=<K;:JH98G765F4D32C1@
123456789:;<=>?@1ABC2D4EF5G7H:IBEHGFEIDCBIJ:K<L>AKJBAL@?>L=<K;:JH987G65F4D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFGH8I;J=KL>AKGJIHGKBAL@?>L=J<;I:98HF76E54D32C1@
123456789:;<=>?@1ABC2DE3F5G8HI9BHDGFEDHCBIJ:K<L>AKJBAL@?>L=<K;:J9I8G765F43E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFG9HI:J=K?LAHKJIHLGBAL@?K>=J<;:I9G8F76E54D32C1@
123456789:;<=>?@1ABC1D3E6FG7H9I;JK<L>AKJMAGJIHGMFBEDCBFAML@?>L=<K;I:9H87G6E543D21C@
123456789:;<=>?@1ABC1D4E6FG7H9I;JK<L>AKJMAGJIHGMFBEDCBFAML@?>L=<K;I:9H87G6E54D321C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@?>=<;:98A7F65E43D21C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHC9BI:J<K>AJIBAK@?>K=<J;:I9C8H76G54F32E1C@
123456789:;<=>?@1ABC1D3E5F7BEDCBFA8@GH8I:J<K>GJIHGK@?>K=<J;:I98HA7F65E43D21C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8I:J<K>AJIBAK@?>K=<J;:I98BH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDH:CBI:J<K>AJIBAK@?>K=<J;:ID98H76G54F32E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7J9FIHGFJED9K;LM<N>AMLBKDCBLAN@?>N=<M;K:9DJ87I65H43G2E1C@
123456789:;<=>?@1ABC1DE2FG3H5I7JK8DJFIHGFJEDK:CBL:M<N>AMLBAN@?>N=<M;:LD98K7I65H43G2E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8IJ9K;L=MN>AMILKJIMBAN@?>N=L<;K:9J8BH76G54F32E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CJ9K;LM<N>AMLBKJCBLAN@?>N=<M;K:9J8D7I65H43G21FC@
123456789:;<=>?@1ABC1DEF1GH2I4J6K8GJIHGKFE8D:CBL:M<N>AMLBAN@?>N=<M;:LD98EK76J54I32H1FC@
123456789:;<=>?@1ABC1DEF1G3H5IJ6K8DJIEHGFEIDK:CBL:M<N>AMLBAN@?>N=<M;:LD98K76J5H43G21FC@
123456789:;<=>?@1ABC1D3E5FGH5IJ6K8L:M<ILKJIMHG<N>AGFBEDCBFAN@?>N=<GM;:L98K76J5HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8CB9AJK9L;M=N?JMLKJNA@?N>=M<;L:9KB8D7I65H43G21FC@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCB8AI9JK:L<M>N@JMLKJNIA@N?>M=<L;:K9I8BH76G54F32E1C@
123456789:;<=>?@1ABC2D4EF5G7H9I;EHGFEIDJ;KL<M>ALKBJDCBKAM@?>M=<L;JI:9H87G65F4D32C1@
123456789:;<=>?@1ABC2D4E6FG7HIJ7K9L;M=ILKJIMH>AGFBEDCBFAH@?>H=M<;L:9K87JG6E54D32C1@
123456789:;<=>?@1ABC2DE3FG4H6I8J:FIHGFJED:CBK:L<M>ALKBAM@?>M=<L;:KDJ98I76H54G3E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HIJ8K:L<M>ILKJIMH?GA@?H>M=<L;:K98JGF76E54D32C1@
123456789:;<=>?@1ABC2D4EFG4H6I8J:FIHGFJE;KL<M>ALKBEDCBKAM@?>M=<L;E:J98I76H54GD32C1@
123456789:;<=>?@1ABC2D4E6FG7HI8J:K<L>HKJIHLGM>AGFBEDCBFAM@?>ML=<K;:J98I7G6E54D32C1@
123456789:;<=>?@1ABCD1EFG1H3I5J7FIHGFJE8DC9BK:L<M>ALKBAM@?>M=<L;:K9C8E7J65I43H21GD@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AH9IJ:K<L>M@ILKJIMHA@M?>L=<K;:J9H8B7G65F43E21D@
123456789:;<=>?@1ABC2D4E6FG7H9IJ:K<L>M@ILKJIMHAGFBEDCBFAH@M?>L=<K;:J9H87G6E54D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID9J;KL<M>ALKBJDCBKAM@?>M=<L;J:9D8I76H54G32FC1@
123456789:;<=>?@1ABC2D4E6FG7H9AGFBEDCBFAHIJ9K;L=M?ILKJIMA@?M>=L<;K:9JH87G6E54D32C1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHCI9J;KL<M>ALKBJICBKAM@?>M=<L;J:9IH87G65F43E2C1@
123456789:;<=>?@1ABC1D4EF5G7H9I;EHGFEIDJ;KL<M>ALKBJDCBKAM@?>M=<L;JI:9H87G65F4D321C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEID8J;KL<M>ALKBJDCBKAM@?>M=<L;J:98D7I65H43G21FC@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHCB9AIJ9K;L=M?ILKJIMA@?M>=L<;K:9JBH87G65F43E2C1@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHCI8J;KL<M>ALKBJICBKAM@?>M=<L;J:98IH76G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J:CIHDGFEDHCJBK:L<M>ALKBAM@?>M=<L;:KJ987I6G54F32E1C@
123456789:;<=>?@1ABCD2EF3G5H7I9EHGFEIDC9BJ:K<L>AKJBAL@?>L=<K;:J9CI87H65G43F2D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGB9AHI9J;K=L?HKJIHLA@?L>=K<;J:9IB8G76F54E32D1@
123456789:;<=>?@1ABC3D5E7F9BEDCBFAG9HI:J<K>L@HKJIHLGA@L?>K=<J;:I9GF87E65D43C21@
123456789:;<=>?@1ABC3DEF3G5H7I9EHGFEID:CBJ:K<L>AKJBAL@?>L=<K;:JD9I87H65G43FC21@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKAL9MN:O<P>Q@MPONMQLA@Q?>P=<O;:N9LKJ87I65H43GD21C@
123456789:;<=>?@1ABC1DEF1GHI1J3K5L7HKJIHLGM7N9EMGFEND:CBO:P<Q>APOBAQ@?>Q=<P;:OD9N87ML65K43J21IFC@
123456789:;<=>?@1ABC1D3E5FGH5I7J9KAGJIHGKFBEDCBFAKL9MN:O<P>Q@MPONMQLA@Q?>P=<O;:N9LJ87I65HE43D21C@
123456789:;<=>?@1ABC1DEF1G3H5IJK5L7M9NDJMLKJNIEHGFEIDN:CBO:P<Q>APOBAQ@?>Q=<P;:OD9M87L65KH43G21FC@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKAL9MN:O<P>Q@MPONMQLA@Q?>P=<O;:N9LK87JI65H43G21FC@
123456789:;<=>?@1ABC1DEF1G3HIJ3K5L7M9ILKJIMHN9EHGFEND:CBO:P<Q>APOBAQ@?>Q=<P;:OD9NM87L65K43JG21FC@
123456789:;<=>?@1AB8C:D<E>ADCBAE@?>E=<D;:C98B7654321@
123456789:;<=>?@1AB2C4D6E8F:G<H>AGFEADCBAEH@?>H=<G;:F98E76D54C32B1@
123456789:;<=>?@1ABC1D3E5FG6H8I:J<K>AJIHAGFBEDCBFAHK@?>K=<J;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:J<K>AGJIHGKFBEDCBFAK@?>K=<J;:I98H76G5E43D21C@
123456789:;<=>?@1ABCD1E3F5G7CFEDCG9BH:I<J>AIHBAJ@?>J=<I;:H9C87G65F43E21D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8H:I<J>AIHBAJ@?>J=<I;:H98B7G65F43E21D@
123456789:;<=>?@1ABC2D4E6F8G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F76E54D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8H:I<J>AIHGAJ@?>J=<I;:H98GF76E54D32C1@
123456789:;<=>?@1AB2C:D<E>ADCBAE@?>E=<D;:CFG2H4I6J8FIHGFJ:98J76I54H32GB1@
123456789:;<=>?@1ABC3D5E7F9BEDCBFG:H<I>AHGBAI@?>I=<H;:G9F87E65D43C21@
123456789:;<=>?@1ABC1D3E5F7G9BFEDCBGH:I<J>AIHBAJ@?>J=<I;:H9G87F65E43D21C@
123456789:;<=>?@1ABC2D4E6F8G:H<I>AHJBEHGFEJDCBJAI@?>I=<H;:G98F76E54D32C1@
123456789:;<=>?@1ABC1D3EF4G6H8I:J<K>AJIBEHGFEIDCBIAK@?>K=<J;:I98H76G54F3D21C@
123456789:;<=>?@1ABC1DE2F4GH5I7J9BKDGJIHGKFEDKCBJL:M<N>AMLBAN@?>N=<M;:L9J87I65H4F32E1C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHI9J;K=LM>ALNBILKJINDCBNAM@?>M=K<;J:9I8H76G54F32E1C@
123456789:;<=>?@1ABC1D3E5F7GH8I:J<K>GJIHGKLM>ALNBELGFENDCBNAM@?>MK=<J;:I98H7F65E43D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJK:L<M>ALNBELKFENDCBNAM@?>M=<L;:K9J87I65H43GD21C@
123456789:;<=>?@1AB2CDE2F4G6HIJ6K8L:M<N>AMCILKJIMHDGFEDHCMBAN@?>N=<M;:L98K76JG54F32EB1@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKL:M<N>AMLBAN@?>N=<M;:L9KJ87I65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKL:M<N>AMLBAN@?>N=<M;:L9K87JI65H43G21FC@
123456789:;<=>?@1ABC1D3EF4G6HI7J9K;L=HKJIHLM>AHNBEHGFENDCBNAM@?>M=L<;K:9J87I6G54F3D21C@
123456789:;<=>?@1ABC1D3E5FGH5I7J9K;GJIHGKL<M>ALGFBEDCBFAM@?>M=<L;K:9J87I65HE43D21C@
123456789:;<=>?@1ABC1D3E5FG6H8I:J<FIHGFJKL<M>ALKBFEDCBKAM@?>M=<LJ;:I98H76G5E43D21C@
123456789:;<=>?@1ABC1DE2F4G6H8DGFEDHI9J;KL<M>ALKBJIDCBKAM@?>M=<L;J:9I8H76G54F32E1C@
123456789:;<=>?@1ABC1DE2F4G6HI7J9BIHDGFEDHCBJK:L<M>ALKBAM@?>M=<L;:K9J87I6G54F32E1C@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8H:IJ;K=L?MAILKJIMHBAM@?L>=K<;J:H98B7G65F43E21D@
123456789:;<=>?@1ABCD1EF2G4H6IJ7CIEHGFEIDCJ9BK:L<M>ALKBAM@?>M=<L;:K9C87J6H54G32F1D@
123456789:;<=>?@1ABC3DE4F6G8H:DGFEDHI;JK<L>AKJBIDCBJAL@?>L=<K;I:H98G76F54E3C21@
123456789:;<=>?@1ABC3D5E7FG8HI9J;K=L?HKJIHLAGFBEDCBFAH@?L>=K<;J:9I8G7E65D43C21@
123456789:;<=>?@1ABC3D5EF6G8H:I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:H98G76F5D43C21@
123456789:;<=>?@1ABC3D5E7FGH7I9J;K=GJIHGKL>AGFBEDCBFAL@?>L=K<;J:9I87HE65D43C21@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIDCBJ:K<L>AKJBAL@?>L=<K;:JI98H76G54F3D21C@
123456789:;<=>?@1ABCD2E4F6GH7I9BHGCFEDCGBIJ:K<L>AKJBAL@?>L=<K;:J9I87H6F54E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGH9I;JK<L>AKJBIHCBJAL@?>L=<K;I:9H8G76F54E32D1@
123456789:;<=>?@1ABC2DE3F5G7H9DGFEDHI:JK<L>AKJBIDCBJAL@?>L=<K;:I9H87G65F43E2C1@
123456789:;<=>?@1ABC1D4E7FGH7I9J;K=GJIHGKL>AGFBEDCBFAL@?>L=K<;J:9I87HE654D321C@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIJK:L=AKJBEDCBJAL@?>=L<;:KI98H76G54F3D21C@
123456789:;<=>?@1ABC1DE2F5G8HI9BHDGFEDHCBIJ:K<L>AKJBAL@?>L=<K;:J9I8G765F432E1C@
123456789:;<=>?@1ABC1DE2F4GHI4J6K8LM9BNDGMLHKJIHLGNFEDNCBMO:P<Q>APOBAQ@?>Q=<P;:O9M8K76J54IF32E1C@
123456789:;<=>?@1ABC1DE2F4G6HIJ6K8LM9BLNCILKJINHDGFEDHCNBMO:P<Q>APOBAQ@?>Q=<P;:O9M8K76JG54F32E1C@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIJK:L<MNO<P>AONBMQCJMLKJQEDCQBNAP@?>P=<OL;:KI98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IJK8L:MBNDJMLKJNIEHGFEIDNCBMO:P<Q>APOBAQ@?>Q=<P;:OL98KH76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIJK:L<M>NOP>AOQBEONJMLKJNEQDCBQAP@?>PM=<L;:KI98H76G54F3D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7JKL7M9N;O=KNMLKOP>AKQBEKJFIHGFJEQDCBQAP@?>P=O<;N:9M87LI65H43GD21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KLM7N9O;P=LONMLPQ>ALKBJDCBKAQ@?>Q=P<;O:9N87MJI65H43G21FC@
123456789:;<=>?@1ABC1D3EF4G6H8I:EHGFEIJK:LMN:O<P>Q@MPONMQLAKJBEDCBJAL@Q?>P=<O;:NKI98H76G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7KL8MN9O;P=Q?MPONMQALKBJDCBKAM@?Q>=P<;O:9N8L7JI65H43G21FC@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8HI9J;K=LM>ALHKJIHLBAM@?>M=K<;J:9I8B7G65F43E21D@
123456789:;<=>?@1ABCD1E3FG4H6I8JCFIHGFJEDCJ9BK:L<M>ALKBAM@?>M=<L;:K9C8I76H54G3E21D@
123456789:;<=>?@1ABC2DE4F6G8H:DGFEDHI;JK<L>AKJBIDCBJAL@?>L=<K;I:H98G76F54E32C1@
123456789:;<=>?@1ABC2DE4F6G8HI9BHDGFEDHCBIJ:K<L>AKJBAL@?>L=<K;:J9I8G76F54E32C1@
123456789:;<=>?@1ABC2D5EF6G8H:I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:H98G76F5D432C1@
123456789:;<=>?@1ABC2D4E6FGH6I8J:K<GJIHGKL=AGFBEDCBFAL@?>=L<K;:J98I76HE54D32C1@
123456789:;<=>?@1ABCD1EF2G4H6I8EHGFEIDC9BJ:K<L>AKJBAL@?>L=<K;:J9C8I76H54G32F1D@
123456789:;<=>?@1ABCD1E3F5G7CFEDCGB8AHI9J;K=L?HKJIHLA@?L>=K<;J:9I8B7G65F43E21D@
123456789:;<=>?@1ABC2D4E6FG7HI9J;K=L?HKJIHLAGFBEDCBFAH@?L>=K<;J:9I87G6E54D32C1@
123456789:;<=>?@1ABC2DE3F5G7HI9BHDGFEDHCBIJ:K<L>AKJBAL@?>L=<K;:J9I87G65F43E2C1@
123456789:;<=>?@1ABC3D5E7F9BEDCBFG:HI;J=K?LAHKJIHLGBAL@?K>=J<;I:G9F87E65D43C21@
123456789:;<=>?@1ABC3DE4F6G8HI9BHDGFEDHCBIJ:K<L>AKJBAL@?>L=<K;:J9I8G76F54E3C21@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC8BI:J<K>AJIBAK@?>K=<J;:I98C7H65G43F21E@
123456789:;<=>?@1ABCDE1F3G5H7DGFEDHC9BI:J<K>AJIBAK@?>K=<J;:I9C87H65G43F21E@
123456789:;<=>?@1ABCDE2F4G6H8DGFEDHC9BI:J<K>AJIBAK@?>K=<J;:I9C8H76G54F32E1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFG:H<I>AHGBAI@?>I=<H;:G98F76E54D32C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HI9J;K=LM>ALHKJIHLGAM@?>M=K<;J:9I8GF76E54D32C1@
123456789:;<=>?@1ABC2D4EF5G7H9IJ:CIEHGFEIDCJBK:L<M>ALKBAM@?>M=<L;:KJ9H87G65F4D32C1@
123456789:;<=>?@1ABC2DE3F5G7HI8J:CIHDGFEDHCJBK:L<M>ALKBAM@?>M=<L;:KJ98I7G65F43E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8H:IJ;K=L?MAILKJIMHGAM@?L>=K<;J:H98GF76E54D32C1@
123456789:;<=>?@1ABC2D4EF6G8H:I<EHGFEIJK<L>AKJBEDCBJAL@?>L=<KI;:H98G76F54D32C1@
123456789:;<=>?@1ABC2D4EF6G8H:IBEHGFEIDCBIJ:K<L>AKJBAL@?>L=<K;:JH98G76F54D32C1@
123456789:;<=>?@1ABC2DEF2G4H6I8EHGFEID:CBJ:K<L>AKJBAL@?>L=<K;:JD98I76H54G32FC1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFAG8HI:J<K>L@HKJIHLGA@L?>K=<J;:I98GF76E54D32C1@
123456789:;<=>?@1ABC2DE3F5G7HI8BHDGFEDHCBIJ:K<L>AKJBAL@?>L=<K;:J98I7G65F43E2C1@
123456789:;<=>?@1ABC2D4E6F8BEDCBFGH8I:J<KL=AKGJIHGKBAL@?>=L<J;:I98HF76E54D32C1@
123456789:;<=>?@1ABC2D5EF6G8H:IBEHGFEIDCBIJ:K<L>AKJBAL@?>L=<K;:JH98G76F5D432C1@
123456789:;<=>?@1ABC3D5E7F9BEDCBFGH9I;J=KL>AKGJIHGKBAL@?>L=J<;I:9HF87E65D43C21@
123456789:;<=>?@1ABC3D5EF6G8H:IBEHGFEIDCBIJ:K<L>AKJBAL@?>L=<K;:JH98G76F5D43C21@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH:I<J>AIHBAJ@?>J=<I;:H98G76F54E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8I:JKL:M<N>O@KNMLKOJAIHBAJ@O?>N=<M;:LI98HG76F54E32D1@
123456789:;<=>?@1ABCD2EFG2H4I6J8FIHGFJEK8L:CKEDCLBM:N<O>ANMBAO@?>O=<N;:ML98KJ76I54H32GD1@
123456789:;<=>?@1ABCD2E4F6GHI6J8K:LBHKJIHLGCFEDCGBLM:N<O>ANMBAO@?>O=<N;:MK98J76IF54E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGHI8J:K<LMN<O>ANMBLHKJIHLCBMAO@?>O=<NK;:J98IG76F54E32D1@
123456789:;<=>?@1ABCD2E4F6G8CFEDCGBH8IJK8L:M<N>JMLKJNIO>AIHBAO@?>ON=<M;:L98KHG76F54E32D1@
123456789:;<=>?@1ABCD2E4FGH4I6J8K:GJIHGKFL:CFEDCLBM:N<O>ANMBAO@?>O=<N;:MLK98J76I54HE32D1@
123456789:;<=>?@1ABCD4E6F8G:CFEDCGBH:I<J>AIHBAJ@?>J=<I;:HG98F76E54D321@
123456789:;<=>?@1AB3CDE3F5G7HIJ7K9L;M=ILKJIMNO=ANCIHDGFEDHCNBAO@?>=OM<;L:9K87JG65F43EB21@
123456789:;<=>?@1AB3CDE3F5G7H9DGFEDHIJ9K;L=MNO=ANCMILKJIMDCNBAO@?>=OL<;K:9JH87G65F43EB21@
123456789:;<=>?@1ABC1DE2F4GHI4J6K8L:HKJIHLGM:DGFEDMN;OP<Q>APOBNDCBOAQ@?>Q=<P;N:ML98K76J54IF32E1C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKL:MN;O=P?QAMPONMQLBAQ@?P>=O<;N:L9K87JI65H43G21FC@
123456789:;<=>?@1ABC1D3EF4G6H8IJK8L:M<N>JMLKJNOP>AOQBEOJIEHGFEIQDCBQAP@?>PN=<M;:L98KH76G54F3D21C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJKL9M;N=OP>AOQBEOKNMLKOFEQDCBQAP@?>P=N<;M:9LJ87I65H43GD21C@
123456789:;<=>?@1ABC1D3EFG3H5I7J9FIHGFJEK9BEDCBKLM9N;O=PQ>APLONMLPBAQ@?>Q=O<;N:9MKJ87I65H43GD21C@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8KLM8N:O<P>LONMLPKQ>AKJBAQ@?>QP=<O;:N98MJH76G54F3D21C@
123456789:;<=>?@1ABC1DEF1G3H5I7EHGFEIDJ7K9BJDCBKLM9N;O=PQ>APLONMLPBAQ@?>Q=O<;N:9MK87JI65H43G21FC@
123456789:;<=>?@1ABC1D3EF4G6H8IBEHGFEIDCBIJ8K:LMN:O<P>Q@MPONMQLAKJBAL@Q?>P=<O;:NK98JH76G54F3D21C@
123456789:;<=>?@1ABCD2E4F6GHI6J8K:L<HKJIHLMN<O>ANMBHGCFEDCGBMAO@?>O=<NL;:K98J76IF54E32D1@
123456789:;<=>?@1AB2CDEFG2H4I6J8FIHGFJEK8L:M<DLKEDMCN<O>ANCBAO@?>O=<NM;:L98KJ76I54H32GB1@
123456789:;<=>?@1AB2CDE2FGH2I4J6K8GJIHGKLM8N:O<PQR<DQFPLONMLPGFQEDRCS<T>ASCBAT@?>T=<SRO;:N98MK76J54I32HEB1@
123456789:;<=>?@1AB2CDE2FGH2I4J6KLM6N8O:P<LONMLPQR<DQFLKGJIHGKFQEDRCS<T>ASCBAT@?>T=<SRP;:O98N76MJ54I32HEB1@
123456789:;<=>?@1AB2CDE2FGH2I4JKL4M6N8O:KNMLKOJP:GJIHGPFQ:R<DQFEDRCS<T>ASCBAT@?>T=<SR;:QPO98N76M54LI32HEB1@
123456789:;<=>?@1AB2CDE2FGH2I4J6K8GJIHGKFL8M:DLFEDMCN:OPQ:R<S>T@PSRQPTOANCBAO@T?>S=<R;:QNM98LK76J54I32HEB1@
123456789:;<=>?@1AB2CDE2FGH2IJK2L4M6N8JMLKJNIO8P:GOIHGPFQ:R<DQFEDRCS<T>ASCBAT@?>T=<SR;:QP98ON76M54L32KHEB1@
123456789:;<=>?@1AB2CDE2F4GHI4J6K8LMN8O:P<Q>MPONMQRS>ARCMTDGMLHKJIHLGTFEDTCRBAS@?>SQ=<P;:O98NK76J54IF32EB1@
123456789:;<=>?@1AB2CDE2F4GHI4J6K8LMN8O:P<QCMPONMQRDGMLHKJIHLGRFEDRCQS<T>ASCBAT@?>T=<SP;:O98NK76J54IF32EB1@
123456789:;<=>?@1AB2CDE2F4GHI4J6K8L:HKJIHLMN:O<P>QRS>ARCQTDGQMPONMQHGTFEDTCRBAS@?>SP=<O;:NL98K76J54IF32EB1@
123456789:;<=>?@1AB2CDE2FGH2I4J6KLM6N8O:PFLONMLPKGJIHGKFPQ:R<DQFEDRCS<T>ASCBAT@?>T=<SR;:QO98N76MJ54I32HEB1@
123456789:;<=>?@1AB2CDE2FGH2I4J6K8GJIHGKFL8M:DLFEDMNO:P<Q>RST>ASCRNQPONRDCSBAT@?>TQ=<P;:OM98LK76J54I32HEB1@
123456789:;<=>?@1AB2CDE2F4GHI4J6K8L:HKJIHLMN:O<PCQRDGQMPONMQHGRFEDRCPS<T>ASCBAT@?>T=<SO;:NL98K76J54IF32EB1@
123456789:;<=>?@1AB2CDE2F4G6H8I:J<DIHGFEDJCK<L>AKCBAL@?>L=<KJ;:I98H76G54F32EB1@
123456789:;<=>?@1ABC1DE2F4G6HI7J9K;LM<N>AMLBKJCIHDGFEDHCJBLAN@?>N=<M;K:9J87I6G54F32E1C@
123456789:;<=>?@1ABC1D3EF4G6H8IJ9K;LM<N>AMLBKJCIEHGFEIDCJBLAN@?>N=<M;K:9J8H76G54F3D21C@
123456789:;<=>?@1ABC1D3EF4G6H8IJ9K;LM<N>AMLBKDJIEHGFEIDKCBLAN@?>N=<M;K:9J8H76G54F3D21C@
123456789:;<=>?@1ABC2D4E6FG7H9I;JK<L>AKMBEKJFIHGFJEMDCBMAL@?>L=<K;I:9H87G6E54D32C1@
123456789:;<=>?@1ABC2D4E6FG7H9I;JK<L>AKJMAGJIHGMFBEDCBFAML@?>L=<K;I:9H87G6E54D32C1@
123456789:;<=>?@1ABC2D4E6FG7H9I;JK<L>AKJBIMCFIHGFMEDCMBJAL@?>L=<K;I:9H87G6E54D32C1@
123456789:;<=>?@1AB2CDE2F4G6H8I:J<K>ALCMNDGMILKJIMHGNFEDNCLBAK@?>K=<J;:I98H76G54F32EB1@


==> programs/lidicky/readme.txt <==
This is a part of paper 
  4-critical graphs on surfaces without contractible (<=4)-cycles
  Zdenek Dvorak & Bernard Lidicky

These are source codes for the program searching for C-critical graphs,
where C has size at most 16 
The program also performs gluing of the outer face to find graphs with
two precolored faces length at most 4.

To compile the program, please use the enclosed Makefile
The program is written in C++.

graph.h/.cpp contain a class graph, which provides
basic operations with graphs

graph_operations.h/.cpp contain implementation of operations for 
generating C-critical graph described in section 4: Graphs with one precolored face.
It also contains the operation of identifying vertices in a face used in Lemma 14.

graph_coloring.cpp implements some functions from graph.h related
to colorings on graph.

main.cpp is the main file. It can be used to change between generating critical graphs
and performing Lemma 14. It also contains additional functions for operating with
lists of graphs.

krit_bernard.txt contain the list of C-critical graph with outer face of size up to 16
generated by this program.

fst.txt contain the list of C-critical graphs generated by a program of Zdenek Dvorak.
It can be used to check that the lists are the same.
